AxOMaP: Designing FPGA-based Approximate Arithmetic Operators using Mathematical Programming

With the increasing application of machine learning (ML) algorithms in embedded systems, there is a rising necessity to design low-cost computer arithmetic for these resource-constrained systems. As a result, emerging models of computation, such as approximate and stochastic computing, that leverage the inherent error-resilience of such algorithms are being actively explored for implementing ML inference on resource-constrained systems. Approximate computing (AxC) aims to provide disproportionate gains in the power, performance, and area (PPA) of an application by allowing some level of reduction in its behavioral accuracy (BEHAV). Using approximate operators (AxOs) for computer arithmetic forms one of the more prevalent methods of implementing AxC. AxOs provide the additional scope for finer granularity of optimization, compared to only precision scaling of computer arithmetic. To this end, designing platform-specific and cost-efficient approximate operators forms an important research goal. Recently, multiple works have reported using AI/ML-based approaches for synthesizing novel FPGA-based AxOs. However, most of such works limit usage of AI/ML to designing ML-based surrogate functions used during iterative optimization processes. To this end, we propose a novel data analysis-driven mathematical programming-based approach to synthesizing approximate operators for FPGAs. Specifically, we formulate mixed integer quadratically constrained programs based on the results of correlation analysis of the characterization data and use the solutions to enable a more directed search approach for evolutionary optimization algorithms. Compared to traditional evolutionary algorithms-based optimization, we report up to 21% improvement in the hypervolume, for joint optimization of PPA and BEHAV, in the design of signed 8-bit multipliers.

==> data/exp/ga/power2quads/OP_SIGNED_MULT_8x8_BAUGH_WOOLEY_A1_PDPLUT_0.2_AVG_ABS_REL_ERR_0.2_ga_10_aug_progress_ppf.csv <==
NUM_EVALS,TOT_HV_0,MAX_HV_0,TOT_HV_1,MAX_HV_1,TOT_HV_2,MAX_HV_2,TOT_HV_3,MAX_HV_3,TOT_HV_4,MAX_HV_4,TOT_HV_5,MAX_HV_5,TOT_HV_6,MAX_HV_6,TOT_HV_7,MAX_HV_7,TOT_HV_8,MAX_HV_8,TOT_HV_9,MAX_HV_9
500,441267.9687837448,21452.86657379488,441267.9687837448,21452.86657379488,441267.9687837448,21452.86657379488,441267.9687837448,21452.86657379488,441267.9687837448,21452.86657379488,441267.9687837448,21452.86657379488,441267.9687837448,21452.86657379488,441267.9687837448,21452.86657379488,441267.9687837448,21452.86657379488,441267.9687837448,21452.86657379488
700,441267.9687837448,21452.86657379488,441267.9687837448,21452.86657379488,441267.9687837448,21452.86657379488,441267.9687837448,21452.86657379488,441267.9687837448,21452.86657379488,441267.9687837448,21452.86657379488,441267.9687837448,21452.86657379488,441267.9687837448,21452.86657379488,441267.9687837448,21452.86657379488,441267.9687837448,21452.86657379488
900,442422.74139299314,16331.66211360437,443189.1712298915,12767.259206705969,460064.57838474365,10687.549797516282,442644.3379441864,21452.86657379488,454271.3971522896,13784.478230748477,451441.424978204,15846.973676894051,447604.0842822695,6656.332265966607,447864.5402451244,17171.810482052188,441596.1875073904,21452.86657379488,449894.82150904974,19554.55497399933
1100,442422.74139299314,16331.66211360437,443189.1712298915,12767.259206705969,460064.57838474365,10687.549797516282,442644.3379441864,21452.86657379488,454271.3971522896,13784.478230748477,451441.424978204,15846.973676894051,447604.0842822695,6656.332265966607,447864.5402451244,17171.810482052188,441596.1875073904,21452.86657379488,449894.82150904974,19554.55497399933
1300,442422.74139299314,16331.66211360437,443189.1712298915,12767.259206705969,460064.57838474365,10687.549797516282,442644.3379441864,21452.86657379488,454271.3971522896,13784.478230748477,451441.424978204,15846.973676894051,447604.0842822695,6656.332265966607,447864.5402451244,17171.810482052188,457604.1079032079,8454.862744200096,449894.82150904974,19554.55497399933
1500,449725.1415094737,16331.66211360437,445470.5232016785,11844.406190986549,466870.9154640697,8931.119318154535,445129.6956763156,17618.54218534699,466378.1080173226,10044.00340255895,455160.9181471384,7334.033389080168,451186.3152557847,6644.896096658013,455575.97958691214,14215.187032470778,457604.1079032079,8454.862744200096,454235.39106814354,9179.904133449969
1700,449725.1415094737,16331.66211360437,445470.5232016785,11844.406190986549,466870.9154640697,8931.119318154535,445129.6956763156,17618.54218534699,466378.1080173226,10044.00340255895,455160.9181471384,7334.033389080168,451186.3152557847,6644.896096658013,455575.97958691214,14215.187032470778,457604.1079032079,8454.862744200096,454235.39106814354,9179.904133449969
1900,456299.63449081697,15181.473141720951,459067.2534224925,11701.413772707188,473984.6306404907,6715.480354626622,453550.5076332244,7264.056170952394,475198.6724428265,7735.689732902911,462439.7542775082,7180.573186321316,461547.8351926926,4566.411410213937,470360.9639637561,10611.7248885532,468979.90578055946,12757.65904585206,467764.184302395,6338.4395879718895
2100,456299.63449081697,15181.473141720951,459067.2534224925,11701.413772707188,473984.6306404907,6715.480354626622,453550.5076332244,7264.056170952394,475198.6724428265,7735.689732902911,462439.7542775082,7180.573186321316,461547.8351926926,4566.411410213937,470360.9639637561,10611.7248885532,468979.90578055946,12757.65904585206,467764.184302395,6338.4395879718895
2300,456607.2173555525,15181.473141720951,462217.9598419081,11313.080676885853,476646.252173496,6715.480354626622,467471.7921717593,7808.392130734333,480941.5196759122,6338.991570132146,482257.69398535806,7105.137192870807,466942.3084204765,4566.411410213937,471050.904900318,10611.7248885532,472521.6189942991,7180.573186321316,471855.3159106078,6338.4395879718895
2500,456607.2173555525,15181.473141720951,462217.9598419081,11313.080676885853,476646.252173496,6715.480354626622,467471.7921717593,7808.392130734333,480941.5196759122,6338.991570132146,482257.69398535806,7105.137192870807,466942.3084204765,4566.411410213937,471050.904900318,10611.7248885532,472521.6189942991,7180.573186321316,471855.3159106078,6338.4395879718895
2700,456607.2173555525,15181.473141720951,462217.9598419081,11313.080676885853,476646.252173496,6715.480354626622,467471.7921717593,7808.392130734333,480941.5196759122,6338.991570132146,482257.69398535806,7105.137192870807,471321.2934460444,3404.387452220843,471050.904900318,10611.7248885532,480380.8291264629,7180.573186321316,471855.3159106078,6338.4395879718895
2900,464550.2169005101,6283.763079889411,465185.8990315528,11313.080676885853,480502.5000365386,3022.004943343183,470038.145917727,4692.942273332111,483134.9986889082,6338.991570132146,485827.4135890111,6066.381263449033,471321.2934460444,3404.387452220843,472654.6898266153,7315.831973997289,480380.8291264629,7180.573186321316,473920.1405146685,6338.4395879718895
3100,464550.2169005101,6283.763079889411,465185.8990315528,11313.080676885853,480502.5000365386,3022.004943343183,470038.145917727,4692.942273332111,483134.9986889082,6338.991570132146,485827.4135890111,6066.381263449033,471321.2934460444,3404.387452220843,472654.6898266153,7315.831973997289,480380.8291264629,7180.573186321316,473920.1405146685,6338.4395879718895
3300,468222.1631529356,6283.763079889411,469600.23032362334,7180.573186321316,484665.8988802732,2884.0526000807654,478071.2056655584,4312.658485828617,488463.9784475399,6528.908578389859,491807.5901070847,6066.381263449033,472137.79160804,3404.387452220843,480276.0143283765,7315.831973997289,481313.8648355969,7180.573186321316,476329.5742898819,6338.4395879718895
3500,468222.1631529356,6283.763079889411,469600.23032362334,7180.573186321316,484665.8988802732,2884.0526000807654,478071.2056655584,4312.658485828617,488463.9784475399,6528.908578389859,491807.5901070847,6066.381263449033,472137.79160804,3404.387452220843,480276.0143283765,7315.831973997289,481313.8648355969,7180.573186321316,476329.5742898819,6338.4395879718895
3700,470467.4012703407,6283.763079889411,469604.0180031273,7180.573186321316,485091.14928791166,2884.0526000807654,480545.1217327835,4312.658485828617,489352.0339558309,6528.908578389859,491817.876597538,6066.381263449033,474254.7330607261,3404.387452220843,480636.2898593552,7315.831973997289,481739.864199677,7180.573186321316,476329.5742898819,6338.4395879718895
3900,470467.4012703407,6283.763079889411,469604.0180031273,7180.573186321316,485091.14928791166,2884.0526000807654,480545.1217327835,4312.658485828617,489352.0339558309,6528.908578389859,491817.876597538,6066.381263449033,474254.7330607261,3404.387452220843,480636.2898593552,7315.831973997289,481739.864199677,7180.573186321316,477048.80812877946,5971.171384988876
4100,470467.4012703407,6283.763079889411,469604.0180031273,7180.573186321316,485204.15173005546,2884.0526000807654,480545.1217327835,4312.658485828617,489352.0339558309,6528.908578389859,491817.876597538,6066.381263449033,474254.7330607261,3404.387452220843,480636.2898593552,7315.831973997289,481739.864199677,7180.573186321316,477048.80812877946,5971.171384988876
4300,472365.1918672308,6283.763079889411,469648.1388574068,7180.573186321316,485204.15173005546,2884.0526000807654,482444.9497775811,4312.658485828617,489384.6539174464,6528.908578389859,491839.60551213153,6066.381263449033,474837.4182094873,3404.387452220843,481081.867186547,7315.831973997289,481745.1821377492,7180.573186321316,477048.80812877946,5971.171384988876
4500,472365.1918672308,6283.763079889411,469648.1388574068,7180.573186321316,485204.15173005546,2884.0526000807654,482444.9497775811,4312.658485828617,489384.6539174464,6528.908578389859,491839.60551213153,6066.381263449033,474837.4182094873,3404.387452220843,481081.867186547,7315.831973997289,481745.1821377492,7180.573186321316,477048.80812877946,5971.171384988876
4700,472365.1918672308,6283.763079889411,470628.3997568698,7180.573186321316,485595.9290631677,2593.2120083649093,482467.5737537757,4312.658485828617,489655.2592665759,6528.908578389859,492213.0685470655,6066.381263449033,475973.7925633611,3404.387452220843,481321.50041575264,7315.831973997289,482886.8927536134,7180.573186321316,477057.81560257456,5971.171384988876
4900,472365.1918672308,6283.763079889411,470628.3997568698,7180.573186321316,485595.9290631677,2593.2120083649093,482467.5737537757,4312.658485828617,489655.2592665759,6528.908578389859,492213.0685470655,6066.381263449033,475973.7925633611,3404.387452220843,481321.50041575264,7315.831973997289,482886.8927536134,7180.573186321316,477057.81560257456,5971.171384988876
5100,472365.1918672308,6283.763079889411,470628.3997568698,7180.573186321316,491615.0135820698,7480.303930976205,482525.84576836886,4312.658485828617,489655.2592665759,6528.908578389859,492213.0685470655,6066.381263449033,477193.061702683,3404.387452220843,481321.50041575264,7315.831973997289,482886.8927536134,7180.573186321316,477057.81560257456,5971.171384988876
5300,472365.1918672308,6283.763079889411,470628.3997568698,7180.573186321316,491615.0135820698,7480.303930976205,482525.84576836886,4312.658485828617,489870.0533542273,6338.991570132146,492716.6813120222,6066.381263449033,477193.061702683,3404.387452220843,481321.50041575264,7315.831973997289,482886.8927536134,7180.573186321316,477168.1150170853,5971.171384988876
5500,472662.6607657237,6283.763079889411,470628.3997568698,7180.573186321316,491615.0135820698,7480.303930976205,482525.84576836886,4312.658485828617,489870.0533542273,6338.991570132146,492716.6813120222,6066.381263449033,477193.061702683,3404.387452220843,481626.1611419013,7315.831973997289,482890.6804331173,7180.573186321316,477168.1150170853,5971.171384988876
5700,472662.6607657237,6283.763079889411,475580.97344789846,7180.573186321316,491975.63645661576,7480.303930976205,482541.8182893488,4312.658485828617,489870.0533542273,6338.991570132146,492716.6813120222,6066.381263449033,478714.6772694189,3404.387452220843,481626.1611419013,7315.831973997289,482890.6804331173,7180.573186321316,480716.23281991365,5971.171384988876
5900,472662.6607657237,6283.763079889411,475580.97344789846,7180.573186321316,491975.63645661576,7480.303930976205,482541.8182893488,4312.658485828617,489870.0533542273,6338.991570132146,492716.6813120222,6066.381263449033,478714.6772694189,3404.387452220843,481626.1611419013,7315.831973997289,482890.6804331173,7180.573186321316,480716.23281991365,5971.171384988876
6100,472892.2041731567,6283.763079889411,475596.94596887846,7180.573186321316,492871.965822795,7480.303930976205,482541.8182893488,4312.658485828617,489870.0533542273,6338.991570132146,494315.5002247617,6066.381263449033,478802.1050170832,3404.387452220843,484433.5480618273,7315.831973997289,482890.6804331173,7180.573186321316,480716.23281991365,5971.171384988876
6300,472892.2041731567,6283.763079889411,475596.94596887846,7180.573186321316,492871.965822795,7480.303930976205,482541.8182893488,4312.658485828617,489870.0533542273,6338.991570132146,494315.5002247617,6066.381263449033,478802.1050170832,3404.387452220843,484433.5480618273,7315.831973997289,482890.6804331173,7180.573186321316,480716.23281991365,5971.171384988876
6500,473378.8367702671,6283.763079889411,475596.94596887846,7180.573186321316,492871.965822795,7480.303930976205,482571.75409507705,4312.658485828617,489870.0533542273,6338.991570132146,494315.5002247617,6066.381263449033,478802.1050170832,3404.387452220843,485329.87742800656,7315.831973997289,482890.6804331173,7180.573186321316,480716.23281991365,5971.171384988876
6700,473378.8367702671,6283.763079889411,475596.94596887846,7180.573186321316,492871.965822795,7480.303930976205,482571.75409507705,4312.658485828617,489870.0533542273,6338.991570132146,494319.2879042656,6066.381263449033,478802.1050170832,3404.387452220843,485329.87742800656,7315.831973997289,482890.6804331173,7180.573186321316,480837.2266927087,5971.171384988876
6900,479150.7698489681,6283.763079889411,475596.94596887846,7180.573186321316,492871.965822795,7480.303930976205,482571.75409507705,4312.658485828617,489870.0533542273,6338.991570132146,494319.2879042656,6066.381263449033,478802.1050170832,3404.387452220843,485329.87742800656,7315.831973997289,482890.6804331173,7180.573186321316,480837.2266927087,5971.171384988876
7100,479150.7698489681,6283.763079889411,475835.3225321778,7180.573186321316,493274.3474170987,3061.660993720633,482571.75409507705,4312.658485828617,489870.0533542273,6338.991570132146,494319.2879042656,6066.381263449033,478802.1050170832,3404.387452220843,485329.87742800656,7315.831973997289,482890.6804331173,7180.573186321316,481905.3666512456,5971.171384988876
7300,479150.7698489681,6283.763079889411,475835.3225321778,7180.573186321316,493274.3474170987,3061.660993720633,482571.75409507705,4312.658485828617,489870.0533542273,6338.991570132146,494319.2879042656,6066.381263449033,478802.1050170832,3404.387452220843,485329.87742800656,7315.831973997289,482890.6804331173,7180.573186321316,481905.3666512456,5971.171384988876
7500,479150.7698489681,6283.763079889411,475835.3225321778,7180.573186321316,494493.6165564206,3061.660993720633,484313.53377312014,4312.658485828617,489870.0533542273,6338.991570132146,494319.2879042656,6066.381263449033,478802.1050170832,3404.387452220843,485329.87742800656,7315.831973997289,482890.6804331173,7180.573186321316,481905.3666512456,5971.171384988876
7700,479150.7698489681,6283.763079889411,475835.3225321778,7180.573186321316,494493.6165564206,3061.660993720633,484313.53377312014,4312.658485828617,489870.0533542273,6338.991570132146,494319.2879042656,6066.381263449033,478802.1050170832,3404.387452220843,485329.87742800656,7315.831973997289,482890.6804331173,7180.573186321316,481905.3666512456,5971.171384988876
7900,482733.8500138309,6283.763079889411,475835.3225321778,7180.573186321316,494493.6165564206,3061.660993720633,484313.53377312014,4312.658485828617,489870.0533542273,6338.991570132146,494319.2879042656,6066.381263449033,478802.1050170832,3404.387452220843,485329.87742800656,7315.831973997289,482890.6804331173,7180.573186321316,481905.3666512456,5971.171384988876
8100,482733.8500138309,6283.763079889411,475835.3225321778,7180.573186321316,494493.6165564206,3061.660993720633,484313.53377312014,4312.658485828617,489870.0533542273,6338.991570132146,494319.2879042656,6066.381263449033,478802.1050170832,3404.387452220843,485329.87742800656,7315.831973997289,482890.6804331173,7180.573186321316,486346.1547066385,9569.675285724712
8300,482733.8500138309,6283.763079889411,475835.3225321778,7180.573186321316,494493.6165564206,3061.660993720633,484313.53377312014,4312.658485828617,489870.0533542273,6338.991570132146,494319.2879042656,6066.381263449033,478802.1050170832,3404.387452220843,485329.87742800656,7315.831973997289,482890.6804331173,7180.573186321316,486346.1547066385,9569.675285724712
8500,482733.8500138309,6283.763079889411,475835.3225321778,7180.573186321316,494493.6165564206,3061.660993720633,484313.53377312014,4312.658485828617,489886.02587520727,6338.991570132146,494319.2879042656,6066.381263449033,478802.1050170832,3404.387452220843,485329.87742800656,7315.831973997289,482890.6804331173,7180.573186321316,486350.9156651711,9569.675285724712
8700,482733.8500138309,6283.763079889411,475835.3225321778,7180.573186321316,494493.6165564206,3061.660993720633,484313.53377312014,4312.658485828617,489886.02587520727,6338.991570132146,494319.2879042656,6066.381263449033,478802.1050170832,3404.387452220843,485329.87742800656,7315.831973997289,482890.6804331173,7180.573186321316,486350.9156651711,9569.675285724712
8900,483284.5124276826,6283.763079889411,475835.3225321778,7180.573186321316,494522.8423043831,2593.2120083649093,484313.53377312014,4312.658485828617,489886.02587520727,6338.991570132146,494319.2879042656,6066.381263449033,478802.1050170832,3404.387452220843,485329.87742800656,7315.831973997289,482890.6804331173,7180.573186321316,486350.9156651711,9569.675285724712
9100,483284.5124276826,6283.763079889411,475835.3225321778,7180.573186321316,494522.8423043831,2593.2120083649093,484313.53377312014,4312.658485828617,489886.02587520727,6338.991570132146,494319.2879042656,6066.381263449033,478802.1050170832,3404.387452220843,485329.87742800656,7315.831973997289,482890.6804331173,7180.573186321316,486350.9156651711,9569.675285724712
9300,483284.5124276826,6283.763079889411,475835.3225321778,7180.573186321316,494531.3337344924,2593.2120083649093,484313.53377312014,4312.658485828617,489886.02587520727,6338.991570132146,494319.2879042656,6066.381263449033,478802.1050170832,3404.387452220843,486510.55899166415,7315.831973997289,482890.6804331173,7180.573186321316,486350.9156651711,9569.675285724712
9500,483284.5124276826,6283.763079889411,475835.3225321778,7180.573186321316,494531.3337344924,2593.2120083649093,484313.53377312014,4312.658485828617,490114.65912496345,6338.991570132146,494319.2879042656,6066.381263449033,478802.1050170832,3404.387452220843,486510.55899166415,7315.831973997289,482890.6804331173,7180.573186321316,486350.9156651711,9569.675285724712
9700,483284.5124276826,6283.763079889411,475835.3225321778,7180.573186321316,494531.3337344924,2593.2120083649093,484313.53377312014,4312.658485828617,490114.65912496345,6338.991570132146,494319.2879042656,6066.381263449033,484365.0677220424,9512.79068241122,486510.55899166415,7315.831973997289,482890.6804331173,7180.573186321316,486350.9156651711,9569.675285724712
9900,483284.5124276826,6283.763079889411,476385.9849460296,7180.573186321316,494531.3337344924,2593.2120083649093,484313.53377312014,4312.658485828617,490114.65912496345,6338.991570132146,494319.2879042656,6066.381263449033,484365.0677220424,9512.79068241122,486510.55899166415,7315.831973997289,482890.6804331173,7180.573186321316,486350.9156651711,9569.675285724712
10100,483284.5124276826,6283.763079889411,476385.9849460296,7180.573186321316,494531.3337344924,2593.2120083649093,484313.53377312014,4312.658485828617,490114.65912496345,6338.991570132146,494319.2879042656,6066.381263449033,484365.0677220424,9512.79068241122,486510.55899166415,7315.831973997289,482890.6804331173,7180.573186321316,486350.9156651711,9569.675285724712
10300,483284.5124276826,6283.763079889411,476586.434225921,7180.573186321316,494531.3337344924,2593.2120083649093,484313.53377312014,4312.658485828617,490114.65912496345,6338.991570132146,494319.2879042656,6066.381263449033,484365.0677220424,9512.79068241122,487904.8843610802,6628.030322569776,482890.6804331173,7180.573186321316,486350.9156651711,9569.675285724712
10500,483284.5124276826,6283.763079889411,476586.434225921,7180.573186321316,494531.3337344924,2593.2120083649093,484313.53377312014,4312.658485828617,490114.65912496345,6338.991570132146,494319.2879042656,6066.381263449033,484365.0677220424,9512.79068241122,487904.8843610802,6628.030322569776,482890.6804331173,7180.573186321316,487048.0917989102,9569.675285724712
10700,483293.003857792,6283.763079889411,476586.434225921,7180.573186321316,494816.2760242674,2593.2120083649093,484313.53377312014,4312.658485828617,490114.65912496345,6338.991570132146,494319.2879042656,6066.381263449033,484365.0677220424,9512.79068241122,487920.8568820602,6628.030322569776,482908.4265876147,7180.573186321316,487048.0917989102,9569.675285724712
10900,483293.003857792,6283.763079889411,476586.434225921,7180.573186321316,494816.2760242674,2593.2120083649093,484313.53377312014,4312.658485828617,490114.65912496345,6338.991570132146,494319.2879042656,6066.381263449033,484365.0677220424,9512.79068241122,487920.8568820602,6628.030322569776,482908.4265876147,7180.573186321316,487052.9937681436,9569.675285724712
11100,483293.003857792,6283.763079889411,476586.434225921,7180.573186321316,494816.2760242674,2593.2120083649093,484313.53377312014,4312.658485828617,490114.65912496345,6338.991570132146,494319.2879042656,6066.381263449033,484365.0677220424,9512.79068241122,487935.9059907497,6628.030322569776,482908.4265876147,7180.573186321316,487052.9937681436,9569.675285724712
11300,483293.003857792,6283.763079889411,476586.434225921,7180.573186321316,494816.2760242674,2593.2120083649093,484313.53377312014,4312.658485828617,490114.65912496345,6338.991570132146,494319.2879042656,6066.381263449033,485114.3547390516,6510.680769008147,487935.9059907497,6628.030322569776,482908.4265876147,7180.573186321316,488175.1429044874,5971.171384988876
11500,483293.003857792,6283.763079889411,476586.434225921,7180.573186321316,494816.2760242674,2593.2120083649093,484313.53377312014,4312.658485828617,490114.65912496345,6338.991570132146,494319.2879042656,6066.381263449033,485114.3547390516,6510.680769008147,487935.9059907497,6628.030322569776,482908.4265876147,7180.573186321316,488175.1429044874,5971.171384988876
11700,483293.003857792,6283.763079889411,476586.434225921,7180.573186321316,494816.2760242674,2593.2120083649093,484313.53377312014,4312.658485828617,490114.65912496345,6338.991570132146,494319.2879042656,6066.381263449033,485114.3547390516,6510.680769008147,487935.9059907497,6628.030322569776,482908.4265876147,7180.573186321316,488175.1429044874,5971.171384988876
11900,483293.003857792,6283.763079889411,476586.434225921,7180.573186321316,494816.2760242674,2593.2120083649093,484313.53377312014,4312.658485828617,490123.29894033936,6338.991570132146,494319.2879042656,6066.381263449033,485114.3547390516,6510.680769008147,487935.9059907497,6628.030322569776,482908.4265876147,7180.573186321316,488175.1429044874,5971.171384988876
12100,483293.003857792,6283.763079889411,476586.434225921,7180.573186321316,494816.2760242674,2593.2120083649093,484313.53377312014,4312.658485828617,490123.29894033936,6338.991570132146,494319.2879042656,6066.381263449033,485114.3547390516,6510.680769008147,487935.9059907497,6628.030322569776,482908.4265876147,7180.573186321316,488175.1429044874,5971.171384988876
12300,483293.003857792,6283.763079889411,476586.434225921,7180.573186321316,494816.2760242674,2593.2120083649093,484313.53377312014,4312.658485828617,490123.29894033936,6338.991570132146,494319.2879042656,6066.381263449033,485114.3547390516,6510.680769008147,487935.9059907497,6628.030322569776,482908.4265876147,7180.573186321316,488175.1429044874,5971.171384988876
12500,483293.003857792,6283.763079889411,476586.434225921,7180.573186321316,494816.2760242674,2593.2120083649093,484313.53377312014,4312.658485828617,490123.29894033936,6338.991570132146,494319.2879042656,6066.381263449033,485114.3547390516,6510.680769008147,487935.9059907497,6628.030322569776,482908.4265876147,7180.573186321316,488175.1429044874,5971.171384988876
12700,483293.003857792,6283.763079889411,476586.434225921,7180.573186321316,494816.2760242674,2593.2120083649093,484313.53377312014,4312.658485828617,490123.29894033936,6338.991570132146,494319.2879042656,6066.381263449033,485130.32726003154,6510.680769008147,487935.9059907497,6628.030322569776,482908.4265876147,7180.573186321316,488175.1429044874,5971.171384988876
12900,483389.5478886112,6283.763079889411,476586.434225921,7180.573186321316,494816.2760242674,2593.2120083649093,484313.53377312014,4312.658485828617,490123.29894033936,6338.991570132146,494319.2879042656,6066.381263449033,485130.32726003154,6510.680769008147,487935.9059907497,6628.030322569776,482908.4265876147,7180.573186321316,488175.1429044874,5971.171384988876
13100,483389.5478886112,6283.763079889411,476591.0357201377,7180.573186321316,494816.2760242674,2593.2120083649093,484313.53377312014,4312.658485828617,490123.29894033936,6338.991570132146,494319.2879042656,6066.381263449033,485130.32726003154,6510.680769008147,487935.9059907497,6628.030322569776,482918.37900204887,7180.573186321316,488175.1429044874,5971.171384988876
13300,483389.5478886112,6283.763079889411,476591.0357201377,7180.573186321316,494816.2760242674,2593.2120083649093,484313.53377312014,4312.658485828617,490532.4442011081,6338.991570132146,494319.2879042656,6066.381263449033,485130.32726003154,6510.680769008147,487935.9059907497,6628.030322569776,482918.37900204887,7180.573186321316,488175.1429044874,5971.171384988876
13500,483389.5478886112,6283.763079889411,476591.0357201377,7180.573186321316,494816.2760242674,2593.2120083649093,484410.0778039394,4312.658485828617,490532.4442011081,6338.991570132146,494319.2879042656,6066.381263449033,485130.32726003154,6510.680769008147,487935.9059907497,6628.030322569776,482921.6867420314,7180.573186321316,488175.1429044874,5971.171384988876
13700,483389.5478886112,6283.763079889411,476591.0357201377,7180.573186321316,494816.2760242674,2593.2120083649093,484410.0778039394,4312.658485828617,490532.4442011081,6338.991570132146,494319.2879042656,6066.381263449033,485130.32726003154,6510.680769008147,487935.9059907497,6628.030322569776,482921.6867420314,7180.573186321316,488175.1429044874,5971.171384988876
13900,483389.5478886112,6283.763079889411,476591.0357201377,7180.573186321316,494816.2760242674,2593.2120083649093,484410.0778039394,4312.658485828617,490532.4442011081,6338.991570132146,494319.2879042656,6066.381263449033,485130.32726003154,6510.680769008147,487935.9059907497,6628.030322569776,482921.6867420314,7180.573186321316,488175.1429044874,5971.171384988876
14100,483389.5478886112,6283.763079889411,476591.0357201377,7180.573186321316,495226.13750083896,2593.2120083649093,484506.7757677462,4312.658485828617,490532.4442011081,6338.991570132146,494319.2879042656,6066.381263449033,485130.32726003154,6510.680769008147,487935.9059907497,6628.030322569776,482921.6867420314,7180.573186321316,488175.1429044874,5971.171384988876
14300,483389.5478886112,6283.763079889411,476591.0357201377,7180.573186321316,495226.13750083896,2593.2120083649093,484506.7757677462,4312.658485828617,490532.4442011081,6338.991570132146,494319.2879042656,6066.381263449033,485130.32726003154,6510.680769008147,487935.9059907497,6628.030322569776,482921.6867420314,7180.573186321316,488175.1429044874,5971.171384988876
14500,483389.5478886112,6283.763079889411,476591.0357201377,7180.573186321316,495226.13750083896,2593.2120083649093,484506.7757677462,4312.658485828617,490532.4442011081,6338.991570132146,494319.2879042656,6066.381263449033,485130.32726003154,6510.680769008147,487935.9059907497,6628.030322569776,482936.7920908581,7180.573186321316,488175.1429044874,5971.171384988876
14700,483389.5478886112,6283.763079889411,476591.0357201377,7180.573186321316,495226.13750083896,2593.2120083649093,484506.7757677462,4312.658485828617,490532.4442011081,6338.991570132146,494319.2879042656,6066.381263449033,485130.32726003154,6510.680769008147,487935.9059907497,6628.030322569776,482936.7920908581,7180.573186321316,488175.1429044874,5971.171384988876
14900,483389.5478886112,6283.763079889411,476591.0357201377,7180.573186321316,495226.13750083896,2593.2120083649093,484506.7757677462,4312.658485828617,490532.4442011081,6338.991570132146,494319.2879042656,6066.381263449033,485130.32726003154,6510.680769008147,487935.9059907497,6628.030322569776,482936.7920908581,7180.573186321316,488175.1429044874,5971.171384988876
15100,483389.5478886112,6283.763079889411,476591.0357201377,7180.573186321316,495226.13750083896,2593.2120083649093,484506.7757677462,4312.658485828617,490532.4442011081,6338.991570132146,494319.2879042656,6066.381263449033,485130.32726003154,6510.680769008147,487935.9059907497,6628.030322569776,482936.7920908581,7180.573186321316,488175.1429044874,5971.171384988876
15300,483389.5478886112,6283.763079889411,476591.0357201377,7180.573186321316,495226.13750083896,2593.2120083649093,484506.7757677462,4312.658485828617,490532.4442011081,6338.991570132146,494319.2879042656,6066.381263449033,485130.32726003154,6510.680769008147,487995.4839932842,6628.030322569776,482936.7920908581,7180.573186321316,488175.1429044874,5971.171384988876
15500,483389.5478886112,6283.763079889411,476591.0357201377,7180.573186321316,495355.248921806,2593.2120083649093,484506.7757677462,4312.658485828617,490532.4442011081,6338.991570132146,494319.2879042656,6066.381263449033,485130.32726003154,6510.680769008147,487995.4839932842,6628.030322569776,482936.7920908581,7180.573186321316,488175.1429044874,5971.171384988876
15700,484560.4922494277,6283.763079889411,476591.0357201377,7180.573186321316,495355.248921806,2593.2120083649093,484506.7757677462,4312.658485828617,490532.4442011081,6338.991570132146,494319.2879042656,6066.381263449033,485130.32726003154,6510.680769008147,487995.4839932842,6628.030322569776,482936.7920908581,7180.573186321316,488175.1429044874,5971.171384988876
15900,484560.4922494277,6283.763079889411,476591.0357201377,7180.573186321316,495355.248921806,2593.2120083649093,484907.293905172,4312.658485828617,490532.4442011081,6338.991570132146,494340.9434505301,6066.381263449033,485130.32726003154,6510.680769008147,487995.4839932842,6628.030322569776,482936.7920908581,7180.573186321316,488175.1429044874,5971.171384988876
16100,484560.4922494277,6283.763079889411,476591.0357201377,7180.573186321316,495355.248921806,2593.2120083649093,484907.293905172,4312.658485828617,490532.4442011081,6338.991570132146,494340.9434505301,6066.381263449033,485130.32726003154,6510.680769008147,487995.4839932842,6628.030322569776,482936.7920908581,7180.573186321316,488175.1429044874,5971.171384988876
16300,484560.4922494277,6283.763079889411,476591.0357201377,7180.573186321316,495355.248921806,2593.2120083649093,484907.293905172,4312.658485828617,490532.4442011081,6338.991570132146,494340.9434505301,6066.381263449033,485135.3886935808,6510.680769008147,487995.4839932842,6628.030322569776,482936.7920908581,7180.573186321316,488175.1429044874,5971.171384988876
16500,484560.4922494277,6283.763079889411,476591.0357201377,7180.573186321316,495355.248921806,2593.2120083649093,484907.293905172,4312.658485828617,490574.2212872012,6338.991570132146,494340.9434505301,6066.381263449033,485135.3886935808,6510.680769008147,487995.4839932842,6628.030322569776,482936.7920908581,7180.573186321316,488175.1429044874,5971.171384988876
16700,484560.4922494277,6283.763079889411,476591.0357201377,7180.573186321316,495355.248921806,2593.2120083649093,484907.293905172,4312.658485828617,490574.2212872012,6338.991570132146,494340.9434505301,6066.381263449033,485135.3886935808,6510.680769008147,488000.08548750094,6628.030322569776,482936.7920908581,7180.573186321316,488175.1429044874,5971.171384988876
16900,484560.4922494277,6283.763079889411,476591.0357201377,7180.573186321316,495355.248921806,2593.2120083649093,484907.293905172,4312.658485828617,490574.2212872012,6338.991570132146,494340.9434505301,6066.381263449033,485528.7203662285,4073.086960111477,488000.08548750094,6628.030322569776,482936.7920908581,7180.573186321316,488175.1429044874,5971.171384988876
17100,484560.4922494277,6283.763079889411,476591.0357201377,7180.573186321316,495355.248921806,2593.2120083649093,484907.293905172,4312.658485828617,490574.2212872012,6338.991570132146,494340.9434505301,6066.381263449033,485528.7203662285,4073.086960111477,488000.08548750094,6628.030322569776,482936.7920908581,7180.573186321316,488175.1429044874,5971.171384988876
17300,484560.4922494277,6283.763079889411,476591.0357201377,7180.573186321316,495355.248921806,2593.2120083649093,484907.293905172,4312.658485828617,490574.2212872012,6338.991570132146,494340.9434505301,6066.381263449033,485528.7203662285,4073.086960111477,488000.08548750094,6628.030322569776,482936.7920908581,7180.573186321316,488175.1429044874,5971.171384988876
17500,484560.4922494277,6283.763079889411,476591.0357201377,7180.573186321316,495355.248921806,2593.2120083649093,484907.293905172,4312.658485828617,490574.2212872012,6338.991570132146,494340.9434505301,6066.381263449033,485528.7203662285,4073.086960111477,488000.08548750094,6628.030322569776,482936.7920908581,7180.573186321316,488175.1429044874,5971.171384988876
17700,484560.4922494277,6283.763079889411,476591.0357201377,7180.573186321316,495355.248921806,2593.2120083649093,484907.293905172,4312.658485828617,490574.2212872012,6338.991570132146,494340.9434505301,6066.381263449033,485528.7203662285,4073.086960111477,488000.08548750094,6628.030322569776,482936.7920908581,7180.573186321316,488175.1429044874,5971.171384988876
17900,484560.4922494277,6283.763079889411,476591.0357201377,7180.573186321316,495355.248921806,2593.2120083649093,484907.293905172,4312.658485828617,490574.2212872012,6338.991570132146,494340.9434505301,6066.381263449033,485528.7203662285,4073.086960111477,488000.08548750094,6628.030322569776,482936.7920908581,7180.573186321316,488175.1429044874,5971.171384988876
18100,484560.4922494277,6283.763079889411,476591.0357201377,7180.573186321316,495355.248921806,2593.2120083649093,484907.293905172,4312.658485828617,490574.2212872012,6338.991570132146,494340.9434505301,6066.381263449033,485528.7203662285,4073.086960111477,488000.08548750094,6628.030322569776,482936.7920908581,7180.573186321316,488175.1429044874,5971.171384988876
18300,484560.4922494277,6283.763079889411,476591.0357201377,7180.573186321316,495355.248921806,2593.2120083649093,484912.0548637045,4312.658485828617,490574.2212872012,6338.991570132146,494497.10831273126,6066.381263449033,485528.7203662285,4073.086960111477,488000.08548750094,6628.030322569776,482936.7920908581,7180.573186321316,488175.1429044874,5971.171384988876
18500,484560.4922494277,6283.763079889411,476591.0357201377,7180.573186321316,495355.248921806,2593.2120083649093,484912.0548637045,4312.658485828617,490574.2212872012,6338.991570132146,494497.10831273126,6066.381263449033,485528.7203662285,4073.086960111477,488000.08548750094,6628.030322569776,482936.7920908581,7180.573186321316,488175.1429044874,5971.171384988876
18700,484560.4922494277,6283.763079889411,476591.0357201377,7180.573186321316,495355.248921806,2593.2120083649093,484912.0548637045,4312.658485828617,491912.3391766822,6338.991570132146,494497.10831273126,6066.381263449033,485528.7203662285,4073.086960111477,488000.08548750094,6628.030322569776,482936.7920908581,7180.573186321316,488175.1429044874,5971.171384988876
18900,484560.4922494277,6283.763079889411,476591.0357201377,7180.573186321316,495355.248921806,2593.2120083649093,484912.0548637045,4312.658485828617,491912.3391766822,6338.991570132146,494497.10831273126,6066.381263449033,485528.7203662285,4073.086960111477,488000.08548750094,6628.030322569776,482936.7920908581,7180.573186321316,488175.1429044874,5971.171384988876
19100,484560.4922494277,6283.763079889411,476591.0357201377,7180.573186321316,495364.7559093353,2593.2120083649093,484912.0548637045,4312.658485828617,491912.3391766822,6338.991570132146,494497.10831273126,6066.381263449033,485528.7203662285,4073.086960111477,488000.08548750094,6628.030322569776,482936.7920908581,7180.573186321316,488175.1429044874,5971.171384988876
19300,484560.4922494277,6283.763079889411,476591.0357201377,7180.573186321316,495364.7559093353,2593.2120083649093,484912.0548637045,4312.658485828617,491912.3391766822,6338.991570132146,494497.10831273126,6066.381263449033,485528.7203662285,4073.086960111477,488000.08548750094,6628.030322569776,482936.7920908581,7180.573186321316,488175.1429044874,5971.171384988876
19500,484560.4922494277,6283.763079889411,476591.0357201377,7180.573186321316,495364.7559093353,2593.2120083649093,484912.0548637045,4312.658485828617,491912.3391766822,6338.991570132146,494497.10831273126,6066.381263449033,485528.7203662285,4073.086960111477,488000.08548750094,6628.030322569776,482936.7920908581,7180.573186321316,488175.1429044874,5971.171384988876
19700,484560.4922494277,6283.763079889411,476591.0357201377,7180.573186321316,495364.7559093353,2593.2120083649093,484912.0548637045,4312.658485828617,491912.3391766822,6338.991570132146,494497.10831273126,6066.381263449033,485528.7203662285,4073.086960111477,488000.08548750094,6628.030322569776,482936.7920908581,7180.573186321316,488175.1429044874,5971.171384988876
19900,484560.4922494277,6283.763079889411,476591.0357201377,7180.573186321316,495364.7559093353,2593.2120083649093,484912.0548637045,4312.658485828617,491912.3391766822,6338.991570132146,494497.10831273126,6066.381263449033,485528.7203662285,4073.086960111477,488000.08548750094,6628.030322569776,482936.7920908581,7180.573186321316,488175.1429044874,5971.171384988876
20100,484560.4922494277,6283.763079889411,476591.0357201377,7180.573186321316,495364.7559093353,2593.2120083649093,484912.0548637045,4312.658485828617,491912.3391766822,6338.991570132146,494497.10831273126,6066.381263449033,485528.7203662285,4073.086960111477,488000.08548750094,6628.030322569776,482936.7920908581,7180.573186321316,488175.1429044874,5971.171384988876
20300,484560.4922494277,6283.763079889411,476591.0357201377,7180.573186321316,495364.7559093353,2593.2120083649093,484912.0548637045,4312.658485828617,491912.3391766822,6338.991570132146,494497.10831273126,6066.381263449033,485528.7203662285,4073.086960111477,488000.08548750094,6628.030322569776,482936.7920908581,7180.573186321316,488175.1429044874,5971.171384988876
20500,484560.4922494277,6283.763079889411,476591.0357201377,7180.573186321316,495364.7559093353,2593.2120083649093,484920.6946790805,4312.658485828617,491912.3391766822,6338.991570132146,494497.10831273126,6066.381263449033,485528.7203662285,4073.086960111477,488000.08548750094,6628.030322569776,482936.7920908581,7180.573186321316,488175.1429044874,5971.171384988876
20700,484560.4922494277,6283.763079889411,476591.0357201377,7180.573186321316,495364.7559093353,2593.2120083649093,484920.6946790805,4312.658485828617,491912.3391766822,6338.991570132146,494497.10831273126,6066.381263449033,485528.7203662285,4073.086960111477,488000.08548750094,6628.030322569776,482936.7920908581,7180.573186321316,488175.1429044874,5971.171384988876
20900,484560.4922494277,6283.763079889411,476591.0357201377,7180.573186321316,495364.7559093353,2593.2120083649093,484920.6946790805,4312.658485828617,491912.3391766822,6338.991570132146,494497.10831273126,6066.381263449033,485528.7203662285,4073.086960111477,488000.08548750094,6628.030322569776,482936.7920908581,7180.573186321316,488175.1429044874,5971.171384988876
21100,484560.4922494277,6283.763079889411,476591.0357201377,7180.573186321316,495364.7559093353,2593.2120083649093,485223.0869132418,4312.658485828617,491912.3391766822,6338.991570132146,494497.10831273126,6066.381263449033,485528.7203662285,4073.086960111477,488000.08548750094,6628.030322569776,482936.7920908581,7180.573186321316,488175.1429044874,5971.171384988876
21300,484560.4922494277,6283.763079889411,476591.0357201377,7180.573186321316,495364.7559093353,2593.2120083649093,485223.0869132418,4312.658485828617,491912.3391766822,6338.991570132146,494497.10831273126,6066.381263449033,485528.7203662285,4073.086960111477,488000.08548750094,6628.030322569776,482936.7920908581,7180.573186321316,488175.1429044874,5971.171384988876
21500,484560.4922494277,6283.763079889411,476591.0357201377,7180.573186321316,495364.7559093353,2593.2120083649093,485223.0869132418,4312.658485828617,491912.3391766822,6338.991570132146,494497.10831273126,6066.381263449033,485528.7203662285,4073.086960111477,488000.08548750094,6628.030322569776,482936.7920908581,7180.573186321316,488175.1429044874,5971.171384988876
21700,484560.4922494277,6283.763079889411,476591.0357201377,7180.573186321316,495364.7559093353,2593.2120083649093,485223.0869132418,4312.658485828617,491912.3391766822,6338.991570132146,494497.10831273126,6066.381263449033,485528.7203662285,4073.086960111477,488000.08548750094,6628.030322569776,482936.7920908581,7180.573186321316,488175.1429044874,5971.171384988876
21900,484560.4922494277,6283.763079889411,476591.0357201377,7180.573186321316,495441.0428689047,2593.2120083649093,485223.0869132418,4312.658485828617,491912.3391766822,6338.991570132146,494497.10831273126,6066.381263449033,485528.7203662285,4073.086960111477,488000.08548750094,6628.030322569776,483109.9661454771,7180.573186321316,488175.1429044874,5971.171384988876
22100,484560.4922494277,6283.763079889411,476591.0357201377,7180.573186321316,495441.0428689047,2593.2120083649093,485223.0869132418,4312.658485828617,491912.3391766822,6338.991570132146,494497.10831273126,6066.381263449033,485528.7203662285,4073.086960111477,488000.08548750094,6628.030322569776,483109.9661454771,7180.573186321316,488175.1429044874,5971.171384988876
22300,484560.4922494277,6283.763079889411,476591.0357201377,7180.573186321316,495441.0428689047,2593.2120083649093,485223.0869132418,4312.658485828617,491912.3391766822,6338.991570132146,494497.10831273126,6066.381263449033,485528.7203662285,4073.086960111477,488000.08548750094,6628.030322569776,483109.9661454771,7180.573186321316,488175.1429044874,5971.171384988876
22500,484560.4922494277,6283.763079889411,476591.0357201377,7180.573186321316,495441.0428689047,2593.2120083649093,485223.0869132418,4312.658485828617,491912.3391766822,6338.991570132146,494497.10831273126,6066.381263449033,485528.7203662285,4073.086960111477,488000.08548750094,6628.030322569776,483109.9661454771,7180.573186321316,488175.1429044874,5971.171384988876
22700,484560.4922494277,6283.763079889411,476591.0357201377,7180.573186321316,495441.0428689047,2593.2120083649093,485223.0869132418,4312.658485828617,491912.3391766822,6338.991570132146,494497.10831273126,6066.381263449033,485528.7203662285,4073.086960111477,488000.08548750094,6628.030322569776,483109.9661454771,7180.573186321316,488175.1429044874,5971.171384988876
22900,484560.4922494277,6283.763079889411,476591.0357201377,7180.573186321316,495441.3794512965,2593.2120083649093,485223.0869132418,4312.658485828617,491912.3391766822,6338.991570132146,494506.6153002605,6066.381263449033,485528.7203662285,4073.086960111477,488000.08548750094,6628.030322569776,483109.9661454771,7180.573186321316,488175.1429044874,5971.171384988876
23100,484560.4922494277,6283.763079889411,476591.0357201377,7180.573186321316,495441.3794512965,2593.2120083649093,485223.0869132418,4312.658485828617,491912.3391766822,6338.991570132146,494506.6153002605,6066.381263449033,485528.7203662285,4073.086960111477,488000.08548750094,6628.030322569776,483109.9661454771,7180.573186321316,488175.1429044874,5971.171384988876
23300,484560.4922494277,6283.763079889411,476591.0357201377,7180.573186321316,495441.3794512965,2593.2120083649093,485223.0869132418,4312.658485828617,491912.3391766822,6338.991570132146,494506.6153002605,6066.381263449033,485528.7203662285,4073.086960111477,488000.08548750094,6628.030322569776,483109.9661454771,7180.573186321316,488175.1429044874,5971.171384988876
23500,484560.4922494277,6283.763079889411,476591.0357201377,7180.573186321316,495441.3794512965,2593.2120083649093,485223.0869132418,4312.658485828617,491912.3391766822,6338.991570132146,494506.6153002605,6066.381263449033,485528.7203662285,4073.086960111477,488000.08548750094,6628.030322569776,483109.9661454771,7180.573186321316,488175.1429044874,5971.171384988876
23700,484560.4922494277,6283.763079889411,476591.0357201377,7180.573186321316,495441.3794512965,2593.2120083649093,485223.0869132418,4312.658485828617,491912.3391766822,6338.991570132146,494506.6153002605,6066.381263449033,485528.7203662285,4073.086960111477,488000.08548750094,6628.030322569776,483109.9661454771,7180.573186321316,488175.1429044874,5971.171384988876
23900,484560.4922494277,6283.763079889411,476591.0357201377,7180.573186321316,495441.3794512965,2593.2120083649093,485223.0869132418,4312.658485828617,491912.3391766822,6338.991570132146,494506.6153002605,6066.381263449033,485528.7203662285,4073.086960111477,488000.08548750094,6628.030322569776,483109.9661454771,7180.573186321316,488175.1429044874,5971.171384988876
24100,484560.4922494277,6283.763079889411,476591.0357201377,7180.573186321316,495441.3794512965,2593.2120083649093,485223.0869132418,4312.658485828617,491912.3391766822,6338.991570132146,494506.6153002605,6066.381263449033,485528.7203662285,4073.086960111477,488000.08548750094,6628.030322569776,483109.9661454771,7180.573186321316,488175.1429044874,5971.171384988876
24300,484560.4922494277,6283.763079889411,476591.0357201377,7180.573186321316,495441.3794512965,2593.2120083649093,485223.0869132418,4312.658485828617,491912.3391766822,6338.991570132146,494506.6153002605,6066.381263449033,485528.7203662285,4073.086960111477,488000.08548750094,6628.030322569776,483109.9661454771,7180.573186321316,488175.1429044874,5971.171384988876
24500,484560.4922494277,6283.763079889411,476591.0357201377,7180.573186321316,495441.3794512965,2593.2120083649093,485223.0869132418,4312.658485828617,491912.3391766822,6338.991570132146,494506.6153002605,6066.381263449033,485528.7203662285,4073.086960111477,488000.08548750094,6628.030322569776,483109.9661454771,7180.573186321316,488175.1429044874,5971.171384988876
24700,484560.4922494277,6283.763079889411,476591.0357201377,7180.573186321316,495441.3794512965,2593.2120083649093,485223.0869132418,4312.658485828617,491912.3391766822,6338.991570132146,494506.6153002605,6066.381263449033,485528.7203662285,4073.086960111477,488000.08548750094,6628.030322569776,483109.9661454771,7180.573186321316,488175.1429044874,5971.171384988876
24900,484560.4922494277,6283.763079889411,476591.0357201377,7180.573186321316,495441.3794512965,2593.2120083649093,485223.0869132418,4312.658485828617,491912.3391766822,6338.991570132146,494506.6153002605,6066.381263449033,485528.7203662285,4073.086960111477,488000.08548750094,6628.030322569776,483109.9661454771,7180.573186321316,488175.1429044874,5971.171384988876
25100,484560.4922494277,6283.763079889411,476591.0357201377,7180.573186321316,495441.3794512965,2593.2120083649093,485227.9888824752,4312.658485828617,491912.3391766822,6338.991570132146,494506.6153002605,6066.381263449033,485528.7203662285,4073.086960111477,488000.08548750094,6628.030322569776,483109.9661454771,7180.573186321316,488175.1429044874,5971.171384988876
25300,484560.4922494277,6283.763079889411,476855.90039024,7180.573186321316,495441.3794512965,2593.2120083649093,485227.9888824752,4312.658485828617,491912.3391766822,6338.991570132146,494506.6153002605,6066.381263449033,485528.7203662285,4073.086960111477,488000.08548750094,6628.030322569776,483109.9661454771,7180.573186321316,488175.1429044874,5971.171384988876
25500,484560.4922494277,6283.763079889411,476855.90039024,7180.573186321316,495441.3794512965,2593.2120083649093,485227.9888824752,4312.658485828617,491912.3391766822,6338.991570132146,494506.6153002605,6066.381263449033,485528.7203662285,4073.086960111477,488000.08548750094,6628.030322569776,483109.9661454771,7180.573186321316,488175.1429044874,5971.171384988876
25700,484560.4922494277,6283.763079889411,476855.90039024,7180.573186321316,495441.3794512965,2593.2120083649093,485227.9888824752,4312.658485828617,491912.3391766822,6338.991570132146,494506.6153002605,6066.381263449033,486356.20573548175,3478.2979844528254,488000.08548750094,6628.030322569776,483109.9661454771,7180.573186321316,488175.1429044874,5971.171384988876
25900,484560.4922494277,6283.763079889411,476855.90039024,7180.573186321316,495441.3794512965,2593.2120083649093,485227.9888824752,4312.658485828617,491912.3391766822,6338.991570132146,494506.6153002605,6066.381263449033,486356.20573548175,3478.2979844528254,488000.08548750094,6628.030322569776,483109.9661454771,7180.573186321316,488175.1429044874,5971.171384988876
26100,485495.902141584,6283.763079889411,476855.90039024,7180.573186321316,495441.3794512965,2593.2120083649093,485278.07547480153,4312.658485828617,491912.3391766822,6338.991570132146,494506.6153002605,6066.381263449033,486356.20573548175,3478.2979844528254,488000.08548750094,6628.030322569776,483109.9661454771,7180.573186321316,488175.1429044874,5971.171384988876
26300,485495.902141584,6283.763079889411,476855.90039024,7180.573186321316,495441.3794512965,2593.2120083649093,485278.07547480153,4312.658485828617,491912.3391766822,6338.991570132146,494506.6153002605,6066.381263449033,486356.20573548175,3478.2979844528254,488000.08548750094,6628.030322569776,483109.9661454771,7180.573186321316,488175.1429044874,5971.171384988876
26500,485495.902141584,6283.763079889411,476855.90039024,7180.573186321316,495441.3794512965,2593.2120083649093,485278.07547480153,4312.658485828617,491912.3391766822,6338.991570132146,494506.6153002605,6066.381263449033,486356.20573548175,3478.2979844528254,488000.08548750094,6628.030322569776,483109.9661454771,7180.573186321316,488175.1429044874,5971.171384988876
26700,485495.902141584,6283.763079889411,476855.90039024,7180.573186321316,495441.3794512965,2593.2120083649093,485278.07547480153,4312.658485828617,491912.3391766822,6338.991570132146,494506.6153002605,6066.381263449033,486356.20573548175,3478.2979844528254,488000.08548750094,6628.030322569776,483109.9661454771,7180.573186321316,488175.1429044874,5971.171384988876
26900,485495.902141584,6283.763079889411,476855.90039024,7180.573186321316,495441.3794512965,2593.2120083649093,485278.07547480153,4312.658485828617,491912.3391766822,6338.991570132146,494506.6153002605,6066.381263449033,486356.20573548175,3478.2979844528254,488000.08548750094,6628.030322569776,483109.9661454771,7180.573186321316,488175.1429044874,5971.171384988876
27100,485495.902141584,6283.763079889411,476855.90039024,7180.573186321316,495544.51545336895,2593.2120083649093,485278.07547480153,4312.658485828617,491912.3391766822,6338.991570132146,494506.6153002605,6066.381263449033,486356.20573548175,3478.2979844528254,488000.08548750094,6628.030322569776,483213.4387299414,7180.573186321316,488175.1429044874,5971.171384988876
27300,485511.874662564,6283.763079889411,476855.90039024,7180.573186321316,495544.51545336895,2593.2120083649093,485278.07547480153,4312.658485828617,491912.3391766822,6338.991570132146,494506.6153002605,6066.381263449033,486356.20573548175,3478.2979844528254,488000.08548750094,6628.030322569776,483213.4387299414,7180.573186321316,488175.1429044874,5971.171384988876
27500,485511.874662564,6283.763079889411,476855.90039024,7180.573186321316,495544.51545336895,2593.2120083649093,485278.07547480153,4312.658485828617,491912.3391766822,6338.991570132146,494506.6153002605,6066.381263449033,486356.20573548175,3478.2979844528254,488000.08548750094,6628.030322569776,483213.4387299414,7180.573186321316,488175.1429044874,5971.171384988876
27700,485511.874662564,6283.763079889411,476855.90039024,7180.573186321316,495544.51545336895,2593.2120083649093,485278.07547480153,4312.658485828617,491912.3391766822,6338.991570132146,494506.6153002605,6066.381263449033,486356.20573548175,3478.2979844528254,488000.08548750094,6628.030322569776,483213.4387299414,7180.573186321316,488175.1429044874,5971.171384988876
27900,485511.874662564,6283.763079889411,476855.90039024,7180.573186321316,495544.51545336895,2593.2120083649093,485278.07547480153,4312.658485828617,491912.3391766822,6338.991570132146,494506.6153002605,6066.381263449033,486356.20573548175,3478.2979844528254,488000.08548750094,6628.030322569776,483213.4387299414,7180.573186321316,488175.1429044874,5971.171384988876
28100,485511.874662564,6283.763079889411,477611.2698119303,7180.573186321316,495544.51545336895,2593.2120083649093,485278.07547480153,4312.658485828617,491912.3391766822,6338.991570132146,494506.6153002605,6066.381263449033,486356.20573548175,3478.2979844528254,488259.420798338,6628.030322569776,483213.4387299414,7180.573186321316,488175.1429044874,5971.171384988876
28300,485511.874662564,6283.763079889411,477611.2698119303,7180.573186321316,495544.51545336895,2593.2120083649093,485278.07547480153,4312.658485828617,492008.88320750144,6338.991570132146,494506.6153002605,6066.381263449033,486356.20573548175,3478.2979844528254,488259.420798338,6628.030322569776,483213.4387299414,7180.573186321316,488175.1429044874,5971.171384988876
28500,485511.874662564,6283.763079889411,477611.2698119303,7180.573186321316,495544.51545336895,2593.2120083649093,485278.07547480153,4312.658485828617,492008.88320750144,6338.991570132146,494506.6153002605,6066.381263449033,486356.20573548175,3478.2979844528254,488259.420798338,6628.030322569776,483213.4387299414,7180.573186321316,488183.7827198633,5971.171384988876
28700,485511.874662564,6283.763079889411,477611.2698119303,7180.573186321316,495544.51545336895,2593.2120083649093,485278.07547480153,4312.658485828617,492008.88320750144,6338.991570132146,494506.6153002605,6066.381263449033,486356.20573548175,3478.2979844528254,488259.420798338,6628.030322569776,483213.4387299414,7180.573186321316,488183.7827198633,5971.171384988876
28900,485511.874662564,6283.763079889411,477611.2698119303,7180.573186321316,495544.51545336895,2593.2120083649093,485278.07547480153,4312.658485828617,492008.88320750144,6338.991570132146,494506.6153002605,6066.381263449033,486356.20573548175,3478.2979844528254,488259.420798338,6628.030322569776,483213.4387299414,7180.573186321316,488183.7827198633,5971.171384988876
29100,485511.874662564,6283.763079889411,477611.2698119303,7180.573186321316,495544.51545336895,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,494506.6153002605,6066.381263449033,486356.20573548175,3478.2979844528254,488259.420798338,6628.030322569776,483213.4387299414,7180.573186321316,488183.7827198633,5971.171384988876
29300,485516.77663179743,6283.763079889411,477611.2698119303,7180.573186321316,495544.51545336895,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,494506.6153002605,6066.381263449033,486356.20573548175,3478.2979844528254,488259.420798338,6628.030322569776,483213.4387299414,7180.573186321316,488183.7827198633,5971.171384988876
29500,485516.77663179743,6283.763079889411,477611.2698119303,7180.573186321316,495544.51545336895,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,494506.6153002605,6066.381263449033,486356.20573548175,3478.2979844528254,488259.420798338,6628.030322569776,483213.4387299414,7180.573186321316,488183.7827198633,5971.171384988876
29700,485516.77663179743,6283.763079889411,477611.2698119303,7180.573186321316,495544.51545336895,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,494506.6153002605,6066.381263449033,486356.20573548175,3478.2979844528254,488259.420798338,6628.030322569776,483213.4387299414,7180.573186321316,488183.7827198633,5971.171384988876
29900,485516.77663179743,6283.763079889411,477611.2698119303,7180.573186321316,495544.51545336895,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,494506.6153002605,6066.381263449033,486356.20573548175,3478.2979844528254,488259.420798338,6628.030322569776,483213.4387299414,7180.573186321316,488183.7827198633,5971.171384988876
30100,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,495544.51545336895,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,494506.6153002605,6066.381263449033,486356.20573548175,3478.2979844528254,488259.420798338,6628.030322569776,483213.4387299414,7180.573186321316,488183.7827198633,5971.171384988876
30300,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,495846.9076875305,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,494506.6153002605,6066.381263449033,486356.20573548175,3478.2979844528254,488259.420798338,6628.030322569776,483213.4387299414,7180.573186321316,488183.7827198633,5971.171384988876
30500,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,495846.9076875305,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,494506.6153002605,6066.381263449033,486356.20573548175,3478.2979844528254,488259.420798338,6628.030322569776,483213.4387299414,7180.573186321316,488183.7827198633,5971.171384988876
30700,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,495846.9076875305,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,494506.6153002605,6066.381263449033,486356.20573548175,3478.2979844528254,488259.420798338,6628.030322569776,483213.4387299414,7180.573186321316,488183.7827198633,5971.171384988876
30900,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,495846.9076875305,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,494506.6153002605,6066.381263449033,486356.20573548175,3478.2979844528254,488259.420798338,6628.030322569776,483213.4387299414,7180.573186321316,488183.7827198633,5971.171384988876
31100,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,495846.9076875305,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,494506.6153002605,6066.381263449033,486356.20573548175,3478.2979844528254,488259.420798338,6628.030322569776,483213.4387299414,7180.573186321316,488183.7827198633,5971.171384988876
31300,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,494506.6153002605,6066.381263449033,486356.20573548175,3478.2979844528254,488259.420798338,6628.030322569776,483213.4387299414,7180.573186321316,488183.7827198633,5971.171384988876
31500,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,494506.6153002605,6066.381263449033,486356.20573548175,3478.2979844528254,488259.420798338,6628.030322569776,483213.4387299414,7180.573186321316,488183.7827198633,5971.171384988876
31700,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,494506.6153002605,6066.381263449033,486356.20573548175,3478.2979844528254,488259.420798338,6628.030322569776,483213.4387299414,7180.573186321316,488183.7827198633,5971.171384988876
31900,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,494506.6153002605,6066.381263449033,486356.20573548175,3478.2979844528254,488259.420798338,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
32100,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,494506.6153002605,6066.381263449033,486356.20573548175,3478.2979844528254,488259.420798338,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
32300,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495261.9847219509,6066.381263449033,486356.20573548175,3478.2979844528254,488259.420798338,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
32500,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495261.9847219509,6066.381263449033,486356.20573548175,3478.2979844528254,488259.420798338,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
32700,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495261.9847219509,6066.381263449033,486356.20573548175,3478.2979844528254,488259.420798338,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
32900,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495261.9847219509,6066.381263449033,486356.20573548175,3478.2979844528254,488259.420798338,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
33100,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495261.9847219509,6066.381263449033,486356.20573548175,3478.2979844528254,488259.420798338,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
33300,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495261.9847219509,6066.381263449033,486356.20573548175,3478.2979844528254,488259.420798338,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
33500,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495261.9847219509,6066.381263449033,486356.20573548175,3478.2979844528254,488259.420798338,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
33700,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495261.9847219509,6066.381263449033,486356.20573548175,3478.2979844528254,488259.420798338,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
33900,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495261.9847219509,6066.381263449033,486356.20573548175,3478.2979844528254,488259.420798338,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
34100,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495261.9847219509,6066.381263449033,486356.20573548175,3478.2979844528254,488259.420798338,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
34300,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495261.9847219509,6066.381263449033,486356.20573548175,3478.2979844528254,488259.420798338,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
34500,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495261.9847219509,6066.381263449033,486356.20573548175,3478.2979844528254,488259.420798338,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
34700,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495261.9847219509,6066.381263449033,486356.20573548175,3478.2979844528254,488259.420798338,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
34900,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495261.9847219509,6066.381263449033,486356.20573548175,3478.2979844528254,488259.420798338,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
35100,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495261.9847219509,6066.381263449033,486356.20573548175,3478.2979844528254,488259.420798338,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
35300,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495261.9847219509,6066.381263449033,486356.20573548175,3478.2979844528254,488259.420798338,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
35500,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495261.9847219509,6066.381263449033,486356.20573548175,3478.2979844528254,488259.420798338,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
35700,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495261.9847219509,6066.381263449033,486356.20573548175,3478.2979844528254,488259.420798338,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
35900,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495261.9847219509,6066.381263449033,486356.20573548175,3478.2979844528254,488259.420798338,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
36100,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495261.9847219509,6066.381263449033,486356.20573548175,3478.2979844528254,488259.420798338,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
36300,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495261.9847219509,6066.381263449033,486356.20573548175,3478.2979844528254,488259.420798338,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
36500,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495261.9847219509,6066.381263449033,486356.20573548175,3478.2979844528254,488259.420798338,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
36700,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495261.9847219509,6066.381263449033,486356.20573548175,3478.2979844528254,488259.420798338,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
36900,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495261.9847219509,6066.381263449033,486364.84555085766,3478.2979844528254,488259.420798338,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
37100,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495261.9847219509,6066.381263449033,486364.84555085766,3478.2979844528254,488259.420798338,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
37300,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495261.9847219509,6066.381263449033,486364.84555085766,3478.2979844528254,488259.420798338,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
37500,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495261.9847219509,6066.381263449033,486364.84555085766,3478.2979844528254,488259.420798338,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
37700,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495261.9847219509,6066.381263449033,486364.84555085766,3478.2979844528254,488259.420798338,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
37900,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495261.9847219509,6066.381263449033,486797.7408910119,3478.2979844528254,488259.420798338,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
38100,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495261.9847219509,6066.381263449033,486797.7408910119,3478.2979844528254,488259.420798338,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
38300,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495261.9847219509,6066.381263449033,486797.7408910119,3478.2979844528254,488259.420798338,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
38500,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495261.9847219509,6066.381263449033,486797.7408910119,3478.2979844528254,488259.420798338,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
38700,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495261.9847219509,6066.381263449033,486871.5205884708,2588.419162630984,488259.420798338,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
38900,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495261.9847219509,6066.381263449033,486871.5205884708,2588.419162630984,488259.420798338,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
39100,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495261.9847219509,6066.381263449033,486871.5205884708,2588.419162630984,488259.420798338,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
39300,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495261.9847219509,6066.381263449033,486871.5205884708,2588.419162630984,488268.06061371387,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
39500,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495261.9847219509,6066.381263449033,486871.5205884708,2588.419162630984,488268.06061371387,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
39700,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495261.9847219509,6066.381263449033,486871.5205884708,2588.419162630984,488268.06061371387,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
39900,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495261.9847219509,6066.381263449033,486871.5205884708,2588.419162630984,488268.06061371387,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
40100,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495261.9847219509,6066.381263449033,486871.5205884708,2588.419162630984,488268.06061371387,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
40300,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495261.9847219509,6066.381263449033,486871.5205884708,2588.419162630984,488268.06061371387,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
40500,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495261.9847219509,6066.381263449033,486871.5205884708,2588.419162630984,488268.06061371387,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
40700,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486871.5205884708,2588.419162630984,488268.06061371387,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
40900,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486871.5205884708,2588.419162630984,488268.06061371387,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
41100,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486871.5205884708,2588.419162630984,488268.06061371387,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
41300,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486871.5205884708,2588.419162630984,488268.06061371387,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
41500,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486871.5205884708,2588.419162630984,488268.06061371387,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
41700,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486871.5205884708,2588.419162630984,488268.06061371387,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
41900,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486871.5205884708,2588.419162630984,488268.06061371387,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
42100,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486871.5205884708,2588.419162630984,488268.06061371387,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
42300,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486871.5205884708,2588.419162630984,488268.06061371387,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
42500,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486871.5205884708,2588.419162630984,488268.06061371387,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
42700,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486871.5205884708,2588.419162630984,488268.06061371387,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
42900,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486871.5205884708,2588.419162630984,488268.06061371387,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
43100,485533.6313568813,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486871.5205884708,2588.419162630984,488268.06061371387,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
43300,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486871.5205884708,2588.419162630984,488268.06061371387,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
43500,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486871.5205884708,2588.419162630984,488268.06061371387,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
43700,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486871.5205884708,2588.419162630984,488268.06061371387,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
43900,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486871.5205884708,2588.419162630984,488268.06061371387,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
44100,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486871.5205884708,2588.419162630984,488268.06061371387,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
44300,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486871.5205884708,2588.419162630984,488268.06061371387,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
44500,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486871.5205884708,2588.419162630984,488268.06061371387,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
44700,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,488268.06061371387,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
44900,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,488268.06061371387,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
45100,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,488268.06061371387,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
45300,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,488268.06061371387,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
45500,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,488268.06061371387,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
45700,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,488268.06061371387,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
45900,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,488268.06061371387,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
46100,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,488268.06061371387,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
46300,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,488268.06061371387,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
46500,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,488268.06061371387,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
46700,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,488268.06061371387,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
46900,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,488268.06061371387,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
47100,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,488268.06061371387,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
47300,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,488268.06061371387,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
47500,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,488268.06061371387,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
47700,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,488268.06061371387,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
47900,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,488268.06061371387,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
48100,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,488268.06061371387,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
48300,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,488268.06061371387,6628.030322569776,483968.8081516317,7180.573186321316,488183.7827198633,5971.171384988876
48500,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,488268.06061371387,6628.030322569776,484233.6728217339,7180.573186321316,488183.7827198633,5971.171384988876
48700,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,488268.06061371387,6628.030322569776,484233.6728217339,7180.573186321316,488183.7827198633,5971.171384988876
48900,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,489549.0419748319,2071.1583258816995,484233.6728217339,7180.573186321316,488183.7827198633,5971.171384988876
49100,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,489549.0419748319,2071.1583258816995,484233.6728217339,7180.573186321316,488183.7827198633,5971.171384988876
49300,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,489549.0419748319,2071.1583258816995,484233.6728217339,7180.573186321316,488183.7827198633,5971.171384988876
49500,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,489549.0419748319,2071.1583258816995,484233.6728217339,7180.573186321316,488183.7827198633,5971.171384988876
49700,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,489549.0419748319,2071.1583258816995,484233.6728217339,7180.573186321316,488183.7827198633,5971.171384988876
49900,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,489549.0419748319,2071.1583258816995,484233.6728217339,7180.573186321316,488183.7827198633,5971.171384988876
50100,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496602.2771092208,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,489549.0419748319,2071.1583258816995,484233.6728217339,7180.573186321316,488183.7827198633,5971.171384988876
50300,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,489549.0419748319,2071.1583258816995,484233.6728217339,7180.573186321316,488183.7827198633,5971.171384988876
50500,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,489549.0419748319,2071.1583258816995,484233.6728217339,7180.573186321316,488183.7827198633,5971.171384988876
50700,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,489549.0419748319,2071.1583258816995,484233.6728217339,7180.573186321316,488183.7827198633,5971.171384988876
50900,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,489549.0419748319,2071.1583258816995,484233.6728217339,7180.573186321316,488183.7827198633,5971.171384988876
51100,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,489549.0419748319,2071.1583258816995,484233.6728217339,7180.573186321316,488183.7827198633,5971.171384988876
51300,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,489549.0419748319,2071.1583258816995,484233.6728217339,7180.573186321316,488183.7827198633,5971.171384988876
51500,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,489549.0419748319,2071.1583258816995,484233.6728217339,7180.573186321316,488183.7827198633,5971.171384988876
51700,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,489549.0419748319,2071.1583258816995,484233.6728217339,7180.573186321316,488183.7827198633,5971.171384988876
51900,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,489549.0419748319,2071.1583258816995,484233.6728217339,7180.573186321316,488183.7827198633,5971.171384988876
52100,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,489549.0419748319,2071.1583258816995,484233.6728217339,7180.573186321316,488183.7827198633,5971.171384988876
52300,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,489549.0419748319,2071.1583258816995,484233.6728217339,7180.573186321316,488183.7827198633,5971.171384988876
52500,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,489549.0419748319,2071.1583258816995,484233.6728217339,7180.573186321316,488183.7827198633,5971.171384988876
52700,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,489549.0419748319,2071.1583258816995,484233.6728217339,7180.573186321316,488183.7827198633,5971.171384988876
52900,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,489549.0419748319,2071.1583258816995,484233.6728217339,7180.573186321316,488183.7827198633,5971.171384988876
53100,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,489549.0419748319,2071.1583258816995,484233.6728217339,7180.573186321316,488183.7827198633,5971.171384988876
53300,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,489549.0419748319,2071.1583258816995,484233.6728217339,7180.573186321316,488183.7827198633,5971.171384988876
53500,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,489549.0419748319,2071.1583258816995,484233.6728217339,7180.573186321316,488183.7827198633,5971.171384988876
53700,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,489549.0419748319,2071.1583258816995,484233.6728217339,7180.573186321316,488183.7827198633,5971.171384988876
53900,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,489549.0419748319,2071.1583258816995,484233.6728217339,7180.573186321316,488183.7827198633,5971.171384988876
54100,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,489549.0419748319,2071.1583258816995,484233.6728217339,7180.573186321316,488183.7827198633,5971.171384988876
54300,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,489549.0419748319,2071.1583258816995,484233.6728217339,7180.573186321316,488183.7827198633,5971.171384988876
54500,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,489549.0419748319,2071.1583258816995,484233.6728217339,7180.573186321316,488183.7827198633,5971.171384988876
54700,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,489549.0419748319,2071.1583258816995,484233.6728217339,7180.573186321316,488183.7827198633,5971.171384988876
54900,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,489549.0419748319,2071.1583258816995,484233.6728217339,7180.573186321316,488183.7827198633,5971.171384988876
55100,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,489549.0419748319,2071.1583258816995,484233.6728217339,7180.573186321316,488183.7827198633,5971.171384988876
55300,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,489549.0419748319,2071.1583258816995,484233.6728217339,7180.573186321316,488183.7827198633,5971.171384988876
55500,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,489549.0419748319,2071.1583258816995,484233.6728217339,7180.573186321316,488183.7827198633,5971.171384988876
55700,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,489549.0419748319,2071.1583258816995,484233.6728217339,7180.573186321316,488183.7827198633,5971.171384988876
55900,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488183.7827198633,5971.171384988876
56100,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488183.7827198633,5971.171384988876
56300,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488183.7827198633,5971.171384988876
56500,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488183.7827198633,5971.171384988876
56700,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,485278.07547480153,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488183.7827198633,5971.171384988876
56900,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488183.7827198633,5971.171384988876
57100,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488183.7827198633,5971.171384988876
57300,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488183.7827198633,5971.171384988876
57500,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488183.7827198633,5971.171384988876
57700,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,486876.1220826875,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488183.7827198633,5971.171384988876
57900,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,487123.2122644352,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488183.7827198633,5971.171384988876
58100,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,487123.2122644352,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488183.7827198633,5971.171384988876
58300,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,487123.2122644352,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488183.7827198633,5971.171384988876
58500,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,487123.2122644352,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488183.7827198633,5971.171384988876
58700,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,487123.2122644352,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488183.7827198633,5971.171384988876
58900,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,487123.2122644352,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488183.7827198633,5971.171384988876
59100,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495277.0900707775,6066.381263449033,487123.2122644352,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488183.7827198633,5971.171384988876
59300,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
59500,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
59700,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
59900,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
60100,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
60300,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
60500,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
60700,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
60900,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
61100,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
61300,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
61500,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
61700,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
61900,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
62100,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
62300,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
62500,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
62700,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
62900,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
63100,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
63300,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
63500,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
63700,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
63900,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
64100,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
64300,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
64500,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
64700,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
64900,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
65100,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
65300,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
65500,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
65700,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
65900,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
66100,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
66300,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
66500,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
66700,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
66900,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489549.0419748319,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
67100,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489622.3976794092,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
67300,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489622.3976794092,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
67500,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
67700,485542.2711722572,6283.763079889411,477611.2698119303,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
67900,485542.2711722572,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
68100,485542.2711722572,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
68300,485542.2711722572,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
68500,485542.2711722572,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
68700,485542.2711722572,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
68900,485542.2711722572,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
69100,485542.2711722572,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
69300,485542.2711722572,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
69500,485542.2711722572,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
69700,485542.2711722572,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
69900,485542.2711722572,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
70100,485542.2711722572,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
70300,485542.2711722572,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
70500,485542.2711722572,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
70700,485542.2711722572,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
70900,485542.2711722572,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
71100,485542.2711722572,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
71300,485542.2711722572,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
71500,485542.2711722572,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
71700,485542.2711722572,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,488569.49943914247,5971.171384988876
71900,485542.2711722572,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
72100,485542.2711722572,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
72300,485542.2711722572,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
72500,485542.2711722572,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
72700,485542.2711722572,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
72900,485542.2711722572,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
73100,485542.2711722572,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
73300,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
73500,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
73700,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
73900,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
74100,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
74300,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
74500,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
74700,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
74900,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
75100,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
75300,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
75500,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
75700,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
75900,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
76100,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
76300,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
76500,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
76700,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
76900,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486215.1489446535,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
77100,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486227.4930916599,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
77300,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486227.4930916599,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
77500,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486227.4930916599,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
77700,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486227.4930916599,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
77900,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486227.4930916599,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
78100,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486227.4930916599,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
78300,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486227.4930916599,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
78500,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486227.4930916599,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
78700,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486227.4930916599,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
78900,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486227.4930916599,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
79100,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486227.4930916599,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
79300,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486227.4930916599,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
79500,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486227.4930916599,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
79700,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486227.4930916599,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
79900,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486227.4930916599,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
80100,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486227.4930916599,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
80300,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486227.4930916599,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
80500,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486227.4930916599,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
80700,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486227.4930916599,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
80900,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486227.4930916599,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
81100,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486227.4930916599,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
81300,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486227.4930916599,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
81500,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486227.4930916599,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
81700,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486227.4930916599,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
81900,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486227.4930916599,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
82100,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486227.4930916599,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
82300,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486227.4930916599,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
82500,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486227.4930916599,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
82700,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486379.3442409556,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
82900,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486379.3442409556,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
83100,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486379.3442409556,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
83300,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486379.3442409556,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
83500,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486379.3442409556,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
83700,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486379.3442409556,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
83900,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486379.3442409556,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
84100,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486379.3442409556,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
84300,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486379.3442409556,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
84500,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486379.3442409556,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
84700,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486379.3442409556,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
84900,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486379.3442409556,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
85100,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486379.3442409556,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
85300,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486379.3442409556,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
85500,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486379.3442409556,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
85700,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486379.3442409556,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
85900,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486379.3442409556,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
86100,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486379.3442409556,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
86300,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486379.3442409556,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
86500,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486379.3442409556,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
86700,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486379.3442409556,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
86900,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486379.3442409556,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
87100,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486379.3442409556,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
87300,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486379.3442409556,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
87500,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486379.3442409556,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
87700,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486379.3442409556,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
87900,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486379.3442409556,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
88100,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486379.3442409556,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
88300,485807.13584235945,6283.763079889411,477619.9096273062,7180.573186321316,496617.38245804736,2593.2120083649093,486379.3442409556,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
88500,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,486379.3442409556,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
88700,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,486379.3442409556,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
88900,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,486379.3442409556,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
89100,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,486379.3442409556,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488557.0946655766,7180.573186321316,489727.6622974058,5971.171384988876
89300,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,486379.3442409556,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,489727.6622974058,5971.171384988876
89500,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,486379.3442409556,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,489727.6622974058,5971.171384988876
89700,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,486379.3442409556,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,489727.6622974058,5971.171384988876
89900,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,486379.3442409556,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,489727.6622974058,5971.171384988876
90100,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,486379.3442409556,4312.658485828617,492394.5999267806,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,489727.6622974058,5971.171384988876
90300,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,486379.3442409556,4312.658485828617,493149.969348471,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,489727.6622974058,5971.171384988876
90500,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,486379.3442409556,4312.658485828617,493149.969348471,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,489727.6622974058,5971.171384988876
90700,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,486379.3442409556,4312.658485828617,493149.969348471,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,489727.6622974058,5971.171384988876
90900,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,486379.3442409556,4312.658485828617,493149.969348471,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,489727.6622974058,5971.171384988876
91100,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,486379.3442409556,4312.658485828617,493149.969348471,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,489727.6622974058,5971.171384988876
91300,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,486379.3442409556,4312.658485828617,493149.969348471,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,489727.6622974058,5971.171384988876
91500,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,486379.3442409556,4312.658485828617,493149.969348471,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,489727.6622974058,5971.171384988876
91700,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,486379.3442409556,4312.658485828617,493149.969348471,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,489727.6622974058,5971.171384988876
91900,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,486379.3442409556,4312.658485828617,493149.969348471,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,489727.6622974058,5971.171384988876
92100,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,486379.3442409556,4312.658485828617,493149.969348471,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,489727.6622974058,5971.171384988876
92300,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,486379.3442409556,4312.658485828617,493149.969348471,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,489727.6622974058,5971.171384988876
92500,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,486379.3442409556,4312.658485828617,493149.969348471,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,489727.6622974058,5971.171384988876
92700,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,486379.3442409556,4312.658485828617,493149.969348471,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,489727.6622974058,5971.171384988876
92900,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,486379.3442409556,4312.658485828617,493149.969348471,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,489727.6622974058,5971.171384988876
93100,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,486379.3442409556,4312.658485828617,493149.969348471,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,489727.6622974058,5971.171384988876
93300,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,486379.3442409556,4312.658485828617,493149.969348471,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,489727.6622974058,5971.171384988876
93500,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,487607.30784283456,4312.658485828617,493149.969348471,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,489727.6622974058,5971.171384988876
93700,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,487607.30784283456,4312.658485828617,493149.969348471,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,489727.6622974058,5971.171384988876
93900,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,487607.30784283456,4312.658485828617,493149.969348471,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,489727.6622974058,5971.171384988876
94100,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,487607.30784283456,4312.658485828617,493149.969348471,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,489727.6622974058,5971.171384988876
94300,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,487607.30784283456,4312.658485828617,493149.969348471,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,490001.27401974425,5971.171384988876
94500,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,487607.30784283456,4312.658485828617,493149.969348471,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,490001.27401974425,5971.171384988876
94700,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,487607.30784283456,4312.658485828617,493149.969348471,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,490001.27401974425,5971.171384988876
94900,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,487607.30784283456,4312.658485828617,493149.969348471,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,490001.27401974425,5971.171384988876
95100,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,487607.30784283456,4312.658485828617,493149.969348471,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,490001.27401974425,5971.171384988876
95300,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,487607.30784283456,4312.658485828617,493149.969348471,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,490001.27401974425,5971.171384988876
95500,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,487607.30784283456,4312.658485828617,493149.969348471,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,490001.27401974425,5971.171384988876
95700,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,487607.30784283456,4312.658485828617,493149.969348471,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,490001.27401974425,5971.171384988876
95900,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,487607.30784283456,4312.658485828617,493149.969348471,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,490001.27401974425,5971.171384988876
96100,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,487607.30784283456,4312.658485828617,493149.969348471,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,490001.27401974425,5971.171384988876
96300,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,487607.30784283456,4312.658485828617,493149.969348471,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,490001.27401974425,5971.171384988876
96500,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,487607.30784283456,4312.658485828617,493149.969348471,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,490001.27401974425,5971.171384988876
96700,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,487607.30784283456,4312.658485828617,493149.969348471,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,490001.27401974425,5971.171384988876
96900,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,487607.30784283456,4312.658485828617,493149.969348471,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,490001.27401974425,5971.171384988876
97100,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,487607.30784283456,4312.658485828617,493149.969348471,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,490001.27401974425,5971.171384988876
97300,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,487607.30784283456,4312.658485828617,493149.969348471,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,490001.27401974425,5971.171384988876
97500,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,487607.30784283456,4312.658485828617,493149.969348471,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,490001.27401974425,5971.171384988876
97700,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,487607.30784283456,4312.658485828617,493149.969348471,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,490001.27401974425,5971.171384988876
97900,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,487607.30784283456,4312.658485828617,493149.969348471,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,490001.27401974425,5971.171384988876
98100,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,487607.30784283456,4312.658485828617,493149.969348471,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,490001.27401974425,5971.171384988876
98300,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,487607.30784283456,4312.658485828617,493149.969348471,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,490001.27401974425,5971.171384988876
98500,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,487607.30784283456,4312.658485828617,493149.969348471,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,490001.27401974425,5971.171384988876
98700,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,487607.30784283456,4312.658485828617,493149.969348471,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,490001.27401974425,5971.171384988876
98900,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,487607.30784283456,4312.658485828617,493149.969348471,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,490001.27401974425,5971.171384988876
99100,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,487607.30784283456,4312.658485828617,493149.969348471,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,490001.27401974425,5971.171384988876
99300,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,487607.30784283456,4312.658485828617,493149.969348471,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,490001.27401974425,5971.171384988876
99500,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,487607.30784283456,4312.658485828617,493149.969348471,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,490001.27401974425,5971.171384988876
99700,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,487607.30784283456,4312.658485828617,493149.969348471,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,490001.27401974425,5971.171384988876
99900,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,487607.30784283456,4312.658485828617,493149.969348471,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,490001.27401974425,5971.171384988876
100100,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,487607.30784283456,4312.658485828617,493149.969348471,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,490001.27401974425,5971.171384988876
100300,485807.13584235945,6283.763079889411,479006.2517371336,7180.573186321316,496617.38245804736,2593.2120083649093,487607.30784283456,4312.658485828617,493149.969348471,6338.991570132146,495490.6034386562,6066.381263449033,487123.2122644352,2588.419162630984,489623.9211693902,2071.1583258816995,488575.70787666686,7180.573186321316,490001.27401974425,5971.171384988876


==> data/exp/ga/power2quads/OP_SIGNED_MULT_8x8_BAUGH_WOOLEY_A1_PDPLUT_0.2_AVG_ABS_REL_ERR_0.2_ga_10_nonaug_progress_ppf.csv <==
NUM_EVALS,TOT_HV_0,MAX_HV_0,TOT_HV_1,MAX_HV_1,TOT_HV_2,MAX_HV_2,TOT_HV_3,MAX_HV_3,TOT_HV_4,MAX_HV_4,TOT_HV_5,MAX_HV_5,TOT_HV_6,MAX_HV_6,TOT_HV_7,MAX_HV_7,TOT_HV_8,MAX_HV_8,TOT_HV_9,MAX_HV_9
500,89004.84121320401,32863.09511079209,48256.1824315568,48256.1824315568,0.0,0.0,13958.525804248531,13958.525804248531,4512.415763589394,3929.639047704346,0.0,0.0,26066.93366400159,6987.534277502985,33099.57507370201,3696.145648307336,51281.92976955294,29814.264928619574,35168.82611311511,25574.365540760027
700,101871.97269745651,32863.09511079209,48256.1824315568,48256.1824315568,3527.370200330045,3527.370200330045,67280.29024487153,47614.09262741946,4512.415763589394,3929.639047704346,0.0,0.0,61977.97446425792,36087.86451768427,60679.25239226407,20026.392949578727,92489.9122191553,20910.885599075245,41525.89310819388,10792.863091905898
900,101871.97269745651,32863.09511079209,48256.1824315568,48256.1824315568,3527.370200330045,3527.370200330045,67280.29024487153,47614.09262741946,16183.35131158284,11574.632431515833,0.0,0.0,61977.97446425792,36087.86451768427,60679.25239226407,20026.392949578727,92489.9122191553,20910.885599075245,41525.89310819388,10792.863091905898
1100,137519.43297915082,12076.129968469248,48256.1824315568,48256.1824315568,16611.575590010154,13084.20538968011,73191.97502925093,45203.79941027049,67954.9617322472,21941.41725676723,99498.22213693496,99498.22213693496,64457.20256330326,22499.81189706822,159511.2896918859,70179.14634625701,159404.69187018147,35597.84220643601,54064.16214359537,3554.652369941101
1300,137519.43297915082,12076.129968469248,48256.1824315568,48256.1824315568,16611.575590010154,13084.20538968011,73191.97502925093,45203.79941027049,67954.9617322472,21941.41725676723,99498.22213693496,99498.22213693496,64457.20256330326,22499.81189706822,159511.2896918859,70179.14634625701,159404.69187018147,35597.84220643601,54064.16214359537,3554.652369941101
1500,161525.89214210177,5516.942935159401,107206.06684426851,28220.177957419743,53556.949611668606,48419.06590768471,74475.54915904289,44750.81812530968,107311.45479453592,24267.538990175814,118891.80331691484,27668.81583796163,79069.22196816551,18349.538072492807,159511.2896918859,70179.14634625701,170126.33251396782,11087.94742637347,75916.52565108752,21021.821034465986
1700,161525.89214210177,5516.942935159401,107206.06684426851,28220.177957419743,53556.949611668606,48419.06590768471,74475.54915904289,44750.81812530968,107311.45479453592,24267.538990175814,118891.80331691484,27668.81583796163,79069.22196816551,18349.538072492807,159511.2896918859,70179.14634625701,170126.33251396782,11087.94742637347,75916.52565108752,21021.821034465986
1900,212235.64547991016,4227.267075680955,116974.7926757652,25765.120057014487,112030.14938519202,33077.61397591895,117788.97513603326,16410.387594642616,119674.70620118896,22532.988645573907,121978.49780564224,27668.81583796163,107528.97770338124,8198.4921998107,203962.2198311836,33380.92565358334,209011.1766132404,11808.468232033689,103350.2379778499,32921.30208082907
2100,212235.64547991016,4227.267075680955,116974.7926757652,25765.120057014487,112030.14938519202,33077.61397591895,117788.97513603326,16410.387594642616,119674.70620118896,22532.988645573907,121978.49780564224,27668.81583796163,107528.97770338124,8198.4921998107,203962.2198311836,33380.92565358334,209011.1766132404,11808.468232033689,103350.2379778499,32921.30208082907
2300,256698.56742588236,15853.613523274127,133462.5830829436,28556.51093173145,121938.34000689312,18848.281440674527,154172.76805336942,19421.42090758609,149682.94376492087,26018.5736284982,137185.3324435074,27668.81583796163,147498.02099947602,14138.683040655902,256784.20968115792,54728.12781154655,239287.3936997762,13138.964607460675,139395.94068675267,8070.730457086789
2500,256698.56742588236,15853.613523274127,133462.5830829436,28556.51093173145,121938.34000689312,18848.281440674527,154172.76805336942,19421.42090758609,149682.94376492087,26018.5736284982,137185.3324435074,27668.81583796163,147498.02099947602,14138.683040655902,256784.20968115792,54728.12781154655,239287.3936997762,13138.964607460675,139395.94068675267,8070.730457086789
2700,291806.6923699258,12822.14239866284,155713.25387329492,26481.432572763737,256890.54092019095,39266.04562451605,183100.56523587788,7317.125770970464,190766.247231902,33228.2014796646,159310.08832052865,14021.796204887489,225424.85513894213,45915.62874142356,287458.9105047258,11908.223812586546,311139.3892504728,65096.49262275755,168111.3802171843,7070.424601900128
2900,291806.6923699258,12822.14239866284,155713.25387329492,26481.432572763737,256890.54092019095,39266.04562451605,183100.56523587788,7317.125770970464,190766.247231902,33228.2014796646,159310.08832052865,14021.796204887489,225424.85513894213,45915.62874142356,287458.9105047258,11908.223812586546,311139.3892504728,65096.49262275755,168111.3802171843,7070.424601900128
3100,315676.3339877283,10699.7141704179,198160.57506192528,24063.76378302282,273885.10220516927,15560.385574219245,254895.7990333989,60936.75024031335,294672.2852329839,69627.36447333547,186487.44957721344,12594.61819757993,270225.89081327093,35843.98122030407,307376.8982134336,10394.978964617823,322968.34883625817,65096.49262275755,188893.7085781625,8185.981624764182
3300,315676.3339877283,10699.7141704179,221540.0419007612,13371.623705120255,273885.10220516927,15560.385574219245,254895.7990333989,60936.75024031335,294672.2852329839,69627.36447333547,186487.44957721344,12594.61819757993,270225.89081327093,35843.98122030407,307376.8982134336,10394.978964617823,322968.34883625817,65096.49262275755,188893.7085781625,8185.981624764182
3500,327998.3198661128,11239.799848108982,221540.0419007612,13371.623705120255,320047.0661078988,45404.20823051849,314867.3424644498,15634.187610245255,319329.3866216082,16859.433827952296,243772.44722745303,11872.8879167133,304098.2076894705,17672.826624773294,316869.3311384942,7632.027605107386,365019.7662736808,42768.89241421175,214184.8386983873,34796.137107553535
3700,327998.3198661128,11239.799848108982,282839.4724517424,82200.09188120786,340267.01948843454,29723.120114681053,314867.3424644498,15634.187610245255,319329.3866216082,16859.433827952296,243772.44722745303,11872.8879167133,311984.3096676741,15763.777240419764,316869.3311384942,7632.027605107386,365019.7662736808,42768.89241421175,214184.8386983873,34796.137107553535
3900,336492.2626921541,11239.799848108982,282839.4724517424,82200.09188120786,340267.01948843454,29723.120114681053,336991.4531689514,14609.403160709362,340218.6559298262,12199.861452644907,281467.0167314136,53757.58645066438,311984.3096676741,15763.777240419764,327243.6593042127,12156.859379208474,366367.2554728471,42768.89241421175,229805.0368584953,12518.744663916466
4100,336492.2626921541,11239.799848108982,308398.0333271925,15708.662525763646,362710.4062716104,25373.313248099214,365243.27910897625,16217.858100035635,340218.6559298262,12199.861452644907,340528.5801894562,14241.70008231356,339892.80077846843,12874.4609511235,327243.6593042127,12156.859379208474,370258.20311835,42768.89241421175,229805.0368584953,12518.744663916466
4300,337683.1599843239,11239.799848108982,308398.0333271925,15708.662525763646,362710.4062716104,25373.313248099214,365243.27910897625,16217.858100035635,369815.06585315824,15633.627375252898,340528.5801894562,14241.70008231356,339892.80077846843,12874.4609511235,330191.9559219307,12156.859379208474,370258.20311835,42768.89241421175,245393.8164125072,24030.44176398876
4500,337683.1599843239,11239.799848108982,329154.7658906282,23364.76664654773,380704.5242575304,9347.991124265418,381790.6497428546,10883.883176046029,369815.06585315824,15633.627375252898,350909.50653310225,13914.01218317397,354151.66092144744,7933.136028319423,332711.0556246143,12156.859379208474,378249.02606055286,42768.89241421175,280711.09091023647,31324.931315050955
4700,343780.0144929901,11239.799848108982,329154.7658906282,23364.76664654773,380704.5242575304,9347.991124265418,381790.6497428546,10883.883176046029,377209.0469259386,15633.627375252898,350909.50653310225,13914.01218317397,354151.66092144744,7933.136028319423,332711.0556246143,12156.859379208474,378249.02606055286,42768.89241421175,280711.09091023647,31324.931315050955
4900,343780.0144929901,11239.799848108982,336780.4658478777,12824.912409260036,398549.9670577887,8196.663392386083,385805.8132801958,10883.883176046029,377209.0469259386,15633.627375252898,370737.9992058758,12977.109933841237,360438.4321413912,7933.136028319423,340867.8236340052,6571.077848253403,397811.3724560199,42768.89241421175,313175.1458410655,38401.0572718124
5100,345947.5016622895,11239.799848108982,336780.4658478777,12824.912409260036,398549.9670577887,8196.663392386083,385805.8132801958,10883.883176046029,391119.1403263487,6615.352834563333,370737.9992058758,12977.109933841237,360438.4321413912,7933.136028319423,340867.8236340052,6571.077848253403,397811.3724560199,42768.89241421175,313175.1458410655,38401.0572718124
5300,350307.1415621848,11239.799848108982,344600.1573778221,6982.05332589148,404788.4239352371,5095.946904313487,397001.9184939775,10883.883176046029,391119.1403263487,6615.352834563333,404570.9288712123,15112.719724149556,363045.8183753891,7933.136028319423,345831.16025503847,6571.077848253403,399353.5390982069,42768.89241421175,346582.7258796281,21984.66551893917
5500,350307.1415621848,11239.799848108982,344600.1573778221,6982.05332589148,404788.4239352371,5095.946904313487,397001.9184939775,10883.883176046029,398564.8545360335,6615.352834563333,404570.9288712123,15112.719724149556,363045.8183753891,7933.136028319423,345831.16025503847,6571.077848253403,399353.5390982069,42768.89241421175,346582.7258796281,21984.66551893917
5700,356314.4444077406,11239.799848108982,362588.1715284844,11270.776651446076,409511.8237611827,4555.816629811311,402362.1915315866,10883.883176046029,404813.39293425326,6615.352834563333,410019.232003671,15112.719724149556,399585.5776414711,42986.05494437613,359889.8862213369,17613.25836033398,400124.6339259334,42768.89241421175,379698.2489966141,27159.662395666
5900,356314.4444077406,11239.799848108982,362588.1715284844,11270.776651446076,409511.8237611827,4555.816629811311,402362.1915315866,10883.883176046029,404813.39293425326,6615.352834563333,410019.232003671,15112.719724149556,399585.5776414711,42986.05494437613,359889.8862213369,17613.25836033398,400124.6339259334,42768.89241421175,379698.2489966141,27159.662395666
6100,356755.5007449322,11239.799848108982,383498.23074285686,7812.477000919788,412862.74058142095,4555.816629811311,410410.260773993,10883.883176046029,406654.95041240985,6615.352834563333,414167.63992766704,15112.719724149556,400739.5795735549,42986.05494437613,363657.493462735,17613.25836033398,400145.6740555962,42768.89241421175,429083.39918371226,70745.89782998344
6300,356755.5007449322,11239.799848108982,383498.23074285686,7812.477000919788,412862.74058142095,4555.816629811311,410410.260773993,10883.883176046029,406654.95041240985,6615.352834563333,414167.63992766704,15112.719724149556,400739.5795735549,42986.05494437613,363657.493462735,17613.25836033398,400145.6740555962,42768.89241421175,429083.39918371226,70745.89782998344
6500,358902.2524946336,11239.799848108982,388527.1643618669,7567.059136561686,415455.6687238322,4555.816629811311,413388.4796696888,10883.883176046029,408796.95019036223,6615.352834563333,415670.0593645571,15112.719724149556,401265.8389538452,42986.05494437613,364355.45181032375,17613.25836033398,406480.822124731,42768.89241421175,440155.3366609674,68076.29602713097
6700,358902.2524946336,11239.799848108982,388527.1643618669,7567.059136561686,415455.6687238322,4555.816629811311,413388.4796696888,10883.883176046029,408796.95019036223,6615.352834563333,415670.0593645571,15112.719724149556,401265.8389538452,42986.05494437613,364355.45181032375,17613.25836033398,406480.822124731,42768.89241421175,440155.3366609674,68076.29602713097
6900,360835.3635903089,11239.799848108982,394565.8443668044,7139.387262132887,421370.4561913064,7331.904099375529,413777.03075212624,10883.883176046029,411663.462155618,6615.352834563333,416685.38911093184,15112.719724149556,402381.6068460401,42986.05494437613,370127.5853197635,17613.25836033398,406480.822124731,42768.89241421175,440865.618297844,68076.29602713097
7100,360835.3635903089,11239.799848108982,394565.8443668044,7139.387262132887,422325.80191464326,7331.904099375529,413777.03075212624,10883.883176046029,411663.462155618,6615.352834563333,416685.38911093184,15112.719724149556,402381.6068460401,42986.05494437613,370127.5853197635,17613.25836033398,406480.822124731,42768.89241421175,440865.618297844,68076.29602713097
7300,360835.3635903089,11239.799848108982,405329.2030991766,6356.581615270661,422325.80191464326,7331.904099375529,414029.5182068756,10883.883176046029,413116.2381959189,6615.352834563333,417022.6508594412,15112.719724149556,403142.8132016749,42986.05494437613,371172.2272863659,17613.25836033398,406480.822124731,42768.89241421175,441706.825804143,68076.29602713097
7500,360835.3635903089,11239.799848108982,411677.728938841,6356.581615270661,425761.84573349287,4961.604190169513,414029.5182068756,10883.883176046029,413116.2381959189,6615.352834563333,422201.7462363234,15112.719724149556,404239.0413711344,42986.05494437613,371172.2272863659,17613.25836033398,406480.822124731,42768.89241421175,441706.825804143,68076.29602713097
7700,369280.5418131712,13628.80641712296,411677.728938841,6356.581615270661,425761.84573349287,4961.604190169513,414282.8155582401,10883.883176046029,414211.02071510855,6615.352834563333,422201.7462363234,15112.719724149556,404239.0413711344,42986.05494437613,374451.69486454513,17613.25836033398,406480.822124731,42768.89241421175,443329.7007681506,61693.160147605086
7900,369280.5418131712,13628.80641712296,423727.2256813488,6356.581615270661,426755.7849473109,4961.604190169513,414282.8155582401,10883.883176046029,414211.02071510855,6615.352834563333,422201.7462363234,15112.719724149556,404239.0413711344,42986.05494437613,375663.25885169936,17613.25836033398,406480.822124731,42768.89241421175,444419.08484159614,61693.160147605086
8100,386334.0466916985,30576.277928986277,423727.2256813488,6356.581615270661,426755.7849473109,4961.604190169513,414776.6473793224,10883.883176046029,415685.9863538807,6615.352834563333,422201.7462363234,15112.719724149556,404239.0413711344,42986.05494437613,375663.25885169936,17613.25836033398,406480.822124731,42768.89241421175,444419.08484159614,61693.160147605086
8300,386334.0466916985,30576.277928986277,423727.2256813488,6356.581615270661,426755.7849473109,4961.604190169513,415243.4914056501,10883.883176046029,415685.9863538807,6615.352834563333,422201.7462363234,15112.719724149556,406158.3115202831,42986.05494437613,382259.653707249,17613.25836033398,406480.822124731,42768.89241421175,444449.02064732433,61693.160147605086
8500,402198.6906729289,18406.75159839827,423727.2256813488,6356.581615270661,426755.7849473109,4961.604190169513,415243.4914056501,10883.883176046029,415685.9863538807,6615.352834563333,422201.7462363234,15112.719724149556,406158.3115202831,42986.05494437613,382259.653707249,17613.25836033398,412229.4336551438,42768.89241421175,444449.02064732433,61693.160147605086
8700,402198.6906729289,18406.75159839827,424928.1867232239,6356.581615270661,430434.5279390378,4961.604190169513,416319.250573498,10883.883176046029,415685.9863538807,6615.352834563333,422201.7462363234,15112.719724149556,410500.67014982144,42986.05494437613,382630.7119796274,17613.25836033398,412229.4336551438,42768.89241421175,445446.33470957074,61693.160147605086
8900,402198.6906729289,18406.75159839827,424928.1867232239,6356.581615270661,430434.5279390378,4961.604190169513,416319.250573498,10883.883176046029,416272.3971256159,6615.352834563333,422201.7462363234,15112.719724149556,410500.67014982144,42986.05494437613,382630.7119796274,17613.25836033398,413012.930683228,42768.89241421175,445446.33470957074,61693.160147605086
9100,402198.6906729289,18406.75159839827,424928.1867232239,6356.581615270661,436105.6834318888,4555.816629811311,417574.3755684875,10883.883176046029,416272.3971256159,6615.352834563333,422201.7462363234,15112.719724149556,417103.0800851987,42986.05494437613,382877.189073145,17613.25836033398,413022.3495056708,42768.89241421175,445446.33470957074,61693.160147605086
9300,402198.6906729289,18406.75159839827,424928.1867232239,6356.581615270661,436105.6834318888,4555.816629811311,417574.3755684875,10883.883176046029,416426.9964675794,6615.352834563333,422201.7462363234,15112.719724149556,417103.0800851987,42986.05494437613,382877.189073145,17613.25836033398,413022.3495056708,42768.89241421175,445446.33470957074,61693.160147605086
9500,402198.6906729289,18406.75159839827,425367.5969696541,6356.581615270661,436121.3089551776,4555.816629811311,421005.5447595136,10883.883176046029,416426.9964675794,6615.352834563333,422201.7462363234,15112.719724149556,424478.7946419237,28947.64716287251,383025.81227347127,17613.25836033398,413022.3495056708,42768.89241421175,445446.33470957074,61693.160147605086
9700,402198.6906729289,18406.75159839827,425367.5969696541,6356.581615270661,436121.3089551776,4555.816629811311,421005.5447595136,10883.883176046029,416671.3725772204,6615.352834563333,422201.7462363234,15112.719724149556,424478.7946419237,28947.64716287251,383025.81227347127,17613.25836033398,413022.3495056708,42768.89241421175,445446.33470957074,61693.160147605086
9900,402198.6906729289,18406.75159839827,426540.2177339206,6356.581615270661,436121.3089551776,4555.816629811311,421025.4554979216,10883.883176046029,416671.3725772204,6615.352834563333,424058.773794892,15112.719724149556,426275.4226921981,28947.64716287251,385372.52209132456,17613.25836033398,413219.8766285343,42768.89241421175,445446.33470957074,61693.160147605086
10100,402295.2347037482,18406.75159839827,426540.2177339206,6356.581615270661,436121.3089551776,4555.816629811311,421025.4554979216,10883.883176046029,416671.3725772204,6615.352834563333,424058.773794892,15112.719724149556,426275.4226921981,28947.64716287251,385372.52209132456,17613.25836033398,413219.8766285343,42768.89241421175,445446.33470957074,61693.160147605086
10300,402295.2347037482,18406.75159839827,450021.6251632786,31630.820044354397,436121.3089551776,4555.816629811311,421329.263599563,10883.883176046029,416671.3725772204,6615.352834563333,424058.773794892,15112.719724149556,426275.4226921981,28947.64716287251,385384.8114590012,17613.25836033398,416052.9557612652,42768.89241421175,445446.33470957074,61693.160147605086
10500,402311.2072247282,18406.75159839827,450021.6251632786,31630.820044354397,436121.3089551776,4555.816629811311,421329.263599563,10883.883176046029,416671.3725772204,6615.352834563333,424058.773794892,15112.719724149556,426275.4226921981,28947.64716287251,385384.8114590012,17613.25836033398,416052.9557612652,42768.89241421175,445446.33470957074,61693.160147605086
10700,402825.25141054834,18406.75159839827,450021.6251632786,31630.820044354397,436121.3089551776,4555.816629811311,428484.2114199603,10883.883176046029,420156.2850445784,6615.352834563333,425467.55295335926,15112.719724149556,426275.4226921981,28947.64716287251,385384.8114590012,17613.25836033398,416149.39525562886,42768.89241421175,452041.3464116333,56591.923201952086
10900,402825.25141054834,18406.75159839827,450021.6251632786,31630.820044354397,436121.3089551776,4555.816629811311,428484.2114199603,10883.883176046029,420156.2850445784,6615.352834563333,425467.55295335926,15112.719724149556,426275.4226921981,28947.64716287251,385384.8114590012,17613.25836033398,416149.39525562886,42768.89241421175,452041.3464116333,56591.923201952086
11100,402825.25141054834,18406.75159839827,450021.6251632786,31630.820044354397,436121.3089551776,4555.816629811311,428484.2114199603,10883.883176046029,420189.6334552362,6615.352834563333,425467.55295335926,15112.719724149556,426275.4226921981,28947.64716287251,385459.0783163532,17613.25836033398,416149.39525562886,42768.89241421175,452041.3464116333,56591.923201952086
11300,402825.25141054834,18406.75159839827,450021.6251632786,31630.820044354397,436126.0699137101,4555.816629811311,428484.2114199603,10883.883176046029,420189.6334552362,6615.352834563333,425467.55295335926,15112.719724149556,426275.4226921981,28947.64716287251,385459.0783163532,17613.25836033398,416149.39525562886,42768.89241421175,452041.3464116333,56591.923201952086
11500,403001.065403983,18406.75159839827,450021.6251632786,31630.820044354397,436126.0699137101,4555.816629811311,428484.2114199603,10883.883176046029,420506.75145721936,6615.352834563333,425467.55295335926,15112.719724149556,426275.4226921981,28947.64716287251,385459.0783163532,17613.25836033398,419424.5897234423,42768.89241421175,452041.3464116333,56591.923201952086
11700,403001.065403983,18406.75159839827,450021.6251632786,31630.820044354397,436126.0699137101,4555.816629811311,428484.2114199603,10883.883176046029,420506.75145721936,6615.352834563333,425467.55295335926,15112.719724149556,426275.4226921981,28947.64716287251,385459.0783163532,17613.25836033398,419424.5897234423,42768.89241421175,452041.3464116333,56591.923201952086
11900,409523.88743501325,5419.637084306036,450021.6251632786,31630.820044354397,436126.0699137101,4555.816629811311,428484.2114199603,10883.883176046029,420506.75145721936,6615.352834563333,425467.55295335926,15112.719724149556,426275.4226921981,28947.64716287251,390376.8045496408,17613.25836033398,420904.8755805267,42768.89241421175,452041.3464116333,56591.923201952086
12100,409523.88743501325,5419.637084306036,450021.6251632786,31630.820044354397,436126.0699137101,4555.816629811311,428484.2114199603,10883.883176046029,420506.75145721936,6615.352834563333,425791.452812728,15112.719724149556,426275.4226921981,28947.64716287251,390376.8045496408,17613.25836033398,420904.8755805267,42768.89241421175,452041.3464116333,56591.923201952086
12300,409523.88743501325,5419.637084306036,450021.6251632786,31630.820044354397,436126.0699137101,4555.816629811311,428484.2114199603,10883.883176046029,420506.75145721936,6615.352834563333,425791.452812728,15112.719724149556,426275.4226921981,28947.64716287251,390405.0701225209,17613.25836033398,420904.8755805267,42768.89241421175,452041.3464116333,56591.923201952086
12500,409523.88743501325,5419.637084306036,450021.6251632786,31630.820044354397,436126.0699137101,4555.816629811311,428484.2114199603,10883.883176046029,420506.75145721936,6615.352834563333,425791.452812728,15112.719724149556,427152.9418846285,8592.411364940714,390405.0701225209,17613.25836033398,420904.8755805267,42768.89241421175,452041.3464116333,56591.923201952086
12700,409523.88743501325,5419.637084306036,450021.6251632786,31630.820044354397,436126.0699137101,4555.816629811311,428484.2114199603,10883.883176046029,423446.82657826296,6615.352834563333,425791.452812728,15112.719724149556,427152.9418846285,8592.411364940714,390584.1360951977,17613.25836033398,420904.8755805267,42768.89241421175,452041.3464116333,56591.923201952086
12900,409523.88743501325,5419.637084306036,450021.6251632786,31630.820044354397,436126.0699137101,4555.816629811311,428484.2114199603,10883.883176046029,423446.82657826296,6615.352834563333,425791.452812728,15112.719724149556,427152.9418846285,8592.411364940714,390584.1360951977,17613.25836033398,420904.8755805267,42768.89241421175,452041.3464116333,56591.923201952086
13100,409523.88743501325,5419.637084306036,450021.6251632786,31630.820044354397,436126.0699137101,4555.816629811311,428484.2114199603,10883.883176046029,423446.82657826296,6615.352834563333,425791.452812728,15112.719724149556,427152.9418846285,8592.411364940714,390584.1360951977,17613.25836033398,420904.8755805267,42768.89241421175,452041.3464116333,56591.923201952086
13300,409523.88743501325,5419.637084306036,450021.6251632786,31630.820044354397,436126.0699137101,4555.816629811311,428484.2114199603,10883.883176046029,423446.82657826296,6615.352834563333,425791.452812728,15112.719724149556,427152.9418846285,8592.411364940714,390587.53108639066,17613.25836033398,421133.3205282826,42768.89241421175,452041.3464116333,56591.923201952086
13500,409565.3256195349,5419.637084306036,450021.6251632786,31630.820044354397,436126.0699137101,4555.816629811311,428484.2114199603,10883.883176046029,423446.82657826296,6615.352834563333,425791.452812728,15112.719724149556,427152.9418846285,8592.411364940714,390587.53108639066,17613.25836033398,421133.3205282826,42768.89241421175,452041.3464116333,56591.923201952086
13700,409565.3256195349,5419.637084306036,450021.6251632786,31630.820044354397,436126.0699137101,4555.816629811311,428484.2114199603,10883.883176046029,423446.82657826296,6615.352834563333,425791.452812728,15112.719724149556,427152.9418846285,8592.411364940714,390587.53108639066,17613.25836033398,421133.3205282826,42768.89241421175,452041.3464116333,56591.923201952086
13900,409565.3256195349,5419.637084306036,450021.6251632786,31630.820044354397,436126.0699137101,4555.816629811311,428484.2114199603,10883.883176046029,423446.82657826296,6615.352834563333,425791.452812728,15112.719724149556,427152.9418846285,8592.411364940714,390587.53108639066,17613.25836033398,421133.3205282826,42768.89241421175,452041.3464116333,56591.923201952086
14100,410676.0942865714,5419.637084306036,450021.6251632786,31630.820044354397,437335.1827278398,4555.816629811311,429136.11838556855,10883.883176046029,423446.82657826296,6615.352834563333,425791.452812728,15112.719724149556,427152.9418846285,8592.411364940714,390587.53108639066,17613.25836033398,421133.3205282826,42768.89241421175,452041.3464116333,56591.923201952086
14300,410676.0942865714,5419.637084306036,450021.6251632786,31630.820044354397,437335.1827278398,4555.816629811311,429136.11838556855,10883.883176046029,423446.82657826296,6615.352834563333,425791.452812728,15112.719724149556,427152.9418846285,8592.411364940714,390587.53108639066,17613.25836033398,421133.3205282826,42768.89241421175,452041.3464116333,56591.923201952086
14500,410676.0942865714,5419.637084306036,450021.6251632786,31630.820044354397,437335.1827278398,4555.816629811311,429136.11838556855,10883.883176046029,424476.4856647235,6615.352834563333,425791.452812728,15112.719724149556,427152.9418846285,8592.411364940714,391173.94185812585,17613.25836033398,421133.3205282826,42768.89241421175,452041.3464116333,56591.923201952086
14700,410676.0942865714,5419.637084306036,450021.6251632786,31630.820044354397,437488.23743445,4555.816629811311,429136.11838556855,10883.883176046029,424476.4856647235,6615.352834563333,425791.452812728,15112.719724149556,427152.9418846285,8592.411364940714,391173.94185812585,17613.25836033398,421133.3205282826,42768.89241421175,452351.8178546248,56591.923201952086
14900,410676.0942865714,5419.637084306036,450021.6251632786,31630.820044354397,437488.23743445,4555.816629811311,429136.11838556855,10883.883176046029,424476.4856647235,6615.352834563333,425791.452812728,15112.719724149556,427152.9418846285,8592.411364940714,391173.94185812585,17613.25836033398,421133.3205282826,42768.89241421175,452351.8178546248,56591.923201952086
15100,410676.0942865714,5419.637084306036,450026.6865968279,31630.820044354397,437488.23743445,4555.816629811311,429136.11838556855,10883.883176046029,424476.4856647235,6615.352834563333,425791.452812728,15112.719724149556,427152.9418846285,8592.411364940714,391173.94185812585,17613.25836033398,421133.3205282826,42768.89241421175,452351.8178546248,56591.923201952086
15300,410680.6957807881,5419.637084306036,450026.6865968279,31630.820044354397,437488.23743445,4555.816629811311,429136.11838556855,10883.883176046029,424476.4856647235,6615.352834563333,425791.452812728,15112.719724149556,427152.9418846285,8592.411364940714,391381.702938545,17613.25836033398,442773.44278642425,27541.807097920344,452351.8178546248,56591.923201952086
15500,410680.6957807881,5419.637084306036,450026.6865968279,31630.820044354397,437488.23743445,4555.816629811311,429136.11838556855,10883.883176046029,424476.4856647235,6615.352834563333,425791.452812728,15112.719724149556,427152.9418846285,8592.411364940714,391381.702938545,17613.25836033398,442773.44278642425,27541.807097920344,452351.8178546248,56591.923201952086
15700,412022.0065046708,5419.637084306036,450026.6865968279,31630.820044354397,437488.23743445,4555.816629811311,429141.020354802,10883.883176046029,424481.5470982728,6615.352834563333,425791.452812728,15112.719724149556,427152.9418846285,8592.411364940714,391381.702938545,17613.25836033398,442773.44278642425,27541.807097920344,452351.8178546248,56591.923201952086
15900,412022.0065046708,5419.637084306036,450026.6865968279,31630.820044354397,437488.23743445,4555.816629811311,429141.020354802,10883.883176046029,424481.5470982728,6615.352834563333,425791.452812728,15112.719724149556,427162.4488721578,8592.411364940714,391381.702938545,17613.25836033398,442773.44278642425,27541.807097920344,452351.8178546248,56591.923201952086
16100,412022.0065046708,5419.637084306036,450026.6865968279,31630.820044354397,437488.23743445,4555.816629811311,429141.020354802,10883.883176046029,424481.5470982728,6615.352834563333,425791.452812728,15112.719724149556,427162.4488721578,8592.411364940714,391381.702938545,17613.25836033398,442773.44278642425,27541.807097920344,452351.8178546248,56591.923201952086
16300,412022.0065046708,5419.637084306036,450026.6865968279,31630.820044354397,437488.23743445,4555.816629811311,429141.020354802,10883.883176046029,424481.5470982728,6615.352834563333,425791.452812728,15112.719724149556,427162.4488721578,8592.411364940714,391381.702938545,17613.25836033398,442773.44278642425,27541.807097920344,452351.8178546248,56591.923201952086
16500,412345.9063640394,5419.637084306036,450026.6865968279,31630.820044354397,437488.23743445,4555.816629811311,429141.020354802,10883.883176046029,427579.9221864747,6615.352834563333,425791.452812728,15112.719724149556,427162.4488721578,8592.411364940714,394000.79698767554,17613.25836033398,442773.44278642425,27541.807097920344,452351.8178546248,56591.923201952086
16700,412345.9063640394,5419.637084306036,450026.6865968279,31630.820044354397,440589.4941831521,7291.699635317306,429141.020354802,10883.883176046029,427579.9221864747,6615.352834563333,425791.452812728,15112.719724149556,427162.4488721578,8592.411364940714,394001.5904560972,17613.25836033398,442773.44278642425,27541.807097920344,452351.8178546248,56591.923201952086
16900,412345.9063640394,5419.637084306036,450026.6865968279,31630.820044354397,440589.4941831521,7291.699635317306,429141.020354802,10883.883176046029,427661.0384368981,6615.352834563333,425791.452812728,15112.719724149556,427162.4488721578,8592.411364940714,394001.5904560972,17613.25836033398,442773.44278642425,27541.807097920344,452351.8178546248,56591.923201952086
17100,412345.9063640394,5419.637084306036,450026.6865968279,31630.820044354397,440589.4941831521,7291.699635317306,429141.020354802,10883.883176046029,427661.0384368981,6615.352834563333,425791.452812728,15112.719724149556,427162.4488721578,8592.411364940714,396477.90528549725,17613.25836033398,442773.44278642425,27541.807097920344,452351.8178546248,56591.923201952086
17300,412345.9063640394,5419.637084306036,450026.6865968279,31630.820044354397,440589.4941831521,7291.699635317306,429141.020354802,10883.883176046029,427661.0384368981,6615.352834563333,425791.452812728,15112.719724149556,427162.4488721578,8592.411364940714,396477.90528549725,17613.25836033398,442773.44278642425,27541.807097920344,452351.8178546248,56591.923201952086
17500,412345.9063640394,5419.637084306036,450026.6865968279,31630.820044354397,440589.4941831521,7291.699635317306,429141.020354802,10883.883176046029,427661.0384368981,6615.352834563333,425791.452812728,15112.719724149556,427288.2256578132,8592.411364940714,396481.6929650012,17613.25836033398,442773.44278642425,27541.807097920344,452351.8178546248,56591.923201952086
17700,412345.9063640394,5419.637084306036,450026.6865968279,31630.820044354397,440589.4941831521,7291.699635317306,429141.020354802,10883.883176046029,427661.0384368981,6615.352834563333,425791.452812728,15112.719724149556,427288.2256578132,8592.411364940714,396481.6929650012,17613.25836033398,442773.44278642425,27541.807097920344,452351.8178546248,56591.923201952086
17900,412345.9063640394,5419.637084306036,450026.6865968279,31630.820044354397,440589.4941831521,7291.699635317306,429141.020354802,10883.883176046029,427661.0384368981,6615.352834563333,425791.452812728,15112.719724149556,427288.2256578132,8592.411364940714,396568.3567736416,17613.25836033398,442773.44278642425,27541.807097920344,452351.8178546248,56591.923201952086
18100,412382.92131054046,5419.637084306036,450026.6865968279,31630.820044354397,440589.4941831521,7291.699635317306,429141.020354802,10883.883176046029,427661.0384368981,6615.352834563333,425791.452812728,15112.719724149556,427288.2256578132,8592.411364940714,396568.3567736416,17613.25836033398,442773.44278642425,27541.807097920344,452351.8178546248,56591.923201952086
18300,412382.92131054046,5419.637084306036,450026.6865968279,31630.820044354397,440589.4941831521,7291.699635317306,430872.7664571376,10883.883176046029,427661.0384368981,6615.352834563333,425791.452812728,15112.719724149556,427288.2256578132,8592.411364940714,396568.3567736416,17613.25836033398,442877.739656425,27541.807097920344,452351.8178546248,56591.923201952086
18500,412382.92131054046,5419.637084306036,450026.6865968279,31630.820044354397,440589.4941831521,7291.699635317306,430872.7664571376,10883.883176046029,427661.0384368981,6615.352834563333,425791.452812728,15112.719724149556,427288.2256578132,8592.411364940714,396568.3567736416,17613.25836033398,442877.739656425,27541.807097920344,452351.8178546248,56591.923201952086
18700,412382.92131054046,5419.637084306036,450026.6865968279,31630.820044354397,440589.4941831521,7291.699635317306,430872.7664571376,10883.883176046029,427661.0384368981,6615.352834563333,425791.452812728,15112.719724149556,427288.2256578132,8592.411364940714,396568.3567736416,17613.25836033398,442877.739656425,27541.807097920344,452351.8178546248,56591.923201952086
18900,412382.92131054046,5419.637084306036,450026.6865968279,31630.820044354397,440670.6104335755,6695.043483429871,430872.7664571376,10883.883176046029,427661.0384368981,6615.352834563333,425791.452812728,15112.719724149556,427288.2256578132,8592.411364940714,396568.3567736416,17613.25836033398,442877.739656425,27541.807097920344,452351.8178546248,56591.923201952086
19100,412382.92131054046,5419.637084306036,450026.6865968279,31630.820044354397,440670.6104335755,6695.043483429871,430872.7664571376,10883.883176046029,427661.0384368981,6615.352834563333,425791.452812728,15112.719724149556,427288.2256578132,8592.411364940714,396568.3567736416,17613.25836033398,442877.739656425,27541.807097920344,452351.8178546248,56591.923201952086
19300,412382.92131054046,5419.637084306036,450026.6865968279,31630.820044354397,446028.4119502812,5509.003810346029,430872.7664571376,10883.883176046029,427661.0384368981,6615.352834563333,425791.452812728,15112.719724149556,427288.2256578132,8592.411364940714,396568.3567736416,17613.25836033398,442877.739656425,27541.807097920344,452448.361885444,56591.923201952086
19500,412382.92131054046,5419.637084306036,450026.6865968279,31630.820044354397,446028.4119502812,5509.003810346029,430872.7664571376,10883.883176046029,427661.0384368981,6615.352834563333,425791.452812728,15112.719724149556,427288.2256578132,8592.411364940714,400661.020258453,17613.25836033398,442877.739656425,27541.807097920344,452448.361885444,56591.923201952086
19700,412382.92131054046,5419.637084306036,450026.6865968279,31630.820044354397,446028.4119502812,5509.003810346029,430872.7664571376,10883.883176046029,427661.0384368981,6615.352834563333,425791.452812728,15112.719724149556,427288.2256578132,8592.411364940714,400661.020258453,17613.25836033398,442877.739656425,27541.807097920344,452448.361885444,56591.923201952086
19900,412382.92131054046,5419.637084306036,450026.6865968279,31630.820044354397,446028.4119502812,5509.003810346029,430872.7664571376,10883.883176046029,427661.0384368981,6615.352834563333,425791.452812728,15112.719724149556,427288.2256578132,8592.411364940714,400661.020258453,17613.25836033398,442877.739656425,27541.807097920344,452448.361885444,56591.923201952086
20100,412382.92131054046,5419.637084306036,450026.6865968279,31630.820044354397,446028.4119502812,5509.003810346029,430872.7664571376,10883.883176046029,427661.0384368981,6615.352834563333,425887.9968435472,15112.719724149556,427288.2256578132,8592.411364940714,400798.11836992577,17579.775881808913,442877.739656425,27541.807097920344,452453.26385467744,56591.923201952086
20300,412382.92131054046,5419.637084306036,450026.6865968279,31630.820044354397,446028.4119502812,5509.003810346029,430872.7664571376,10883.883176046029,427661.0384368981,6615.352834563333,425887.9968435472,15112.719724149556,427288.2256578132,8592.411364940714,400798.11836992577,17579.775881808913,442916.9302133553,27541.807097920344,452453.26385467744,56591.923201952086
20500,412382.92131054046,5419.637084306036,450026.6865968279,31630.820044354397,446028.4119502812,5509.003810346029,430872.7664571376,10883.883176046029,427661.0384368981,6615.352834563333,425887.9968435472,15112.719724149556,427288.2256578132,8592.411364940714,400798.11836992577,17579.775881808913,442916.9302133553,27541.807097920344,452453.26385467744,56591.923201952086
20700,412382.92131054046,5419.637084306036,450026.6865968279,31630.820044354397,446028.4119502812,5509.003810346029,430872.7664571376,10883.883176046029,427661.0384368981,6615.352834563333,425887.9968435472,15112.719724149556,427288.2256578132,8592.411364940714,400798.11836992577,17579.775881808913,442916.9302133553,27541.807097920344,452453.26385467744,56591.923201952086
20900,412382.92131054046,5419.637084306036,450026.6865968279,31630.820044354397,446028.4119502812,5509.003810346029,430872.7664571376,10883.883176046029,427661.0384368981,6615.352834563333,425887.9968435472,15112.719724149556,427288.2256578132,8592.411364940714,400806.7581853017,17579.775881808913,442916.9302133553,27541.807097920344,452490.2788011784,56591.923201952086
21100,412382.92131054046,5419.637084306036,450026.6865968279,31630.820044354397,446028.4119502812,5509.003810346029,430872.7664571376,10883.883176046029,427661.0384368981,6615.352834563333,425887.9968435472,15112.719724149556,427288.2256578132,8592.411364940714,400806.7581853017,17579.775881808913,442916.9302133553,27541.807097920344,452490.2788011784,56591.923201952086
21300,412382.92131054046,5419.637084306036,450026.6865968279,31630.820044354397,446028.4119502812,5509.003810346029,430872.7664571376,10883.883176046029,427661.0384368981,6615.352834563333,425887.9968435472,15112.719724149556,427288.2256578132,8592.411364940714,400806.7581853017,17579.775881808913,442916.9302133553,27541.807097920344,452490.2788011784,56591.923201952086
21500,412382.92131054046,5419.637084306036,450026.6865968279,31630.820044354397,446028.4119502812,5509.003810346029,430872.7664571376,10883.883176046029,427661.0384368981,6615.352834563333,425887.9968435472,15112.719724149556,427288.2256578132,8592.411364940714,400806.7581853017,17579.775881808913,442916.9302133553,27541.807097920344,452490.2788011784,56591.923201952086
21700,412382.92131054046,5419.637084306036,450026.6865968279,31630.820044354397,446028.4119502812,5509.003810346029,430872.7664571376,10883.883176046029,427665.6399311148,6615.352834563333,425887.9968435472,15112.719724149556,427288.2256578132,8592.411364940714,400811.81961885095,17579.775881808913,442916.9302133553,27541.807097920344,452490.2788011784,56591.923201952086
21900,412382.92131054046,5419.637084306036,450026.6865968279,31630.820044354397,446028.4119502812,5509.003810346029,430872.7664571376,10883.883176046029,427665.6399311148,6615.352834563333,425887.9968435472,15112.719724149556,427288.2256578132,8592.411364940714,400811.81961885095,17579.775881808913,442916.9302133553,27541.807097920344,452490.2788011784,56591.923201952086
22100,412382.92131054046,5419.637084306036,450026.6865968279,31630.820044354397,446028.4119502812,5509.003810346029,430872.7664571376,10883.883176046029,427665.6399311148,6615.352834563333,425887.9968435472,15112.719724149556,427288.2256578132,8592.411364940714,400811.81961885095,17579.775881808913,442916.9302133553,27541.807097920344,452490.2788011784,56591.923201952086
22300,412382.92131054046,5419.637084306036,450026.6865968279,31630.820044354397,446028.4119502812,5509.003810346029,430872.7664571376,10883.883176046029,427665.6399311148,6615.352834563333,425887.9968435472,15112.719724149556,427288.2256578132,8592.411364940714,400811.81961885095,17579.775881808913,442916.9302133553,27541.807097920344,452490.2788011784,56591.923201952086
22500,412382.92131054046,5419.637084306036,450026.6865968279,31630.820044354397,446028.4119502812,5509.003810346029,430872.7664571376,10883.883176046029,427665.6399311148,6615.352834563333,425887.9968435472,15112.719724149556,427288.2256578132,8592.411364940714,400811.81961885095,17579.775881808913,442916.9302133553,27541.807097920344,452490.2788011784,56591.923201952086
22700,412382.92131054046,5419.637084306036,450026.6865968279,31630.820044354397,446028.4119502812,5509.003810346029,430872.7664571376,10883.883176046029,427665.6399311148,6615.352834563333,425887.9968435472,15112.719724149556,427288.2256578132,8592.411364940714,400811.81961885095,17579.775881808913,442916.9302133553,27541.807097920344,452490.2788011784,56591.923201952086
22900,412382.92131054046,5419.637084306036,450026.6865968279,31630.820044354397,446028.4119502812,5509.003810346029,430872.7664571376,10883.883176046029,427665.6399311148,6615.352834563333,425887.9968435472,15112.719724149556,427288.2256578132,8592.411364940714,400811.81961885095,17579.775881808913,442916.9302133553,27541.807097920344,452490.2788011784,56591.923201952086
23100,412382.92131054046,5419.637084306036,450026.6865968279,31630.820044354397,446028.4119502812,5509.003810346029,430872.7664571376,10883.883176046029,427665.6399311148,6615.352834563333,425887.9968435472,15112.719724149556,427288.2256578132,8592.411364940714,400811.81961885095,17579.775881808913,442916.9302133553,27541.807097920344,452490.2788011784,56591.923201952086
23300,412382.92131054046,5419.637084306036,450026.6865968279,31630.820044354397,446028.4119502812,5509.003810346029,430872.7664571376,10883.883176046029,427665.6399311148,6615.352834563333,425887.9968435472,15112.719724149556,427293.2870913624,8592.411364940714,400811.81961885095,17579.775881808913,442916.9302133553,27541.807097920344,452490.2788011784,56591.923201952086
23500,412382.92131054046,5419.637084306036,450026.6865968279,31630.820044354397,446028.4119502812,5509.003810346029,434237.5544465381,10883.883176046029,427665.6399311148,6615.352834563333,425887.9968435472,15112.719724149556,441420.1138882247,21442.665769118717,400811.81961885095,17579.775881808913,442916.9302133553,27541.807097920344,452490.2788011784,56591.923201952086
23700,412382.92131054046,5419.637084306036,450026.6865968279,31630.820044354397,446028.4119502812,5509.003810346029,434237.5544465381,10883.883176046029,427680.7452799414,6615.352834563333,425887.9968435472,15112.719724149556,441420.1138882247,21442.665769118717,416733.5216163194,16194.518430249194,442916.9302133553,27541.807097920344,452490.2788011784,56591.923201952086
23900,412382.92131054046,5419.637084306036,450026.6865968279,31630.820044354397,446028.4119502812,5509.003810346029,434237.5544465381,10883.883176046029,427680.7452799414,6615.352834563333,425887.9968435472,15112.719724149556,441420.1138882247,21442.665769118717,416733.5216163194,16194.518430249194,442916.9302133553,27541.807097920344,452490.2788011784,56591.923201952086
24100,412382.92131054046,5419.637084306036,450026.6865968279,31630.820044354397,446028.4119502812,5509.003810346029,434237.5544465381,10883.883176046029,427680.7452799414,6615.352834563333,425887.9968435472,15112.719724149556,441420.1138882247,21442.665769118717,416733.5216163194,16194.518430249194,442916.9302133553,27541.807097920344,452490.2788011784,56591.923201952086
24300,412382.92131054046,5419.637084306036,450026.6865968279,31630.820044354397,446028.4119502812,5509.003810346029,434237.5544465381,10883.883176046029,427680.7452799414,6615.352834563333,425887.9968435472,15112.719724149556,441420.1138882247,21442.665769118717,416733.5216163194,16194.518430249194,442916.9302133553,27541.807097920344,452490.2788011784,56591.923201952086
24500,412382.92131054046,5419.637084306036,450026.6865968279,31630.820044354397,446028.4119502812,5509.003810346029,434237.5544465381,10883.883176046029,427680.7452799414,6615.352834563333,425887.9968435472,15112.719724149556,441420.1138882247,21442.665769118717,416733.5216163194,16194.518430249194,443804.9839330789,27541.807097920344,452490.2788011784,56591.923201952086
24700,412382.92131054046,5419.637084306036,450026.6865968279,31630.820044354397,446028.4119502812,5509.003810346029,434237.5544465381,10883.883176046029,427680.7452799414,6615.352834563333,425887.9968435472,15112.719724149556,441420.1138882247,21442.665769118717,416733.5216163194,16194.518430249194,443804.9839330789,27541.807097920344,452490.2788011784,56591.923201952086
24900,412382.92131054046,5419.637084306036,450026.6865968279,31630.820044354397,446028.4119502812,5509.003810346029,434237.5544465381,10883.883176046029,427960.5438353877,6615.352834563333,425887.9968435472,15112.719724149556,441420.1138882247,21442.665769118717,416733.5216163194,16194.518430249194,443804.9839330789,27541.807097920344,452490.2788011784,56591.923201952086
25100,412382.92131054046,5419.637084306036,450026.6865968279,31630.820044354397,446028.4119502812,5509.003810346029,434237.5544465381,10883.883176046029,427960.5438353877,6615.352834563333,425887.9968435472,15112.719724149556,441420.1138882247,21442.665769118717,416733.5216163194,16194.518430249194,443804.9839330789,27541.807097920344,452490.2788011784,56591.923201952086
25300,412382.92131054046,5419.637084306036,450031.2880910446,31630.820044354397,446028.4119502812,5509.003810346029,434237.5544465381,10883.883176046029,427960.5438353877,6615.352834563333,425887.9968435472,15112.719724149556,441420.1138882247,21442.665769118717,416733.5216163194,16194.518430249194,443804.9839330789,27541.807097920344,452490.2788011784,56591.923201952086
25500,412382.92131054046,5419.637084306036,450031.2880910446,31630.820044354397,446028.4119502812,5509.003810346029,434237.5544465381,10883.883176046029,427960.5438353877,6615.352834563333,425887.9968435472,15112.719724149556,441420.1138882247,21442.665769118717,416733.5216163194,16194.518430249194,443804.9839330789,27541.807097920344,452490.2788011784,56591.923201952086
25700,412382.92131054046,5419.637084306036,450031.2880910446,31630.820044354397,446028.4119502812,5509.003810346029,434237.5544465381,10883.883176046029,427960.5438353877,6615.352834563333,425887.9968435472,15112.719724149556,441420.1138882247,21442.665769118717,416733.5216163194,16194.518430249194,443804.9839330789,27541.807097920344,452490.2788011784,56591.923201952086
25900,412382.92131054046,5419.637084306036,450031.2880910446,31630.820044354397,446028.4119502812,5509.003810346029,434237.5544465381,10883.883176046029,427960.5438353877,6615.352834563333,425887.9968435472,15112.719724149556,441420.1138882247,21442.665769118717,416733.5216163194,16194.518430249194,443804.9839330789,27541.807097920344,452490.2788011784,56591.923201952086
26100,412382.92131054046,5419.637084306036,450031.2880910446,31630.820044354397,446028.4119502812,5509.003810346029,434237.5544465381,10883.883176046029,427960.5438353877,6615.352834563333,425887.9968435472,15112.719724149556,441420.1138882247,21442.665769118717,416733.5216163194,16194.518430249194,443804.9839330789,27541.807097920344,452490.2788011784,56591.923201952086
26300,412382.92131054046,5419.637084306036,450031.2880910446,31630.820044354397,446028.4119502812,5509.003810346029,434237.5544465381,10883.883176046029,427960.5438353877,6615.352834563333,425887.9968435472,15112.719724149556,441420.1138882247,21442.665769118717,416733.5216163194,16194.518430249194,443945.10064577847,27541.807097920344,452490.2788011784,56591.923201952086
26500,412382.92131054046,5419.637084306036,450031.2880910446,31630.820044354397,446028.4119502812,5509.003810346029,434237.5544465381,10883.883176046029,427960.5438353877,6615.352834563333,425887.9968435472,15112.719724149556,441420.1138882247,21442.665769118717,416733.5216163194,16194.518430249194,443945.10064577847,27541.807097920344,452490.2788011784,56591.923201952086
26700,412382.92131054046,5419.637084306036,450031.2880910446,31630.820044354397,448197.4536316638,5509.003810346029,434237.5544465381,10883.883176046029,427960.5438353877,6615.352834563333,425887.9968435472,15112.719724149556,441420.1138882247,21442.665769118717,416733.5216163194,16194.518430249194,444019.9302084034,27541.807097920344,452490.2788011784,56591.923201952086
26900,412382.92131054046,5419.637084306036,450031.2880910446,31630.820044354397,448197.4536316638,5509.003810346029,434237.5544465381,10883.883176046029,427960.5438353877,6615.352834563333,425887.9968435472,15112.719724149556,441550.7086371382,21442.665769118717,416733.5216163194,16194.518430249194,444019.9302084034,27541.807097920344,452490.2788011784,56591.923201952086
27100,412382.92131054046,5419.637084306036,450031.2880910446,31630.820044354397,448197.4536316638,5509.003810346029,434237.5544465381,10883.883176046029,427960.5438353877,6615.352834563333,425887.9968435472,15112.719724149556,441550.7086371382,21442.665769118717,417298.79663925647,9871.624414472968,444106.59401704377,27541.807097920344,452490.2788011784,56591.923201952086
27300,412382.92131054046,5419.637084306036,450127.83212186384,31630.820044354397,448197.4536316638,5509.003810346029,434237.5544465381,10883.883176046029,427960.5438353877,6615.352834563333,425887.9968435472,15112.719724149556,441550.7086371382,21442.665769118717,417298.79663925647,9871.624414472968,444106.59401704377,27541.807097920344,452490.2788011784,56591.923201952086
27500,412382.92131054046,5419.637084306036,450127.83212186384,31630.820044354397,448197.4536316638,5509.003810346029,434237.5544465381,10883.883176046029,427960.5438353877,6615.352834563333,425887.9968435472,15112.719724149556,441550.7086371382,21442.665769118717,417298.79663925647,9871.624414472968,444106.59401704377,27541.807097920344,452490.2788011784,56591.923201952086
27700,412382.92131054046,5419.637084306036,450127.83212186384,31630.820044354397,448197.4536316638,5509.003810346029,434237.5544465381,10883.883176046029,427960.5438353877,6615.352834563333,425887.9968435472,15112.719724149556,441565.8139859648,21442.665769118717,417298.79663925647,9871.624414472968,444106.59401704377,27541.807097920344,452490.2788011784,56591.923201952086
27900,412382.92131054046,5419.637084306036,450127.83212186384,31630.820044354397,448197.4536316638,5509.003810346029,434237.5544465381,10883.883176046029,427960.5438353877,6615.352834563333,427393.100841655,15112.719724149556,441565.8139859648,21442.665769118717,417298.79663925647,9871.624414472968,444106.59401704377,27541.807097920344,452490.2788011784,56591.923201952086
28100,412382.92131054046,5419.637084306036,450127.83212186384,31630.820044354397,448197.4536316638,5509.003810346029,434237.5544465381,10883.883176046029,427960.5438353877,6615.352834563333,427393.100841655,15112.719724149556,441565.8139859648,21442.665769118717,417298.79663925647,9871.624414472968,444106.59401704377,27541.807097920344,452490.2788011784,56591.923201952086
28300,412382.92131054046,5419.637084306036,450127.83212186384,31630.820044354397,448197.4536316638,5509.003810346029,434237.5544465381,10883.883176046029,427960.5438353877,6615.352834563333,427393.100841655,15112.719724149556,441565.8139859648,21442.665769118717,417298.79663925647,9871.624414472968,444106.59401704377,27541.807097920344,452490.2788011784,56591.923201952086
28500,412382.92131054046,5419.637084306036,450127.83212186384,31630.820044354397,448197.4536316638,5509.003810346029,434237.5544465381,10883.883176046029,427960.5438353877,6615.352834563333,427393.100841655,15112.719724149556,441565.8139859648,21442.665769118717,417298.79663925647,9871.624414472968,444106.59401704377,27541.807097920344,452490.2788011784,56591.923201952086
28700,412382.92131054046,5419.637084306036,450127.83212186384,31630.820044354397,448197.4536316638,5509.003810346029,434237.5544465381,10883.883176046029,427960.5438353877,6615.352834563333,427393.100841655,15112.719724149556,441565.8139859648,21442.665769118717,417298.79663925647,9871.624414472968,444106.59401704377,27541.807097920344,452490.2788011784,56591.923201952086
28900,412382.92131054046,5419.637084306036,450127.83212186384,31630.820044354397,448197.4536316638,5509.003810346029,434237.5544465381,10883.883176046029,427960.5438353877,6615.352834563333,427393.100841655,15112.719724149556,441570.4154801815,21442.665769118717,417298.79663925647,9871.624414472968,444106.59401704377,27541.807097920344,452490.2788011784,56591.923201952086
29100,412382.92131054046,5419.637084306036,450127.83212186384,31630.820044354397,448197.4536316638,5509.003810346029,434237.5544465381,10883.883176046029,427960.5438353877,6615.352834563333,427393.100841655,15112.719724149556,441570.4154801815,21442.665769118717,417298.79663925647,9871.624414472968,444106.59401704377,27541.807097920344,452490.2788011784,56591.923201952086
29300,412382.92131054046,5419.637084306036,450127.83212186384,31630.820044354397,448197.4536316638,5509.003810346029,434237.5544465381,10883.883176046029,441082.96765132697,20068.688776809595,427393.100841655,15112.719724149556,441570.4154801815,21442.665769118717,417298.79663925647,9871.624414472968,444106.59401704377,27541.807097920344,452490.2788011784,56591.923201952086
29500,412382.92131054046,5419.637084306036,450127.83212186384,31630.820044354397,448197.4536316638,5509.003810346029,434237.5544465381,10883.883176046029,441082.96765132697,20068.688776809595,427393.100841655,15112.719724149556,441570.4154801815,21442.665769118717,417298.79663925647,9871.624414472968,444106.59401704377,27541.807097920344,452490.2788011784,56591.923201952086
29700,412382.92131054046,5419.637084306036,450127.83212186384,31630.820044354397,448197.4536316638,5509.003810346029,434237.5544465381,10883.883176046029,441082.96765132697,20068.688776809595,427393.100841655,15112.719724149556,441570.4154801815,21442.665769118717,417298.79663925647,9871.624414472968,445254.9619235543,24129.274174866925,452490.2788011784,56591.923201952086
29900,412382.92131054046,5419.637084306036,450127.83212186384,31630.820044354397,448197.4536316638,5509.003810346029,434237.5544465381,10883.883176046029,441082.96765132697,20068.688776809595,427393.100841655,15112.719724149556,441570.4154801815,21442.665769118717,417298.79663925647,9871.624414472968,445254.9619235543,24129.274174866925,452490.2788011784,56591.923201952086
30100,412382.92131054046,5419.637084306036,450127.83212186384,31630.820044354397,448197.4536316638,5509.003810346029,434237.5544465381,10883.883176046029,441082.96765132697,20068.688776809595,427393.100841655,15112.719724149556,441570.4154801815,21442.665769118717,417298.79663925647,9871.624414472968,445254.9619235543,24129.274174866925,452490.2788011784,56591.923201952086
30300,412391.5611259164,5419.637084306036,450127.83212186384,31630.820044354397,448197.4536316638,5509.003810346029,434237.5544465381,10883.883176046029,441082.96765132697,20068.688776809595,427393.100841655,15112.719724149556,441570.4154801815,21442.665769118717,417298.79663925647,9871.624414472968,445254.9619235543,24129.274174866925,452490.2788011784,56591.923201952086
30500,412391.5611259164,5419.637084306036,450127.83212186384,31630.820044354397,448197.4536316638,5509.003810346029,435094.6353091642,10883.883176046029,441082.96765132697,20068.688776809595,427393.100841655,15112.719724149556,441570.4154801815,21442.665769118717,417298.79663925647,9871.624414472968,445254.9619235543,24129.274174866925,452490.2788011784,56591.923201952086
30700,412391.5611259164,5419.637084306036,450127.83212186384,31630.820044354397,448197.4536316638,5509.003810346029,435094.6353091642,10883.883176046029,441082.96765132697,20068.688776809595,427393.100841655,15112.719724149556,441570.4154801815,21442.665769118717,417298.79663925647,9871.624414472968,445254.9619235543,24129.274174866925,452490.2788011784,56591.923201952086
30900,412391.5611259164,5419.637084306036,450127.83212186384,31630.820044354397,448197.4536316638,5509.003810346029,435094.6353091642,10883.883176046029,441082.96765132697,20068.688776809595,427393.100841655,15112.719724149556,441570.4154801815,21442.665769118717,417298.79663925647,9871.624414472968,445254.9619235543,24129.274174866925,452490.2788011784,56591.923201952086
31100,412391.5611259164,5419.637084306036,450127.83212186384,31630.820044354397,448197.4536316638,5509.003810346029,435094.6353091642,10883.883176046029,441082.96765132697,20068.688776809595,427393.100841655,15112.719724149556,441570.4154801815,21442.665769118717,417298.79663925647,9871.624414472968,445254.9619235543,24129.274174866925,452490.2788011784,56591.923201952086
31300,412391.5611259164,5419.637084306036,450127.83212186384,31630.820044354397,448197.4536316638,5509.003810346029,435094.6353091642,10883.883176046029,441082.96765132697,20068.688776809595,427393.100841655,15112.719724149556,441570.4154801815,21442.665769118717,417298.79663925647,9871.624414472968,445254.9619235543,24129.274174866925,452490.2788011784,56591.923201952086
31500,412391.5611259164,5419.637084306036,450127.83212186384,31630.820044354397,448197.4536316638,5509.003810346029,435094.6353091642,10883.883176046029,441082.96765132697,20068.688776809595,427393.100841655,15112.719724149556,441570.4154801815,21442.665769118717,417298.79663925647,9871.624414472968,445254.9619235543,24129.274174866925,452490.2788011784,56591.923201952086
31700,412391.5611259164,5419.637084306036,450127.83212186384,31630.820044354397,448197.4536316638,5509.003810346029,435094.6353091642,10883.883176046029,441082.96765132697,20068.688776809595,427393.100841655,15112.719724149556,441570.4154801815,21442.665769118717,417298.79663925647,9871.624414472968,445254.9619235543,24129.274174866925,452490.2788011784,56591.923201952086
31900,412391.5611259164,5419.637084306036,450127.83212186384,31630.820044354397,448197.4536316638,5509.003810346029,435094.6353091642,10883.883176046029,441082.96765132697,20068.688776809595,427393.100841655,15112.719724149556,441570.4154801815,21442.665769118717,417298.79663925647,9871.624414472968,445254.9619235543,24129.274174866925,452490.2788011784,56591.923201952086
32100,412391.5611259164,5419.637084306036,450127.83212186384,31630.820044354397,448197.4536316638,5509.003810346029,435094.6353091642,10883.883176046029,441082.96765132697,20068.688776809595,427393.100841655,15112.719724149556,441570.4154801815,21442.665769118717,417298.79663925647,9871.624414472968,445254.9619235543,24129.274174866925,452490.2788011784,56591.923201952086
32300,412391.5611259164,5419.637084306036,450127.83212186384,31630.820044354397,448197.4536316638,5509.003810346029,435094.6353091642,10883.883176046029,441082.96765132697,20068.688776809595,427393.100841655,15112.719724149556,441570.4154801815,21442.665769118717,417298.79663925647,9871.624414472968,445254.9619235543,24129.274174866925,452490.2788011784,56591.923201952086
32500,412391.5611259164,5419.637084306036,450127.83212186384,31630.820044354397,448197.4536316638,5509.003810346029,435094.6353091642,10883.883176046029,441082.96765132697,20068.688776809595,427393.100841655,15112.719724149556,441570.4154801815,21442.665769118717,417298.79663925647,9871.624414472968,445300.365897064,22312.009830988613,452490.2788011784,56591.923201952086
32700,412391.5611259164,5419.637084306036,450127.83212186384,31630.820044354397,448477.2521871101,5509.003810346029,435094.6353091642,10883.883176046029,441082.96765132697,20068.688776809595,427393.100841655,15112.719724149556,441570.4154801815,21442.665769118717,417298.79663925647,9871.624414472968,445300.365897064,22312.009830988613,452490.2788011784,56591.923201952086
32900,412391.5611259164,5419.637084306036,450127.83212186384,31630.820044354397,448477.2521871101,5509.003810346029,435094.6353091642,10883.883176046029,441082.96765132697,20068.688776809595,427393.100841655,15112.719724149556,441570.4154801815,21442.665769118717,417366.4844733026,9871.624414472968,445300.365897064,22312.009830988613,452490.2788011784,56591.923201952086
33100,412391.5611259164,5419.637084306036,450127.83212186384,31630.820044354397,448477.2521871101,5509.003810346029,435094.6353091642,10883.883176046029,441082.96765132697,20068.688776809595,427393.100841655,15112.719724149556,441570.4154801815,21442.665769118717,417366.4844733026,9871.624414472968,445300.365897064,22312.009830988613,452490.2788011784,56591.923201952086
33300,412391.5611259164,5419.637084306036,450152.44445821975,31630.820044354397,448477.2521871101,5509.003810346029,435094.6353091642,10883.883176046029,441082.96765132697,20068.688776809595,427393.100841655,15112.719724149556,441570.4154801815,21442.665769118717,417366.4844733026,9871.624414472968,445300.365897064,22312.009830988613,452490.2788011784,56591.923201952086
33500,412391.5611259164,5419.637084306036,450152.44445821975,31630.820044354397,448477.2521871101,5509.003810346029,435094.6353091642,10883.883176046029,441082.96765132697,20068.688776809595,427393.100841655,15112.719724149556,441570.4154801815,21442.665769118717,417366.4844733026,9871.624414472968,445300.365897064,22312.009830988613,452490.2788011784,56591.923201952086
33700,412391.5611259164,5419.637084306036,450152.44445821975,31630.820044354397,448477.2521871101,5509.003810346029,435094.6353091642,10883.883176046029,441082.96765132697,20068.688776809595,427393.100841655,15112.719724149556,441570.4154801815,21442.665769118717,417366.4844733026,9871.624414472968,445300.365897064,22312.009830988613,452490.2788011784,56591.923201952086
33900,412391.5611259164,5419.637084306036,450152.44445821975,31630.820044354397,448477.2521871101,5509.003810346029,435094.6353091642,10883.883176046029,441082.96765132697,20068.688776809595,427393.100841655,15112.719724149556,441570.4154801815,21442.665769118717,417371.0859675194,9871.624414472968,445300.365897064,22312.009830988613,452490.2788011784,56591.923201952086
34100,412391.5611259164,5419.637084306036,450152.44445821975,31630.820044354397,448477.2521871101,5509.003810346029,435094.6353091642,10883.883176046029,441082.96765132697,20068.688776809595,427393.100841655,15112.719724149556,441570.4154801815,21442.665769118717,417371.0859675194,9871.624414472968,445300.365897064,22312.009830988613,452490.2788011784,56591.923201952086
34300,412391.5611259164,5419.637084306036,450152.44445821975,31630.820044354397,448477.2521871101,5509.003810346029,437323.7816589904,10883.883176046029,441082.96765132697,20068.688776809595,427393.100841655,15112.719724149556,441570.4154801815,21442.665769118717,417371.0859675194,9871.624414472968,445305.42733061325,22312.009830988613,452490.2788011784,56591.923201952086
34500,412391.5611259164,5419.637084306036,450152.44445821975,31630.820044354397,448477.2521871101,5509.003810346029,437323.7816589904,10883.883176046029,441082.96765132697,20068.688776809595,427393.100841655,15112.719724149556,441570.4154801815,21442.665769118717,417371.0859675194,9871.624414472968,445305.42733061325,22312.009830988613,452490.2788011784,56591.923201952086
34700,412391.5611259164,5419.637084306036,450152.44445821975,31630.820044354397,448477.2521871101,5509.003810346029,437323.7816589904,10883.883176046029,441082.96765132697,20068.688776809595,427393.100841655,15112.719724149556,441570.4154801815,21442.665769118717,417371.0859675194,9871.624414472968,445305.42733061325,22312.009830988613,452490.2788011784,56591.923201952086
34900,412391.5611259164,5419.637084306036,450152.44445821975,31630.820044354397,448477.2521871101,5509.003810346029,437323.7816589904,10883.883176046029,441082.96765132697,20068.688776809595,427393.100841655,15112.719724149556,441570.4154801815,21442.665769118717,417371.0859675194,9871.624414472968,445305.42733061325,22312.009830988613,452490.2788011784,56591.923201952086
35100,412391.5611259164,5419.637084306036,450152.44445821975,31630.820044354397,448477.2521871101,5509.003810346029,437323.7816589904,10883.883176046029,441082.96765132697,20068.688776809595,427393.100841655,15112.719724149556,441570.4154801815,21442.665769118717,417371.0859675194,9871.624414472968,445305.42733061325,22312.009830988613,452490.2788011784,56591.923201952086
35300,412391.5611259164,5419.637084306036,450152.44445821975,31630.820044354397,448477.2521871101,5509.003810346029,437323.7816589904,10883.883176046029,441082.96765132697,20068.688776809595,427393.100841655,15112.719724149556,441570.4154801815,21442.665769118717,417371.0859675194,9871.624414472968,445305.42733061325,22312.009830988613,452490.2788011784,56591.923201952086
35500,412391.5611259164,5419.637084306036,450152.44445821975,31630.820044354397,448477.2521871101,5509.003810346029,437323.7816589904,10883.883176046029,441082.96765132697,20068.688776809595,427393.100841655,15112.719724149556,441570.4154801815,21442.665769118717,417371.0859675194,9871.624414472968,445305.42733061325,22312.009830988613,452490.2788011784,56591.923201952086
35700,412391.5611259164,5419.637084306036,450152.44445821975,31630.820044354397,448477.2521871101,5509.003810346029,437323.7816589904,10883.883176046029,441082.96765132697,20068.688776809595,427393.100841655,15112.719724149556,441570.4154801815,21442.665769118717,417371.0859675194,9871.624414472968,445305.42733061325,22312.009830988613,452490.2788011784,56591.923201952086
35900,412391.5611259164,5419.637084306036,450152.44445821975,31630.820044354397,448477.2521871101,5509.003810346029,437323.7816589904,10883.883176046029,441082.96765132697,20068.688776809595,427393.100841655,15112.719724149556,441570.4154801815,21442.665769118717,417371.0859675194,9871.624414472968,445305.42733061325,22312.009830988613,452490.2788011784,56591.923201952086
36100,412391.5611259164,5419.637084306036,450152.44445821975,31630.820044354397,448477.2521871101,5509.003810346029,437323.7816589904,10883.883176046029,441082.96765132697,20068.688776809595,427393.100841655,15112.719724149556,441570.4154801815,21442.665769118717,417371.0859675194,9871.624414472968,445305.42733061325,22312.009830988613,452490.2788011784,56591.923201952086
36300,412391.5611259164,5419.637084306036,450152.44445821975,31630.820044354397,448477.2521871101,5509.003810346029,437323.7816589904,10883.883176046029,441082.96765132697,20068.688776809595,427393.100841655,15112.719724149556,441570.4154801815,21442.665769118717,418212.1676828283,6216.826066453372,445305.42733061325,22312.009830988613,452490.2788011784,56591.923201952086
36500,412391.5611259164,5419.637084306036,450152.44445821975,31630.820044354397,448477.2521871101,5509.003810346029,437323.7816589904,10883.883176046029,441082.96765132697,20068.688776809595,427393.100841655,15112.719724149556,441570.4154801815,21442.665769118717,418212.1676828283,6216.826066453372,445305.42733061325,22312.009830988613,452490.2788011784,56591.923201952086
36700,412391.5611259164,5419.637084306036,450152.44445821975,31630.820044354397,448477.2521871101,5509.003810346029,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,427393.100841655,15112.719724149556,441570.4154801815,21442.665769118717,418212.1676828283,6216.826066453372,445305.42733061325,22312.009830988613,452490.2788011784,56591.923201952086
36900,412391.5611259164,5419.637084306036,450152.44445821975,31630.820044354397,448477.2521871101,5509.003810346029,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,427393.100841655,15112.719724149556,441570.4154801815,21442.665769118717,418212.1676828283,6216.826066453372,445305.42733061325,22312.009830988613,452490.2788011784,56591.923201952086
37100,412391.5611259164,5419.637084306036,450152.44445821975,31630.820044354397,448477.2521871101,5509.003810346029,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,427393.100841655,15112.719724149556,441570.4154801815,21442.665769118717,418212.1676828283,6216.826066453372,445305.42733061325,22312.009830988613,452490.2788011784,56591.923201952086
37300,412391.5611259164,5419.637084306036,450152.44445821975,31630.820044354397,448477.2521871101,5509.003810346029,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,427393.100841655,15112.719724149556,441570.4154801815,21442.665769118717,418212.1676828283,6216.826066453372,445305.42733061325,22312.009830988613,452490.2788011784,56591.923201952086
37500,412391.5611259164,5419.637084306036,450152.44445821975,31630.820044354397,448477.2521871101,5509.003810346029,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,427393.100841655,15112.719724149556,441570.4154801815,21442.665769118717,418212.1676828283,6216.826066453372,445305.42733061325,22312.009830988613,452490.2788011784,56591.923201952086
37700,412391.5611259164,5419.637084306036,450152.44445821975,31630.820044354397,449850.41168643377,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,441570.4154801815,21442.665769118717,418212.1676828283,6216.826066453372,447331.1124735594,22312.009830988613,452490.2788011784,56591.923201952086
37900,412391.5611259164,5419.637084306036,450152.44445821975,31630.820044354397,449850.41168643377,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,441570.4154801815,21442.665769118717,418212.1676828283,6216.826066453372,447331.1124735594,22312.009830988613,452490.2788011784,56591.923201952086
38100,412391.5611259164,5419.637084306036,450152.44445821975,31630.820044354397,449850.41168643377,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,442874.8078762378,21442.665769118717,418212.1676828283,6216.826066453372,447331.1124735594,22312.009830988613,452490.2788011784,56591.923201952086
38300,412391.5611259164,5419.637084306036,450152.44445821975,31630.820044354397,449850.41168643377,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,442874.8078762378,21442.665769118717,418212.1676828283,6216.826066453372,447331.1124735594,22312.009830988613,452490.2788011784,56591.923201952086
38500,412391.5611259164,5419.637084306036,450152.44445821975,31630.820044354397,449850.41168643377,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,442874.8078762378,21442.665769118717,418212.1676828283,6216.826066453372,447331.1124735594,22312.009830988613,452490.2788011784,56591.923201952086
38700,412391.5611259164,5419.637084306036,450152.44445821975,31630.820044354397,449850.41168643377,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,442874.8078762378,21442.665769118717,418212.1676828283,6216.826066453372,447331.1124735594,22312.009830988613,452490.2788011784,56591.923201952086
38900,412391.5611259164,5419.637084306036,450152.44445821975,31630.820044354397,449850.41168643377,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,442874.8078762378,21442.665769118717,418212.1676828283,6216.826066453372,447335.7139677761,22312.009830988613,452490.2788011784,56591.923201952086
39100,412391.5611259164,5419.637084306036,450152.44445821975,31630.820044354397,449850.41168643377,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,442874.8078762378,21442.665769118717,418212.1676828283,6216.826066453372,447335.7139677761,22312.009830988613,452490.2788011784,56591.923201952086
39300,412391.5611259164,5419.637084306036,450152.44445821975,31630.820044354397,449850.41168643377,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,442874.8078762378,21442.665769118717,418212.1676828283,6216.826066453372,447335.7139677761,22312.009830988613,452490.2788011784,56591.923201952086
39500,412391.5611259164,5419.637084306036,450152.44445821975,31630.820044354397,449850.41168643377,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,442874.8078762378,21442.665769118717,418212.1676828283,6216.826066453372,447335.7139677761,22312.009830988613,452490.2788011784,56591.923201952086
39700,412531.0260901594,3973.849943382132,450152.44445821975,31630.820044354397,449850.41168643377,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,442874.8078762378,21442.665769118717,418212.1676828283,6216.826066453372,447335.7139677761,22312.009830988613,452490.2788011784,56591.923201952086
39900,412531.0260901594,3973.849943382132,450152.44445821975,31630.820044354397,449850.41168643377,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,442874.8078762378,21442.665769118717,418212.1676828283,6216.826066453372,447335.7139677761,22312.009830988613,452490.2788011784,56591.923201952086
40100,412531.0260901594,3973.849943382132,450152.44445821975,31630.820044354397,449850.41168643377,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,442874.8078762378,21442.665769118717,418212.1676828283,6216.826066453372,447335.7139677761,22312.009830988613,452490.2788011784,56591.923201952086
40300,412531.0260901594,3973.849943382132,450152.44445821975,31630.820044354397,449850.41168643377,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,442874.8078762378,21442.665769118717,418212.1676828283,6216.826066453372,447335.7139677761,22312.009830988613,452490.2788011784,56591.923201952086
40500,412531.0260901594,3973.849943382132,450152.44445821975,31630.820044354397,449850.41168643377,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,442874.8078762378,21442.665769118717,418491.9662382746,6216.826066453372,447335.7139677761,22312.009830988613,452490.2788011784,56591.923201952086
40700,412531.0260901594,3973.849943382132,450152.44445821975,31630.820044354397,449850.41168643377,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,442874.8078762378,21442.665769118717,418491.9662382746,6216.826066453372,447335.7139677761,22312.009830988613,452490.2788011784,56591.923201952086
40900,412531.0260901594,3973.849943382132,450152.44445821975,31630.820044354397,449850.41168643377,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,442874.8078762378,21442.665769118717,418491.9662382746,6216.826066453372,447335.7139677761,22312.009830988613,452490.2788011784,56591.923201952086
41100,412531.0260901594,3973.849943382132,450152.44445821975,31630.820044354397,449850.41168643377,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,442874.8078762378,21442.665769118717,418491.9662382746,6216.826066453372,447335.7139677761,22312.009830988613,452490.2788011784,56591.923201952086
41300,412531.0260901594,3973.849943382132,450152.44445821975,31630.820044354397,449850.41168643377,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,442874.8078762378,21442.665769118717,418491.9662382746,6216.826066453372,447335.7139677761,22312.009830988613,452490.2788011784,56591.923201952086
41500,412531.0260901594,3973.849943382132,450152.44445821975,31630.820044354397,449850.41168643377,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,442874.8078762378,21442.665769118717,418491.9662382746,6216.826066453372,447335.7139677761,22312.009830988613,452490.2788011784,56591.923201952086
41700,412531.0260901594,3973.849943382132,450152.44445821975,31630.820044354397,449850.41168643377,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,442874.8078762378,21442.665769118717,418491.9662382746,6216.826066453372,447335.7139677761,22312.009830988613,452490.2788011784,56591.923201952086
41900,412531.0260901594,3973.849943382132,450152.44445821975,31630.820044354397,449850.41168643377,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,442874.8078762378,21442.665769118717,418491.9662382746,6216.826066453372,447335.7139677761,22312.009830988613,452490.2788011784,56591.923201952086
42100,412531.0260901594,3973.849943382132,450152.44445821975,31630.820044354397,449850.41168643377,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,442874.8078762378,21442.665769118717,418491.9662382746,6216.826066453372,447335.7139677761,22312.009830988613,452490.2788011784,56591.923201952086
42300,412531.0260901594,3973.849943382132,450152.44445821975,31630.820044354397,449850.41168643377,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,442874.8078762378,21442.665769118717,418491.9662382746,6216.826066453372,447344.63377574127,22312.009830988613,452490.2788011784,56591.923201952086
42500,412531.0260901594,3973.849943382132,450152.44445821975,31630.820044354397,449850.41168643377,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,442874.8078762378,21442.665769118717,418491.9662382746,6216.826066453372,447344.63377574127,22312.009830988613,452490.2788011784,56591.923201952086
42700,412531.0260901594,3973.849943382132,450152.44445821975,31630.820044354397,449850.41168643377,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,442874.8078762378,21442.665769118717,418491.9662382746,6216.826066453372,447344.63377574127,22312.009830988613,452490.2788011784,56591.923201952086
42900,412531.0260901594,3973.849943382132,450152.44445821975,31630.820044354397,449850.41168643377,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,443745.4304014206,21442.665769118717,418491.9662382746,6216.826066453372,447344.63377574127,22312.009830988613,452490.2788011784,56591.923201952086
43100,412531.0260901594,3973.849943382132,450152.44445821975,31630.820044354397,449850.41168643377,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,443745.4304014206,21442.665769118717,418491.9662382746,6216.826066453372,447344.63377574127,22312.009830988613,452490.2788011784,56591.923201952086
43300,412531.0260901594,3973.849943382132,450152.44445821975,31630.820044354397,449850.41168643377,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,443745.4304014206,21442.665769118717,418491.9662382746,6216.826066453372,447344.63377574127,22312.009830988613,452490.2788011784,56591.923201952086
43500,412531.0260901594,3973.849943382132,450152.44445821975,31630.820044354397,449850.41168643377,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,443745.4304014206,21442.665769118717,418491.9662382746,6216.826066453372,447344.63377574127,22312.009830988613,452490.2788011784,56591.923201952086
43700,412531.0260901594,3973.849943382132,450152.44445821975,31630.820044354397,449850.41168643377,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,443745.4304014206,21442.665769118717,418491.9662382746,6216.826066453372,447344.63377574127,22312.009830988613,452490.2788011784,56591.923201952086
43900,412531.0260901594,3973.849943382132,450152.44445821975,31630.820044354397,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,443745.4304014206,21442.665769118717,418491.9662382746,6216.826066453372,447344.63377574127,22312.009830988613,452490.2788011784,56591.923201952086
44100,412531.0260901594,3973.849943382132,450152.44445821975,31630.820044354397,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,443745.4304014206,21442.665769118717,418491.9662382746,6216.826066453372,447344.63377574127,22312.009830988613,452490.2788011784,56591.923201952086
44300,412531.0260901594,3973.849943382132,450152.44445821975,31630.820044354397,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,443745.4304014206,21442.665769118717,418491.9662382746,6216.826066453372,447344.63377574127,22312.009830988613,452490.2788011784,56591.923201952086
44500,412531.0260901594,3973.849943382132,450152.44445821975,31630.820044354397,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,443745.4304014206,21442.665769118717,418491.9662382746,6216.826066453372,447344.63377574127,22312.009830988613,452490.2788011784,56591.923201952086
44700,412531.0260901594,3973.849943382132,450152.44445821975,31630.820044354397,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,443745.4304014206,21442.665769118717,418491.9662382746,6216.826066453372,447344.63377574127,22312.009830988613,452490.2788011784,56591.923201952086
44900,412531.0260901594,3973.849943382132,450152.44445821975,31630.820044354397,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,446310.87041353056,21442.665769118717,418491.9662382746,6216.826066453372,447344.63377574127,22312.009830988613,452490.2788011784,56591.923201952086
45100,412531.0260901594,3973.849943382132,450152.44445821975,31630.820044354397,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,446310.87041353056,21442.665769118717,418491.9662382746,6216.826066453372,447344.63377574127,22312.009830988613,452490.2788011784,56591.923201952086
45300,412531.0260901594,3973.849943382132,450152.44445821975,31630.820044354397,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,446310.87041353056,21442.665769118717,418491.9662382746,6216.826066453372,447344.63377574127,22312.009830988613,452490.2788011784,56591.923201952086
45500,412531.0260901594,3973.849943382132,450152.44445821975,31630.820044354397,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,446310.87041353056,21442.665769118717,418491.9662382746,6216.826066453372,447344.63377574127,22312.009830988613,452490.2788011784,56591.923201952086
45700,412531.0260901594,3973.849943382132,450152.44445821975,31630.820044354397,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,446310.87041353056,21442.665769118717,418491.9662382746,6216.826066453372,447344.63377574127,22312.009830988613,452490.2788011784,56591.923201952086
45900,412531.0260901594,3973.849943382132,450152.44445821975,31630.820044354397,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,446310.87041353056,21442.665769118717,418491.9662382746,6216.826066453372,447344.63377574127,22312.009830988613,452490.2788011784,56591.923201952086
46100,412531.0260901594,3973.849943382132,450152.44445821975,31630.820044354397,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,446310.87041353056,21442.665769118717,418491.9662382746,6216.826066453372,447344.63377574127,22312.009830988613,452490.2788011784,56591.923201952086
46300,412531.0260901594,3973.849943382132,450152.44445821975,31630.820044354397,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,446310.87041353056,21442.665769118717,418491.9662382746,6216.826066453372,447344.63377574127,22312.009830988613,452490.2788011784,56591.923201952086
46500,412531.0260901594,3973.849943382132,450152.44445821975,31630.820044354397,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,446310.87041353056,21442.665769118717,418491.9662382746,6216.826066453372,447344.63377574127,22312.009830988613,452490.2788011784,56591.923201952086
46700,412531.0260901594,3973.849943382132,450152.44445821975,31630.820044354397,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,446310.87041353056,21442.665769118717,418491.9662382746,6216.826066453372,447344.63377574127,22312.009830988613,452490.2788011784,56591.923201952086
46900,412531.0260901594,3973.849943382132,450152.44445821975,31630.820044354397,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,446310.87041353056,21442.665769118717,418491.9662382746,6216.826066453372,447344.63377574127,22312.009830988613,452490.2788011784,56591.923201952086
47100,412531.0260901594,3973.849943382132,450152.44445821975,31630.820044354397,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,446310.87041353056,21442.665769118717,418491.9662382746,6216.826066453372,447344.63377574127,22312.009830988613,452490.2788011784,56591.923201952086
47300,412531.0260901594,3973.849943382132,450152.44445821975,31630.820044354397,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,446310.87041353056,21442.665769118717,418491.9662382746,6216.826066453372,447344.63377574127,22312.009830988613,452490.2788011784,56591.923201952086
47500,412531.0260901594,3973.849943382132,450152.44445821975,31630.820044354397,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,446310.87041353056,21442.665769118717,418491.9662382746,6216.826066453372,447344.63377574127,22312.009830988613,452490.2788011784,56591.923201952086
47700,412531.0260901594,3973.849943382132,450152.44445821975,31630.820044354397,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,446310.87041353056,21442.665769118717,418491.9662382746,6216.826066453372,447344.63377574127,22312.009830988613,452490.2788011784,56591.923201952086
47900,412531.0260901594,3973.849943382132,450152.44445821975,31630.820044354397,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,446310.87041353056,21442.665769118717,418491.9662382746,6216.826066453372,447344.63377574127,22312.009830988613,452490.2788011784,56591.923201952086
48100,412531.0260901594,3973.849943382132,450152.44445821975,31630.820044354397,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,446310.87041353056,21442.665769118717,418491.9662382746,6216.826066453372,447344.63377574127,22312.009830988613,452490.2788011784,56591.923201952086
48300,412531.0260901594,3973.849943382132,450152.44445821975,31630.820044354397,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,446310.87041353056,21442.665769118717,418491.9662382746,6216.826066453372,447344.63377574127,22312.009830988613,452490.2788011784,56591.923201952086
48500,412531.0260901594,3973.849943382132,450152.44445821975,31630.820044354397,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,446310.87041353056,21442.665769118717,418491.9662382746,6216.826066453372,447344.63377574127,22312.009830988613,452490.2788011784,56591.923201952086
48700,412531.0260901594,3973.849943382132,450152.44445821975,31630.820044354397,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,446310.87041353056,21442.665769118717,418491.9662382746,6216.826066453372,447344.63377574127,22312.009830988613,452490.2788011784,56591.923201952086
48900,412531.0260901594,3973.849943382132,450152.44445821975,31630.820044354397,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,446310.87041353056,21442.665769118717,418491.9662382746,6216.826066453372,447344.63377574127,22312.009830988613,452490.2788011784,56591.923201952086
49100,412531.0260901594,3973.849943382132,450152.44445821975,31630.820044354397,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,446310.87041353056,21442.665769118717,418491.9662382746,6216.826066453372,447344.63377574127,22312.009830988613,452490.2788011784,56591.923201952086
49300,412531.0260901594,3973.849943382132,450152.44445821975,31630.820044354397,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,446310.87041353056,21442.665769118717,418491.9662382746,6216.826066453372,447344.63377574127,22312.009830988613,452490.2788011784,56591.923201952086
49500,412531.0260901594,3973.849943382132,450152.44445821975,31630.820044354397,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,446310.87041353056,21442.665769118717,418491.9662382746,6216.826066453372,447344.63377574127,22312.009830988613,452490.2788011784,56591.923201952086
49700,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,446310.87041353056,21442.665769118717,418491.9662382746,6216.826066453372,447344.63377574127,22312.009830988613,452490.2788011784,56591.923201952086
49900,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,446310.87041353056,21442.665769118717,418491.9662382746,6216.826066453372,447344.63377574127,22312.009830988613,452490.2788011784,56591.923201952086
50100,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,446310.87041353056,21442.665769118717,418491.9662382746,6216.826066453372,447344.63377574127,22312.009830988613,452490.2788011784,56591.923201952086
50300,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,446310.87041353056,21442.665769118717,418491.9662382746,6216.826066453372,447344.63377574127,22312.009830988613,452490.2788011784,56591.923201952086
50500,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,446310.87041353056,21442.665769118717,418491.9662382746,6216.826066453372,447344.63377574127,22312.009830988613,452490.2788011784,56591.923201952086
50700,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,446310.87041353056,21442.665769118717,418491.9662382746,6216.826066453372,447344.63377574127,22312.009830988613,452490.2788011784,56591.923201952086
50900,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,446310.87041353056,21442.665769118717,418491.9662382746,6216.826066453372,447344.63377574127,22312.009830988613,452490.2788011784,56591.923201952086
51100,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,446310.87041353056,21442.665769118717,418491.9662382746,6216.826066453372,447344.63377574127,22312.009830988613,452490.2788011784,56591.923201952086
51300,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,446310.87041353056,21442.665769118717,418491.9662382746,6216.826066453372,447344.63377574127,22312.009830988613,452490.2788011784,56591.923201952086
51500,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,446310.87041353056,21442.665769118717,418491.9662382746,6216.826066453372,447344.63377574127,22312.009830988613,452498.9186165544,56591.923201952086
51700,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,446310.87041353056,21442.665769118717,418491.9662382746,6216.826066453372,447344.63377574127,22312.009830988613,452498.9186165544,56591.923201952086
51900,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,446310.87041353056,21442.665769118717,418491.9662382746,6216.826066453372,447344.63377574127,22312.009830988613,452498.9186165544,56591.923201952086
52100,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,446310.87041353056,21442.665769118717,418491.9662382746,6216.826066453372,447344.63377574127,22312.009830988613,452498.9186165544,56591.923201952086
52300,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,446310.87041353056,21442.665769118717,418491.9662382746,6216.826066453372,447344.63377574127,22312.009830988613,452498.9186165544,56591.923201952086
52500,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,446310.87041353056,21442.665769118717,418491.9662382746,6216.826066453372,447344.63377574127,22312.009830988613,452498.9186165544,56591.923201952086
52700,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,446310.87041353056,21442.665769118717,418491.9662382746,6216.826066453372,447344.63377574127,22312.009830988613,452498.9186165544,56591.923201952086
52900,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437248.47785990697,15942.711382219108,446310.87041353056,21442.665769118717,418504.4655393824,6216.826066453372,447344.63377574127,22312.009830988613,452498.9186165544,56591.923201952086
53100,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437285.492806408,15942.711382219108,446310.87041353056,21442.665769118717,418504.4655393824,6216.826066453372,447344.63377574127,22312.009830988613,452498.9186165544,56591.923201952086
53300,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437285.492806408,15942.711382219108,446310.87041353056,21442.665769118717,418504.4655393824,6216.826066453372,447344.63377574127,22312.009830988613,452498.9186165544,56591.923201952086
53500,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437285.492806408,15942.711382219108,446310.87041353056,21442.665769118717,418504.4655393824,6216.826066453372,447344.63377574127,22312.009830988613,452498.9186165544,56591.923201952086
53700,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437285.492806408,15942.711382219108,446310.87041353056,21442.665769118717,418504.4655393824,6216.826066453372,447344.63377574127,22312.009830988613,452498.9186165544,56591.923201952086
53900,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437285.492806408,15942.711382219108,446310.87041353056,21442.665769118717,418504.4655393824,6216.826066453372,447344.63377574127,22312.009830988613,452498.9186165544,56591.923201952086
54100,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437285.492806408,15942.711382219108,446310.87041353056,21442.665769118717,418504.4655393824,6216.826066453372,447344.63377574127,22312.009830988613,452498.9186165544,56591.923201952086
54300,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437285.492806408,15942.711382219108,446310.87041353056,21442.665769118717,418504.4655393824,6216.826066453372,447344.63377574127,22312.009830988613,452498.9186165544,56591.923201952086
54500,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437285.492806408,15942.711382219108,446310.87041353056,21442.665769118717,418504.4655393824,6216.826066453372,447344.63377574127,22312.009830988613,452498.9186165544,56591.923201952086
54700,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437285.492806408,15942.711382219108,446310.87041353056,21442.665769118717,418504.4655393824,6216.826066453372,447344.63377574127,22312.009830988613,452498.9186165544,56591.923201952086
54900,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437285.492806408,15942.711382219108,446310.87041353056,21442.665769118717,418504.4655393824,6216.826066453372,447344.63377574127,22312.009830988613,452498.9186165544,56591.923201952086
55100,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437285.492806408,15942.711382219108,446310.87041353056,21442.665769118717,418504.4655393824,6216.826066453372,447344.63377574127,22312.009830988613,452498.9186165544,56591.923201952086
55300,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437285.492806408,15942.711382219108,446310.87041353056,21442.665769118717,418504.4655393824,6216.826066453372,447344.63377574127,22312.009830988613,452498.9186165544,56591.923201952086
55500,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437285.492806408,15942.711382219108,446310.87041353056,21442.665769118717,418504.4655393824,6216.826066453372,447344.63377574127,22312.009830988613,452498.9186165544,56591.923201952086
55700,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437285.492806408,15942.711382219108,446310.87041353056,21442.665769118717,418504.4655393824,6216.826066453372,447344.63377574127,22312.009830988613,452498.9186165544,56591.923201952086
55900,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437285.492806408,15942.711382219108,446310.87041353056,21442.665769118717,418504.4655393824,6216.826066453372,447344.63377574127,22312.009830988613,452498.9186165544,56591.923201952086
56100,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,449855.3136556671,3652.0773329509857,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437285.492806408,15942.711382219108,446310.87041353056,21442.665769118717,418504.4655393824,6216.826066453372,447344.63377574127,22312.009830988613,452498.9186165544,56591.923201952086
56300,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460481.2469466481,15660.558048191002,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437285.492806408,15942.711382219108,446310.87041353056,21442.665769118717,418504.4655393824,6216.826066453372,447344.63377574127,22312.009830988613,452498.9186165544,56591.923201952086
56500,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460481.2469466481,15660.558048191002,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437285.492806408,15942.711382219108,446310.87041353056,21442.665769118717,418504.4655393824,6216.826066453372,447344.63377574127,22312.009830988613,452498.9186165544,56591.923201952086
56700,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460481.2469466481,15660.558048191002,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437285.492806408,15942.711382219108,446310.87041353056,21442.665769118717,418504.4655393824,6216.826066453372,447344.63377574127,22312.009830988613,452498.9186165544,56591.923201952086
56900,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460481.2469466481,15660.558048191002,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437285.492806408,15942.711382219108,446310.87041353056,21442.665769118717,418504.4655393824,6216.826066453372,447344.63377574127,22312.009830988613,452498.9186165544,56591.923201952086
57100,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460481.2469466481,15660.558048191002,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437285.492806408,15942.711382219108,446310.87041353056,21442.665769118717,418504.4655393824,6216.826066453372,447344.63377574127,22312.009830988613,452498.9186165544,56591.923201952086
57300,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460481.2469466481,15660.558048191002,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437285.492806408,15942.711382219108,446310.87041353056,21442.665769118717,418504.4655393824,6216.826066453372,447344.63377574127,22312.009830988613,452498.9186165544,56591.923201952086
57500,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460481.2469466481,15660.558048191002,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437285.492806408,15942.711382219108,446310.87041353056,21442.665769118717,418504.4655393824,6216.826066453372,447344.63377574127,22312.009830988613,452498.9186165544,56591.923201952086
57700,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460481.2469466481,15660.558048191002,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437285.492806408,15942.711382219108,446310.87041353056,21442.665769118717,418504.4655393824,6216.826066453372,447344.63377574127,22312.009830988613,452498.9186165544,56591.923201952086
57900,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460481.2469466481,15660.558048191002,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437285.492806408,15942.711382219108,446310.87041353056,21442.665769118717,418504.4655393824,6216.826066453372,447344.63377574127,22312.009830988613,452498.9186165544,56591.923201952086
58100,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460481.2469466481,15660.558048191002,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437285.492806408,15942.711382219108,446310.87041353056,21442.665769118717,418504.4655393824,6216.826066453372,447344.63377574127,22312.009830988613,452498.9186165544,56591.923201952086
58300,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460481.2469466481,15660.558048191002,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437285.492806408,15942.711382219108,446310.87041353056,21442.665769118717,418504.4655393824,6216.826066453372,447344.63377574127,22312.009830988613,452498.9186165544,56591.923201952086
58500,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460481.2469466481,15660.558048191002,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437285.492806408,15942.711382219108,446310.87041353056,21442.665769118717,418504.4655393824,6216.826066453372,447344.63377574127,22312.009830988613,452498.9186165544,56591.923201952086
58700,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460481.2469466481,15660.558048191002,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437285.492806408,15942.711382219108,446310.87041353056,21442.665769118717,418504.4655393824,6216.826066453372,447344.63377574127,22312.009830988613,452498.9186165544,56591.923201952086
58900,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460481.2469466481,15660.558048191002,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437285.492806408,15942.711382219108,446310.87041353056,21442.665769118717,418504.4655393824,6216.826066453372,447344.63377574127,22312.009830988613,452498.9186165544,56591.923201952086
59100,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460481.2469466481,15660.558048191002,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437285.492806408,15942.711382219108,446310.87041353056,21442.665769118717,418504.4655393824,6216.826066453372,447344.63377574127,22312.009830988613,452498.9186165544,56591.923201952086
59300,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460481.2469466481,15660.558048191002,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437285.492806408,15942.711382219108,446310.87041353056,21442.665769118717,418504.4655393824,6216.826066453372,447344.63377574127,22312.009830988613,452498.9186165544,56591.923201952086
59500,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460481.2469466481,15660.558048191002,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437285.492806408,15942.711382219108,446310.87041353056,21442.665769118717,418504.4655393824,6216.826066453372,447344.63377574127,22312.009830988613,452498.9186165544,56591.923201952086
59700,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460481.2469466481,15660.558048191002,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437285.492806408,15942.711382219108,446310.87041353056,21442.665769118717,418504.4655393824,6216.826066453372,447344.63377574127,22312.009830988613,452498.9186165544,56591.923201952086
59900,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460481.2469466481,15660.558048191002,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437285.492806408,15942.711382219108,446310.87041353056,21442.665769118717,418504.4655393824,6216.826066453372,447344.63377574127,22312.009830988613,452498.9186165544,56591.923201952086
60100,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460481.2469466481,15660.558048191002,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437285.492806408,15942.711382219108,446310.87041353056,21442.665769118717,418504.4655393824,6216.826066453372,447344.63377574127,22312.009830988613,452498.9186165544,56591.923201952086
60300,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460481.2469466481,15660.558048191002,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437285.492806408,15942.711382219108,446310.87041353056,21442.665769118717,418504.4655393824,6216.826066453372,447344.63377574127,22312.009830988613,452498.9186165544,56591.923201952086
60500,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460481.2469466481,15660.558048191002,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437285.492806408,15942.711382219108,446310.87041353056,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,452498.9186165544,56591.923201952086
60700,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437285.492806408,15942.711382219108,446310.87041353056,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,452498.9186165544,56591.923201952086
60900,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437285.492806408,15942.711382219108,446310.87041353056,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,452498.9186165544,56591.923201952086
61100,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437285.492806408,15942.711382219108,446310.87041353056,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,452498.9186165544,56591.923201952086
61300,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437285.492806408,15942.711382219108,446310.87041353056,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,452498.9186165544,56591.923201952086
61500,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437285.492806408,15942.711382219108,446310.87041353056,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,452498.9186165544,56591.923201952086
61700,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437285.492806408,15942.711382219108,446310.87041353056,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,452498.9186165544,56591.923201952086
61900,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,449999.0757453383,13827.310616845103,441082.96765132697,20068.688776809595,437285.492806408,15942.711382219108,446310.87041353056,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,452498.9186165544,56591.923201952086
62100,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,449999.0757453383,13827.310616845103,441554.4880365149,19471.17423502561,437285.492806408,15942.711382219108,446310.87041353056,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,452498.9186165544,56591.923201952086
62300,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,449999.0757453383,13827.310616845103,441554.4880365149,19471.17423502561,437285.492806408,15942.711382219108,446310.87041353056,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,452498.9186165544,56591.923201952086
62500,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,449999.0757453383,13827.310616845103,441554.4880365149,19471.17423502561,437285.492806408,15942.711382219108,446320.87846945337,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,452498.9186165544,56591.923201952086
62700,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,449999.0757453383,13827.310616845103,441554.4880365149,19471.17423502561,437285.492806408,15942.711382219108,446320.87846945337,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,452498.9186165544,56591.923201952086
62900,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,449999.0757453383,13827.310616845103,441554.4880365149,19471.17423502561,437285.492806408,15942.711382219108,446320.87846945337,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,452498.9186165544,56591.923201952086
63100,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,449999.0757453383,13827.310616845103,441554.4880365149,19471.17423502561,437285.492806408,15942.711382219108,446320.87846945337,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,452498.9186165544,56591.923201952086
63300,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,449999.0757453383,13827.310616845103,441554.4880365149,19471.17423502561,437285.492806408,15942.711382219108,446320.87846945337,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,452498.9186165544,56591.923201952086
63500,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,449999.0757453383,13827.310616845103,441554.4880365149,19471.17423502561,437285.492806408,15942.711382219108,446320.87846945337,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,452498.9186165544,56591.923201952086
63700,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,449999.0757453383,13827.310616845103,441554.4880365149,19471.17423502561,437285.492806408,15942.711382219108,446320.87846945337,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,452498.9186165544,56591.923201952086
63900,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,449999.0757453383,13827.310616845103,441554.4880365149,19471.17423502561,437285.492806408,15942.711382219108,446320.87846945337,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,452498.9186165544,56591.923201952086
64100,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,449999.0757453383,13827.310616845103,441554.4880365149,19471.17423502561,437285.492806408,15942.711382219108,446320.87846945337,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,452498.9186165544,56591.923201952086
64300,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,449999.0757453383,13827.310616845103,441554.4880365149,19471.17423502561,437285.492806408,15942.711382219108,446320.87846945337,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,452498.9186165544,56591.923201952086
64500,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,449999.0757453383,13827.310616845103,441554.4880365149,19471.17423502561,437285.492806408,15942.711382219108,446320.87846945337,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,452498.9186165544,56591.923201952086
64700,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,449999.0757453383,13827.310616845103,441554.4880365149,19471.17423502561,437285.492806408,15942.711382219108,446320.87846945337,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,452498.9186165544,56591.923201952086
64900,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,449999.0757453383,13827.310616845103,441554.4880365149,19471.17423502561,437285.492806408,15942.711382219108,446320.87846945337,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,452498.9186165544,56591.923201952086
65100,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,449999.0757453383,13827.310616845103,441554.4880365149,19471.17423502561,437285.492806408,15942.711382219108,446320.87846945337,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,452498.9186165544,56591.923201952086
65300,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,449999.0757453383,13827.310616845103,441554.4880365149,19471.17423502561,437285.492806408,15942.711382219108,446320.87846945337,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,452498.9186165544,56591.923201952086
65500,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,449999.0757453383,13827.310616845103,441554.4880365149,19471.17423502561,437285.492806408,15942.711382219108,446743.159805116,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,452498.9186165544,56591.923201952086
65700,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,449999.0757453383,13827.310616845103,441554.4880365149,19471.17423502561,437285.492806408,15942.711382219108,446743.159805116,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,452498.9186165544,56591.923201952086
65900,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,449999.0757453383,13827.310616845103,441554.4880365149,19471.17423502561,437285.492806408,15942.711382219108,446743.159805116,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,452498.9186165544,56591.923201952086
66100,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,449999.0757453383,13827.310616845103,441554.4880365149,19471.17423502561,437285.492806408,15942.711382219108,446743.159805116,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,452498.9186165544,56591.923201952086
66300,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,449999.0757453383,13827.310616845103,441554.4880365149,19471.17423502561,437285.492806408,15942.711382219108,446743.159805116,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,452498.9186165544,56591.923201952086
66500,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,449999.0757453383,13827.310616845103,441554.4880365149,19471.17423502561,437285.492806408,15942.711382219108,446743.159805116,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,452498.9186165544,56591.923201952086
66700,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,449999.0757453383,13827.310616845103,441554.4880365149,19471.17423502561,437285.492806408,15942.711382219108,446743.159805116,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,452498.9186165544,56591.923201952086
66900,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,449999.0757453383,13827.310616845103,441554.4880365149,19471.17423502561,437285.492806408,15942.711382219108,446743.159805116,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,452498.9186165544,56591.923201952086
67100,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,449999.0757453383,13827.310616845103,441554.4880365149,19471.17423502561,437285.492806408,15942.711382219108,447977.4553207533,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,452498.9186165544,56591.923201952086
67300,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,449999.0757453383,13827.310616845103,441554.4880365149,19471.17423502561,437285.492806408,15942.711382219108,447977.4553207533,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,452498.9186165544,56591.923201952086
67500,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,449999.0757453383,13827.310616845103,441554.4880365149,19471.17423502561,437285.492806408,15942.711382219108,447977.4553207533,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,452498.9186165544,56591.923201952086
67700,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,449999.0757453383,13827.310616845103,441554.4880365149,19471.17423502561,437285.492806408,15942.711382219108,447977.4553207533,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,452498.9186165544,56591.923201952086
67900,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,449999.0757453383,13827.310616845103,441554.4880365149,19471.17423502561,437285.492806408,15942.711382219108,447977.4553207533,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,452498.9186165544,56591.923201952086
68100,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,449999.0757453383,13827.310616845103,441554.4880365149,19471.17423502561,437285.492806408,15942.711382219108,447977.4553207533,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,452498.9186165544,56591.923201952086
68300,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,449999.0757453383,13827.310616845103,441554.4880365149,19471.17423502561,437285.492806408,15942.711382219108,447977.4553207533,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,452498.9186165544,56591.923201952086
68500,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,449999.0757453383,13827.310616845103,441554.4880365149,19471.17423502561,437285.492806408,15942.711382219108,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,452498.9186165544,56591.923201952086
68700,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,449999.0757453383,13827.310616845103,441554.4880365149,19471.17423502561,437285.492806408,15942.711382219108,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,452498.9186165544,56591.923201952086
68900,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,449999.0757453383,13827.310616845103,441554.4880365149,19471.17423502561,437285.492806408,15942.711382219108,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,452498.9186165544,56591.923201952086
69100,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,449999.0757453383,13827.310616845103,441554.4880365149,19471.17423502561,437285.492806408,15942.711382219108,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,452498.9186165544,56591.923201952086
69300,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,449999.0757453383,13827.310616845103,441554.4880365149,19471.17423502561,437285.492806408,15942.711382219108,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,452498.9186165544,56591.923201952086
69500,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,449999.0757453383,13827.310616845103,441554.4880365149,19471.17423502561,437285.492806408,15942.711382219108,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,452498.9186165544,56591.923201952086
69700,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,441554.4880365149,19471.17423502561,437285.492806408,15942.711382219108,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,452498.9186165544,56591.923201952086
69900,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,441554.4880365149,19471.17423502561,437285.492806408,15942.711382219108,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,452498.9186165544,56591.923201952086
70100,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,441554.4880365149,19471.17423502561,437285.492806408,15942.711382219108,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,452498.9186165544,56591.923201952086
70300,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,441554.4880365149,19471.17423502561,437285.492806408,15942.711382219108,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,452498.9186165544,56591.923201952086
70500,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,441554.4880365149,19471.17423502561,437285.492806408,15942.711382219108,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,452498.9186165544,56591.923201952086
70700,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,441554.4880365149,19471.17423502561,437285.492806408,15942.711382219108,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,452498.9186165544,56591.923201952086
70900,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,441554.4880365149,19471.17423502561,437285.492806408,15942.711382219108,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,452498.9186165544,56591.923201952086
71100,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445209.82604360126,5502.072190037991,437285.492806408,15942.711382219108,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
71300,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445209.82604360126,5502.072190037991,437285.492806408,15942.711382219108,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
71500,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445209.82604360126,5502.072190037991,437285.492806408,15942.711382219108,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
71700,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445209.82604360126,5502.072190037991,437285.492806408,15942.711382219108,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
71900,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445209.82604360126,5502.072190037991,437285.492806408,15942.711382219108,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
72100,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445209.82604360126,5502.072190037991,437285.492806408,15942.711382219108,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
72300,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445209.82604360126,5502.072190037991,437285.492806408,15942.711382219108,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
72500,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445209.82604360126,5502.072190037991,437285.492806408,15942.711382219108,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
72700,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445209.82604360126,5502.072190037991,437285.492806408,15942.711382219108,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
72900,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445209.82604360126,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
73100,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445209.82604360126,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
73300,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445209.82604360126,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
73500,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445209.82604360126,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
73700,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445209.82604360126,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
73900,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445209.82604360126,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
74100,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445209.82604360126,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
74300,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445209.82604360126,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
74500,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445209.82604360126,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
74700,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445209.82604360126,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
74900,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445209.82604360126,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
75100,412531.0260901594,3973.849943382132,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445209.82604360126,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
75300,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445209.82604360126,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
75500,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445209.82604360126,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
75700,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445209.82604360126,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
75900,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445209.82604360126,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
76100,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445209.82604360126,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
76300,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445209.82604360126,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
76500,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445209.82604360126,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
76700,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445209.82604360126,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
76900,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445209.82604360126,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
77100,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445209.82604360126,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
77300,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445209.82604360126,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
77500,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445209.82604360126,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
77700,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445209.82604360126,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
77900,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445209.82604360126,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
78100,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445209.82604360126,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
78300,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445209.82604360126,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
78500,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445209.82604360126,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
78700,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445209.82604360126,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
78900,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445209.82604360126,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
79100,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445209.82604360126,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
79300,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445209.82604360126,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
79500,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445209.82604360126,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
79700,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445209.82604360126,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
79900,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445209.82604360126,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
80100,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445209.82604360126,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
80300,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445209.82604360126,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
80500,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445209.82604360126,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
80700,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445209.82604360126,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
80900,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
81100,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
81300,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
81500,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
81700,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
81900,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
82100,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
82300,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
82500,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
82700,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
82900,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
83100,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
83300,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
83500,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
83700,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
83900,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
84100,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
84300,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
84500,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,447590.1216779341,22312.009830988613,454727.70951006,52388.38254680511
84700,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,451188.6819940013,14585.453477326912,454727.70951006,52388.38254680511
84900,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,451188.6819940013,14585.453477326912,454727.70951006,52388.38254680511
85100,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,451188.6819940013,14585.453477326912,454727.70951006,52388.38254680511
85300,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,451188.6819940013,14585.453477326912,454727.70951006,52388.38254680511
85500,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,451188.6819940013,14585.453477326912,454727.70951006,52388.38254680511
85700,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,451188.6819940013,14585.453477326912,454727.70951006,52388.38254680511
85900,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,451188.6819940013,14585.453477326912,454727.70951006,52388.38254680511
86100,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,451188.6819940013,14585.453477326912,454727.70951006,52388.38254680511
86300,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,451188.6819940013,14585.453477326912,454727.70951006,52388.38254680511
86500,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,451188.6819940013,14585.453477326912,454727.70951006,52388.38254680511
86700,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,451188.6819940013,14585.453477326912,454727.70951006,52388.38254680511
86900,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,451188.6819940013,14585.453477326912,454727.70951006,52388.38254680511
87100,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
87300,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
87500,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
87700,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
87900,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
88100,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
88300,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
88500,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,418504.4655393824,6216.826066453372,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
88700,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,432081.1994685478,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
88900,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,432081.1994685478,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
89100,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,432081.1994685478,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
89300,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,448257.2538761996,21442.665769118717,432081.1994685478,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
89500,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,450632.9020465853,21442.665769118717,432081.1994685478,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
89700,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,450632.9020465853,21442.665769118717,432081.1994685478,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
89900,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,450632.9020465853,21442.665769118717,432081.1994685478,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
90100,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,450632.9020465853,21442.665769118717,432081.1994685478,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
90300,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,450632.9020465853,21442.665769118717,432081.1994685478,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
90500,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,450632.9020465853,21442.665769118717,432081.1994685478,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
90700,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,450632.9020465853,21442.665769118717,432081.1994685478,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
90900,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,450632.9020465853,21442.665769118717,432081.1994685478,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
91100,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,450632.9020465853,21442.665769118717,432081.1994685478,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
91300,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,450632.9020465853,21442.665769118717,432081.1994685478,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
91500,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,450632.9020465853,21442.665769118717,432081.1994685478,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
91700,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,450632.9020465853,21442.665769118717,432081.1994685478,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
91900,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,450632.9020465853,21442.665769118717,432081.1994685478,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
92100,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,450632.9020465853,21442.665769118717,432081.1994685478,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
92300,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,445405.4744732345,5502.072190037991,443766.0125446472,15112.719724149556,450632.9020465853,21442.665769118717,432081.1994685478,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
92500,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,446703.3833897584,5502.072190037991,443766.0125446472,15112.719724149556,450632.9020465853,21442.665769118717,432081.1994685478,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
92700,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,446703.3833897584,5502.072190037991,443766.0125446472,15112.719724149556,450632.9020465853,21442.665769118717,432211.96726315457,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
92900,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,446703.3833897584,5502.072190037991,443766.0125446472,15112.719724149556,450632.9020465853,21442.665769118717,432211.96726315457,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
93100,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,446703.3833897584,5502.072190037991,443766.0125446472,15112.719724149556,450632.9020465853,21442.665769118717,432211.96726315457,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
93300,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,446703.3833897584,5502.072190037991,443766.0125446472,15112.719724149556,450632.9020465853,21442.665769118717,432211.96726315457,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
93500,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,446703.3833897584,5502.072190037991,443766.0125446472,15112.719724149556,450632.9020465853,21442.665769118717,432211.96726315457,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
93700,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,446703.3833897584,5502.072190037991,443766.0125446472,15112.719724149556,450632.9020465853,21442.665769118717,432211.96726315457,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
93900,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,446703.3833897584,5502.072190037991,443766.0125446472,15112.719724149556,450632.9020465853,21442.665769118717,432211.96726315457,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
94100,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,446703.3833897584,5502.072190037991,443766.0125446472,15112.719724149556,450632.9020465853,21442.665769118717,432211.96726315457,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
94300,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,446703.3833897584,5502.072190037991,443766.0125446472,15112.719724149556,450632.9020465853,21442.665769118717,432211.96726315457,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
94500,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,446703.3833897584,5502.072190037991,443766.0125446472,15112.719724149556,450632.9020465853,21442.665769118717,432211.96726315457,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
94700,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,446703.3833897584,5502.072190037991,443766.0125446472,15112.719724149556,450632.9020465853,21442.665769118717,432211.96726315457,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
94900,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,446703.3833897584,5502.072190037991,443766.0125446472,15112.719724149556,450632.9020465853,21442.665769118717,432211.96726315457,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
95100,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,446703.3833897584,5502.072190037991,443766.0125446472,15112.719724149556,450632.9020465853,21442.665769118717,432211.96726315457,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
95300,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,446703.3833897584,5502.072190037991,443766.0125446472,15112.719724149556,450632.9020465853,21442.665769118717,432211.96726315457,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
95500,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,446703.3833897584,5502.072190037991,443766.0125446472,15112.719724149556,450632.9020465853,21442.665769118717,432211.96726315457,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
95700,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,446703.3833897584,5502.072190037991,443766.0125446472,15112.719724149556,450632.9020465853,21442.665769118717,432211.96726315457,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
95900,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,446703.3833897584,5502.072190037991,443766.0125446472,15112.719724149556,450632.9020465853,21442.665769118717,432211.96726315457,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
96100,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,446703.3833897584,5502.072190037991,443766.0125446472,15112.719724149556,450632.9020465853,21442.665769118717,432211.96726315457,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
96300,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,446703.3833897584,5502.072190037991,443766.0125446472,15112.719724149556,450632.9020465853,21442.665769118717,432211.96726315457,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
96500,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,446703.3833897584,5502.072190037991,443766.0125446472,15112.719724149556,450632.9020465853,21442.665769118717,432211.96726315457,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
96700,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,446703.3833897584,5502.072190037991,443766.0125446472,15112.719724149556,450632.9020465853,21442.665769118717,432211.96726315457,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
96900,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,446703.3833897584,5502.072190037991,443766.0125446472,15112.719724149556,450632.9020465853,21442.665769118717,432211.96726315457,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
97100,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,446703.3833897584,5502.072190037991,443766.0125446472,15112.719724149556,450632.9020465853,21442.665769118717,432211.96726315457,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
97300,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,446703.3833897584,5502.072190037991,443766.0125446472,15112.719724149556,450632.9020465853,21442.665769118717,432211.96726315457,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
97500,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,446703.3833897584,5502.072190037991,443766.0125446472,15112.719724149556,450632.9020465853,21442.665769118717,432211.96726315457,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
97700,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,446703.3833897584,5502.072190037991,443766.0125446472,15112.719724149556,450632.9020465853,21442.665769118717,432211.96726315457,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
97900,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,446703.3833897584,5502.072190037991,443766.0125446472,15112.719724149556,450632.9020465853,21442.665769118717,432211.96726315457,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
98100,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,446703.3833897584,5502.072190037991,443766.0125446472,15112.719724149556,450632.9020465853,21442.665769118717,432211.96726315457,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
98300,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,446703.3833897584,5502.072190037991,443766.0125446472,15112.719724149556,450632.9020465853,21442.665769118717,432211.96726315457,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
98500,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,446703.3833897584,5502.072190037991,443766.0125446472,15112.719724149556,450632.9020465853,21442.665769118717,432211.96726315457,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
98700,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,446703.3833897584,5502.072190037991,443766.0125446472,15112.719724149556,450632.9020465853,21442.665769118717,432211.96726315457,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
98900,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,446703.3833897584,5502.072190037991,443766.0125446472,15112.719724149556,450632.9020465853,21442.665769118717,432211.96726315457,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
99100,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,446703.3833897584,5502.072190037991,443766.0125446472,15112.719724149556,450632.9020465853,21442.665769118717,432211.96726315457,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
99300,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,446703.3833897584,5502.072190037991,443766.0125446472,15112.719724149556,450632.9020465853,21442.665769118717,432211.96726315457,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
99500,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,446703.3833897584,5502.072190037991,443766.0125446472,15112.719724149556,450632.9020465853,21442.665769118717,432211.96726315457,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
99700,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,446703.3833897584,5502.072190037991,443766.0125446472,15112.719724149556,450632.9020465853,21442.665769118717,432211.96726315457,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
99900,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,446703.3833897584,5502.072190037991,443766.0125446472,15112.719724149556,450632.9020465853,21442.665769118717,432211.96726315457,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
100100,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,446703.3833897584,5502.072190037991,443766.0125446472,15112.719724149556,450632.9020465853,21442.665769118717,432211.96726315457,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371
100300,416109.7196489769,9137.795607366634,450185.61801226,30954.05882899149,460619.2774137983,15660.558048191002,457331.1890090007,8479.668330136148,446703.3833897584,5502.072190037991,443766.0125446472,15112.719724149556,450632.9020465853,21442.665769118717,432211.96726315457,24267.068590842257,451188.6819940013,14585.453477326912,460119.6909184441,42077.87021773371


==> data/exp/ga/power2quads/OP_SIGNED_MULT_8x8_BAUGH_WOOLEY_A1_PDPLUT_0.5_AVG_ABS_REL_ERR_0.5_ga_10_aug_progress_ppf.csv <==
NUM_EVALS,TOT_HV_0,MAX_HV_0,TOT_HV_1,MAX_HV_1,TOT_HV_2,MAX_HV_2,TOT_HV_3,MAX_HV_3,TOT_HV_4,MAX_HV_4,TOT_HV_5,MAX_HV_5,TOT_HV_6,MAX_HV_6,TOT_HV_7,MAX_HV_7,TOT_HV_8,MAX_HV_8,TOT_HV_9,MAX_HV_9
500,5511734.418893462,21333.37477948366,5511734.418893462,21333.37477948366,5511734.418893462,21333.37477948366,5511734.418893462,21333.37477948366,5511734.418893462,21333.37477948366,5511734.418893462,21333.37477948366,5511734.418893462,21333.37477948366,5511734.418893462,21333.37477948366,5511734.418893462,21333.37477948366,5511734.418893462,21333.37477948366
700,5511734.418893462,21333.37477948366,5511734.418893462,21333.37477948366,5511734.418893462,21333.37477948366,5511734.418893462,21333.37477948366,5511734.418893462,21333.37477948366,5511734.418893462,21333.37477948366,5511734.418893462,21333.37477948366,5511734.418893462,21333.37477948366,5511734.418893462,21333.37477948366,5511734.418893462,21333.37477948366
900,5511734.418893462,21333.37477948366,5511734.418893462,21333.37477948366,5511734.418893462,21333.37477948366,5511734.418893462,21333.37477948366,5511734.418893462,21333.37477948366,5511734.418893462,21333.37477948366,5511734.418893462,21333.37477948366,5511734.418893462,21333.37477948366,5511734.418893462,21333.37477948366,5511734.418893462,21333.37477948366
1100,5518216.814860793,16099.117697758886,5519368.207634362,21333.37477948366,5515346.945277399,6769.610613858273,5520545.709365578,21333.37477948366,5524601.53912238,10175.885635587494,5525545.294076772,19596.354810813107,5531553.893963164,12702.912662414868,5536739.587907828,19554.55497399933,5530418.055178688,21333.37477948366,5519660.304188811,21333.37477948366
1300,5518216.814860793,16099.117697758886,5519368.207634362,21333.37477948366,5515346.945277399,6769.610613858273,5520545.709365578,21333.37477948366,5524601.53912238,10175.885635587494,5525545.294076772,19596.354810813107,5531553.893963164,12702.912662414868,5536739.587907828,19554.55497399933,5530418.055178688,21333.37477948366,5519660.304188811,21333.37477948366
1500,5518216.814860793,16099.117697758886,5519368.207634362,21333.37477948366,5515346.945277399,6769.610613858273,5520545.709365578,21333.37477948366,5524601.53912238,10175.885635587494,5525545.294076772,19596.354810813107,5531553.893963164,12702.912662414868,5536739.587907828,19554.55497399933,5551943.352716353,31176.538947245645,5519660.304188811,21333.37477948366
1700,5532418.910376924,6434.681425273424,5539114.282589365,29321.07596945456,5537929.275302703,6769.610613858273,5538252.170881635,9853.869832068449,5534726.76314518,9764.924021046842,5530365.859882662,19596.354810813107,5540265.884641808,12241.808443090364,5541524.719152946,19554.55497399933,5551943.352716353,31176.538947245645,5531836.240632424,19554.55497399933
1900,5532418.910376924,6434.681425273424,5539114.282589365,29321.07596945456,5537929.275302703,6769.610613858273,5538252.170881635,9853.869832068449,5534726.76314518,9764.924021046842,5530365.859882662,19596.354810813107,5540265.884641808,12241.808443090364,5541524.719152946,19554.55497399933,5551943.352716353,31176.538947245645,5531836.240632424,19554.55497399933
2100,5549964.984905195,10629.9778574662,5545555.478460999,20894.26598284353,5541554.449094454,6769.610613858273,5545975.820177148,6742.426805974922,5537817.213157165,3944.328746792082,5542203.496123219,23142.91770045928,5547869.315756907,5677.524602308114,5566013.760561035,20740.200513486536,5559581.010509641,13784.478230748477,5538272.191562489,17669.14785559858
2300,5549964.984905195,10629.9778574662,5545555.478460999,20894.26598284353,5541554.449094454,6769.610613858273,5545975.820177148,6742.426805974922,5537817.213157165,3944.328746792082,5542203.496123219,23142.91770045928,5547869.315756907,5677.524602308114,5566013.760561035,20740.200513486536,5559581.010509641,13784.478230748477,5538272.191562489,17669.14785559858
2500,5549964.984905195,10629.9778574662,5545555.478460999,20894.26598284353,5541554.449094454,6769.610613858273,5545975.820177148,6742.426805974922,5537817.213157165,3944.328746792082,5542203.496123219,23142.91770045928,5547869.315756907,5677.524602308114,5566013.760561035,20740.200513486536,5559581.010509641,13784.478230748477,5538272.191562489,17669.14785559858
2700,5573817.519353062,13495.595768855985,5548868.08237982,20894.26598284353,5553703.677269276,12551.668948776283,5561969.190837675,19430.420213793182,5549598.776652798,3944.328746792082,5558701.714789348,35640.50782867111,5558177.820821695,5677.524602308114,5566491.436461756,20740.200513486536,5565117.641667853,13784.478230748477,5544102.59903582,17669.14785559858
2900,5573817.519353062,13495.595768855985,5548868.08237982,20894.26598284353,5553703.677269276,12551.668948776283,5561969.190837675,19430.420213793182,5549598.776652798,3944.328746792082,5558701.714789348,35640.50782867111,5558177.820821695,5677.524602308114,5566491.436461756,20740.200513486536,5565117.641667853,13784.478230748477,5544102.59903582,17669.14785559858
3100,5576500.289197685,13495.595768855985,5549316.865949147,20894.26598284353,5553703.677269276,12551.668948776283,5561969.190837675,19430.420213793182,5549598.776652798,3944.328746792082,5568133.29013893,8405.164732266232,5558177.820821695,5677.524602308114,5566491.436461756,20740.200513486536,5565117.641667853,13784.478230748477,5554742.691705663,17669.14785559858
3300,5576500.289197685,13495.595768855985,5549316.865949147,20894.26598284353,5562001.797604636,6769.610613858273,5562856.47924948,13658.048536991137,5566779.547840499,9289.91529934273,5568133.29013893,8405.164732266232,5562299.488725833,5677.524602308114,5570323.900791433,15232.07911186104,5568293.601752281,13784.478230748477,5554742.691705663,17669.14785559858
3500,5576500.289197685,13495.595768855985,5549316.865949147,20894.26598284353,5562001.797604636,6769.610613858273,5562856.47924948,13658.048536991137,5566779.547840499,9289.91529934273,5568133.29013893,8405.164732266232,5562299.488725833,5677.524602308114,5570323.900791433,15232.07911186104,5568293.601752281,13784.478230748477,5554742.691705663,17669.14785559858
3700,5576985.4574844055,13495.595768855985,5558170.04925248,20894.26598284353,5563040.382040258,6769.610613858273,5568969.880023728,5433.616678897714,5566779.547840499,9289.91529934273,5569906.306271156,8098.424063322806,5571008.412483207,10862.733316048209,5587405.855408936,25102.375051442184,5581309.8747253055,13784.478230748477,5557428.363587492,17669.14785559858
3900,5576985.4574844055,13495.595768855985,5558170.04925248,20894.26598284353,5563040.382040258,6769.610613858273,5568969.880023728,5433.616678897714,5570531.3177567525,9289.91529934273,5569906.306271156,8098.424063322806,5571008.412483207,10862.733316048209,5587405.855408936,25102.375051442184,5581309.8747253055,13784.478230748477,5557428.363587492,17669.14785559858
4100,5576985.4574844055,13495.595768855985,5558170.04925248,20894.26598284353,5563040.382040258,6769.610613858273,5568969.880023728,5433.616678897714,5570531.3177567525,9289.91529934273,5569906.306271156,8098.424063322806,5571008.412483207,10862.733316048209,5587405.855408936,25102.375051442184,5581309.8747253055,13784.478230748477,5557428.363587492,17669.14785559858
4300,5577400.012797535,13495.595768855985,5573674.532980141,20894.26598284353,5565283.581186665,6769.610613858273,5570360.061510992,5433.616678897714,5571133.11826089,8735.070969284192,5572171.217871934,8098.424063322806,5580807.737791364,8735.070969284192,5589811.708799502,15232.07911186104,5588220.107863806,13784.478230748477,5566091.988224601,17669.14785559858
4500,5577400.012797535,13495.595768855985,5573674.532980141,20894.26598284353,5565283.581186665,6769.610613858273,5570360.061510992,5433.616678897714,5571133.11826089,8735.070969284192,5572171.217871934,8098.424063322806,5580807.737791364,8735.070969284192,5589811.708799502,15232.07911186104,5588220.107863806,13784.478230748477,5566091.988224601,17669.14785559858
4700,5577400.012797535,13495.595768855985,5573987.289736284,20894.26598284353,5565283.581186665,6769.610613858273,5570360.061510992,5433.616678897714,5571133.11826089,8735.070969284192,5572171.217871934,8098.424063322806,5580807.737791364,8735.070969284192,5590106.914581746,15232.07911186104,5588220.107863806,13784.478230748477,5566091.988224601,17669.14785559858
4900,5580010.476213979,6434.681425273424,5573987.289736284,20894.26598284353,5572666.990929972,6769.610613858273,5570912.220567403,4522.85212421665,5572513.553419175,3944.328746792082,5574369.898208188,8098.424063322806,5581207.414633403,8543.607603123777,5590106.914581746,15232.07911186104,5588521.392203875,13784.478230748477,5578539.116036595,19688.81272401005
5100,5580010.476213979,6434.681425273424,5573987.289736284,20894.26598284353,5572666.990929972,6769.610613858273,5570912.220567403,4522.85212421665,5572513.553419175,3944.328746792082,5574369.898208188,8098.424063322806,5581207.414633403,8543.607603123777,5590106.914581746,15232.07911186104,5588521.392203875,13784.478230748477,5578539.116036595,19688.81272401005
5300,5580919.806063188,6434.681425273424,5579897.953412423,20894.26598284353,5574255.376861436,6769.610613858273,5574791.679002841,6023.227685904895,5572513.553419175,3944.328746792082,5583158.60472976,8098.424063322806,5582239.867926663,5677.524602308114,5591578.00323108,15232.07911186104,5590322.350298752,13784.478230748477,5578600.815389404,17669.14785559858
5500,5580919.806063188,6434.681425273424,5579897.953412423,20894.26598284353,5574255.376861436,6769.610613858273,5574791.679002841,6023.227685904895,5572802.442915851,3944.328746792082,5583158.60472976,8098.424063322806,5582239.867926663,5677.524602308114,5591578.00323108,15232.07911186104,5590322.350298752,13784.478230748477,5578600.815389404,17669.14785559858
5700,5580919.806063188,6434.681425273424,5579897.953412423,20894.26598284353,5574255.376861436,6769.610613858273,5574791.679002841,6023.227685904895,5572802.442915851,3944.328746792082,5583158.60472976,8098.424063322806,5582239.867926663,5677.524602308114,5591578.00323108,15232.07911186104,5590322.350298752,13784.478230748477,5578600.815389404,17669.14785559858
5900,5582441.739643568,13078.979306232022,5579989.971239436,20894.26598284353,5578952.685477983,6769.610613858273,5578952.46351604,4522.85212421665,5579536.446176956,4016.414584585653,5588464.944949804,8098.424063322806,5586803.529831457,5677.524602308114,5591875.921077065,15232.07911186104,5597459.200096088,13784.478230748477,5579115.452207703,17669.14785559858
6100,5582441.739643568,13078.979306232022,5579989.971239436,20894.26598284353,5578952.685477983,6769.610613858273,5578952.46351604,4522.85212421665,5579536.446176956,4016.414584585653,5588464.944949804,8098.424063322806,5586803.529831457,5677.524602308114,5591875.921077065,15232.07911186104,5597459.200096088,13784.478230748477,5579115.452207703,17669.14785559858
6300,5582441.739643568,13078.979306232022,5580215.123378973,20894.26598284353,5578952.685477983,6769.610613858273,5578952.46351604,4522.85212421665,5579536.446176956,4016.414584585653,5588627.574875979,8098.424063322806,5586803.529831457,5677.524602308114,5591922.983887965,15232.07911186104,5597459.200096088,13784.478230748477,5579476.780006994,17669.14785559858
6500,5585856.549952036,6434.681425273424,5580215.123378973,20894.26598284353,5583279.672022998,6769.610613858273,5579454.196101236,4522.85212421665,5580768.690353127,3944.328746792082,5588627.574875979,8098.424063322806,5587047.704743883,5677.524602308114,5591922.983887965,15232.07911186104,5597657.840631764,13784.478230748477,5579476.780006994,17669.14785559858
6700,5585856.549952036,6434.681425273424,5580215.123378973,20894.26598284353,5583279.672022998,6769.610613858273,5579454.196101236,4522.85212421665,5580768.690353127,3944.328746792082,5588627.574875979,8098.424063322806,5587047.704743883,5677.524602308114,5591922.983887965,15232.07911186104,5597657.840631764,13784.478230748477,5579476.780006994,17669.14785559858
6900,5586762.298901251,6434.681425273424,5580501.931158489,20894.26598284353,5584384.547807388,6769.610613858273,5585362.587317945,4522.85212421665,5580768.690353127,3944.328746792082,5588724.650278139,8098.424063322806,5589144.614256821,5677.524602308114,5591960.30662322,15232.07911186104,5597657.840631764,13784.478230748477,5579480.909752898,17669.14785559858
7100,5586762.298901251,6434.681425273424,5580501.931158489,20894.26598284353,5584384.547807388,6769.610613858273,5585362.587317945,4522.85212421665,5580769.865982169,3944.328746792082,5588724.650278139,8098.424063322806,5589144.614256821,5677.524602308114,5591960.30662322,15232.07911186104,5598472.960294245,13784.478230748477,5579480.909752898,17669.14785559858
7300,5586762.298901251,6434.681425273424,5580501.931158489,20894.26598284353,5584384.547807388,6769.610613858273,5585362.587317945,4522.85212421665,5580769.865982169,3944.328746792082,5588724.650278139,8098.424063322806,5589144.614256821,5677.524602308114,5591960.30662322,15232.07911186104,5598472.960294245,13784.478230748477,5579480.909752898,17669.14785559858
7500,5586764.089230508,6434.681425273424,5580549.7628467865,20894.26598284353,5584384.547807388,6769.610613858273,5585545.815309724,4522.85212421665,5580989.244233938,3944.328746792082,5588932.069488481,8098.424063322806,5590057.54132837,5677.524602308114,5592094.476074014,15232.07911186104,5600058.135467643,13784.478230748477,5580483.44316,17669.14785559858
7700,5586764.089230508,6434.681425273424,5580549.7628467865,20894.26598284353,5584384.547807388,6769.610613858273,5585545.815309724,4522.85212421665,5580989.244233938,3944.328746792082,5588932.069488481,8098.424063322806,5590057.54132837,5677.524602308114,5592094.476074014,15232.07911186104,5600058.135467643,13784.478230748477,5580483.44316,17669.14785559858
7900,5586764.089230508,6434.681425273424,5580624.0829388695,20894.26598284353,5584384.547807388,6769.610613858273,5585545.815309724,4522.85212421665,5580989.244233938,3944.328746792082,5590588.322509837,8098.424063322806,5590057.54132837,5677.524602308114,5592095.229241041,15232.07911186104,5600058.135467643,13784.478230748477,5580745.49772233,17669.14785559858
8100,5591623.654790248,6434.681425273424,5580624.0829388695,20894.26598284353,5586727.266824708,6769.610613858273,5586180.599029502,4522.85212421665,5583248.257431428,3944.328746792082,5590588.322509837,8098.424063322806,5593530.523352921,5677.524602308114,5592095.229241041,15232.07911186104,5600058.135467643,13784.478230748477,5580745.49772233,17669.14785559858
8300,5591623.654790248,6434.681425273424,5580624.0829388695,20894.26598284353,5586727.266824708,6769.610613858273,5586180.599029502,4522.85212421665,5583248.257431428,3944.328746792082,5590588.322509837,8098.424063322806,5593530.523352921,5677.524602308114,5592095.229241041,15232.07911186104,5600058.135467643,13784.478230748477,5580745.49772233,17669.14785559858
8500,5591623.654790248,6434.681425273424,5581020.657338365,20894.26598284353,5586764.589559965,6769.610613858273,5586187.345015678,4522.85212421665,5583248.257431428,3944.328746792082,5590588.322509837,8098.424063322806,5593732.30499796,5677.524602308114,5592095.229241041,15232.07911186104,5600058.135467643,13784.478230748477,5582263.249186011,17669.14785559858
8700,5591629.450579549,6434.681425273424,5581020.657338365,20894.26598284353,5586764.589559965,6769.610613858273,5586187.345015678,4522.85212421665,5583248.257431428,3944.328746792082,5590588.322509837,8098.424063322806,5593732.30499796,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5582263.249186011,17669.14785559858
8900,5591629.450579549,6434.681425273424,5581020.657338365,20894.26598284353,5586764.589559965,6769.610613858273,5586187.345015678,4522.85212421665,5583248.257431428,3944.328746792082,5590588.322509837,8098.424063322806,5593732.30499796,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5582263.249186011,17669.14785559858
9100,5591629.450579549,6434.681425273424,5581021.410505392,20894.26598284353,5586767.390156135,6769.610613858273,5586200.753071426,4522.85212421665,5584064.130260935,3944.328746792082,5590588.322509837,8098.424063322806,5595250.056461642,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583032.088300472,17669.14785559858
9300,5591629.450579549,6434.681425273424,5581021.410505392,20894.26598284353,5586767.390156135,6769.610613858273,5586200.753071426,4522.85212421665,5584064.130260935,3944.328746792082,5590588.322509837,8098.424063322806,5595250.056461642,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583032.088300472,17669.14785559858
9500,5591629.450579549,6434.681425273424,5581021.651306484,20894.26598284353,5586767.390156135,6769.610613858273,5586200.753071426,4522.85212421665,5584064.130260935,3944.328746792082,5590588.322509837,8098.424063322806,5595250.056461642,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583032.088300472,17669.14785559858
9700,5591629.976643233,6434.681425273424,5581021.651306484,20894.26598284353,5586767.390156135,6769.610613858273,5586200.753071426,4522.85212421665,5584064.130260935,3944.328746792082,5590588.322509837,8098.424063322806,5595250.056461642,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583032.088300472,17669.14785559858
9900,5591629.976643233,6434.681425273424,5581021.651306484,20894.26598284353,5586767.390156135,6769.610613858273,5586200.753071426,4522.85212421665,5584064.130260935,3944.328746792082,5590588.322509837,8098.424063322806,5595250.056461642,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583032.088300472,17669.14785559858
10100,5591629.976643233,6434.681425273424,5581021.651306484,20894.26598284353,5586844.301200351,6769.610613858273,5586200.753071426,4522.85212421665,5584064.130260935,3944.328746792082,5590588.322509837,8098.424063322806,5595250.056461642,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583032.088300472,17669.14785559858
10300,5591629.976643233,6434.681425273424,5581021.651306484,20894.26598284353,5586844.301200351,6769.610613858273,5586200.753071426,4522.85212421665,5584064.130260935,3944.328746792082,5590588.322509837,8098.424063322806,5595250.056461642,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583032.088300472,17669.14785559858
10500,5591629.976643233,6434.681425273424,5581021.651306484,20894.26598284353,5586844.301200351,6769.610613858273,5586200.753071426,4522.85212421665,5584064.130260935,3944.328746792082,5590588.322509837,8098.424063322806,5595250.056461642,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583083.657531338,17669.14785559858
10700,5594000.428465287,6434.681425273424,5581021.651306484,20894.26598284353,5586844.301200351,6769.610613858273,5586200.753071426,4522.85212421665,5584071.046439051,3944.328746792082,5590588.322509837,8098.424063322806,5595250.056461642,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583083.657531338,17669.14785559858
10900,5594000.428465287,6434.681425273424,5581021.651306484,20894.26598284353,5586844.301200351,6769.610613858273,5586200.753071426,4522.85212421665,5584071.046439051,3944.328746792082,5590588.322509837,8098.424063322806,5595250.056461642,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583083.657531338,17669.14785559858
11100,5594000.428465287,6434.681425273424,5581021.651306484,20894.26598284353,5586844.301200351,6769.610613858273,5586200.753071426,4522.85212421665,5584071.046439051,3944.328746792082,5590588.322509837,8098.424063322806,5595250.056461642,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583083.657531338,17669.14785559858
11300,5594000.428465287,6434.681425273424,5581021.651306484,20894.26598284353,5586853.181171846,6769.610613858273,5586200.753071426,4522.85212421665,5584071.046439051,3944.328746792082,5590588.322509837,8098.424063322806,5595250.056461642,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583083.657531338,17669.14785559858
11500,5594000.428465287,6434.681425273424,5581021.651306484,20894.26598284353,5586853.181171846,6769.610613858273,5586200.753071426,4522.85212421665,5584071.046439051,3944.328746792082,5590588.322509837,8098.424063322806,5595250.056461642,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583083.657531338,17669.14785559858
11700,5594000.428465287,6434.681425273424,5581021.651306484,20894.26598284353,5586853.181171846,6769.610613858273,5586209.135037253,4522.85212421665,5584071.046439051,3944.328746792082,5590588.322509837,8098.424063322806,5595250.056461642,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
11900,5594083.8681216175,6434.681425273424,5581021.651306484,20894.26598284353,5586853.181171846,6769.610613858273,5586209.135037253,4522.85212421665,5584071.046439051,3944.328746792082,5590588.322509837,8098.424063322806,5595250.056461642,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
12100,5594083.8681216175,6434.681425273424,5581021.651306484,20894.26598284353,5586853.181171846,6769.610613858273,5586209.135037253,4522.85212421665,5584071.046439051,3944.328746792082,5590588.322509837,8098.424063322806,5595250.056461642,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
12300,5594083.8681216175,6434.681425273424,5581021.651306484,20894.26598284353,5586853.181171846,6769.610613858273,5586446.2925742,4522.85212421665,5586065.514200858,3944.328746792082,5590588.322509837,8098.424063322806,5595250.056461642,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
12500,5594083.8681216175,6434.681425273424,5581021.651306484,20894.26598284353,5586853.181171846,6769.610613858273,5586446.2925742,4522.85212421665,5586065.514200858,3944.328746792082,5590588.322509837,8098.424063322806,5595250.056461642,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
12700,5594083.8681216175,6434.681425273424,5581021.651306484,20894.26598284353,5586853.181171846,6769.610613858273,5586446.2925742,4522.85212421665,5586065.514200858,3944.328746792082,5590588.322509837,8098.424063322806,5595250.056461642,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
12900,5594083.8681216175,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586446.2925742,4522.85212421665,5586065.514200858,3944.328746792082,5590588.322509837,8098.424063322806,5595250.056461642,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
13100,5594083.8681216175,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586446.2925742,4522.85212421665,5586065.514200858,3944.328746792082,5590588.322509837,8098.424063322806,5595250.056461642,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
13300,5594083.8681216175,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586446.2925742,4522.85212421665,5586065.514200858,3944.328746792082,5590683.4414061885,8098.424063322806,5595250.056461642,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
13500,5594083.8681216175,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586446.2925742,4522.85212421665,5586065.514200858,3944.328746792082,5590683.4414061885,8098.424063322806,5595250.056461642,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
13700,5594083.8681216175,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586446.2925742,4522.85212421665,5586065.514200858,3944.328746792082,5590683.938652575,8098.424063322806,5595250.056461642,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
13900,5594083.8681216175,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586446.2925742,4522.85212421665,5586065.514200858,3944.328746792082,5590683.938652575,8098.424063322806,5595250.056461642,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
14100,5594083.8681216175,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586446.2925742,4522.85212421665,5586065.514200858,3944.328746792082,5590683.938652575,8098.424063322806,5595250.056461642,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
14300,5594083.8681216175,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586446.2925742,4522.85212421665,5586065.514200858,3944.328746792082,5591200.762455061,8098.424063322806,5595250.056461642,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
14500,5594083.8681216175,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586446.2925742,4522.85212421665,5587605.222574696,3944.328746792082,5591200.762455061,8098.424063322806,5595250.056461642,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
14700,5594083.8681216175,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586446.2925742,4522.85212421665,5587605.222574696,3944.328746792082,5591200.762455061,8098.424063322806,5595250.056461642,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
14900,5594083.8681216175,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586446.2925742,4522.85212421665,5587605.222574696,3944.328746792082,5591200.762455061,8098.424063322806,5595250.056461642,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
15100,5594083.8681216175,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586446.2925742,4522.85212421665,5587605.222574696,3944.328746792082,5591200.762455061,8098.424063322806,5595250.056461642,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
15300,5594083.8681216175,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586446.2925742,4522.85212421665,5587605.222574696,3944.328746792082,5591200.762455061,8098.424063322806,5595250.056461642,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
15500,5594083.8681216175,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586446.2925742,4522.85212421665,5587605.222574696,3944.328746792082,5591200.762455061,8098.424063322806,5595250.056461642,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
15700,5594083.8681216175,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586446.2925742,4522.85212421665,5587605.222574696,3944.328746792082,5591200.762455061,8098.424063322806,5595250.056461642,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
15900,5594083.8681216175,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586446.2925742,4522.85212421665,5587605.222574696,3944.328746792082,5591200.762455061,8098.424063322806,5595250.056461642,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
16100,5594083.8681216175,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586446.2925742,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595250.056461642,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
16300,5594083.8681216175,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586446.2925742,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595250.056461642,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
16500,5594083.8681216175,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586446.2925742,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595326.214338832,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
16700,5594083.8681216175,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586446.2925742,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595326.214338832,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
16900,5594083.8681216175,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586446.2925742,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595326.214338832,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
17100,5594083.8681216175,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586580.208715585,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595326.214338832,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
17300,5594083.8681216175,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586580.208715585,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595326.214338832,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
17500,5594083.8681216175,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586580.208715585,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595326.214338832,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
17700,5594083.8681216175,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586580.208715585,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595326.214338832,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
17900,5594083.8681216175,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586580.208715585,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595326.214338832,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
18100,5594083.8681216175,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586580.208715585,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595326.214338832,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
18300,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586580.208715585,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595326.214338832,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
18500,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586580.208715585,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595326.214338832,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
18700,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586580.208715585,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
18900,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586580.208715585,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
19100,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586580.208715585,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
19300,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586580.208715585,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
19500,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586580.208715585,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
19700,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586580.208715585,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
19900,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586580.208715585,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
20100,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586580.208715585,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
20300,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586580.208715585,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
20500,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586580.208715585,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
20700,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586580.208715585,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
20900,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586580.208715585,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
21100,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586580.208715585,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
21300,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586580.208715585,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
21500,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586580.208715585,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
21700,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586580.208715585,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
21900,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586580.208715585,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
22100,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586580.208715585,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
22300,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586580.208715585,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
22500,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586580.208715585,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
22700,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586580.208715585,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
22900,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586580.208715585,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
23100,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586580.208715585,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
23300,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586580.208715585,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
23500,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586580.208715585,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
23700,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586580.208715585,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
23900,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586580.208715585,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
24100,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586580.208715585,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
24300,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586580.208715585,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
24500,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586580.208715585,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
24700,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586580.208715585,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
24900,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586580.208715585,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
25100,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586580.208715585,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
25300,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586580.208715585,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
25500,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586580.208715585,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
25700,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586580.208715585,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
25900,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586580.208715585,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
26100,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586580.208715585,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
26300,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586580.208715585,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
26500,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586580.208715585,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592095.229241041,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
26700,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586580.208715585,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
26900,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586580.208715585,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
27100,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586580.208715585,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
27300,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586580.208715585,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
27500,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586580.208715585,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
27700,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586580.208715585,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
27900,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
28100,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
28300,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
28500,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
28700,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
28900,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
29100,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
29300,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
29500,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
29700,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
29900,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
30100,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
30300,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
30500,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
30700,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
30900,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
31100,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
31300,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
31500,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
31700,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
31900,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
32100,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
32300,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
32500,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
32700,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
32900,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583093.086006179,17669.14785559858
33100,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
33300,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
33500,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
33700,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
33900,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
34100,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
34300,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
34500,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
34700,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
34900,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
35100,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
35300,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
35500,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
35700,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
35900,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
36100,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
36300,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
36500,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
36700,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
36900,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
37100,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
37300,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
37500,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
37700,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
37900,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
38100,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
38300,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
38500,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
38700,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
38900,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
39100,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
39300,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
39500,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
39700,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
39900,5594742.633494243,6434.681425273424,5581021.651306484,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
40100,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
40300,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
40500,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
40700,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
40900,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
41100,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
41300,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
41500,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
41700,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
41900,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
42100,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
42300,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
42500,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
42700,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
42900,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
43100,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
43300,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
43500,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
43700,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
43900,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
44100,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
44300,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
44500,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
44700,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583786.813462537,17669.14785559858
44900,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
45100,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
45300,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
45500,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
45700,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
45900,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
46100,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
46300,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
46500,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
46700,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
46900,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
47100,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
47300,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
47500,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586591.139326828,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
47700,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
47900,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
48100,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
48300,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
48500,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
48700,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
48900,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
49100,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
49300,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
49500,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
49700,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
49900,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
50100,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
50300,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
50500,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
50700,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
50900,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
51100,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
51300,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
51500,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
51700,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
51900,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
52100,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
52300,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
52500,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
52700,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
52900,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
53100,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
53300,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
53500,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
53700,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
53900,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
54100,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
54300,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
54500,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
54700,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
54900,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
55100,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
55300,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
55500,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
55700,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
55900,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
56100,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
56300,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
56500,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
56700,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
56900,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
57100,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
57300,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
57500,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
57700,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
57900,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
58100,5594742.633494243,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
58300,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
58500,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
58700,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
58900,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
59100,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
59300,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
59500,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
59700,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
59900,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
60100,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
60300,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
60500,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
60700,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
60900,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
61100,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
61300,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
61500,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
61700,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
61900,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
62100,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
62300,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
62500,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
62700,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
62900,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
63100,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
63300,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
63500,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
63700,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
63900,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
64100,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
64300,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
64500,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
64700,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
64900,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
65100,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
65300,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
65500,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
65700,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
65900,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
66100,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
66300,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
66500,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
66700,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
66900,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
67100,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
67300,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
67500,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
67700,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
67900,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
68100,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
68300,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
68500,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
68700,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
68900,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
69100,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
69300,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
69500,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
69700,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
69900,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
70100,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
70300,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
70500,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
70700,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
70900,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
71100,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
71300,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
71500,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
71700,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
71900,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
72100,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
72300,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
72500,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
72700,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
72900,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
73100,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
73300,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
73500,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
73700,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
73900,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
74100,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
74300,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
74500,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
74700,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
74900,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
75100,5594750.506128316,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
75300,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
75500,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
75700,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
75900,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
76100,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
76300,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
76500,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
76700,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
76900,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
77100,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
77300,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
77500,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
77700,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
77900,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
78100,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
78300,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
78500,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
78700,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
78900,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
79100,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
79300,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
79500,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
79700,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
79900,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
80100,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
80300,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
80500,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
80700,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
80900,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
81100,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
81300,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
81500,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
81700,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
81900,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
82100,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
82300,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
82500,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
82700,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
82900,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
83100,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
83300,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
83500,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
83700,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
83900,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
84100,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
84300,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
84500,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
84700,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
84900,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
85100,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
85300,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
85500,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
85700,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
85900,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
86100,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
86300,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
86500,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
86700,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
86900,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
87100,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
87300,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
87500,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
87700,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
87900,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
88100,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
88300,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
88500,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
88700,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
88900,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
89100,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
89300,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
89500,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
89700,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
89900,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
90100,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
90300,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
90500,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
90700,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
90900,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
91100,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
91300,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
91500,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
91700,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
91900,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
92100,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
92300,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
92500,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
92700,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
92900,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
93100,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
93300,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
93500,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
93700,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
93900,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
94100,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
94300,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
94500,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
94700,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
94900,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
95100,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
95300,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
95500,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
95700,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
95900,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
96100,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
96300,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
96500,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
96700,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
96900,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
97100,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
97300,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
97500,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
97700,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
97900,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
98100,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
98300,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
98500,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
98700,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
98900,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
99100,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
99300,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
99500,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
99700,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
99900,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
100100,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858
100300,5595184.429409061,6434.681425273424,5581022.994458335,20894.26598284353,5587023.893925071,6769.610613858273,5586690.407156794,4522.85212421665,5587646.88901712,3944.328746792082,5591200.762455061,8098.424063322806,5595371.275028804,5677.524602308114,5592124.906820275,15232.07911186104,5600953.26374834,13784.478230748477,5583790.936985403,17669.14785559858


==> data/exp/ga/power2quads/OP_SIGNED_MULT_8x8_BAUGH_WOOLEY_A1_PDPLUT_0.5_AVG_ABS_REL_ERR_0.5_ga_10_nonaug_progress_ppf.csv <==
NUM_EVALS,TOT_HV_0,MAX_HV_0,TOT_HV_1,MAX_HV_1,TOT_HV_2,MAX_HV_2,TOT_HV_3,MAX_HV_3,TOT_HV_4,MAX_HV_4,TOT_HV_5,MAX_HV_5,TOT_HV_6,MAX_HV_6,TOT_HV_7,MAX_HV_7,TOT_HV_8,MAX_HV_8,TOT_HV_9,MAX_HV_9
500,4224123.523613062,122933.927299785,3969347.553384128,191000.95561886005,4056389.5301521393,143581.2996388956,4229343.489001822,180465.02864993503,3937973.073240524,432867.2695126839,4064633.4745343183,266826.7242974294,4142474.9362597703,382178.0955248763,4229764.478099395,271953.32929358457,3852401.487664586,80348.96819595557,4011871.206817923,96443.9308090197
700,4407806.282732105,87898.07506254414,4267733.36451528,117651.78926185744,4170728.7955988576,238494.70071102696,4282902.160790551,148520.7514907217,4098208.589412106,37601.568826905386,4246068.994281514,97092.3169879353,4208825.230953019,230790.36655464265,4337775.259686367,142856.84931430183,4105888.1753790826,213948.3468241034,4250593.006840076,144543.1517497891
900,4407806.282732105,87898.07506254414,4267733.36451528,117651.78926185744,4170728.7955988576,238494.70071102696,4282902.160790551,148520.7514907217,4098208.589412106,37601.568826905386,4246068.994281514,97092.3169879353,4208825.230953019,230790.36655464265,4337775.259686367,142856.84931430183,4105888.1753790826,213948.3468241034,4250593.006840076,144543.1517497891
1100,4552607.109446597,82794.69085811604,4394829.808116129,152314.42891834892,4238792.810361767,238494.70071102696,4561435.549636168,231190.15174390635,4265792.88886801,94424.2309375824,4396096.456768972,85012.49004357889,4306021.683951464,71419.98053672517,4611287.151634017,195445.28771949856,4414427.361608434,64602.17636292833,4481188.035151474,238935.57476951944
1300,4552607.109446597,82794.69085811604,4394829.808116129,152314.42891834892,4238792.810361767,238494.70071102696,4561435.549636168,231190.15174390635,4265792.88886801,94424.2309375824,4396096.456768972,85012.49004357889,4306021.683951464,71419.98053672517,4611287.151634017,195445.28771949856,4414427.361608434,64602.17636292833,4481188.035151474,238935.57476951944
1500,4697890.808572733,80504.13507377579,4686866.889323509,298001.49756509333,4513230.08135221,233419.69728958624,4691392.818488292,163329.93557669537,4518377.837323053,86469.47778169045,4832730.991095246,91107.5161232115,4476246.970345834,71419.98053672517,4715289.034777923,134375.844573125,4511206.593435471,50441.65965011771,4626111.22462676,43326.89852614424
1700,4697890.808572733,80504.13507377579,4686866.889323509,298001.49756509333,4513230.08135221,233419.69728958624,4691392.818488292,163329.93557669537,4518377.837323053,86469.47778169045,4832730.991095246,91107.5161232115,4476246.970345834,71419.98053672517,4715289.034777923,134375.844573125,4511206.593435471,50441.65965011771,4626111.22462676,43326.89852614424
1900,4898388.172529696,74923.13835911396,4719573.244565468,81988.34765124117,4601959.299179658,233419.69728958624,4794488.699540159,163329.93557669537,4703688.349046243,84209.79208518806,4890843.163981602,117763.7561852892,4667446.177356613,108625.25612869846,4800523.988493707,139443.95781218345,4709762.5649826005,415060.7000538122,4747035.105265958,29518.86375356288
2100,4898388.172529696,74923.13835911396,4719573.244565468,81988.34765124117,4601959.299179658,233419.69728958624,4794488.699540159,163329.93557669537,4703688.349046243,84209.79208518806,4890843.163981602,117763.7561852892,4667446.177356613,108625.25612869846,4800523.988493707,139443.95781218345,4709762.5649826005,415060.7000538122,4747035.105265958,29518.86375356288
2300,4901744.995225012,38090.308720861016,4816085.84778357,80140.83999435957,4685039.2308906205,233419.69728958624,4864514.321123397,163329.93557669537,4776226.086033996,84209.79208518806,4986210.601662988,51899.87368861233,4742584.825155406,108625.25612869846,4891881.113201603,84954.29137020516,4757533.48748765,56337.74001454729,4800892.207770341,29518.86375356288
2500,4901744.995225012,38090.308720861016,4816085.84778357,80140.83999435957,4685039.2308906205,233419.69728958624,4864514.321123397,163329.93557669537,4776226.086033996,84209.79208518806,4986210.601662988,51899.87368861233,4742584.825155406,108625.25612869846,4891881.113201603,84954.29137020516,4757533.48748765,56337.74001454729,4800892.207770341,29518.86375356288
2700,4940929.287146411,26265.43227152607,4908767.542865293,62330.905321029146,4746156.521115126,233419.69728958624,4905804.545971373,163329.93557669537,4802009.034951741,84209.79208518806,5028893.789459869,51899.87368861233,4789805.212806606,108625.25612869846,4903186.56706118,84954.29137020516,4807144.026742702,48890.81143427209,4883300.425240055,29518.86375356288
2900,4940929.287146411,26265.43227152607,4940623.073808741,62330.905321029146,4746156.521115126,233419.69728958624,4905804.545971373,163329.93557669537,4802009.034951741,84209.79208518806,5028893.789459869,51899.87368861233,4789805.212806606,108625.25612869846,4903186.56706118,84954.29137020516,4807144.026742702,48890.81143427209,4904165.079782999,29518.86375356288
3100,5054194.608766409,22559.0742043372,4940623.073808741,62330.905321029146,4750517.202457361,233419.69728958624,4950325.178601114,163329.93557669537,4865521.308883423,84209.79208518806,5039210.05395452,51899.87368861233,4804492.012205258,108625.25612869846,4944916.114510506,84954.29137020516,4843405.499905521,48890.81143427209,4904165.079782999,29518.86375356288
3300,5054194.608766409,22559.0742043372,4946612.692860661,62330.905321029146,4750517.202457361,233419.69728958624,4950325.178601114,163329.93557669537,4865521.308883423,84209.79208518806,5039210.05395452,51899.87368861233,4804492.012205258,108625.25612869846,4944916.114510506,84954.29137020516,4843405.499905521,48890.81143427209,4915716.593157362,29518.86375356288
3500,5076585.725155349,22559.0742043372,4946612.692860661,62330.905321029146,4754621.877476241,233419.69728958624,5002482.028889161,163329.93557669537,4889469.865885569,84209.79208518806,5048160.084572364,51899.87368861233,4809043.338495223,108625.25612869846,4948358.107722119,84954.29137020516,4847543.865843601,48890.81143427209,4915716.593157362,29518.86375356288
3700,5076585.725155349,22559.0742043372,4947155.61889981,62330.905321029146,4754621.877476241,233419.69728958624,5003038.338891713,163329.93557669537,4889469.865885569,84209.79208518806,5048160.084572364,51899.87368861233,4809043.338495223,108625.25612869846,4956492.8325466495,84954.29137020516,4847543.865843601,48890.81143427209,4928742.458620224,29518.86375356288
3900,5095731.0241238605,22559.0742043372,4947155.61889981,62330.905321029146,4769460.804280033,233419.69728958624,5003038.338891713,163329.93557669537,4904768.152975189,84209.79208518806,5055551.700640814,51899.87368861233,4812393.219734846,108625.25612869846,4956492.8325466495,84954.29137020516,4849656.920255229,48890.81143427209,4928742.458620224,29518.86375356288
4100,5095731.0241238605,22559.0742043372,4960042.343096245,62330.905321029146,4769460.804280033,233419.69728958624,5005642.090505457,163329.93557669537,4904768.152975189,84209.79208518806,5055551.700640814,51899.87368861233,4812393.219734846,108625.25612869846,4957054.442888958,84954.29137020516,4849656.920255229,48890.81143427209,4940624.238321352,29518.86375356288
4300,5113304.589717049,22559.0742043372,4960042.343096245,62330.905321029146,4779763.102295212,233419.69728958624,5005642.090505457,163329.93557669537,4912082.489044623,84209.79208518806,5060160.243645296,51899.87368861233,4822128.998983283,108625.25612869846,4957054.442888958,84954.29137020516,4851794.718476228,48890.81143427209,4940624.238321352,29518.86375356288
4500,5113304.589717049,22559.0742043372,4962886.216920652,62330.905321029146,4780195.744184411,233419.69728958624,5005955.857277091,163329.93557669537,4912082.489044623,84209.79208518806,5060160.243645296,51899.87368861233,4822128.998983283,108625.25612869846,4957450.497260763,84954.29137020516,4851794.718476228,48890.81143427209,4943843.308614207,29518.86375356288
4700,5124181.494938059,22559.0742043372,4962886.216920652,62330.905321029146,4780195.744184411,233419.69728958624,5005955.857277091,163329.93557669537,4923725.245529549,84209.79208518806,5061135.951583084,51899.87368861233,4828235.444653165,108625.25612869846,4957450.497260763,84954.29137020516,4856671.115413854,48890.81143427209,4943843.308614207,29518.86375356288
4900,5124181.494938059,22559.0742043372,4969800.551017923,62330.905321029146,4781466.183145359,233419.69728958624,5009395.910122251,163329.93557669537,4923725.245529549,84209.79208518806,5061135.951583084,51899.87368861233,4828235.444653165,108625.25612869846,4957471.50395396,84954.29137020516,4856671.115413854,48890.81143427209,4947346.776547892,29518.86375356288
5100,5124614.85670493,22559.0742043372,4969800.551017923,62330.905321029146,4781466.183145359,233419.69728958624,5009395.910122251,163329.93557669537,4925649.339910079,84209.79208518806,5066556.002527357,51899.87368861233,4828534.221036334,108625.25612869846,4957471.50395396,84954.29137020516,4857583.37353988,48890.81143427209,4947346.776547892,29518.86375356288
5300,5124614.85670493,22559.0742043372,4969814.635157609,62330.905321029146,4783192.678011416,233419.69728958624,5014927.776043903,163329.93557669537,4925649.339910079,84209.79208518806,5069116.56962622,51899.87368861233,4828534.221036334,108625.25612869846,4960341.7103691455,84954.29137020516,4857583.37353988,48890.81143427209,4947346.776547892,29518.86375356288
5500,5124848.855874056,22559.0742043372,4969814.635157609,62330.905321029146,4783192.678011416,233419.69728958624,5014927.776043903,163329.93557669537,4925663.297493964,84209.79208518806,5069116.56962622,51899.87368861233,4828703.5200729165,108625.25612869846,4960341.7103691455,84954.29137020516,4862336.737294247,48890.81143427209,4947346.776547892,29518.86375356288
5700,5124848.855874056,22559.0742043372,4970102.122232469,62330.905321029146,4784754.13597577,233419.69728958624,5015275.119794697,163329.93557669537,4926683.13586022,84209.79208518806,5069128.668399849,51899.87368861233,4828703.5200729165,108625.25612869846,4960341.7103691455,84954.29137020516,4862361.207747471,48890.81143427209,4948027.55007706,29518.86375356288
5900,5124981.936768618,22559.0742043372,4970102.122232469,62330.905321029146,4784754.13597577,233419.69728958624,5015275.119794697,163329.93557669537,4926683.13586022,84209.79208518806,5069128.668399849,51899.87368861233,4828722.98675509,108625.25612869846,4960341.7103691455,84954.29137020516,4862361.207747471,48890.81143427209,4948027.55007706,29518.86375356288
6100,5124981.936768618,22559.0742043372,4970166.5802006535,62330.905321029146,4792656.329341129,233419.69728958624,5017271.277620358,163329.93557669537,4929781.557508923,84209.79208518806,5069369.036185226,51899.87368861233,4829471.516350689,108625.25612869846,4960342.463536172,84954.29137020516,4864917.247488412,48890.81143427209,4949354.85030714,29518.86375356288
6300,5125607.808496283,22559.0742043372,4970166.5802006535,62330.905321029146,4792656.329341129,233419.69728958624,5017271.277620358,163329.93557669537,4929781.557508923,84209.79208518806,5069369.036185226,51899.87368861233,4829471.516350689,108625.25612869846,4960342.463536172,84954.29137020516,4864917.247488412,48890.81143427209,4949354.85030714,29518.86375356288
6500,5125607.808496283,22559.0742043372,4970982.930810426,62330.905321029146,4793671.256769579,233419.69728958624,5017721.391290466,163329.93557669537,4929783.2626646245,84209.79208518806,5069369.036185226,51899.87368861233,4829545.882983064,108625.25612869846,4960342.463536172,84954.29137020516,4865189.987310749,48890.81143427209,4953062.487038655,29518.86375356288
6700,5127941.9086104985,22559.0742043372,4970982.930810426,62330.905321029146,4793671.256769579,233419.69728958624,5017721.391290466,163329.93557669537,4929783.2626646245,84209.79208518806,5069369.036185226,51899.87368861233,4829545.882983064,108625.25612869846,4960342.463536172,84954.29137020516,4865189.987310749,48890.81143427209,4953215.995417073,29518.86375356288
6900,5127941.9086104985,22559.0742043372,4970988.369815536,62330.905321029146,4793708.13329971,233419.69728958624,5017721.391290466,163329.93557669537,4930161.596358512,84209.79208518806,5069496.697867182,51899.87368861233,4829545.882983064,108625.25612869846,4960342.463536172,84954.29137020516,4868186.061484306,48890.81143427209,4953215.995417073,29518.86375356288
7100,5127941.9086104985,22559.0742043372,4970988.369815536,62330.905321029146,4793708.13329971,233419.69728958624,5017721.391290466,163329.93557669537,4930161.596358512,84209.79208518806,5069496.697867182,51899.87368861233,4829545.882983064,108625.25612869846,4960342.463536172,84954.29137020516,4868186.061484306,48890.81143427209,4953215.995417073,29518.86375356288
7300,5127942.661777525,22559.0742043372,4970988.369815536,62330.905321029146,4793748.353533046,233419.69728958624,5017721.391290466,163329.93557669537,4930161.596358512,84209.79208518806,5069521.3410255,51899.87368861233,4829545.882983064,108625.25612869846,4960342.463536172,84954.29137020516,4868260.014253169,48890.81143427209,4953215.995417073,29518.86375356288
7500,5127942.661777525,22559.0742043372,4970988.369815536,62330.905321029146,4793748.353533046,233419.69728958624,5018122.158089459,163329.93557669537,4930161.596358512,84209.79208518806,5069521.3410255,51899.87368861233,4829545.882983064,108625.25612869846,4960342.463536172,84954.29137020516,4868260.014253169,48890.81143427209,4953215.995417073,29518.86375356288
7700,5128010.751405872,22559.0742043372,4970988.369815536,62330.905321029146,4793748.353533046,233419.69728958624,5018122.158089459,163329.93557669537,4930161.596358512,84209.79208518806,5069521.3410255,51899.87368861233,4829545.882983064,108625.25612869846,4960342.463536172,84954.29137020516,4868307.845941467,48890.81143427209,4953215.995417073,29518.86375356288
7900,5128010.751405872,22559.0742043372,4970988.369815536,62330.905321029146,4793978.334192847,233419.69728958624,5018122.158089459,163329.93557669537,4930161.596358512,84209.79208518806,5069521.3410255,51899.87368861233,4829545.882983064,108625.25612869846,4960342.463536172,84954.29137020516,4868307.845941467,48890.81143427209,4953617.8812193,29518.86375356288
8100,5128010.751405872,22559.0742043372,4970988.369815536,62330.905321029146,4793978.334192847,233419.69728958624,5018122.158089459,163329.93557669537,4930222.248538285,84209.79208518806,5071386.585821898,51899.87368861233,4829546.054191887,108625.25612869846,4960342.463536172,84954.29137020516,4868307.845941467,48890.81143427209,4953617.8812193,29518.86375356288
8300,5128010.751405872,22559.0742043372,4970988.369815536,62330.905321029146,4793978.334192847,233419.69728958624,5018122.158089459,163329.93557669537,4930222.248538285,84209.79208518806,5071386.585821898,51899.87368861233,4829546.054191887,108625.25612869846,4960342.463536172,84954.29137020516,4868307.845941467,48890.81143427209,4953624.832713845,29518.86375356288
8500,5128010.751405872,22559.0742043372,4970988.369815536,62330.905321029146,4793978.334192847,233419.69728958624,5018122.158089459,163329.93557669537,4930222.248538285,84209.79208518806,5071808.721725614,51899.87368861233,4829546.054191887,108625.25612869846,4960342.463536172,84954.29137020516,4868382.16603355,48890.81143427209,4953624.832713845,29518.86375356288
8700,5128010.751405872,22559.0742043372,4970988.369815536,62330.905321029146,4794294.980472006,233419.69728958624,5018122.158089459,163329.93557669537,4930222.248538285,84209.79208518806,5071808.721725614,51899.87368861233,4829546.054191887,108625.25612869846,4960342.463536172,84954.29137020516,4868382.16603355,48890.81143427209,4953624.832713845,29518.86375356288
8900,5128010.751405872,22559.0742043372,4970988.369815536,62330.905321029146,4794294.980472006,233419.69728958624,5018122.158089459,163329.93557669537,4930222.248538285,84209.79208518806,5071808.721725614,51899.87368861233,4829546.054191887,108625.25612869846,4960342.463536172,84954.29137020516,4868382.16603355,48890.81143427209,4953624.832713845,29518.86375356288
9100,5128010.751405872,22559.0742043372,4970988.369815536,62330.905321029146,4794294.980472006,233419.69728958624,5018122.158089459,163329.93557669537,4930222.248538285,84209.79208518806,5071808.721725614,51899.87368861233,4829546.054191887,108625.25612869846,4960342.463536172,84954.29137020516,4868382.16603355,48890.81143427209,4953624.832713845,29518.86375356288
9300,5128010.751405872,22559.0742043372,4970988.369815536,62330.905321029146,4794294.980472006,233419.69728958624,5018122.158089459,163329.93557669537,4930222.248538285,84209.79208518806,5071940.189182952,51899.87368861233,4829546.054191887,108625.25612869846,4960342.463536172,84954.29137020516,4868382.16603355,48890.81143427209,4953624.832713845,29518.86375356288
9500,5128010.751405872,22559.0742043372,4970988.369815536,62330.905321029146,4794294.980472006,233419.69728958624,5018122.158089459,163329.93557669537,4930222.248538285,84209.79208518806,5071940.189182952,51899.87368861233,4829546.054191887,108625.25612869846,4960342.463536172,84954.29137020516,4868382.16603355,48890.81143427209,4953624.832713845,29518.86375356288
9700,5128010.751405872,22559.0742043372,4970988.369815536,62330.905321029146,4794294.980472006,233419.69728958624,5018122.158089459,163329.93557669537,4930222.248538285,84209.79208518806,5071940.189182952,51899.87368861233,4829546.054191887,108625.25612869846,4960342.463536172,84954.29137020516,4868382.16603355,48890.81143427209,4953624.832713845,29518.86375356288
9900,5128010.751405872,22559.0742043372,4970988.369815536,62330.905321029146,4794294.980472006,233419.69728958624,5018122.158089459,163329.93557669537,4930222.248538285,84209.79208518806,5071940.189182952,51899.87368861233,4830044.178249698,108625.25612869846,4960345.042897422,84954.29137020516,4868382.16603355,48890.81143427209,4953624.832713845,29518.86375356288
10100,5128010.751405872,22559.0742043372,4970988.369815536,62330.905321029146,4794294.980472006,233419.69728958624,5018122.158089459,163329.93557669537,4930222.248538285,84209.79208518806,5071940.189182952,51899.87368861233,4830044.178249698,108625.25612869846,4960345.042897422,84954.29137020516,4868382.16603355,48890.81143427209,4953624.832713845,29518.86375356288
10300,5128010.751405872,22559.0742043372,4970988.369815536,62330.905321029146,4794294.980472006,233419.69728958624,5018122.158089459,163329.93557669537,4930222.248538285,84209.79208518806,5071940.189182952,51899.87368861233,4830044.178249698,108625.25612869846,4960346.062617445,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
10500,5128010.751405872,22559.0742043372,4970988.369815536,62330.905321029146,4794294.980472006,233419.69728958624,5018122.158089459,163329.93557669537,4930222.248538285,84209.79208518806,5071940.189182952,51899.87368861233,4830044.178249698,108625.25612869846,4960346.062617445,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
10700,5128010.751405872,22559.0742043372,4970988.369815536,62330.905321029146,4794294.980472006,233419.69728958624,5018122.158089459,163329.93557669537,4930222.248538285,84209.79208518806,5071940.189182952,51899.87368861233,4830044.178249698,108625.25612869846,4960346.062617445,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
10900,5128010.751405872,22559.0742043372,4970988.369815536,62330.905321029146,4794294.980472006,233419.69728958624,5018122.158089459,163329.93557669537,4930222.248538285,84209.79208518806,5071940.189182952,51899.87368861233,4830044.178249698,108625.25612869846,4960437.7256058175,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
11100,5128010.751405872,22559.0742043372,4970988.369815536,62330.905321029146,4794318.719627448,233419.69728958624,5018122.158089459,163329.93557669537,4930222.248538285,84209.79208518806,5071940.189182952,51899.87368861233,4830044.178249698,108625.25612869846,4960437.7256058175,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
11300,5128010.751405872,22559.0742043372,4970988.369815536,62330.905321029146,4794318.719627448,233419.69728958624,5018122.158089459,163329.93557669537,4930222.248538285,84209.79208518806,5071940.189182952,51899.87368861233,4830044.178249698,108625.25612869846,4960437.7256058175,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
11500,5128010.751405872,22559.0742043372,4970988.369815536,62330.905321029146,4794318.719627448,233419.69728958624,5018122.158089459,163329.93557669537,4930222.248538285,84209.79208518806,5071940.189182952,51899.87368861233,4830044.178249698,108625.25612869846,4960437.7256058175,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
11700,5128010.751405872,22559.0742043372,4970988.369815536,62330.905321029146,4794318.719627448,233419.69728958624,5018122.158089459,163329.93557669537,4930222.248538285,84209.79208518806,5071940.189182952,51899.87368861233,4830044.178249698,108625.25612869846,4960445.542930235,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
11900,5128010.751405872,22559.0742043372,4970988.369815536,62330.905321029146,4794318.719627448,233419.69728958624,5018122.158089459,163329.93557669537,4930222.248538285,84209.79208518806,5074732.421463814,51899.87368861233,4830044.178249698,108625.25612869846,4960445.542930235,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
12100,5128010.751405872,22559.0742043372,4970988.369815536,62330.905321029146,4794318.719627448,233419.69728958624,5018122.158089459,163329.93557669537,4930222.248538285,84209.79208518806,5074732.421463814,51899.87368861233,4830044.178249698,108625.25612869846,4960445.542930235,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
12300,5128010.751405872,22559.0742043372,4970988.369815536,62330.905321029146,4794318.719627448,233419.69728958624,5018122.158089459,163329.93557669537,4930222.248538285,84209.79208518806,5074732.421463814,51899.87368861233,4830044.178249698,108625.25612869846,4960445.542930235,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
12500,5128010.751405872,22559.0742043372,4970988.369815536,62330.905321029146,4794318.719627448,233419.69728958624,5018122.158089459,163329.93557669537,4930222.248538285,84209.79208518806,5074732.421463814,51899.87368861233,4830044.178249698,108625.25612869846,4960445.542930235,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
12700,5128010.751405872,22559.0742043372,4970988.369815536,62330.905321029146,4794318.719627448,233419.69728958624,5018122.158089459,163329.93557669537,4930222.248538285,84209.79208518806,5074732.421463814,51899.87368861233,4830044.178249698,108625.25612869846,4960445.542930235,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
12900,5128010.751405872,22559.0742043372,4971606.539122241,62330.905321029146,4794318.719627448,233419.69728958624,5020914.3903703205,163329.93557669537,4930222.248538285,84209.79208518806,5074732.421463814,51899.87368861233,4830044.178249698,108625.25612869846,4960445.542930235,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
13100,5128010.751405872,22559.0742043372,4971606.539122241,62330.905321029146,4794318.719627448,233419.69728958624,5020914.3903703205,163329.93557669537,4930222.248538285,84209.79208518806,5074732.421463814,51899.87368861233,4830044.178249698,108625.25612869846,4960445.542930235,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
13300,5128010.751405872,22559.0742043372,4971606.539122241,62330.905321029146,4797255.816221491,233419.69728958624,5020914.3903703205,163329.93557669537,4930222.248538285,84209.79208518806,5074732.421463814,51899.87368861233,4830044.178249698,108625.25612869846,4960445.542930235,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
13500,5128010.751405872,22559.0742043372,4971606.539122241,62330.905321029146,4797255.816221491,233419.69728958624,5020914.3903703205,163329.93557669537,4932015.879636474,84209.79208518806,5074732.421463814,51899.87368861233,4830044.178249698,108625.25612869846,4960445.542930235,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
13700,5128010.751405872,22559.0742043372,4971606.539122241,62330.905321029146,4797255.816221491,233419.69728958624,5020914.3903703205,163329.93557669537,4932015.879636474,84209.79208518806,5074732.421463814,51899.87368861233,4830044.178249698,108625.25612869846,4960445.542930235,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
13900,5128010.751405872,22559.0742043372,4971606.539122241,62330.905321029146,4797255.816221491,233419.69728958624,5020914.3903703205,163329.93557669537,4932015.879636474,84209.79208518806,5074732.421463814,51899.87368861233,4830044.178249698,108625.25612869846,4960445.542930235,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
14100,5128010.751405872,22559.0742043372,4971606.539122241,62330.905321029146,4797255.816221491,233419.69728958624,5020914.3903703205,163329.93557669537,4932015.879636474,84209.79208518806,5074732.421463814,51899.87368861233,4830044.178249698,108625.25612869846,4960445.542930235,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
14300,5128010.751405872,22559.0742043372,4971606.539122241,62330.905321029146,4797255.816221491,233419.69728958624,5020914.3903703205,163329.93557669537,4932015.879636474,84209.79208518806,5074732.421463814,51899.87368861233,4830044.178249698,108625.25612869846,4960445.542930235,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
14500,5128010.751405872,22559.0742043372,4971649.596316746,62330.905321029146,4797255.816221491,233419.69728958624,5020914.3903703205,163329.93557669537,4932015.879636474,84209.79208518806,5074732.421463814,51899.87368861233,4830044.178249698,108625.25612869846,4960445.542930235,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
14700,5128010.751405872,22559.0742043372,4971649.596316746,62330.905321029146,4797255.816221491,233419.69728958624,5020914.3903703205,163329.93557669537,4932015.879636474,84209.79208518806,5074732.421463814,51899.87368861233,4830044.178249698,108625.25612869846,4960445.542930235,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
14900,5128010.751405872,22559.0742043372,4971649.596316746,62330.905321029146,4797255.816221491,233419.69728958624,5020914.3903703205,163329.93557669537,4932015.879636474,84209.79208518806,5074732.421463814,51899.87368861233,4830044.178249698,108625.25612869846,4960445.542930235,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
15100,5128010.751405872,22559.0742043372,4971649.596316746,62330.905321029146,4797255.816221491,233419.69728958624,5020914.3903703205,163329.93557669537,4932015.879636474,84209.79208518806,5074732.421463814,51899.87368861233,4830044.178249698,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
15300,5128010.751405872,22559.0742043372,4971649.596316746,62330.905321029146,4797255.816221491,233419.69728958624,5020914.3903703205,163329.93557669537,4932015.879636474,84209.79208518806,5074732.421463814,51899.87368861233,4830044.178249698,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
15500,5128010.751405872,22559.0742043372,4971649.596316746,62330.905321029146,4797255.816221491,233419.69728958624,5020914.3903703205,163329.93557669537,4932015.879636474,84209.79208518806,5074732.421463814,51899.87368861233,4830044.178249698,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
15700,5128010.751405872,22559.0742043372,4971649.596316746,62330.905321029146,4797255.816221491,233419.69728958624,5020914.3903703205,163329.93557669537,4932015.879636474,84209.79208518806,5074732.421463814,51899.87368861233,4830044.178249698,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
15900,5128010.751405872,22559.0742043372,4971651.523849316,62330.905321029146,4797255.816221491,233419.69728958624,5020914.3903703205,163329.93557669537,4932015.879636474,84209.79208518806,5074732.421463814,51899.87368861233,4830044.178249698,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
16100,5128010.751405872,22559.0742043372,4971651.523849316,62330.905321029146,4797255.816221491,233419.69728958624,5020914.3903703205,163329.93557669537,4932015.879636474,84209.79208518806,5074732.421463814,51899.87368861233,4830044.178249698,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
16300,5128010.751405872,22559.0742043372,4971651.523849316,62330.905321029146,4797255.816221491,233419.69728958624,5020914.3903703205,163329.93557669537,4932015.879636474,84209.79208518806,5074732.421463814,51899.87368861233,4830044.178249698,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
16500,5128010.751405872,22559.0742043372,4971651.523849316,62330.905321029146,4797255.816221491,233419.69728958624,5020914.3903703205,163329.93557669537,4932015.879636474,84209.79208518806,5074732.421463814,51899.87368861233,4830044.178249698,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
16700,5128010.751405872,22559.0742043372,4971651.523849316,62330.905321029146,4797255.816221491,233419.69728958624,5020914.3903703205,163329.93557669537,4932015.879636474,84209.79208518806,5074732.421463814,51899.87368861233,4830044.178249698,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
16900,5128010.751405872,22559.0742043372,4971651.523849316,62330.905321029146,4797255.816221491,233419.69728958624,5020914.3903703205,163329.93557669537,4932015.879636474,84209.79208518806,5074732.421463814,51899.87368861233,4830044.178249698,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
17100,5128010.751405872,22559.0742043372,4971665.222817922,62330.905321029146,4797255.816221491,233419.69728958624,5020914.3903703205,163329.93557669537,4932015.879636474,84209.79208518806,5074732.421463814,51899.87368861233,4830044.178249698,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
17300,5128010.751405872,22559.0742043372,4971665.222817922,62330.905321029146,4797255.816221491,233419.69728958624,5020914.3903703205,163329.93557669537,4932015.879636474,84209.79208518806,5074732.421463814,51899.87368861233,4830044.178249698,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
17500,5128010.751405872,22559.0742043372,4971665.222817922,62330.905321029146,4797255.816221491,233419.69728958624,5020914.3903703205,163329.93557669537,4932015.879636474,84209.79208518806,5074834.968185832,51899.87368861233,4830044.178249698,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
17700,5128010.751405872,22559.0742043372,4971665.222817922,62330.905321029146,4797255.816221491,233419.69728958624,5020914.3903703205,163329.93557669537,4932015.879636474,84209.79208518806,5074834.968185832,51899.87368861233,4830044.178249698,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
17900,5128010.751405872,22559.0742043372,4971665.222817922,62330.905321029146,4797255.816221491,233419.69728958624,5020914.3903703205,163329.93557669537,4932015.879636474,84209.79208518806,5074834.968185832,51899.87368861233,4830044.178249698,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
18100,5128010.751405872,22559.0742043372,4971665.222817922,62330.905321029146,4797255.816221491,233419.69728958624,5020914.3903703205,163329.93557669537,4932015.879636474,84209.79208518806,5074834.968185832,51899.87368861233,4830044.178249698,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
18300,5128010.751405872,22559.0742043372,4971665.222817922,62330.905321029146,4797255.816221491,233419.69728958624,5020914.3903703205,163329.93557669537,4932015.879636474,84209.79208518806,5074834.968185832,51899.87368861233,4830044.178249698,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
18500,5128010.751405872,22559.0742043372,4971665.222817922,62330.905321029146,4797255.816221491,233419.69728958624,5020914.3903703205,163329.93557669537,4932015.879636474,84209.79208518806,5074834.968185832,51899.87368861233,4830044.178249698,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
18700,5128010.751405872,22559.0742043372,4971665.222817922,62330.905321029146,4797255.816221491,233419.69728958624,5020916.582700131,163329.93557669537,4932015.879636474,84209.79208518806,5074834.968185832,51899.87368861233,4830044.178249698,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
18900,5128010.751405872,22559.0742043372,4971665.222817922,62330.905321029146,4797255.816221491,233419.69728958624,5020916.582700131,163329.93557669537,4932015.879636474,84209.79208518806,5074834.968185832,51899.87368861233,4830044.178249698,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
19100,5128010.751405872,22559.0742043372,4971665.222817922,62330.905321029146,4797255.816221491,233419.69728958624,5020916.582700131,163329.93557669537,4932015.879636474,84209.79208518806,5074834.968185832,51899.87368861233,4830044.178249698,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
19300,5128010.751405872,22559.0742043372,4971665.222817922,62330.905321029146,4797255.816221491,233419.69728958624,5020916.582700131,163329.93557669537,4932015.879636474,84209.79208518806,5074834.968185832,51899.87368861233,4830044.178249698,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
19500,5128010.751405872,22559.0742043372,4971665.222817922,62330.905321029146,4797256.728020567,233419.69728958624,5020916.582700131,163329.93557669537,4932015.879636474,84209.79208518806,5074838.100521807,51899.87368861233,4830044.178249698,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
19700,5128010.751405872,22559.0742043372,4971665.222817922,62330.905321029146,4797256.728020567,233419.69728958624,5020916.582700131,163329.93557669537,4932015.879636474,84209.79208518806,5074838.100521807,51899.87368861233,4830178.752348617,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
19900,5128010.751405872,22559.0742043372,4971665.222817922,62330.905321029146,4797256.728020567,233419.69728958624,5020916.582700131,163329.93557669537,4932015.879636474,84209.79208518806,5074838.100521807,51899.87368861233,4830178.752348617,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
20100,5128010.751405872,22559.0742043372,4971665.222817922,62330.905321029146,4797256.728020567,233419.69728958624,5020916.582700131,163329.93557669537,4932015.879636474,84209.79208518806,5074838.100521807,51899.87368861233,4831867.395113636,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
20300,5128010.751405872,22559.0742043372,4971665.222817922,62330.905321029146,4797256.728020567,233419.69728958624,5020916.582700131,163329.93557669537,4932015.879636474,84209.79208518806,5074838.100521807,51899.87368861233,4831867.395113636,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
20500,5128010.751405872,22559.0742043372,4971665.222817922,62330.905321029146,4797256.728020567,233419.69728958624,5020916.582700131,163329.93557669537,4932015.879636474,84209.79208518806,5074838.100521807,51899.87368861233,4831867.395113636,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
20700,5128010.751405872,22559.0742043372,4971665.222817922,62330.905321029146,4797256.728020567,233419.69728958624,5020916.582700131,163329.93557669537,4932015.879636474,84209.79208518806,5074838.100521807,51899.87368861233,4831867.395113636,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
20900,5128010.751405872,22559.0742043372,4971665.222817922,62330.905321029146,4797256.728020567,233419.69728958624,5020916.582700131,163329.93557669537,4932015.879636474,84209.79208518806,5074838.100521807,51899.87368861233,4832127.02278974,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
21100,5128010.751405872,22559.0742043372,4971665.222817922,62330.905321029146,4797256.728020567,233419.69728958624,5020916.582700131,163329.93557669537,4932015.879636474,84209.79208518806,5074838.100521807,51899.87368861233,4832127.02278974,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
21300,5128010.751405872,22559.0742043372,4971665.222817922,62330.905321029146,4797256.728020567,233419.69728958624,5020916.582700131,163329.93557669537,4932015.879636474,84209.79208518806,5074838.100521807,51899.87368861233,4832127.02278974,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
21500,5128010.751405872,22559.0742043372,4971665.222817922,62330.905321029146,4797256.728020567,233419.69728958624,5020916.582700131,163329.93557669537,4932015.879636474,84209.79208518806,5074838.100521807,51899.87368861233,4832127.02278974,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
21700,5128010.751405872,22559.0742043372,4971665.222817922,62330.905321029146,4797256.728020567,233419.69728958624,5020916.582700131,163329.93557669537,4932015.879636474,84209.79208518806,5075195.511546208,51899.87368861233,4832127.02278974,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
21900,5128010.751405872,22559.0742043372,4971665.222817922,62330.905321029146,4797256.728020567,233419.69728958624,5020916.582700131,163329.93557669537,4932015.879636474,84209.79208518806,5075195.511546208,51899.87368861233,4832127.02278974,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
22100,5128010.751405872,22559.0742043372,4971665.222817922,62330.905321029146,4797256.728020567,233419.69728958624,5020916.582700131,163329.93557669537,4932015.879636474,84209.79208518806,5075195.511546208,51899.87368861233,4832127.02278974,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
22300,5128010.751405872,22559.0742043372,4971665.222817922,62330.905321029146,4797256.728020567,233419.69728958624,5020916.582700131,163329.93557669537,4932015.879636474,84209.79208518806,5075195.511546208,51899.87368861233,4832127.02278974,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
22500,5128010.751405872,22559.0742043372,4971665.222817922,62330.905321029146,4797256.728020567,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075195.511546208,51899.87368861233,4832127.02278974,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
22700,5128010.751405872,22559.0742043372,4971665.222817922,62330.905321029146,4797256.728020567,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075195.511546208,51899.87368861233,4832127.02278974,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
22900,5128010.751405872,22559.0742043372,4971665.222817922,62330.905321029146,4797256.728020567,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075195.511546208,51899.87368861233,4832127.02278974,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
23100,5128010.751405872,22559.0742043372,4971665.222817922,62330.905321029146,4797256.728020567,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075195.511546208,51899.87368861233,4832127.02278974,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
23300,5128010.751405872,22559.0742043372,4971665.222817922,62330.905321029146,4797256.728020567,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075195.511546208,51899.87368861233,4832127.02278974,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
23500,5128010.751405872,22559.0742043372,4971665.222817922,62330.905321029146,4797256.728020567,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075195.511546208,51899.87368861233,4832127.02278974,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
23700,5128010.751405872,22559.0742043372,4971665.222817922,62330.905321029146,4797256.728020567,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075195.511546208,51899.87368861233,4832127.02278974,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
23900,5128010.751405872,22559.0742043372,4971665.222817922,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075195.511546208,51899.87368861233,4832127.02278974,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
24100,5128010.751405872,22559.0742043372,4971665.222817922,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075195.511546208,51899.87368861233,4832127.02278974,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
24300,5128010.751405872,22559.0742043372,4971665.222817922,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075512.157825366,51899.87368861233,4832127.02278974,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
24500,5128010.751405872,22559.0742043372,4971665.222817922,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075512.157825366,51899.87368861233,4832127.02278974,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
24700,5128010.751405872,22559.0742043372,4971665.222817922,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075512.157825366,51899.87368861233,4832127.02278974,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
24900,5128010.751405872,22559.0742043372,4971665.222817922,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075512.157825366,51899.87368861233,4832127.02278974,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
25100,5128010.751405872,22559.0742043372,4971665.222817922,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075512.157825366,51899.87368861233,4832127.02278974,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
25300,5128010.751405872,22559.0742043372,4971665.222817922,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075512.157825366,51899.87368861233,4832127.02278974,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
25500,5128010.751405872,22559.0742043372,4971665.222817922,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075512.157825366,51899.87368861233,4832127.02278974,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
25700,5128010.751405872,22559.0742043372,4971665.222817922,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075512.157825366,51899.87368861233,4832127.02278974,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
25900,5128010.751405872,22559.0742043372,4971665.222817922,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075512.157825366,51899.87368861233,4832127.02278974,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
26100,5128010.751405872,22559.0742043372,4971745.1991537325,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075512.157825366,51899.87368861233,4832127.02278974,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
26300,5128010.751405872,22559.0742043372,4971745.1991537325,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075512.157825366,51899.87368861233,4832127.02278974,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
26500,5128010.751405872,22559.0742043372,4971745.1991537325,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075512.157825366,51899.87368861233,4832127.02278974,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
26700,5128010.751405872,22559.0742043372,4971745.1991537325,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075512.157825366,51899.87368861233,4832127.02278974,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
26900,5128010.751405872,22559.0742043372,4971745.1991537325,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075512.157825366,51899.87368861233,4832127.02278974,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
27100,5128010.751405872,22559.0742043372,4971745.1991537325,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075512.157825366,51899.87368861233,4832127.02278974,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
27300,5128010.751405872,22559.0742043372,4971745.1991537325,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075512.157825366,51899.87368861233,4832127.02278974,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
27500,5128010.751405872,22559.0742043372,4971745.1991537325,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075512.157825366,51899.87368861233,4832127.02278974,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
27700,5128010.751405872,22559.0742043372,4971745.1991537325,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075512.157825366,51899.87368861233,4832127.02278974,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
27900,5128010.751405872,22559.0742043372,4971745.1991537325,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075512.157825366,51899.87368861233,4832127.02278974,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
28100,5128010.751405872,22559.0742043372,4971745.1991537325,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075512.157825366,51899.87368861233,4832127.02278974,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
28300,5128010.751405872,22559.0742043372,4971745.1991537325,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075512.157825366,51899.87368861233,4832127.02278974,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
28500,5128010.751405872,22559.0742043372,4971745.1991537325,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075512.157825366,51899.87368861233,4832127.02278974,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
28700,5128010.751405872,22559.0742043372,4971745.1991537325,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075512.157825366,51899.87368861233,4832127.02278974,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
28900,5128010.751405872,22559.0742043372,4971745.1991537325,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075512.157825366,51899.87368861233,4832127.02278974,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
29100,5128010.751405872,22559.0742043372,4971745.1991537325,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075512.157825366,51899.87368861233,4832127.02278974,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
29300,5128010.751405872,22559.0742043372,4971745.1991537325,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075512.157825366,51899.87368861233,4832127.02278974,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
29500,5128010.751405872,22559.0742043372,4971745.1991537325,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075512.157825366,51899.87368861233,4832127.02278974,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
29700,5128010.751405872,22559.0742043372,4971745.1991537325,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075512.157825366,51899.87368861233,4832127.02278974,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
29900,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075512.157825366,51899.87368861233,4832127.02278974,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
30100,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075512.157825366,51899.87368861233,4832127.02278974,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
30300,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075512.157825366,51899.87368861233,4832185.174887514,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
30500,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075512.157825366,51899.87368861233,4832185.174887514,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
30700,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075512.157825366,51899.87368861233,4832185.174887514,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
30900,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075512.157825366,51899.87368861233,4832185.174887514,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
31100,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075512.157825366,51899.87368861233,4832185.174887514,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
31300,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075512.157825366,51899.87368861233,4832185.174887514,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
31500,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075512.157825366,51899.87368861233,4832185.174887514,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
31700,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075512.157825366,51899.87368861233,4832185.174887514,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
31900,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075512.157825366,51899.87368861233,4832185.174887514,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
32100,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075512.157825366,51899.87368861233,4832185.174887514,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
32300,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075512.157825366,51899.87368861233,4832185.174887514,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
32500,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075512.157825366,51899.87368861233,4832185.174887514,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
32700,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075531.902385294,51899.87368861233,4832185.174887514,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
32900,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075531.902385294,51899.87368861233,4832185.174887514,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
33100,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075531.902385294,51899.87368861233,4832185.174887514,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
33300,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075531.902385294,51899.87368861233,4832185.174887514,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
33500,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075531.902385294,51899.87368861233,4832185.174887514,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
33700,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075531.902385294,51899.87368861233,4832185.174887514,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
33900,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075531.902385294,51899.87368861233,4832185.174887514,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
34100,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075531.902385294,51899.87368861233,4832185.174887514,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
34300,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075531.902385294,51899.87368861233,4832185.174887514,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
34500,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075531.902385294,51899.87368861233,4832185.174887514,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
34700,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075531.902385294,51899.87368861233,4832185.174887514,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
34900,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075531.902385294,51899.87368861233,4832185.174887514,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
35100,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075531.902385294,51899.87368861233,4832185.174887514,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
35300,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075531.902385294,51899.87368861233,4832185.174887514,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
35500,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797284.897980762,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075531.902385294,51899.87368861233,4832185.174887514,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
35700,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797286.206148134,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075531.902385294,51899.87368861233,4832185.174887514,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
35900,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797286.206148134,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075531.902385294,51899.87368861233,4832185.174887514,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
36100,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797286.206148134,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075531.902385294,51899.87368861233,4832185.174887514,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
36300,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797286.206148134,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075531.902385294,51899.87368861233,4832185.174887514,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
36500,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797286.206148134,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075531.902385294,51899.87368861233,4832185.174887514,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
36700,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797286.206148134,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075531.902385294,51899.87368861233,4832185.174887514,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
36900,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797286.206148134,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075531.902385294,51899.87368861233,4832185.174887514,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
37100,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797286.206148134,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075531.902385294,51899.87368861233,4832185.174887514,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
37300,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797286.206148134,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075531.902385294,51899.87368861233,4832185.174887514,108625.25612869846,4960742.567383908,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
37500,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797286.206148134,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075531.902385294,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
37700,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797286.206148134,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075531.902385294,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
37900,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797286.206148134,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075531.902385294,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
38100,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797286.206148134,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075531.902385294,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
38300,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797286.206148134,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075531.902385294,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
38500,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797286.206148134,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075531.902385294,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
38700,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797286.206148134,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075531.902385294,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
38900,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797286.206148134,233419.69728958624,5020916.582700131,163329.93557669537,4932018.41945086,84209.79208518806,5075531.902385294,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
39100,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797286.206148134,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075531.902385294,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
39300,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797286.206148134,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075531.902385294,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
39500,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797286.206148134,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075531.902385294,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
39700,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797286.206148134,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075531.902385294,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
39900,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797286.206148134,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075531.902385294,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
40100,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797286.206148134,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075531.902385294,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
40300,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797286.206148134,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075633.018648494,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
40500,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797286.206148134,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075633.018648494,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
40700,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797288.689642651,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075633.018648494,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
40900,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797288.689642651,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075633.018648494,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
41100,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797288.689642651,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075633.018648494,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
41300,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797288.689642651,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075633.018648494,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
41500,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797288.689642651,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075633.018648494,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
41700,5128586.929012615,22559.0742043372,4971745.1991537325,62330.905321029146,4797288.689642651,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075633.018648494,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
41900,5128586.929012615,22559.0742043372,4971771.536080798,62330.905321029146,4797288.689642651,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075633.018648494,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
42100,5128586.929012615,22559.0742043372,4971771.536080798,62330.905321029146,4797288.689642651,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075633.018648494,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
42300,5128586.929012615,22559.0742043372,4971771.536080798,62330.905321029146,4797288.689642651,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075633.018648494,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
42500,5128586.929012615,22559.0742043372,4971771.536080798,62330.905321029146,4797288.689642651,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075633.018648494,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
42700,5128586.929012615,22559.0742043372,4971771.536080798,62330.905321029146,4797288.689642651,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075633.018648494,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
42900,5128586.929012615,22559.0742043372,4971771.536080798,62330.905321029146,4797288.689642651,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075633.018648494,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
43100,5128586.929012615,22559.0742043372,4971771.536080798,62330.905321029146,4797288.689642651,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075633.018648494,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
43300,5128586.929012615,22559.0742043372,4971771.536080798,62330.905321029146,4797288.689642651,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075633.018648494,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
43500,5128586.929012615,22559.0742043372,4971771.536080798,62330.905321029146,4797288.689642651,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075633.018648494,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
43700,5128586.929012615,22559.0742043372,4971771.536080798,62330.905321029146,4797288.689642651,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075633.018648494,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
43900,5128586.929012615,22559.0742043372,4971771.536080798,62330.905321029146,4797288.689642651,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075633.018648494,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
44100,5128586.929012615,22559.0742043372,4971771.536080798,62330.905321029146,4797288.689642651,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075633.018648494,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
44300,5128586.929012615,22559.0742043372,4971771.536080798,62330.905321029146,4797288.689642651,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075633.018648494,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
44500,5128586.929012615,22559.0742043372,4971771.536080798,62330.905321029146,4797288.689642651,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075633.018648494,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
44700,5128586.929012615,22559.0742043372,4971771.536080798,62330.905321029146,4797288.689642651,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075633.018648494,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
44900,5128586.929012615,22559.0742043372,4971771.536080798,62330.905321029146,4797288.689642651,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075633.018648494,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
45100,5128586.929012615,22559.0742043372,4971771.536080798,62330.905321029146,4797288.689642651,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075633.018648494,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
45300,5128586.929012615,22559.0742043372,4971771.536080798,62330.905321029146,4797288.689642651,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075633.018648494,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
45500,5128586.929012615,22559.0742043372,4971771.536080798,62330.905321029146,4797288.689642651,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075633.018648494,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
45700,5128586.929012615,22559.0742043372,4971771.536080798,62330.905321029146,4797288.689642651,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075633.018648494,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
45900,5128586.929012615,22559.0742043372,4971771.536080798,62330.905321029146,4797288.689642651,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075633.018648494,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
46100,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797288.689642651,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075633.018648494,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
46300,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797288.689642651,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075633.018648494,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
46500,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797288.689642651,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075633.018648494,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
46700,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797288.689642651,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075633.018648494,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
46900,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797288.689642651,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075633.018648494,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
47100,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797371.413707852,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075633.018648494,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
47300,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797371.413707852,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075633.018648494,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
47500,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075633.018648494,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
47700,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075633.018648494,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
47900,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075633.018648494,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
48100,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075662.926559745,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
48300,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075662.926559745,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
48500,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075662.926559745,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
48700,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075662.926559745,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
48900,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075662.926559745,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
49100,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075662.926559745,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
49300,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075662.926559745,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
49500,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075662.926559745,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
49700,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075662.926559745,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
49900,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075662.926559745,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
50100,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075662.926559745,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
50300,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075662.926559745,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
50500,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075662.926559745,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
50700,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075662.926559745,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
50900,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075662.926559745,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
51100,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075662.926559745,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
51300,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075662.926559745,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
51500,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075662.926559745,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
51700,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075662.926559745,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
51900,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075662.926559745,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
52100,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075662.926559745,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
52300,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075662.926559745,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
52500,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075662.926559745,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
52700,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075662.926559745,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
52900,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932692.235863588,84209.79208518806,5075662.926559745,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
53100,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932905.875513222,84209.79208518806,5075662.926559745,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
53300,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932905.875513222,84209.79208518806,5075662.926559745,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
53500,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932905.875513222,84209.79208518806,5075662.926559745,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
53700,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932905.875513222,84209.79208518806,5075662.926559745,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
53900,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932905.875513222,84209.79208518806,5075662.926559745,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
54100,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932905.875513222,84209.79208518806,5075662.926559745,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
54300,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932905.875513222,84209.79208518806,5075662.926559745,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
54500,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932905.875513222,84209.79208518806,5075662.926559745,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
54700,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932905.875513222,84209.79208518806,5075662.926559745,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
54900,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932905.875513222,84209.79208518806,5075662.926559745,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
55100,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932905.875513222,84209.79208518806,5075670.101689177,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
55300,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932905.875513222,84209.79208518806,5075670.101689177,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
55500,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932905.875513222,84209.79208518806,5075670.101689177,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
55700,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932905.875513222,84209.79208518806,5075670.101689177,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
55900,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932905.875513222,84209.79208518806,5075670.101689177,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953728.135518038,29518.86375356288
56100,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932905.875513222,84209.79208518806,5075670.101689177,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
56300,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932905.875513222,84209.79208518806,5075670.101689177,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
56500,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932905.875513222,84209.79208518806,5075670.101689177,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
56700,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932905.875513222,84209.79208518806,5075670.101689177,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
56900,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932905.875513222,84209.79208518806,5075670.101689177,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
57100,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932905.875513222,84209.79208518806,5075670.101689177,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
57300,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932905.875513222,84209.79208518806,5075670.101689177,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
57500,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932905.875513222,84209.79208518806,5075670.101689177,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
57700,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932905.875513222,84209.79208518806,5075670.101689177,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
57900,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932905.875513222,84209.79208518806,5075670.101689177,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
58100,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932905.875513222,84209.79208518806,5075670.101689177,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
58300,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932905.875513222,84209.79208518806,5075670.101689177,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
58500,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932905.875513222,84209.79208518806,5075670.101689177,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
58700,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932905.875513222,84209.79208518806,5075670.101689177,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
58900,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932905.875513222,84209.79208518806,5075670.101689177,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
59100,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932905.875513222,84209.79208518806,5075670.101689177,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
59300,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932905.875513222,84209.79208518806,5075731.093490345,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
59500,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932905.875513222,84209.79208518806,5075731.093490345,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
59700,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932905.875513222,84209.79208518806,5075731.093490345,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
59900,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932905.875513222,84209.79208518806,5075731.093490345,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
60100,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932905.875513222,84209.79208518806,5075731.093490345,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
60300,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932905.875513222,84209.79208518806,5075731.093490345,51899.87368861233,4832185.174887514,108625.25612869846,4960838.628927821,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
60500,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932905.875513222,84209.79208518806,5075732.334772036,51899.87368861233,4832185.174887514,108625.25612869846,4961199.721711927,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
60700,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5020916.582700131,163329.93557669537,4932905.875513222,84209.79208518806,5075732.334772036,51899.87368861233,4832185.174887514,108625.25612869846,4961199.721711927,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
60900,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075732.334772036,51899.87368861233,4832185.174887514,108625.25612869846,4961199.721711927,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
61100,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075732.334772036,51899.87368861233,4832185.174887514,108625.25612869846,4961199.721711927,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
61300,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075732.334772036,51899.87368861233,4832185.174887514,108625.25612869846,4961199.721711927,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
61500,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797742.172991519,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075732.334772036,51899.87368861233,4832185.174887514,108625.25612869846,4961199.721711927,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
61700,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075732.334772036,51899.87368861233,4832185.174887514,108625.25612869846,4961199.721711927,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
61900,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075732.334772036,51899.87368861233,4832185.174887514,108625.25612869846,4961199.721711927,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
62100,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075732.334772036,51899.87368861233,4832185.174887514,108625.25612869846,4961199.721711927,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
62300,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075732.334772036,51899.87368861233,4832185.174887514,108625.25612869846,4961199.721711927,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
62500,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075732.334772036,51899.87368861233,4832185.174887514,108625.25612869846,4961199.721711927,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
62700,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075732.334772036,51899.87368861233,4832185.174887514,108625.25612869846,4961199.721711927,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
62900,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075732.334772036,51899.87368861233,4832185.174887514,108625.25612869846,4961199.721711927,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
63100,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075732.334772036,51899.87368861233,4832185.174887514,108625.25612869846,4961199.721711927,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
63300,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075732.334772036,51899.87368861233,4832185.174887514,108625.25612869846,4961199.721711927,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
63500,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075732.334772036,51899.87368861233,4832185.174887514,108625.25612869846,4961199.721711927,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
63700,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075732.334772036,51899.87368861233,4832185.174887514,108625.25612869846,4961199.721711927,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
63900,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075732.334772036,51899.87368861233,4832185.174887514,108625.25612869846,4961199.721711927,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
64100,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075732.334772036,51899.87368861233,4832185.174887514,108625.25612869846,4961199.721711927,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
64300,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075732.334772036,51899.87368861233,4832185.174887514,108625.25612869846,4961199.721711927,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
64500,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075732.334772036,51899.87368861233,4832185.174887514,108625.25612869846,4961199.721711927,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
64700,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075732.334772036,51899.87368861233,4832185.174887514,108625.25612869846,4961199.721711927,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
64900,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075732.334772036,51899.87368861233,4832185.174887514,108625.25612869846,4961199.721711927,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
65100,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075732.334772036,51899.87368861233,4832185.174887514,108625.25612869846,4961199.721711927,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
65300,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075732.334772036,51899.87368861233,4832185.174887514,108625.25612869846,4961199.721711927,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
65500,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075732.334772036,51899.87368861233,4832185.174887514,108625.25612869846,4961199.721711927,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
65700,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075732.334772036,51899.87368861233,4832185.174887514,108625.25612869846,4961199.721711927,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
65900,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075732.334772036,51899.87368861233,4832185.174887514,108625.25612869846,4961199.721711927,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
66100,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075732.334772036,51899.87368861233,4832185.174887514,108625.25612869846,4961199.721711927,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
66300,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075732.334772036,51899.87368861233,4832185.174887514,108625.25612869846,4961199.721711927,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
66500,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075732.334772036,51899.87368861233,4832185.174887514,108625.25612869846,4961199.721711927,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
66700,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075732.334772036,51899.87368861233,4832185.174887514,108625.25612869846,4961199.721711927,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
66900,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075732.334772036,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
67100,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075732.334772036,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
67300,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075732.334772036,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
67500,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075732.334772036,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
67700,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075733.743146099,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
67900,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075733.743146099,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
68100,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075733.743146099,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
68300,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075733.743146099,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
68500,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075733.743146099,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
68700,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075733.743146099,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
68900,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075733.743146099,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
69100,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075733.743146099,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
69300,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075733.743146099,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868382.16603355,48890.81143427209,4953755.375728188,29518.86375356288
69500,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075733.743146099,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
69700,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075733.743146099,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
69900,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075733.743146099,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
70100,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075733.743146099,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
70300,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075733.743146099,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
70500,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075733.743146099,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
70700,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075733.743146099,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
70900,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075733.743146099,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
71100,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075733.743146099,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
71300,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075733.743146099,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
71500,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075733.743146099,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
71700,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075733.743146099,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
71900,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075733.743146099,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
72100,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5075733.743146099,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
72300,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
72500,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
72700,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
72900,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
73100,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
73300,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
73500,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
73700,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
73900,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
74100,5128593.631416677,22559.0742043372,4971771.536080798,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
74300,5128593.631416677,22559.0742043372,4971777.979300953,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
74500,5128593.631416677,22559.0742043372,4971777.979300953,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
74700,5128593.631416677,22559.0742043372,4971777.979300953,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
74900,5128593.631416677,22559.0742043372,4971777.979300953,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
75100,5128593.631416677,22559.0742043372,4971777.979300953,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
75300,5128593.631416677,22559.0742043372,4971777.979300953,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
75500,5128593.631416677,22559.0742043372,4971777.979300953,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932905.875513222,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
75700,5128593.631416677,22559.0742043372,4971777.979300953,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
75900,5128593.631416677,22559.0742043372,4971777.979300953,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
76100,5128593.631416677,22559.0742043372,4971777.979300953,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
76300,5128593.631416677,22559.0742043372,4971777.979300953,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
76500,5128593.631416677,22559.0742043372,4971777.979300953,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
76700,5128593.631416677,22559.0742043372,4971777.979300953,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
76900,5128593.631416677,22559.0742043372,4971777.979300953,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
77100,5128593.631416677,22559.0742043372,4971777.979300953,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
77300,5128593.631416677,22559.0742043372,4971777.979300953,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
77500,5128593.631416677,22559.0742043372,4971777.979300953,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
77700,5128593.631416677,22559.0742043372,4971777.979300953,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
77900,5128593.631416677,22559.0742043372,4971777.979300953,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
78100,5128593.631416677,22559.0742043372,4971777.979300953,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
78300,5128593.631416677,22559.0742043372,4971777.979300953,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
78500,5128593.631416677,22559.0742043372,4971777.979300953,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
78700,5128593.631416677,22559.0742043372,4971777.979300953,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
78900,5128593.631416677,22559.0742043372,4971777.979300953,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
79100,5128593.631416677,22559.0742043372,4971777.979300953,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
79300,5128593.631416677,22559.0742043372,4971777.979300953,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
79500,5128593.631416677,22559.0742043372,4971777.979300953,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
79700,5128593.631416677,22559.0742043372,4971777.979300953,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
79900,5128593.631416677,22559.0742043372,4971777.979300953,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
80100,5128593.631416677,22559.0742043372,4971777.979300953,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
80300,5128593.631416677,22559.0742043372,4971777.979300953,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
80500,5128593.631416677,22559.0742043372,4971777.979300953,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
80700,5128593.631416677,22559.0742043372,4971777.979300953,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
80900,5128593.631416677,22559.0742043372,4971777.979300953,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
81100,5128593.631416677,22559.0742043372,4971777.979300953,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
81300,5128593.631416677,22559.0742043372,4971777.979300953,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
81500,5128593.631416677,22559.0742043372,4971777.979300953,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
81700,5128593.631416677,22559.0742043372,4971777.979300953,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
81900,5128593.631416677,22559.0742043372,4971777.979300953,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
82100,5128593.631416677,22559.0742043372,4971777.979300953,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
82300,5128593.631416677,22559.0742043372,4971777.979300953,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
82500,5128593.631416677,22559.0742043372,4971777.979300953,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
82700,5128593.631416677,22559.0742043372,4971777.979300953,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
82900,5128593.631416677,22559.0742043372,4971777.979300953,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
83100,5128593.631416677,22559.0742043372,4971777.979300953,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
83300,5128593.631416677,22559.0742043372,4971777.979300953,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
83500,5128593.631416677,22559.0742043372,4971777.979300953,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
83700,5128593.631416677,22559.0742043372,4971777.979300953,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
83900,5128593.631416677,22559.0742043372,4971777.979300953,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
84100,5128593.631416677,22559.0742043372,4971975.955902556,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
84300,5128593.631416677,22559.0742043372,4971975.955902556,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
84500,5128593.631416677,22559.0742043372,4971975.955902556,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
84700,5128593.631416677,22559.0742043372,4971975.955902556,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
84900,5128593.631416677,22559.0742043372,4971975.955902556,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
85100,5128593.631416677,22559.0742043372,4971975.955902556,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
85300,5128593.631416677,22559.0742043372,4971975.955902556,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
85500,5128593.631416677,22559.0742043372,4971975.955902556,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
85700,5128593.631416677,22559.0742043372,4971975.955902556,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
85900,5128593.631416677,22559.0742043372,4971975.955902556,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
86100,5128593.631416677,22559.0742043372,4972051.625823578,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
86300,5128593.631416677,22559.0742043372,4972051.625823578,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
86500,5128593.631416677,22559.0742043372,4972051.625823578,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
86700,5128593.631416677,22559.0742043372,4972051.625823578,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
86900,5128593.631416677,22559.0742043372,4972051.625823578,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
87100,5128593.631416677,22559.0742043372,4972051.625823578,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
87300,5128593.631416677,22559.0742043372,4972051.625823578,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
87500,5128593.631416677,22559.0742043372,4972051.625823578,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
87700,5128593.631416677,22559.0742043372,4972051.625823578,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
87900,5128593.631416677,22559.0742043372,4972051.625823578,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
88100,5128593.631416677,22559.0742043372,4972051.625823578,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
88300,5128593.631416677,22559.0742043372,4972051.625823578,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
88500,5128593.631416677,22559.0742043372,4972051.625823578,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
88700,5128593.631416677,22559.0742043372,4972051.625823578,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
88900,5128593.631416677,22559.0742043372,4972051.625823578,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
89100,5128593.631416677,22559.0742043372,4972051.625823578,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
89300,5128593.631416677,22559.0742043372,4972051.625823578,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
89500,5128593.631416677,22559.0742043372,4972051.625823578,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
89700,5128593.631416677,22559.0742043372,4972051.625823578,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
89900,5128593.631416677,22559.0742043372,4972051.625823578,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
90100,5128593.631416677,22559.0742043372,4972051.625823578,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
90300,5128593.631416677,22559.0742043372,4972051.625823578,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
90500,5128593.631416677,22559.0742043372,4972051.625823578,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
90700,5128593.631416677,22559.0742043372,4972051.625823578,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961199.721711927,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
90900,5128593.631416677,22559.0742043372,4972051.625823578,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961233.76834183,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
91100,5128593.631416677,22559.0742043372,4972051.625823578,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961233.76834183,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
91300,5128593.631416677,22559.0742043372,4972051.625823578,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961233.76834183,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
91500,5128593.631416677,22559.0742043372,4972051.625823578,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961233.76834183,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
91700,5128593.631416677,22559.0742043372,4972051.625823578,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961233.76834183,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
91900,5128593.631416677,22559.0742043372,4972051.625823578,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961233.76834183,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
92100,5128593.631416677,22559.0742043372,4972051.625823578,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961233.76834183,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
92300,5128593.631416677,22559.0742043372,4972051.625823578,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961233.76834183,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
92500,5128593.631416677,22559.0742043372,4972051.625823578,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961233.76834183,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
92700,5128593.631416677,22559.0742043372,4972051.625823578,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961233.76834183,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
92900,5128593.631416677,22559.0742043372,4972051.625823578,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961233.76834183,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
93100,5128593.631416677,22559.0742043372,4972051.625823578,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961233.76834183,84954.29137020516,4868385.612117572,48890.81143427209,4953755.375728188,29518.86375356288
93300,5128593.631416677,22559.0742043372,4972051.625823578,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961233.76834183,84954.29137020516,4868385.612117572,48890.81143427209,4954029.537859509,29518.86375356288
93500,5128593.631416677,22559.0742043372,4972051.625823578,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961233.76834183,84954.29137020516,4868385.612117572,48890.81143427209,4954029.537859509,29518.86375356288
93700,5128593.631416677,22559.0742043372,4972051.625823578,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961233.76834183,84954.29137020516,4868385.612117572,48890.81143427209,4954029.537859509,29518.86375356288
93900,5128593.631416677,22559.0742043372,4972051.625823578,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961233.76834183,84954.29137020516,4868385.612117572,48890.81143427209,4954029.537859509,29518.86375356288
94100,5128593.631416677,22559.0742043372,4972170.655851254,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961233.76834183,84954.29137020516,4868385.612117572,48890.81143427209,4954029.537859509,29518.86375356288
94300,5128593.631416677,22559.0742043372,4972170.655851254,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961233.76834183,84954.29137020516,4868385.612117572,48890.81143427209,4954029.537859509,29518.86375356288
94500,5128593.631416677,22559.0742043372,4972170.655851254,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961233.76834183,84954.29137020516,4868385.612117572,48890.81143427209,4954029.537859509,29518.86375356288
94700,5128593.631416677,22559.0742043372,4972170.655851254,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961233.76834183,84954.29137020516,4868385.612117572,48890.81143427209,4954029.537859509,29518.86375356288
94900,5128593.631416677,22559.0742043372,4972170.655851254,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961233.76834183,84954.29137020516,4868385.612117572,48890.81143427209,4954029.537859509,29518.86375356288
95100,5128593.631416677,22559.0742043372,4972170.655851254,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961233.76834183,84954.29137020516,4868385.612117572,48890.81143427209,4954029.537859509,29518.86375356288
95300,5128593.631416677,22559.0742043372,4972170.655851254,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961233.76834183,84954.29137020516,4868385.612117572,48890.81143427209,4954029.537859509,29518.86375356288
95500,5128593.631416677,22559.0742043372,4972170.655851254,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961233.76834183,84954.29137020516,4868385.612117572,48890.81143427209,4954029.537859509,29518.86375356288
95700,5128593.631416677,22559.0742043372,4972170.655851254,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961233.76834183,84954.29137020516,4868385.612117572,48890.81143427209,4954029.537859509,29518.86375356288
95900,5128593.631416677,22559.0742043372,4972170.655851254,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961233.76834183,84954.29137020516,4868385.612117572,48890.81143427209,4954029.537859509,29518.86375356288
96100,5128593.631416677,22559.0742043372,4972170.655851254,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961233.76834183,84954.29137020516,4868385.612117572,48890.81143427209,4954029.537859509,29518.86375356288
96300,5128593.631416677,22559.0742043372,4972170.655851254,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961233.76834183,84954.29137020516,4868385.612117572,48890.81143427209,4954029.537859509,29518.86375356288
96500,5128593.631416677,22559.0742043372,4972170.655851254,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961233.76834183,84954.29137020516,4868385.612117572,48890.81143427209,4954029.537859509,29518.86375356288
96700,5128593.631416677,22559.0742043372,4972170.655851254,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961233.76834183,84954.29137020516,4868385.612117572,48890.81143427209,4954029.537859509,29518.86375356288
96900,5128593.631416677,22559.0742043372,4972170.655851254,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961233.76834183,84954.29137020516,4868385.612117572,48890.81143427209,4954029.537859509,29518.86375356288
97100,5128593.631416677,22559.0742043372,4972170.655851254,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961233.76834183,84954.29137020516,4868385.612117572,48890.81143427209,4954029.537859509,29518.86375356288
97300,5128593.631416677,22559.0742043372,4972170.655851254,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961233.76834183,84954.29137020516,4868385.612117572,48890.81143427209,4954029.537859509,29518.86375356288
97500,5128593.631416677,22559.0742043372,4972170.655851254,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961233.76834183,84954.29137020516,4868385.612117572,48890.81143427209,4954029.537859509,29518.86375356288
97700,5128593.631416677,22559.0742043372,4972170.655851254,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961233.76834183,84954.29137020516,4868385.612117572,48890.81143427209,4954029.537859509,29518.86375356288
97900,5128593.631416677,22559.0742043372,4972170.655851254,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961233.76834183,84954.29137020516,4868385.612117572,48890.81143427209,4954029.537859509,29518.86375356288
98100,5128593.631416677,22559.0742043372,4972170.655851254,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961233.76834183,84954.29137020516,4868385.612117572,48890.81143427209,4954029.537859509,29518.86375356288
98300,5128593.631416677,22559.0742043372,4972170.655851254,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961233.76834183,84954.29137020516,4868385.612117572,48890.81143427209,4954029.537859509,29518.86375356288
98500,5128593.631416677,22559.0742043372,4972170.655851254,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961233.76834183,84954.29137020516,4868385.612117572,48890.81143427209,4954029.537859509,29518.86375356288
98700,5128593.631416677,22559.0742043372,4972170.655851254,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961233.76834183,84954.29137020516,4868385.612117572,48890.81143427209,4954029.537859509,29518.86375356288
98900,5128593.631416677,22559.0742043372,4972170.655851254,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961233.76834183,84954.29137020516,4868385.612117572,48890.81143427209,4954029.537859509,29518.86375356288
99100,5128593.631416677,22559.0742043372,4972170.655851254,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961233.76834183,84954.29137020516,4868385.612117572,48890.81143427209,4954029.537859509,29518.86375356288
99300,5128593.631416677,22559.0742043372,4972170.655851254,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961233.76834183,84954.29137020516,4868385.612117572,48890.81143427209,4954029.537859509,29518.86375356288
99500,5128593.631416677,22559.0742043372,4972170.655851254,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961233.76834183,84954.29137020516,4868385.612117572,48890.81143427209,4954029.537859509,29518.86375356288
99700,5128593.631416677,22559.0742043372,4972170.655851254,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961233.76834183,84954.29137020516,4868385.612117572,48890.81143427209,4954029.537859509,29518.86375356288
99900,5128593.631416677,22559.0742043372,4972170.655851254,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961233.76834183,84954.29137020516,4868385.612117572,48890.81143427209,4954029.537859509,29518.86375356288
100100,5128593.631416677,22559.0742043372,4972170.655851254,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961233.76834183,84954.29137020516,4868385.612117572,48890.81143427209,4954029.537859509,29518.86375356288
100300,5128593.631416677,22559.0742043372,4972170.655851254,62330.905321029146,4797752.372814728,233419.69728958624,5021099.434157651,163329.93557669537,4932923.162787438,84209.79208518806,5076425.786388366,51899.87368861233,4832195.318465553,108625.25612869846,4961233.76834183,84954.29137020516,4868385.612117572,48890.81143427209,4954029.537859509,29518.86375356288


==> data/exp/ga/power2quads/OP_SIGNED_MULT_8x8_BAUGH_WOOLEY_A1_PDPLUT_0.8_AVG_ABS_REL_ERR_0.8_ga_10_aug_progress_ppf.csv <==
NUM_EVALS,TOT_HV_0,MAX_HV_0,TOT_HV_1,MAX_HV_1,TOT_HV_2,MAX_HV_2,TOT_HV_3,MAX_HV_3,TOT_HV_4,MAX_HV_4,TOT_HV_5,MAX_HV_5,TOT_HV_6,MAX_HV_6,TOT_HV_7,MAX_HV_7,TOT_HV_8,MAX_HV_8,TOT_HV_9,MAX_HV_9
500,15272535.957543075,21333.37477948366,15272535.957543075,21333.37477948366,15272535.957543075,21333.37477948366,15272535.957543075,21333.37477948366,15272535.957543075,21333.37477948366,15272535.957543075,21333.37477948366,15272535.957543075,21333.37477948366,15272535.957543075,21333.37477948366,15272535.957543075,21333.37477948366,15272535.957543075,21333.37477948366
700,15272535.957543075,21333.37477948366,15272535.957543075,21333.37477948366,15272535.957543075,21333.37477948366,15272535.957543075,21333.37477948366,15272535.957543075,21333.37477948366,15272535.957543075,21333.37477948366,15272535.957543075,21333.37477948366,15272535.957543075,21333.37477948366,15272535.957543075,21333.37477948366,15272535.957543075,21333.37477948366
900,15272535.957543075,21333.37477948366,15272535.957543075,21333.37477948366,15272535.957543075,21333.37477948366,15272535.957543075,21333.37477948366,15272535.957543075,21333.37477948366,15272535.957543075,21333.37477948366,15272535.957543075,21333.37477948366,15272535.957543075,21333.37477948366,15272535.957543075,21333.37477948366,15272535.957543075,21333.37477948366
1100,15279831.798186604,21333.37477948366,15302908.564133575,19557.833839878127,15293838.793831032,39756.02933098894,15285666.853863124,21155.786620041603,15310001.665029228,19557.833839878127,15294835.192356125,23758.448941439387,15275467.247137489,19993.11021229247,15277176.872847795,21333.37477948366,15297338.121828211,22370.92139794851,15287035.702584958,20894.26598284353
1300,15279831.798186604,21333.37477948366,15302908.564133575,19557.833839878127,15293838.793831032,39756.02933098894,15285666.853863124,21155.786620041603,15310001.665029228,19557.833839878127,15294835.192356125,23758.448941439387,15275467.247137489,19993.11021229247,15277176.872847795,21333.37477948366,15297338.121828211,22370.92139794851,15287035.702584958,20894.26598284353
1500,15279831.798186604,21333.37477948366,15302908.564133575,19557.833839878127,15293838.793831032,39756.02933098894,15285666.853863124,21155.786620041603,15310001.665029228,19557.833839878127,15294835.192356125,23758.448941439387,15275467.247137489,19993.11021229247,15277176.872847795,21333.37477948366,15297338.121828211,22370.92139794851,15287035.702584958,20894.26598284353
1700,15313488.67682438,33389.45233770321,15314282.484211233,26517.378660929782,15298995.477876509,27816.107290930773,15317511.043327551,26383.48748557471,15311153.168271376,19557.833839878127,15309416.020312078,19373.84425674578,15282596.170608532,10614.82020427838,15311436.224627282,21333.37477948366,15301320.235239672,22370.92139794851,15338476.021010958,20894.26598284353
1900,15313488.67682438,33389.45233770321,15314282.484211233,26517.378660929782,15298995.477876509,27816.107290930773,15317511.043327551,26383.48748557471,15311153.168271376,19557.833839878127,15309416.020312078,19373.84425674578,15282596.170608532,10614.82020427838,15311436.224627282,21333.37477948366,15301320.235239672,22370.92139794851,15338476.021010958,20894.26598284353
2100,15313488.67682438,33389.45233770321,15314282.484211233,26517.378660929782,15298995.477876509,27816.107290930773,15317511.043327551,26383.48748557471,15312840.110349745,11377.11633015168,15309416.020312078,19373.84425674578,15282596.170608532,10614.82020427838,15311436.224627282,21333.37477948366,15314829.089042598,20271.60599258317,15338476.021010958,20894.26598284353
2300,15331259.527787032,7139.63667769206,15330564.15487067,19497.878224941724,15321984.913212577,9098.005464320162,15322422.286606207,18492.589471987456,15312840.110349745,11377.11633015168,15316784.431236723,17604.13819980275,15298662.939270925,8606.26024718409,15319501.358915497,21333.37477948366,15314829.089042598,20271.60599258317,15340055.36495493,15767.746582203876
2500,15331259.527787032,7139.63667769206,15330564.15487067,19497.878224941724,15321984.913212577,9098.005464320162,15322422.286606207,18492.589471987456,15312840.110349745,11377.11633015168,15316784.431236723,17604.13819980275,15298662.939270925,8606.26024718409,15319501.358915497,21333.37477948366,15314829.089042598,20271.60599258317,15340055.36495493,15767.746582203876
2700,15354106.066604622,30365.81489897877,15335310.111871865,8779.361252362878,15333259.497066218,8939.240675432957,15324937.436795631,18492.589471987456,15336778.17334544,11377.11633015168,15316957.216157248,17604.13819980275,15319468.84040832,9954.075239519883,15323595.592734432,21333.37477948366,15338995.148584556,17076.16403596936,15343035.611064536,15767.746582203876
2900,15354106.066604622,30365.81489897877,15335310.111871865,8779.361252362878,15333259.497066218,8939.240675432957,15324937.436795631,18492.589471987456,15336778.17334544,11377.11633015168,15316957.216157248,17604.13819980275,15319468.84040832,9954.075239519883,15323595.592734432,21333.37477948366,15338995.148584556,17076.16403596936,15343035.611064536,15767.746582203876
3100,15354106.066604622,30365.81489897877,15335310.111871865,8779.361252362878,15333259.497066218,8939.240675432957,15324937.436795631,18492.589471987456,15336778.17334544,11377.11633015168,15316957.216157248,17604.13819980275,15319468.84040832,9954.075239519883,15323595.592734432,21333.37477948366,15338995.148584556,17076.16403596936,15343035.611064536,15767.746582203876
3300,15371510.483957626,35956.92294259902,15367836.7291366,14718.264742373129,15346776.745015234,8939.240675432957,15334638.94444639,18492.589471987456,15344565.91336546,11377.11633015168,15330249.929837331,17604.13819980275,15319544.396151489,9900.583429412154,15331305.40448259,21333.37477948366,15341205.24300762,17076.16403596936,15354000.95659323,15767.746582203876
3500,15371510.483957626,35956.92294259902,15367836.7291366,14718.264742373129,15346776.745015234,8939.240675432957,15334638.94444639,18492.589471987456,15344565.91336546,11377.11633015168,15330249.929837331,17604.13819980275,15319544.396151489,9900.583429412154,15331305.40448259,21333.37477948366,15341205.24300762,17076.16403596936,15354000.95659323,15767.746582203876
3700,15371510.483957626,35956.92294259902,15367836.7291366,14718.264742373129,15346776.745015234,8939.240675432957,15334638.94444639,18492.589471987456,15344565.91336546,11377.11633015168,15330249.929837331,17604.13819980275,15319544.396151489,9900.583429412154,15331305.40448259,21333.37477948366,15341205.24300762,17076.16403596936,15354000.95659323,15767.746582203876
3900,15371599.284007166,8052.426845339969,15377499.077170352,21267.01844434052,15362279.665385451,17809.516106584753,15368941.86431483,20800.86826034462,15346098.23688938,11377.11633015168,15342777.289149834,17604.13819980275,15323822.93990994,5796.644679873471,15348790.748381805,40729.13085456811,15364911.776421206,17203.162902482356,15364995.3491056,15767.746582203876
4100,15371599.284007166,8052.426845339969,15377499.077170352,21267.01844434052,15362279.665385451,17809.516106584753,15368941.86431483,20800.86826034462,15346098.23688938,11377.11633015168,15342777.289149834,17604.13819980275,15323822.93990994,5796.644679873471,15348790.748381805,40729.13085456811,15364911.776421206,17203.162902482356,15364995.3491056,15767.746582203876
4300,15371599.284007166,8052.426845339969,15379317.244697522,21267.01844434052,15379892.53672736,17273.51936498758,15368941.86431483,20800.86826034462,15346098.23688938,11377.11633015168,15342777.289149834,17604.13819980275,15336081.28629208,5796.644679873471,15348790.748381805,40729.13085456811,15364911.776421206,17203.162902482356,15364995.3491056,15767.746582203876
4500,15372769.310282923,8052.426845339969,15379317.244697522,21267.01844434052,15379892.53672736,17273.51936498758,15369752.805127747,18492.589471987456,15358493.91824616,22314.725239143667,15348228.37333262,23767.35624821541,15336081.28629208,5796.644679873471,15355041.541472215,21333.37477948366,15365128.717297483,17203.162902482356,15379027.872335987,25056.166141822014
4700,15372769.310282923,8052.426845339969,15379317.244697522,21267.01844434052,15379892.53672736,17273.51936498758,15369752.805127747,18492.589471987456,15358493.91824616,22314.725239143667,15348228.37333262,23767.35624821541,15336081.28629208,5796.644679873471,15355041.541472215,21333.37477948366,15365128.717297483,17203.162902482356,15379027.872335987,25056.166141822014
4900,15383929.566560712,9007.326618991132,15392842.581354177,8779.361252362878,15379912.806050248,17273.51936498758,15392917.5714468,45497.39454669234,15381414.93156456,11377.11633015168,15351704.080600986,17604.13819980275,15339329.223488623,5796.644679873471,15386178.551618924,23444.98851293123,15366936.956601286,17076.16403596936,15379027.872335987,25056.166141822014
5100,15383929.566560712,9007.326618991132,15392842.581354177,8779.361252362878,15379912.806050248,17273.51936498758,15392917.5714468,45497.39454669234,15381414.93156456,11377.11633015168,15351704.080600986,17604.13819980275,15339329.223488623,5796.644679873471,15386178.551618924,23444.98851293123,15366936.956601286,17076.16403596936,15380293.531462109,15767.746582203876
5300,15383929.566560712,9007.326618991132,15392842.581354177,8779.361252362878,15379912.806050248,17273.51936498758,15392917.5714468,45497.39454669234,15381414.93156456,11377.11633015168,15351704.080600986,17604.13819980275,15339329.223488623,5796.644679873471,15386178.551618924,23444.98851293123,15366936.956601286,17076.16403596936,15380293.531462109,15767.746582203876
5500,15383946.384912204,9007.326618991132,15394530.031565342,8779.361252362878,15379991.641431462,17273.51936498758,15392946.952041153,18492.589471987456,15383396.483084606,11377.11633015168,15382549.167475635,17604.13819980275,15359921.860864809,7148.95601684777,15387271.903650863,21333.37477948366,15380266.454807935,17076.16403596936,15390691.374337886,19770.18796582741
5700,15383946.384912204,9007.326618991132,15394530.031565342,8779.361252362878,15379991.641431462,17273.51936498758,15392946.952041153,18492.589471987456,15383396.483084606,11377.11633015168,15382549.167475635,17604.13819980275,15359921.860864809,7148.95601684777,15387271.903650863,21333.37477948366,15380266.454807935,17076.16403596936,15390691.374337886,19770.18796582741
5900,15383946.384912204,9007.326618991132,15394530.031565342,8779.361252362878,15379991.641431462,17273.51936498758,15392946.952041153,18492.589471987456,15383396.483084606,11377.11633015168,15382549.167475635,17604.13819980275,15359921.860864809,7148.95601684777,15387271.903650863,21333.37477948366,15380266.454807935,17076.16403596936,15390691.374337886,19770.18796582741
6100,15385217.84126435,44109.15845508813,15394939.324678311,8779.361252362878,15380095.503731873,16913.327041861816,15393053.292431269,18492.589471987456,15396344.133246675,11377.11633015168,15382761.42242913,17604.13819980275,15367061.944064245,6075.017991900067,15387632.08402978,21333.37477948366,15381758.973370304,17076.16403596936,15390907.433695182,19770.18796582741
6300,15385217.84126435,44109.15845508813,15394939.324678311,8779.361252362878,15380095.503731873,16913.327041861816,15393053.292431269,18492.589471987456,15396344.133246675,11377.11633015168,15382761.42242913,17604.13819980275,15367061.944064245,6075.017991900067,15387632.08402978,21333.37477948366,15381758.973370304,17076.16403596936,15390907.433695182,19770.18796582741
6500,15385217.84126435,44109.15845508813,15398590.903289048,8779.361252362878,15393977.222047102,15200.648888724803,15393053.292431269,18492.589471987456,15396344.133246675,11377.11633015168,15382761.42242913,17604.13819980275,15367061.944064245,6075.017991900067,15387632.08402978,21333.37477948366,15381807.37324676,17076.16403596936,15390907.433695182,19770.18796582741
6700,15390393.190954505,7139.63667769206,15398590.903289048,8779.361252362878,15393977.222047102,15200.648888724803,15395055.8921584,18492.589471987456,15397305.194470488,11377.11633015168,15383438.595803209,17604.13819980275,15367061.944064245,6075.017991900067,15387868.601842202,21333.37477948366,15381807.37324676,17076.16403596936,15402324.9775737,15767.746582203876
6900,15390393.190954505,7139.63667769206,15398590.903289048,8779.361252362878,15393977.222047102,15200.648888724803,15395055.8921584,18492.589471987456,15397305.194470488,11377.11633015168,15383438.595803209,17604.13819980275,15367061.944064245,6075.017991900067,15387868.601842202,21333.37477948366,15381807.37324676,17076.16403596936,15402324.9775737,15767.746582203876
7100,15391975.22243848,7139.63667769206,15406065.346642423,8779.361252362878,15394378.247941108,15200.648888724803,15395055.8921584,18492.589471987456,15397305.194470488,11377.11633015168,15395657.596644845,17604.13819980275,15367090.62137447,6075.017991900067,15387905.137461826,21333.37477948366,15395705.452324295,17076.16403596936,15402324.9775737,15767.746582203876
7300,15391975.22243848,7139.63667769206,15406065.346642423,8779.361252362878,15394378.247941108,15200.648888724803,15395204.787952865,18492.589471987456,15412001.237897815,11377.11633015168,15395657.596644845,17604.13819980275,15367090.62137447,6075.017991900067,15387905.137461826,21333.37477948366,15395705.452324295,17076.16403596936,15403092.185743408,15767.746582203876
7500,15391975.22243848,7139.63667769206,15406065.346642423,8779.361252362878,15394378.247941108,15200.648888724803,15395204.787952865,18492.589471987456,15412001.237897815,11377.11633015168,15395657.596644845,17604.13819980275,15367090.62137447,6075.017991900067,15387905.137461826,21333.37477948366,15395705.452324295,17076.16403596936,15403092.185743408,15767.746582203876
7700,15392219.124444466,7139.63667769206,15406065.346642423,8779.361252362878,15394957.952188836,13850.265483463065,15395204.787952865,18492.589471987456,15412044.707935557,11377.11633015168,15397067.081616703,17604.13819980275,15367939.820818072,5796.644679873471,15389473.047184853,21333.37477948366,15396709.493741252,17076.16403596936,15403094.145805122,15767.746582203876
7900,15392219.124444466,7139.63667769206,15406065.346642423,8779.361252362878,15394957.952188836,13850.265483463065,15395288.116420873,18492.589471987456,15412044.707935557,11377.11633015168,15397067.081616703,17604.13819980275,15367939.820818072,5796.644679873471,15389473.047184853,21333.37477948366,15396709.493741252,17076.16403596936,15403094.145805122,15767.746582203876
8100,15392219.124444466,7139.63667769206,15406101.808561582,8779.361252362878,15394957.952188836,13850.265483463065,15395288.116420873,18492.589471987456,15412044.707935557,11377.11633015168,15397067.081616703,17604.13819980275,15367939.820818072,5796.644679873471,15389473.047184853,21333.37477948366,15396709.493741252,17076.16403596936,15403094.145805122,15767.746582203876
8300,15392543.913694097,7139.63667769206,15406101.808561582,8779.361252362878,15401948.241629066,8939.240675432957,15395553.91393382,18492.589471987456,15412359.940821549,11377.11633015168,15400612.215462577,17604.13819980275,15378145.530893208,5796.644679873471,15389652.4055141,21333.37477948366,15396712.294315,17076.16403596936,15410281.47564852,15767.746582203876
8500,15392543.913694097,7139.63667769206,15406101.808561582,8779.361252362878,15401948.241629066,8939.240675432957,15395553.91393382,18492.589471987456,15412359.940821549,11377.11633015168,15400612.215462577,17604.13819980275,15378145.530893208,5796.644679873471,15389652.4055141,21333.37477948366,15396712.294315,17076.16403596936,15410281.47564852,15767.746582203876
8700,15392543.913694097,7139.63667769206,15406101.808561582,8779.361252362878,15401948.241629066,8939.240675432957,15395553.91393382,18492.589471987456,15412359.940821549,11377.11633015168,15400612.215462577,17604.13819980275,15388422.786172394,6263.229614162853,15390343.720650336,21333.37477948366,15397338.858344017,17076.16403596936,15410281.47564852,15767.746582203876
8900,15393002.43774086,7139.63667769206,15406101.808561582,8779.361252362878,15401948.241629066,8939.240675432957,15398986.70694624,18492.589471987456,15413113.295249652,11377.11633015168,15400641.511759209,17604.13819980275,15388422.786172394,6263.229614162853,15390343.720650336,21333.37477948366,15397338.858344017,17076.16403596936,15410286.758250916,15767.746582203876
9100,15393002.43774086,7139.63667769206,15406101.808561582,8779.361252362878,15401948.241629066,8939.240675432957,15398986.70694624,18492.589471987456,15413113.295249652,11377.11633015168,15400641.511759209,17604.13819980275,15388422.786172394,6263.229614162853,15390343.720650336,21333.37477948366,15397338.858344017,17076.16403596936,15410286.758250916,15767.746582203876
9300,15393002.43774086,7139.63667769206,15406101.808561582,8779.361252362878,15402290.513216142,8939.240675432957,15398986.70694624,18492.589471987456,15413113.295249652,11377.11633015168,15400641.511759209,17604.13819980275,15393460.021835262,6126.895628221685,15400875.73439039,21333.37477948366,15397342.422575343,17076.16403596936,15410286.758250916,15767.746582203876
9500,15393002.43774086,7139.63667769206,15406101.808561582,8779.361252362878,15402290.513216142,8939.240675432957,15399951.391281776,18492.589471987456,15413131.216359165,11377.11633015168,15401969.420920134,17604.13819980275,15393460.021835262,6126.895628221685,15400875.73439039,21333.37477948366,15397342.422575343,17076.16403596936,15410358.863582626,15767.746582203876
9700,15393002.43774086,7139.63667769206,15406101.808561582,8779.361252362878,15402290.513216142,8939.240675432957,15399951.391281776,18492.589471987456,15413131.216359165,11377.11633015168,15401969.420920134,17604.13819980275,15393460.021835262,6126.895628221685,15400875.73439039,21333.37477948366,15397342.422575343,17076.16403596936,15410358.863582626,15767.746582203876
9900,15400113.184119124,7139.63667769206,15406102.561728608,8779.361252362878,15402290.513216142,8939.240675432957,15399951.391281776,18492.589471987456,15413131.216359165,11377.11633015168,15401969.420920134,17604.13819980275,15393910.242344122,6126.895628221685,15400887.687060904,21333.37477948366,15397420.643621512,17076.16403596936,15410358.863582626,15767.746582203876
10100,15400113.184119124,7139.63667769206,15406102.561728608,8779.361252362878,15402290.513216142,8939.240675432957,15399951.391281776,18492.589471987456,15413131.216359165,11377.11633015168,15401969.420920134,17604.13819980275,15393910.242344122,6126.895628221685,15400887.687060904,21333.37477948366,15397420.643621512,17076.16403596936,15410358.863582626,15767.746582203876
10300,15400113.184119124,7139.63667769206,15409535.354741026,8779.361252362878,15402290.513216142,8939.240675432957,15399951.391281776,18492.589471987456,15413131.216359165,11377.11633015168,15401969.420920134,17604.13819980275,15393910.242344122,6126.895628221685,15400887.687060904,21333.37477948366,15397420.643621512,17076.16403596936,15410358.863582626,15767.746582203876
10500,15400113.184119124,7139.63667769206,15409535.354741026,8779.361252362878,15402290.513216142,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15401969.420920134,17604.13819980275,15400728.83045838,6813.58472013993,15400996.719883531,21333.37477948366,15397422.835951325,17076.16403596936,15410358.863582626,15767.746582203876
10700,15400113.184119124,7139.63667769206,15409535.354741026,8779.361252362878,15402290.513216142,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15401969.420920134,17604.13819980275,15400728.83045838,6813.58472013993,15400996.719883531,21333.37477948366,15397422.835951325,17076.16403596936,15410358.863582626,15767.746582203876
10900,15400113.184119124,7139.63667769206,15409535.354741026,8779.361252362878,15402290.513216142,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15401969.420920134,17604.13819980275,15401781.7057202,5796.644679873471,15400996.719883531,21333.37477948366,15397422.835951325,17076.16403596936,15410358.863582626,15767.746582203876
11100,15400113.184119124,7139.63667769206,15409535.354741026,8779.361252362878,15402290.513216142,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15401969.435994182,17604.13819980275,15401781.7057202,5796.644679873471,15400996.719883531,21333.37477948366,15397422.835951325,17076.16403596936,15410358.863582626,15767.746582203876
11300,15400113.184119124,7139.63667769206,15409535.354741026,8779.361252362878,15402290.513216142,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15401969.435994182,17604.13819980275,15401781.7057202,5796.644679873471,15400996.719883531,21333.37477948366,15397422.835951325,17076.16403596936,15410358.863582626,15767.746582203876
11500,15400113.184119124,7139.63667769206,15409535.354741026,8779.361252362878,15402290.513216142,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15401969.435994182,17604.13819980275,15401781.7057202,5796.644679873471,15400996.719883531,21333.37477948366,15404236.420671465,17076.16403596936,15410358.863582626,15767.746582203876
11700,15400113.184119124,7139.63667769206,15409535.354741026,8779.361252362878,15402290.513216142,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15401781.7057202,5796.644679873471,15400996.719883531,21333.37477948366,15404236.420671465,17076.16403596936,15410358.863582626,15767.746582203876
11900,15400113.184119124,7139.63667769206,15409535.354741026,8779.361252362878,15402290.513216142,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15401781.7057202,5796.644679873471,15400996.719883531,21333.37477948366,15404236.420671465,17076.16403596936,15410358.863582626,15767.746582203876
12100,15400113.184119124,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405217.255440408,5796.644679873471,15400996.719883531,21333.37477948366,15404236.420671465,17076.16403596936,15410358.863582626,15767.746582203876
12300,15400113.184119124,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405217.255440408,5796.644679873471,15400996.719883531,21333.37477948366,15404236.420671465,17076.16403596936,15410358.863582626,15767.746582203876
12500,15400113.184119124,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405217.255440408,5796.644679873471,15400996.719883531,21333.37477948366,15404236.420671465,17076.16403596936,15410358.863582626,15767.746582203876
12700,15400113.184119124,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405218.240016213,5796.644679873471,15400996.719883531,21333.37477948366,15404284.252359765,17076.16403596936,15410358.863582626,15767.746582203876
12900,15400113.184119124,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405218.240016213,5796.644679873471,15400996.719883531,21333.37477948366,15404284.252359765,17076.16403596936,15410358.863582626,15767.746582203876
13100,15400113.184119124,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405218.240016213,5796.644679873471,15400996.719883531,21333.37477948366,15404284.252359765,17076.16403596936,15410358.863582626,15767.746582203876
13300,15400113.184119124,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405218.240016213,5796.644679873471,15400996.719883531,21333.37477948366,15404284.252359765,17076.16403596936,15410358.863582626,15767.746582203876
13500,15400113.184119124,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405218.240016213,5796.644679873471,15400996.719883531,21333.37477948366,15404284.252359765,17076.16403596936,15410358.863582626,15767.746582203876
13700,15400113.184119124,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405218.240016213,5796.644679873471,15400996.719883531,21333.37477948366,15404284.252359765,17076.16403596936,15410358.863582626,15767.746582203876
13900,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405218.240016213,5796.644679873471,15400996.719883531,21333.37477948366,15404284.252359765,17076.16403596936,15410358.863582626,15767.746582203876
14100,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405218.240016213,5796.644679873471,15400996.719883531,21333.37477948366,15404284.252359765,17076.16403596936,15410358.863582626,15767.746582203876
14300,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405218.240016213,5796.644679873471,15400996.719883531,21333.37477948366,15404284.252359765,17076.16403596936,15410358.863582626,15767.746582203876
14500,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405218.240016213,5796.644679873471,15400996.719883531,21333.37477948366,15404284.252359765,17076.16403596936,15410358.863582626,15767.746582203876
14700,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405218.240016213,5796.644679873471,15400996.719883531,21333.37477948366,15404284.252359765,17076.16403596936,15410358.863582626,15767.746582203876
14900,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405218.240016213,5796.644679873471,15400996.719883531,21333.37477948366,15404284.252359765,17076.16403596936,15410358.863582626,15767.746582203876
15100,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405218.240016213,5796.644679873471,15400996.719883531,21333.37477948366,15404284.252359765,17076.16403596936,15410358.863582626,15767.746582203876
15300,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405218.240016213,5796.644679873471,15400996.719883531,21333.37477948366,15404284.252359765,17076.16403596936,15410358.863582626,15767.746582203876
15500,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405218.240016213,5796.644679873471,15400996.719883531,21333.37477948366,15404587.892593443,17076.16403596936,15410358.863582626,15767.746582203876
15700,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405218.240016213,5796.644679873471,15400996.719883531,21333.37477948366,15404587.892593443,17076.16403596936,15410358.863582626,15767.746582203876
15900,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405218.240016213,5796.644679873471,15400996.719883531,21333.37477948366,15404587.892593443,17076.16403596936,15410358.863582626,15767.746582203876
16100,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405218.240016213,5796.644679873471,15400996.719883531,21333.37477948366,15404587.892593443,17076.16403596936,15410358.863582626,15767.746582203876
16300,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405218.240016213,5796.644679873471,15400996.719883531,21333.37477948366,15404587.892593443,17076.16403596936,15410358.863582626,15767.746582203876
16500,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405218.240016213,5796.644679873471,15400996.719883531,21333.37477948366,15404587.892593443,17076.16403596936,15410358.863582626,15767.746582203876
16700,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405218.240016213,5796.644679873471,15400996.719883531,21333.37477948366,15404587.892593443,17076.16403596936,15410358.863582626,15767.746582203876
16900,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405218.240016213,5796.644679873471,15400996.719883531,21333.37477948366,15404587.892593443,17076.16403596936,15410358.863582626,15767.746582203876
17100,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405218.240016213,5796.644679873471,15400996.719883531,21333.37477948366,15404587.892593443,17076.16403596936,15410358.863582626,15767.746582203876
17300,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405218.240016213,5796.644679873471,15400996.719883531,21333.37477948366,15404587.892593443,17076.16403596936,15410358.863582626,15767.746582203876
17500,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405218.240016213,5796.644679873471,15400996.719883531,21333.37477948366,15404587.892593443,17076.16403596936,15410358.863582626,15767.746582203876
17700,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405372.757179065,5796.644679873471,15400996.719883531,21333.37477948366,15404587.892593443,17076.16403596936,15410358.863582626,15767.746582203876
17900,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405372.757179065,5796.644679873471,15400996.719883531,21333.37477948366,15404587.892593443,17076.16403596936,15410358.863582626,15767.746582203876
18100,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405372.757179065,5796.644679873471,15400996.719883531,21333.37477948366,15404587.892593443,17076.16403596936,15410358.863582626,15767.746582203876
18300,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405372.757179065,5796.644679873471,15400996.719883531,21333.37477948366,15404587.892593443,17076.16403596936,15410358.863582626,15767.746582203876
18500,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405372.757179065,5796.644679873471,15400996.719883531,21333.37477948366,15404587.892593443,17076.16403596936,15410358.863582626,15767.746582203876
18700,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405372.757179065,5796.644679873471,15400996.719883531,21333.37477948366,15404587.892593443,17076.16403596936,15410358.863582626,15767.746582203876
18900,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405372.757179065,5796.644679873471,15400996.719883531,21333.37477948366,15404587.892593443,17076.16403596936,15410358.863582626,15767.746582203876
19100,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405372.757179065,5796.644679873471,15400996.719883531,21333.37477948366,15404587.892593443,17076.16403596936,15410358.863582626,15767.746582203876
19300,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405372.757179065,5796.644679873471,15400996.719883531,21333.37477948366,15404691.78759912,17076.16403596936,15410358.863582626,15767.746582203876
19500,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405372.757179065,5796.644679873471,15400996.719883531,21333.37477948366,15404691.78759912,17076.16403596936,15410358.863582626,15767.746582203876
19700,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405372.757179065,5796.644679873471,15400996.719883531,21333.37477948366,15404691.78759912,17076.16403596936,15410358.863582626,15767.746582203876
19900,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405379.19026457,5796.644679873471,15400996.719883531,21333.37477948366,15404691.78759912,17076.16403596936,15410358.863582626,15767.746582203876
20100,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405379.19026457,5796.644679873471,15400996.719883531,21333.37477948366,15404691.78759912,17076.16403596936,15410358.863582626,15767.746582203876
20300,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405379.19026457,5796.644679873471,15400996.719883531,21333.37477948366,15404691.78759912,17076.16403596936,15410358.863582626,15767.746582203876
20500,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405379.19026457,5796.644679873471,15400996.719883531,21333.37477948366,15404691.78759912,17076.16403596936,15410358.863582626,15767.746582203876
20700,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405379.19026457,5796.644679873471,15400996.719883531,21333.37477948366,15404691.78759912,17076.16403596936,15410358.863582626,15767.746582203876
20900,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405379.19026457,5796.644679873471,15400996.719883531,21333.37477948366,15404703.00142452,17076.16403596936,15410358.863582626,15767.746582203876
21100,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405379.19026457,5796.644679873471,15400996.719883531,21333.37477948366,15404703.00142452,17076.16403596936,15410358.863582626,15767.746582203876
21300,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405379.19026457,5796.644679873471,15400996.719883531,21333.37477948366,15404703.00142452,17076.16403596936,15410358.863582626,15767.746582203876
21500,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405379.19026457,5796.644679873471,15400996.719883531,21333.37477948366,15404703.00142452,17076.16403596936,15410358.863582626,15767.746582203876
21700,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405379.19026457,5796.644679873471,15400996.719883531,21333.37477948366,15404703.00142452,17076.16403596936,15410358.863582626,15767.746582203876
21900,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405379.19026457,5796.644679873471,15400996.719883531,21333.37477948366,15404703.00142452,17076.16403596936,15410358.863582626,15767.746582203876
22100,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405379.19026457,5796.644679873471,15400996.719883531,21333.37477948366,15404703.00142452,17076.16403596936,15410358.863582626,15767.746582203876
22300,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405379.19026457,5796.644679873471,15400996.719883531,21333.37477948366,15404703.00142452,17076.16403596936,15410358.863582626,15767.746582203876
22500,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405379.19026457,5796.644679873471,15400996.719883531,21333.37477948366,15404703.00142452,17076.16403596936,15410358.863582626,15767.746582203876
22700,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405379.19026457,5796.644679873471,15400996.719883531,21333.37477948366,15404703.00142452,17076.16403596936,15410358.863582626,15767.746582203876
22900,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405379.19026457,5796.644679873471,15400996.719883531,21333.37477948366,15404703.00142452,17076.16403596936,15410358.863582626,15767.746582203876
23100,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405379.19026457,5796.644679873471,15400996.719883531,21333.37477948366,15404703.00142452,17076.16403596936,15410358.863582626,15767.746582203876
23300,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405379.19026457,5796.644679873471,15400996.719883531,21333.37477948366,15404703.00142452,17076.16403596936,15410358.863582626,15767.746582203876
23500,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405379.19026457,5796.644679873471,15400996.719883531,21333.37477948366,15404703.00142452,17076.16403596936,15410358.863582626,15767.746582203876
23700,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405379.19026457,5796.644679873471,15400996.719883531,21333.37477948366,15404703.00142452,17076.16403596936,15410358.863582626,15767.746582203876
23900,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405379.19026457,5796.644679873471,15400996.719883531,21333.37477948366,15404703.00142452,17076.16403596936,15410358.863582626,15767.746582203876
24100,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405379.19026457,5796.644679873471,15400996.719883531,21333.37477948366,15404703.00142452,17076.16403596936,15410358.863582626,15767.746582203876
24300,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405379.19026457,5796.644679873471,15400996.719883531,21333.37477948366,15404703.00142452,17076.16403596936,15410358.863582626,15767.746582203876
24500,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405379.19026457,5796.644679873471,15400996.719883531,21333.37477948366,15404703.00142452,17076.16403596936,15410358.863582626,15767.746582203876
24700,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405379.19026457,5796.644679873471,15400996.719883531,21333.37477948366,15404703.00142452,17076.16403596936,15410358.863582626,15767.746582203876
24900,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405379.19026457,5796.644679873471,15400996.719883531,21333.37477948366,15404703.00142452,17076.16403596936,15410358.863582626,15767.746582203876
25100,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405379.19026457,5796.644679873471,15400996.719883531,21333.37477948366,15404703.00142452,17076.16403596936,15410358.863582626,15767.746582203876
25300,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405379.19026457,5796.644679873471,15400996.719883531,21333.37477948366,15404703.00142452,17076.16403596936,15410358.863582626,15767.746582203876
25500,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405379.19026457,5796.644679873471,15400996.719883531,21333.37477948366,15404703.00142452,17076.16403596936,15410358.863582626,15767.746582203876
25700,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405379.19026457,5796.644679873471,15400996.719883531,21333.37477948366,15404703.00142452,17076.16403596936,15410358.863582626,15767.746582203876
25900,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405379.19026457,5796.644679873471,15400996.719883531,21333.37477948366,15404703.00142452,17076.16403596936,15410358.863582626,15767.746582203876
26100,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405379.19026457,5796.644679873471,15400996.719883531,21333.37477948366,15404703.00142452,17076.16403596936,15410358.863582626,15767.746582203876
26300,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405379.19026457,5796.644679873471,15400996.719883531,21333.37477948366,15404703.00142452,17076.16403596936,15410358.863582626,15767.746582203876
26500,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405379.19026457,5796.644679873471,15400996.719883531,21333.37477948366,15404704.233273145,17076.16403596936,15410358.863582626,15767.746582203876
26700,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405379.19026457,5796.644679873471,15400996.719883531,21333.37477948366,15404704.233273145,17076.16403596936,15410358.863582626,15767.746582203876
26900,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405379.19026457,5796.644679873471,15400996.719883531,21333.37477948366,15404704.233273145,17076.16403596936,15410358.863582626,15767.746582203876
27100,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405379.19026457,5796.644679873471,15400996.719883531,21333.37477948366,15404704.233273145,17076.16403596936,15410358.863582626,15767.746582203876
27300,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405379.19026457,5796.644679873471,15400996.719883531,21333.37477948366,15404704.233273145,17076.16403596936,15410358.863582626,15767.746582203876
27500,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405379.19026457,5796.644679873471,15400996.719883531,21333.37477948366,15404704.233273145,17076.16403596936,15410358.863582626,15767.746582203876
27700,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405379.19026457,5796.644679873471,15400996.719883531,21333.37477948366,15404704.233273145,17076.16403596936,15410358.863582626,15767.746582203876
27900,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405379.19026457,5796.644679873471,15400996.719883531,21333.37477948366,15404704.233273145,17076.16403596936,15410358.863582626,15767.746582203876
28100,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405379.19026457,5796.644679873471,15400996.719883531,21333.37477948366,15404704.233273145,17076.16403596936,15410358.863582626,15767.746582203876
28300,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405379.19026457,5796.644679873471,15400996.719883531,21333.37477948366,15404704.233273145,17076.16403596936,15410358.863582626,15767.746582203876
28500,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405379.19026457,5796.644679873471,15400996.719883531,21333.37477948366,15404704.233273145,17076.16403596936,15410358.863582626,15767.746582203876
28700,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405379.19026457,5796.644679873471,15400996.719883531,21333.37477948366,15404704.233273145,17076.16403596936,15410358.863582626,15767.746582203876
28900,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405379.19026457,5796.644679873471,15400996.719883531,21333.37477948366,15404704.233273145,17076.16403596936,15410358.863582626,15767.746582203876
29100,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405379.19026457,5796.644679873471,15400996.719883531,21333.37477948366,15404704.233273145,17076.16403596936,15410358.863582626,15767.746582203876
29300,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404704.233273145,17076.16403596936,15410358.863582626,15767.746582203876
29500,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404704.233273145,17076.16403596936,15410358.863582626,15767.746582203876
29700,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404704.233273145,17076.16403596936,15410358.863582626,15767.746582203876
29900,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
30100,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
30300,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
30500,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
30700,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
30900,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
31100,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
31300,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
31500,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
31700,15400314.51514845,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
31900,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
32100,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
32300,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
32500,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
32700,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
32900,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
33100,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
33300,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
33500,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
33700,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
33900,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
34100,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
34300,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
34500,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
34700,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
34900,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
35100,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
35300,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
35500,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
35700,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
35900,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
36100,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
36300,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
36500,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
36700,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
36900,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
37100,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
37300,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
37500,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
37700,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
37900,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
38100,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
38300,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
38500,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
38700,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
38900,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
39100,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
39300,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
39500,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
39700,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
39900,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
40100,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
40300,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
40500,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
40700,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
40900,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
41100,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
41300,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15399951.391281776,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
41500,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400275.625109036,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
41700,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400275.625109036,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
41900,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400275.625109036,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
42100,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400275.625109036,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
42300,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400275.625109036,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
42500,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400275.625109036,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
42700,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400275.625109036,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
42900,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400275.625109036,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
43100,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400275.625109036,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
43300,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400275.625109036,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
43500,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400275.625109036,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
43700,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400275.625109036,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
43900,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400275.625109036,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
44100,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400275.625109036,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
44300,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400275.625109036,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
44500,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400275.625109036,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
44700,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400275.625109036,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
44900,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400275.625109036,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
45100,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400275.625109036,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
45300,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400275.625109036,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
45500,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400275.625109036,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
45700,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400275.625109036,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
45900,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400275.625109036,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
46100,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400275.625109036,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
46300,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400275.625109036,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
46500,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400275.625109036,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
46700,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400275.625109036,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
46900,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400275.625109036,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
47100,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400275.625109036,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
47300,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400275.625109036,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
47500,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400275.625109036,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
47700,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
47900,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
48100,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
48300,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
48500,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
48700,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
48900,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
49100,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
49300,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
49500,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
49700,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
49900,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
50100,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
50300,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
50500,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
50700,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
50900,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
51100,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
51300,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
51500,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
51700,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
51900,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
52100,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
52300,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
52500,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
52700,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
52900,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
53100,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
53300,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
53500,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
53700,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
53900,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
54100,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
54300,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
54500,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
54700,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
54900,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
55100,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
55300,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
55500,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
55700,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
55900,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
56100,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
56300,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
56500,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
56700,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
56900,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
57100,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
57300,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
57500,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
57700,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
57900,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
58100,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
58300,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
58500,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
58700,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
58900,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
59100,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
59300,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
59500,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
59700,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
59900,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
60100,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
60300,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
60500,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
60700,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
60900,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
61100,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
61300,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
61500,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
61700,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
61900,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
62100,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
62300,15400321.159716336,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
62500,15400582.895617165,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
62700,15400582.895617165,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
62900,15400582.895617165,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410358.863582626,15767.746582203876
63100,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410364.579985349,15767.746582203876
63300,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410364.579985349,15767.746582203876
63500,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410364.579985349,15767.746582203876
63700,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410364.579985349,15767.746582203876
63900,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410364.579985349,15767.746582203876
64100,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410364.579985349,15767.746582203876
64300,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410364.579985349,15767.746582203876
64500,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410364.579985349,15767.746582203876
64700,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410364.579985349,15767.746582203876
64900,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410364.579985349,15767.746582203876
65100,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410364.579985349,15767.746582203876
65300,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410364.579985349,15767.746582203876
65500,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410364.579985349,15767.746582203876
65700,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410364.579985349,15767.746582203876
65900,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404732.514436562,17076.16403596936,15410364.579985349,15767.746582203876
66100,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
66300,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
66500,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
66700,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
66900,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
67100,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
67300,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
67500,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
67700,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
67900,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
68100,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
68300,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
68500,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
68700,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
68900,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
69100,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
69300,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
69500,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
69700,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
69900,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
70100,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
70300,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
70500,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
70700,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
70900,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
71100,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
71300,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
71500,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
71700,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
71900,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
72100,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
72300,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
72500,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
72700,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
72900,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
73100,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
73300,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
73500,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
73700,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
73900,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
74100,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
74300,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
74500,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
74700,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
74900,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
75100,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
75300,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
75500,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
75700,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
75900,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
76100,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
76300,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
76500,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
76700,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
76900,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
77100,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
77300,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
77500,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
77700,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
77900,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
78100,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
78300,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
78500,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
78700,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
78900,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
79100,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
79300,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
79500,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
79700,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15400996.719883531,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
79900,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
80100,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
80300,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
80500,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
80700,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
80900,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
81100,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
81300,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
81500,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
81700,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
81900,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
82100,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
82300,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
82500,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
82700,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
82900,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
83100,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
83300,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
83500,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
83700,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
83900,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
84100,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
84300,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
84500,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
84700,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
84900,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
85100,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
85300,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
85500,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
85700,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
85900,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
86100,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
86300,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
86500,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
86700,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
86900,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
87100,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
87300,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
87500,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
87700,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
87900,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
88100,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
88300,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
88500,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
88700,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
88900,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
89100,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
89300,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
89500,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
89700,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
89900,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
90100,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
90300,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
90500,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
90700,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
90900,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
91100,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
91300,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
91500,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
91700,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
91900,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
92100,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
92300,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
92500,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402040.684144856,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
92700,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402278.099942531,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
92900,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402278.099942531,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
93100,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402278.099942531,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
93300,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402278.099942531,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
93500,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402278.099942531,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
93700,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402278.099942531,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
93900,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402278.099942531,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
94100,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402278.099942531,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
94300,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402278.099942531,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
94500,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402278.099942531,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
94700,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402278.099942531,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
94900,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402278.099942531,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
95100,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402278.099942531,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
95300,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402278.099942531,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
95500,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402278.099942531,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
95700,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402278.099942531,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
95900,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402278.099942531,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
96100,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402278.099942531,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
96300,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402278.099942531,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
96500,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402278.099942531,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
96700,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402278.099942531,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
96900,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402278.099942531,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
97100,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402278.099942531,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
97300,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402278.099942531,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
97500,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402278.099942531,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
97700,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402278.099942531,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
97900,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402278.099942531,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
98100,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402278.099942531,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
98300,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402278.099942531,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
98500,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402278.099942531,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
98700,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402278.099942531,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
98900,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402278.099942531,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
99100,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402278.099942531,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
99300,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402278.099942531,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
99500,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402278.099942531,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
99700,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402278.099942531,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
99900,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402278.099942531,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404788.191450544,17076.16403596936,15410364.579985349,15767.746582203876
100100,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402278.099942531,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404789.038801968,17076.16403596936,15410364.579985349,15767.746582203876
100300,15400937.65353264,7139.63667769206,15409535.354741026,8779.361252362878,15402417.30106742,8939.240675432957,15400316.863090193,18492.589471987456,15413202.46450984,11377.11633015168,15402278.099942531,17604.13819980275,15405433.639462132,5796.644679873471,15401856.885385267,21333.37477948366,15404789.038801968,17076.16403596936,15410364.579985349,15767.746582203876


==> data/exp/ga/power2quads/OP_SIGNED_MULT_8x8_BAUGH_WOOLEY_A1_PDPLUT_0.8_AVG_ABS_REL_ERR_0.8_ga_10_nonaug_progress_ppf.csv <==
NUM_EVALS,TOT_HV_0,MAX_HV_0,TOT_HV_1,MAX_HV_1,TOT_HV_2,MAX_HV_2,TOT_HV_3,MAX_HV_3,TOT_HV_4,MAX_HV_4,TOT_HV_5,MAX_HV_5,TOT_HV_6,MAX_HV_6,TOT_HV_7,MAX_HV_7,TOT_HV_8,MAX_HV_8,TOT_HV_9,MAX_HV_9
500,12947439.877845457,191046.49210217927,12660548.256855477,102345.7330199251,12583137.105559375,153601.3315931155,12575254.298102424,326126.7524891235,13513103.900458943,1362264.195722039,12653202.940820023,112321.69058243764,12993610.345431171,693965.4223701095,12745376.1761165,164191.0053779025,13076486.681851342,463510.67771906126,12783796.59584068,341796.63635482
700,13139144.465429196,100744.05851311212,13081647.781518852,225121.7614817962,13055372.185697364,467722.9017662446,12787054.632832697,390901.3972807136,13717032.032014186,63206.253087688296,12898320.563665047,473159.4151672205,13296231.064902749,267907.41961794754,12892681.839437123,72110.00800916989,13362918.587137291,160998.26639434756,13095229.824890606,341796.63635482
900,13139144.465429196,100744.05851311212,13081647.781518852,225121.7614817962,13055372.185697364,467722.9017662446,12787054.632832697,390901.3972807136,13717032.032014186,63206.253087688296,12898320.563665047,473159.4151672205,13296231.064902749,267907.41961794754,12892681.839437123,72110.00800916989,13362918.587137291,160998.26639434756,13095229.824890606,341796.63635482
1100,13348872.252144031,143724.15125672455,13495950.064143078,210805.1944469019,13737854.685955156,288322.5002624243,13237335.640695684,216379.0109606199,13751932.477178805,32258.75264415416,13502812.938244415,112321.69058243764,13720310.979491096,211717.9949558064,13275960.460412707,334462.7178835832,13662687.573920343,160998.26639434756,13318812.869673174,341796.63635482
1300,13348872.252144031,143724.15125672455,13495950.064143078,210805.1944469019,13737854.685955156,288322.5002624243,13237335.640695684,216379.0109606199,13751932.477178805,32258.75264415416,13502812.938244415,112321.69058243764,13720310.979491096,211717.9949558064,13275960.460412707,334462.7178835832,13662687.573920343,160998.26639434756,13318812.869673174,341796.63635482
1500,13879963.674469303,97765.47466454284,13670362.77873862,148093.28522050765,13796666.181140147,184009.8352711225,13735193.151364695,326648.7805893326,13778723.11177207,32258.75264415416,13990181.705260936,570416.5849928806,13772922.75804255,211717.9949558064,13911525.744267888,815025.8522369441,13808656.695102796,160998.26639434756,13746469.41851873,341796.63635482
1700,13879963.674469303,97765.47466454284,13670362.77873862,148093.28522050765,13796666.181140147,184009.8352711225,13735193.151364695,326648.7805893326,13778723.11177207,32258.75264415416,13990181.705260936,570416.5849928806,13772922.75804255,211717.9949558064,13911525.744267888,815025.8522369441,13808656.695102796,160998.26639434756,13746469.41851873,341796.63635482
1900,14064148.948984958,253888.23047839545,13846572.058596484,321385.9832543588,13944677.706176786,153601.3315931155,13780730.765702393,326648.7805893326,14032076.049463697,29998.291325001777,14023578.515044956,112321.69058243764,14002363.167520532,211717.9949558064,14026142.321075492,815025.8522369441,14103774.804830724,160998.26639434756,13905685.67053518,341796.63635482
2100,14064148.948984958,253888.23047839545,13846572.058596484,321385.9832543588,13944677.706176786,153601.3315931155,13780730.765702393,326648.7805893326,14032076.049463697,29998.291325001777,14023578.515044956,112321.69058243764,14002363.167520532,211717.9949558064,14026142.321075492,815025.8522369441,14103774.804830724,160998.26639434756,13905685.67053518,341796.63635482
2300,14209941.764685536,87741.20315197023,13965719.015305491,539897.0596233644,13973537.709545204,153601.3315931155,13956569.298724731,326648.7805893326,14047668.331452448,29998.291325001777,14074793.32356052,154215.9404654582,14146367.362453977,211717.9949558064,14299056.503737222,147200.8411122477,14173312.068216871,160998.26639434756,14135802.826574923,341796.63635482
2500,14209941.764685536,87741.20315197023,13965719.015305491,539897.0596233644,13973537.709545204,153601.3315931155,13956569.298724731,326648.7805893326,14047668.331452448,29998.291325001777,14074793.32356052,154215.9404654582,14146367.362453977,211717.9949558064,14299056.503737222,147200.8411122477,14173312.068216871,160998.26639434756,14135802.826574923,341796.63635482
2700,14363059.488020333,87741.20315197023,14007521.419677973,64721.64476749877,14052140.944212625,172594.62472721218,14226740.293187007,326648.7805893326,14212681.696997289,32737.333939992302,14165470.269163786,112321.69058243764,14156560.22199968,211717.9949558064,14349047.484413236,147200.8411122477,14208166.833180588,160998.26639434756,14138329.817189991,341796.63635482
2900,14363059.488020333,87741.20315197023,14007521.419677973,64721.64476749877,14052140.944212625,172594.62472721218,14226740.293187007,326648.7805893326,14212681.696997289,32737.333939992302,14165470.269163786,112321.69058243764,14156560.22199968,211717.9949558064,14349047.484413236,147200.8411122477,14208166.833180588,160998.26639434756,14138329.817189991,341796.63635482
3100,14402806.835670322,147521.80058418657,14122179.815748222,76710.14163124957,14109887.02708622,153601.3315931155,14230984.010258676,326648.7805893326,14226078.046006832,29998.291325001777,14203902.726543233,112321.69058243764,14259707.006133797,211717.9949558064,14413467.34538997,147200.8411122477,14338793.803467683,160998.26639434756,14230766.15525596,341796.63635482
3300,14402806.835670322,147521.80058418657,14122179.815748222,76710.14163124957,14109887.02708622,153601.3315931155,14230984.010258676,326648.7805893326,14226078.046006832,29998.291325001777,14203902.726543233,112321.69058243764,14259707.006133797,211717.9949558064,14413467.34538997,147200.8411122477,14338793.803467683,160998.26639434756,14230766.15525596,341796.63635482
3500,14439858.04471786,87741.20315197023,14177843.06779701,76710.14163124957,14119471.856200846,153601.3315931155,14231755.443137314,326648.7805893326,14292692.847872892,29998.291325001777,14239650.431719242,112321.69058243764,14273377.157894466,211717.9949558064,14495074.75301885,203523.16817305124,14343642.902463077,160998.26639434756,14255203.91754163,341796.63635482
3700,14480183.631709918,87741.20315197023,14177843.06779701,76710.14163124957,14183581.156353816,153601.3315931155,14231755.443137314,326648.7805893326,14292692.847872892,29998.291325001777,14239650.431719242,112321.69058243764,14273377.157894466,211717.9949558064,14495074.75301885,203523.16817305124,14343642.902463077,160998.26639434756,14255203.91754163,341796.63635482
3900,14480183.631709918,87741.20315197023,14239576.021809708,71748.15711592906,14183581.156353816,153601.3315931155,14244630.58959223,326648.7805893326,14307201.709670415,50471.77991344661,14241734.17716061,112321.69058243764,14315263.71327012,211717.9949558064,14501906.068675289,156093.3272474796,14343642.902463077,160998.26639434756,14286591.53890279,341796.63635482
4100,14480780.0403078,87741.20315197023,14239576.021809708,71748.15711592906,14184280.146551205,153601.3315931155,14244630.58959223,326648.7805893326,14307201.709670415,50471.77991344661,14241734.17716061,112321.69058243764,14315263.71327012,211717.9949558064,14503153.866958542,147200.8411122477,14343642.902463077,160998.26639434756,14286591.53890279,341796.63635482
4300,14480780.0403078,87741.20315197023,14257541.445641316,71748.15711592906,14184280.146551205,153601.3315931155,14274794.584651949,326648.7805893326,14331406.29130062,44994.6304649608,14249768.508311072,112321.69058243764,14316134.625623245,211717.9949558064,14503153.866958542,147200.8411122477,14349059.42886955,160998.26639434756,14516407.299588338,341796.63635482
4500,14510448.150196629,87741.20315197023,14259041.978829382,71748.15711592906,14186489.666969784,153601.3315931155,14274794.584651949,326648.7805893326,14331406.29130062,44994.6304649608,14249768.508311072,112321.69058243764,14327482.593326332,211717.9949558064,14504163.45842601,147200.8411122477,14349059.42886955,160998.26639434756,14516407.299588338,341796.63635482
4700,14510448.150196629,87741.20315197023,14259041.978829382,71748.15711592906,14186489.666969784,153601.3315931155,14285997.328141935,326648.7805893326,14331998.383423915,44994.6304649608,14250710.219475731,112321.69058243764,14327482.593326332,211717.9949558064,14504163.45842601,147200.8411122477,14361018.294564392,160998.26639434756,14527898.24924318,341796.63635482
4900,14510693.748515852,87741.20315197023,14259528.885134555,71748.15711592906,14186706.481981011,153601.3315931155,14286583.473211557,326648.7805893326,14331998.383423915,44994.6304649608,14250710.219475731,112321.69058243764,14338226.956689442,211717.9949558064,14504163.695977231,147200.8411122477,14361018.294564392,160998.26639434756,14527898.24924318,341796.63635482
5100,14510693.748515852,87741.20315197023,14259528.885134555,71748.15711592906,14186706.481981011,153601.3315931155,14286583.473211557,326648.7805893326,14332040.907976115,29998.291325001777,14268489.031398812,112321.69058243764,14338226.956689442,211717.9949558064,14504163.695977231,147200.8411122477,14364387.857883176,160998.26639434756,14530892.01453656,341796.63635482
5300,14514565.63855993,87741.20315197023,14265177.59001927,71748.15711592906,14187211.696673049,153601.3315931155,14288519.71499781,326648.7805893326,14332080.888241883,29998.291325001777,14277126.1981006,112321.69058243764,14338252.834762504,211717.9949558064,14504163.695977231,147200.8411122477,14364387.857883176,160998.26639434756,14530892.01453656,341796.63635482
5500,14514565.63855993,87741.20315197023,14265177.59001927,71748.15711592906,14187211.696673049,153601.3315931155,14288519.71499781,326648.7805893326,14332080.888241883,29998.291325001777,14277126.1981006,112321.69058243764,14338252.834762504,211717.9949558064,14504163.695977231,147200.8411122477,14370975.923974777,160998.26639434756,14531210.668901889,341796.63635482
5700,14514816.186673146,87741.20315197023,14267185.751737554,71748.15711592906,14187567.87334997,153601.3315931155,14295006.04862852,326648.7805893326,14338555.172029955,29998.291325001777,14277647.53086534,112321.69058243764,14343690.91602527,211717.9949558064,14504565.58019181,147200.8411122477,14371321.40279773,160998.26639434756,14531210.668901889,341796.63635482
5900,14514816.186673146,87741.20315197023,14267185.751737554,71748.15711592906,14187567.87334997,153601.3315931155,14295006.04862852,326648.7805893326,14338555.172029955,29998.291325001777,14277647.53086534,112321.69058243764,14343690.91602527,211717.9949558064,14504565.58019181,147200.8411122477,14371321.40279773,160998.26639434756,14561560.5289908,341796.63635482
6100,14514974.627643457,87741.20315197023,14278202.840197569,71748.15711592906,14188210.712671133,153601.3315931155,14296504.590409374,326648.7805893326,14338577.495009407,29998.291325001777,14283442.039458057,112321.69058243764,14343691.935745291,211717.9949558064,14504565.58019181,147200.8411122477,14393747.821788205,160998.26639434756,14561560.5289908,341796.63635482
6300,14514974.627643457,87741.20315197023,14278202.840197569,71748.15711592906,14188210.712671133,153601.3315931155,14296504.590409374,326648.7805893326,14338577.495009407,29998.291325001777,14283442.039458057,112321.69058243764,14343691.935745291,211717.9949558064,14504565.58019181,147200.8411122477,14393747.821788205,160998.26639434756,14561565.828676824,341796.63635482
6500,14518967.878982412,87741.20315197023,14285499.340703277,71748.15711592906,14188210.712671133,153601.3315931155,14304531.546356993,326648.7805893326,14338582.961566577,29998.291325001777,14283913.633192897,112321.69058243764,14343691.935745291,211717.9949558064,14504639.4899713,147200.8411122477,14393771.010385249,160998.26639434756,14562248.652097205,341796.63635482
6700,14518967.878982412,87741.20315197023,14285499.340703277,71748.15711592906,14188210.712671133,153601.3315931155,14304531.546356993,326648.7805893326,14338582.961566577,29998.291325001777,14283913.633192897,112321.69058243764,14343691.935745291,211717.9949558064,14504639.4899713,147200.8411122477,14393771.010385249,160998.26639434756,14562248.652097205,341796.63635482
6900,14519173.927423803,87741.20315197023,14285499.340703277,71748.15711592906,14188239.510477755,153601.3315931155,14316803.119098954,326648.7805893326,14338673.45611312,29998.291325001777,14283913.633192897,112321.69058243764,14343691.935745291,211717.9949558064,14504641.50164121,147200.8411122477,14394039.540839154,160998.26639434756,14563139.84891661,341796.63635482
7100,14519272.056455486,87741.20315197023,14285499.340703277,71748.15711592906,14188239.510477755,153601.3315931155,14316803.119098954,326648.7805893326,14338673.45611312,29998.291325001777,14283913.633192897,112321.69058243764,14343691.935745291,211717.9949558064,14504641.50164121,147200.8411122477,14394039.540839154,160998.26639434756,14563139.84891661,341796.63635482
7300,14519272.056455486,87741.20315197023,14287215.16746786,68659.42072181823,14188239.510477755,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14287430.121698298,112321.69058243764,14343691.935745291,211717.9949558064,14504641.50164121,147200.8411122477,14394039.540839154,160998.26639434756,14569601.897968186,341796.63635482
7500,14519515.316573229,87741.20315197023,14287215.16746786,68659.42072181823,14188246.580662752,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14287430.121698298,112321.69058243764,14343691.935745291,211717.9949558064,14504641.50164121,147200.8411122477,14394039.540839154,160998.26639434756,14569601.897968186,341796.63635482
7700,14519515.316573229,87741.20315197023,14288011.052450323,68659.42072181823,14188246.580662752,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14290866.31675294,112321.69058243764,14343691.935745291,211717.9949558064,14504641.50164121,147200.8411122477,14394047.245488642,160998.26639434756,14569609.112563351,341796.63635482
7900,14519515.49235627,87741.20315197023,14288011.052450323,68659.42072181823,14188246.580662752,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14290866.31675294,112321.69058243764,14343691.935745291,211717.9949558064,14514141.658756567,147200.8411122477,14394047.245488642,160998.26639434756,14569609.112563351,341796.63635482
8100,14519515.49235627,87741.20315197023,14288275.07892937,68659.42072181823,14188246.580662752,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14290866.31675294,112321.69058243764,14343691.935745291,211717.9949558064,14514141.658756567,147200.8411122477,14394047.245488642,160998.26639434756,14569609.112563351,341796.63635482
8300,14519515.49235627,87741.20315197023,14288275.07892937,68659.42072181823,14188248.96276603,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14290866.31675294,112321.69058243764,14343691.935745291,211717.9949558064,14514141.658756567,147200.8411122477,14394047.245488642,160998.26639434756,14569609.112563351,341796.63635482
8500,14519515.49235627,87741.20315197023,14288281.974010175,68659.42072181823,14188248.96276603,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14290866.31675294,112321.69058243764,14343691.935745291,211717.9949558064,14514141.658756567,147200.8411122477,14394047.245488642,160998.26639434756,14569609.112563351,341796.63635482
8700,14519774.869748782,87741.20315197023,14289452.338452026,68659.42072181823,14188248.96276603,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14290866.31675294,112321.69058243764,14343691.935745291,211717.9949558064,14514141.658756567,147200.8411122477,14394047.245488642,160998.26639434756,14569609.112563351,341796.63635482
8900,14519774.869748782,87741.20315197023,14289452.338452026,68659.42072181823,14188248.96276603,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14290866.31675294,112321.69058243764,14343954.7040136,211717.9949558064,14514141.658756567,147200.8411122477,14394047.245488642,160998.26639434756,14569609.112563351,341796.63635482
9100,14519774.869748782,87741.20315197023,14289452.338452026,68659.42072181823,14188248.96276603,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14290866.31675294,112321.69058243764,14343954.7040136,211717.9949558064,14514141.658756567,147200.8411122477,14394047.245488642,160998.26639434756,14569609.112563351,341796.63635482
9300,14519774.869748782,87741.20315197023,14289452.338452026,68659.42072181823,14188248.96276603,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14290870.83112649,112321.69058243764,14343954.7040136,211717.9949558064,14514141.658756567,147200.8411122477,14394047.245488642,160998.26639434756,14569609.112563351,341796.63635482
9500,14519774.869748782,87741.20315197023,14289452.338452026,68659.42072181823,14188329.016382825,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14290870.83112649,112321.69058243764,14343954.7040136,211717.9949558064,14514141.658756567,147200.8411122477,14394047.245488642,160998.26639434756,14569609.112563351,341796.63635482
9700,14519774.869748782,87741.20315197023,14289452.338452026,68659.42072181823,14188329.016382825,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14290950.298227243,112321.69058243764,14343954.7040136,211717.9949558064,14514141.658756567,147200.8411122477,14394047.245488642,160998.26639434756,14569611.823600838,341796.63635482
9900,14519774.869748782,87741.20315197023,14289476.836760225,68659.42072181823,14188329.016382825,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14290950.298227243,112321.69058243764,14343954.7040136,211717.9949558064,14514141.658756567,147200.8411122477,14394047.245488642,160998.26639434756,14569611.823600838,341796.63635482
10100,14520196.34579388,87741.20315197023,14289476.836760225,68659.42072181823,14188329.016382825,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14290950.298227243,112321.69058243764,14343954.7040136,211717.9949558064,14514141.658756567,147200.8411122477,14394047.245488642,160998.26639434756,14569611.823600838,341796.63635482
10300,14520196.34579388,87741.20315197023,14289482.920949442,68659.42072181823,14188329.016382825,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14290950.298227243,112321.69058243764,14343954.7040136,211717.9949558064,14514141.658756567,147200.8411122477,14394047.245488642,160998.26639434756,14569611.823600838,341796.63635482
10500,14520202.81327066,87741.20315197023,14289482.920949442,68659.42072181823,14188329.016382825,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14290950.298227243,112321.69058243764,14343954.7040136,211717.9949558064,14514141.658756567,147200.8411122477,14394047.245488642,160998.26639434756,14569611.823600838,341796.63635482
10700,14520202.81327066,87741.20315197023,14289482.920949442,68659.42072181823,14188329.016382825,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14290950.298227243,112321.69058243764,14343954.7040136,211717.9949558064,14514141.658756567,147200.8411122477,14394047.245488642,160998.26639434756,14569611.823600838,341796.63635482
10900,14520202.81327066,87741.20315197023,14289482.920949442,68659.42072181823,14188329.016382825,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14290950.298227243,112321.69058243764,14343954.7040136,211717.9949558064,14514141.658756567,147200.8411122477,14394047.245488642,160998.26639434756,14569611.823600838,341796.63635482
11100,14520202.81327066,87741.20315197023,14289482.920949442,68659.42072181823,14188329.016382825,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14290950.298227243,112321.69058243764,14343954.7040136,211717.9949558064,14514141.658756567,147200.8411122477,14394057.69345109,160998.26639434756,14569611.823600838,341796.63635482
11300,14520202.81327066,87741.20315197023,14289482.920949442,68659.42072181823,14188329.016382825,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14290950.298227243,112321.69058243764,14343954.7040136,211717.9949558064,14514141.658756567,147200.8411122477,14394057.69345109,160998.26639434756,14569611.823600838,341796.63635482
11500,14520202.81327066,87741.20315197023,14289613.257991085,68659.42072181823,14188329.016382825,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14292435.43743854,112321.69058243764,14343954.7040136,211717.9949558064,14514141.658756567,147200.8411122477,14394378.203762995,160998.26639434756,14569611.823600838,341796.63635482
11700,14522280.068683062,87741.20315197023,14289613.257991085,68659.42072181823,14188329.016382825,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14292435.43743854,112321.69058243764,14343954.7040136,211717.9949558064,14514141.658756567,147200.8411122477,14394378.203762995,160998.26639434756,14569611.823600838,341796.63635482
11900,14522280.068683062,87741.20315197023,14289613.257991085,68659.42072181823,14188329.016382825,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14292435.43743854,112321.69058243764,14343954.7040136,211717.9949558064,14514141.658756567,147200.8411122477,14394378.203762995,160998.26639434756,14569611.823600838,341796.63635482
12100,14522280.068683062,87741.20315197023,14289613.257991085,68659.42072181823,14188329.016382825,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14292435.43743854,112321.69058243764,14343954.7040136,211717.9949558064,14514141.658756567,147200.8411122477,14394378.203762995,160998.26639434756,14569611.823600838,341796.63635482
12300,14522280.068683062,87741.20315197023,14289613.257991085,68659.42072181823,14188329.016382825,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14292435.43743854,112321.69058243764,14343954.7040136,211717.9949558064,14514141.658756567,147200.8411122477,14394378.203762995,160998.26639434756,14569611.823600838,341796.63635482
12500,14523347.882098414,87741.20315197023,14289613.257991085,68659.42072181823,14188333.415449549,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14292435.43743854,112321.69058243764,14343954.7040136,211717.9949558064,14514141.658756567,147200.8411122477,14394378.203762995,160998.26639434756,14569611.823600838,341796.63635482
12700,14523347.882098414,87741.20315197023,14289613.257991085,68659.42072181823,14188333.415449549,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14294076.02648034,112321.69058243764,14343954.7040136,211717.9949558064,14514141.658756567,147200.8411122477,14395819.970475616,160998.26639434756,14569611.823600838,341796.63635482
12900,14523347.882098414,87741.20315197023,14296455.581239728,64721.64476749877,14188333.415449549,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14294076.02648034,112321.69058243764,14343954.7040136,211717.9949558064,14520478.76439754,147200.8411122477,14395819.970475616,160998.26639434756,14569611.823600838,341796.63635482
13100,14523347.882098414,87741.20315197023,14296455.581239728,64721.64476749877,14188333.415449549,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14294076.02648034,112321.69058243764,14343954.7040136,211717.9949558064,14520478.76439754,147200.8411122477,14395863.494634904,160998.26639434756,14569611.823600838,341796.63635482
13300,14523347.882098414,87741.20315197023,14296455.581239728,64721.64476749877,14188333.415449549,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14294076.02648034,112321.69058243764,14343954.7040136,211717.9949558064,14520478.76439754,147200.8411122477,14395863.494634904,160998.26639434756,14569611.823600838,341796.63635482
13500,14523347.882098414,87741.20315197023,14296455.581239728,64721.64476749877,14188333.415449549,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14294076.02648034,112321.69058243764,14343954.7040136,211717.9949558064,14520478.76439754,147200.8411122477,14395863.494634904,160998.26639434756,14569611.823600838,341796.63635482
13700,14523347.882098414,87741.20315197023,14296455.581239728,64721.64476749877,14188333.415449549,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14294076.02648034,112321.69058243764,14343954.7040136,211717.9949558064,14525079.83118363,147200.8411122477,14397778.014095789,160998.26639434756,14569611.823600838,341796.63635482
13900,14523347.882098414,87741.20315197023,14296455.581239728,64721.64476749877,14188333.415449549,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14294076.02648034,112321.69058243764,14343954.7040136,211717.9949558064,14525079.83118363,147200.8411122477,14397778.014095789,160998.26639434756,14569611.823600838,341796.63635482
14100,14523347.882098414,87741.20315197023,14296455.581239728,64721.64476749877,14188333.415449549,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14294076.02648034,112321.69058243764,14343954.7040136,211717.9949558064,14525079.83118363,147200.8411122477,14397778.014095789,160998.26639434756,14569611.823600838,341796.63635482
14300,14523501.69073747,87741.20315197023,14296455.581239728,64721.64476749877,14188333.415449549,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14343954.7040136,211717.9949558064,14525079.83118363,147200.8411122477,14397778.014095789,160998.26639434756,14569611.823600838,341796.63635482
14500,14523501.69073747,87741.20315197023,14296455.581239728,64721.64476749877,14188333.415449549,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14343954.7040136,211717.9949558064,14525079.83118363,147200.8411122477,14397778.014095789,160998.26639434756,14569611.823600838,341796.63635482
14700,14523501.69073747,87741.20315197023,14296455.581239728,64721.64476749877,14188333.415449549,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14343954.7040136,211717.9949558064,14525079.83118363,147200.8411122477,14397778.014095789,160998.26639434756,14569611.823600838,341796.63635482
14900,14523501.69073747,87741.20315197023,14296455.581239728,64721.64476749877,14188333.415449549,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14343954.7040136,211717.9949558064,14525079.83118363,147200.8411122477,14397778.014095789,160998.26639434756,14569611.823600838,341796.63635482
15100,14523501.69073747,87741.20315197023,14296455.581239728,64721.64476749877,14188333.415449549,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14343954.7040136,211717.9949558064,14525079.83118363,147200.8411122477,14397778.014095789,160998.26639434756,14569611.823600838,341796.63635482
15300,14523501.69073747,87741.20315197023,14296455.581239728,64721.64476749877,14188333.415449549,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14343954.7040136,211717.9949558064,14525079.83118363,147200.8411122477,14397778.014095789,160998.26639434756,14569611.823600838,341796.63635482
15500,14523501.69073747,87741.20315197023,14296455.581239728,64721.64476749877,14188333.415449549,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14343954.7040136,211717.9949558064,14525079.83118363,147200.8411122477,14397778.014095789,160998.26639434756,14569611.823600838,341796.63635482
15700,14523501.69073747,87741.20315197023,14296455.581239728,64721.64476749877,14188333.415449549,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14343954.7040136,211717.9949558064,14525079.83118363,147200.8411122477,14397778.014095789,160998.26639434756,14569611.823600838,341796.63635482
15900,14523501.69073747,87741.20315197023,14296455.581239728,64721.64476749877,14188333.415449549,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14343954.7040136,211717.9949558064,14525079.83118363,147200.8411122477,14397778.014095789,160998.26639434756,14569611.823600838,341796.63635482
16100,14523501.69073747,87741.20315197023,14296455.581239728,64721.64476749877,14188333.415449549,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14343954.7040136,211717.9949558064,14525079.83118363,147200.8411122477,14397778.014095789,160998.26639434756,14569611.823600838,341796.63635482
16300,14523501.69073747,87741.20315197023,14296455.581239728,64721.64476749877,14188333.415449549,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14343954.7040136,211717.9949558064,14525079.83118363,147200.8411122477,14397778.014095789,160998.26639434756,14569611.823600838,341796.63635482
16500,14523501.69073747,87741.20315197023,14296455.581239728,64721.64476749877,14188333.415449549,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14343954.7040136,211717.9949558064,14525079.83118363,147200.8411122477,14397778.014095789,160998.26639434756,14569611.823600838,341796.63635482
16700,14523501.69073747,87741.20315197023,14296455.581239728,64721.64476749877,14188333.415449549,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14343954.7040136,211717.9949558064,14525079.83118363,147200.8411122477,14397778.014095789,160998.26639434756,14569611.823600838,341796.63635482
16900,14523501.69073747,87741.20315197023,14296455.581239728,64721.64476749877,14188333.415449549,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14343954.7040136,211717.9949558064,14525079.83118363,147200.8411122477,14397778.014095789,160998.26639434756,14569625.267696222,341796.63635482
17100,14523501.69073747,87741.20315197023,14296455.581239728,64721.64476749877,14188333.415449549,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14397778.014095789,160998.26639434756,14569625.267696222,341796.63635482
17300,14523501.69073747,87741.20315197023,14296455.581239728,64721.64476749877,14188333.415449549,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14397778.014095789,160998.26639434756,14569625.267696222,341796.63635482
17500,14523501.69073747,87741.20315197023,14296455.581239728,64721.64476749877,14188335.034004005,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14397778.014095789,160998.26639434756,14569625.267696222,341796.63635482
17700,14523501.69073747,87741.20315197023,14296455.581239728,64721.64476749877,14188740.807788383,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14397778.014095789,160998.26639434756,14569625.267696222,341796.63635482
17900,14523501.69073747,87741.20315197023,14296455.581239728,64721.64476749877,14188740.807788383,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14397778.014095789,160998.26639434756,14569625.267696222,341796.63635482
18100,14523501.69073747,87741.20315197023,14296455.581239728,64721.64476749877,14188740.807788383,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14397778.014095789,160998.26639434756,14569625.267696222,341796.63635482
18300,14523501.69073747,87741.20315197023,14296455.581239728,64721.64476749877,14188740.807788383,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
18500,14523501.69073747,87741.20315197023,14296455.581239728,64721.64476749877,14188740.807788383,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
18700,14523501.69073747,87741.20315197023,14296455.581239728,64721.64476749877,14188740.807788383,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
18900,14523501.69073747,87741.20315197023,14296455.581239728,64721.64476749877,14188740.807788383,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
19100,14523501.69073747,87741.20315197023,14296455.581239728,64721.64476749877,14188740.807788383,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
19300,14523501.69073747,87741.20315197023,14296455.581239728,64721.64476749877,14188740.807788383,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
19500,14523501.69073747,87741.20315197023,14296455.581239728,64721.64476749877,14188740.807788383,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
19700,14523524.487842752,87741.20315197023,14296455.581239728,64721.64476749877,14188740.807788383,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
19900,14523524.487842752,87741.20315197023,14296455.581239728,64721.64476749877,14188740.807788383,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
20100,14523524.487842752,87741.20315197023,14296455.581239728,64721.64476749877,14188740.807788383,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
20300,14523524.487842752,87741.20315197023,14296455.581239728,64721.64476749877,14188740.807788383,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
20500,14523524.487842752,87741.20315197023,14296455.581239728,64721.64476749877,14188740.807788383,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
20700,14523524.487842752,87741.20315197023,14296455.581239728,64721.64476749877,14188740.807788383,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
20900,14523524.487842752,87741.20315197023,14296455.581239728,64721.64476749877,14188740.807788383,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
21100,14523524.487842752,87741.20315197023,14296455.581239728,64721.64476749877,14188740.807788383,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
21300,14523524.487842752,87741.20315197023,14296455.581239728,64721.64476749877,14188740.807788383,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
21500,14523524.487842752,87741.20315197023,14296455.581239728,64721.64476749877,14188740.807788383,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
21700,14523524.487842752,87741.20315197023,14296479.497846264,64721.64476749877,14188740.807788383,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
21900,14523524.487842752,87741.20315197023,14296479.497846264,64721.64476749877,14188740.807788383,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
22100,14523524.487842752,87741.20315197023,14296479.497846264,64721.64476749877,14188740.807788383,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
22300,14523524.487842752,87741.20315197023,14296479.497846264,64721.64476749877,14188740.807788383,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
22500,14523524.487842752,87741.20315197023,14296479.497846264,64721.64476749877,14188740.807788383,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
22700,14523524.713198058,87741.20315197023,14296479.497846264,64721.64476749877,14188740.807788383,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
22900,14523524.713198058,87741.20315197023,14296479.497846264,64721.64476749877,14188740.807788383,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
23100,14523524.713198058,87741.20315197023,14296479.497846264,64721.64476749877,14188740.807788383,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
23300,14523524.713198058,87741.20315197023,14296479.497846264,64721.64476749877,14188740.807788383,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
23500,14523524.713198058,87741.20315197023,14296479.497846264,64721.64476749877,14188740.807788383,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
23700,14523524.713198058,87741.20315197023,14296479.497846264,64721.64476749877,14188740.807788383,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
23900,14523524.713198058,87741.20315197023,14296479.497846264,64721.64476749877,14188740.807788383,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
24100,14523524.713198058,87741.20315197023,14296479.497846264,64721.64476749877,14188740.807788383,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
24300,14523524.713198058,87741.20315197023,14296479.497846264,64721.64476749877,14188740.807788383,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
24500,14523524.713198058,87741.20315197023,14296479.497846264,64721.64476749877,14188740.807788383,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
24700,14523524.713198058,87741.20315197023,14296479.497846264,64721.64476749877,14188740.807788383,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
24900,14523524.713198058,87741.20315197023,14296479.497846264,64721.64476749877,14188740.807788383,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
25100,14523524.713198058,87741.20315197023,14296479.497846264,64721.64476749877,14188740.807788383,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
25300,14523524.713198058,87741.20315197023,14296479.497846264,64721.64476749877,14188740.807788383,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
25500,14523524.713198058,87741.20315197023,14296479.497846264,64721.64476749877,14188740.807788383,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
25700,14523524.713198058,87741.20315197023,14296479.497846264,64721.64476749877,14188740.807788383,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
25900,14523524.713198058,87741.20315197023,14296479.497846264,64721.64476749877,14188740.807788383,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
26100,14523524.713198058,87741.20315197023,14296479.497846264,64721.64476749877,14188746.477419889,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
26300,14523524.713198058,87741.20315197023,14296479.497846264,64721.64476749877,14188746.477419889,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
26500,14523524.713198058,87741.20315197023,14296479.497846264,64721.64476749877,14188746.477419889,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
26700,14523524.713198058,87741.20315197023,14296479.497846264,64721.64476749877,14188746.477419889,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
26900,14523524.713198058,87741.20315197023,14296479.497846264,64721.64476749877,14188746.477419889,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
27100,14523524.713198058,87741.20315197023,14296479.497846264,64721.64476749877,14188746.477419889,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
27300,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188746.477419889,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
27500,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188746.477419889,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
27700,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188746.477419889,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
27900,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188746.477419889,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
28100,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188954.47042039,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
28300,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188954.47042039,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
28500,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188954.47042039,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
28700,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188954.47042039,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
28900,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188954.47042039,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
29100,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188954.47042039,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
29300,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188954.47042039,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
29500,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188954.47042039,153601.3315931155,14316991.287135692,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
29700,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188954.47042039,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
29900,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188954.47042039,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
30100,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188954.47042039,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
30300,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188954.47042039,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
30500,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188954.47042039,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14297276.225203494,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
30700,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188954.47042039,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298133.14114328,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
30900,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188954.47042039,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298133.14114328,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
31100,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188954.47042039,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298133.14114328,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
31300,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188954.47042039,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298133.14114328,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
31500,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188954.47042039,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298133.14114328,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
31700,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188954.47042039,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298133.14114328,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
31900,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188954.47042039,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298133.14114328,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
32100,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188954.47042039,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298133.14114328,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
32300,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188954.47042039,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298133.14114328,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
32500,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188954.47042039,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298133.14114328,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
32700,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188954.47042039,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298133.14114328,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
32900,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188954.47042039,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298133.14114328,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
33100,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188954.47042039,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298133.14114328,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
33300,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188954.47042039,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298133.14114328,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
33500,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188954.47042039,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298133.14114328,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
33700,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188954.47042039,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298133.14114328,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
33900,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188954.47042039,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298133.14114328,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
34100,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188954.47042039,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298133.14114328,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
34300,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188954.47042039,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298133.14114328,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
34500,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188954.47042039,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298133.14114328,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
34700,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188954.47042039,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298133.14114328,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
34900,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188954.47042039,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298133.14114328,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
35100,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188954.47042039,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298133.14114328,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
35300,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188954.47042039,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298263.44694174,112321.69058243764,14344384.884008383,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
35500,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188954.47042039,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298263.44694174,112321.69058243764,14344388.210345635,211717.9949558064,14525079.83118363,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
35700,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188954.47042039,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298263.44694174,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
35900,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188954.47042039,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298263.44694174,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
36100,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188954.47042039,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298263.44694174,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
36300,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188954.47042039,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298263.44694174,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
36500,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188954.47042039,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298263.44694174,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
36700,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188955.08693952,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298263.44694174,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
36900,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188955.08693952,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298263.44694174,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
37100,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188955.08693952,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298263.44694174,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
37300,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188955.08693952,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298263.44694174,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
37500,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188955.08693952,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298263.44694174,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
37700,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188955.08693952,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298263.44694174,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
37900,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188955.08693952,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298263.44694174,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
38100,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188955.08693952,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298263.44694174,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
38300,14523524.773832316,87741.20315197023,14296479.497846264,64721.64476749877,14188955.08693952,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298263.44694174,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
38500,14524047.11902248,87741.20315197023,14296479.497846264,64721.64476749877,14188955.08693952,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298263.44694174,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
38700,14524047.11902248,87741.20315197023,14296479.497846264,64721.64476749877,14188955.08693952,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298263.44694174,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
38900,14524047.11902248,87741.20315197023,14296479.497846264,64721.64476749877,14188955.08693952,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298263.44694174,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
39100,14524047.11902248,87741.20315197023,14296479.497846264,64721.64476749877,14188955.08693952,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298263.44694174,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
39300,14524047.11902248,87741.20315197023,14296479.497846264,64721.64476749877,14188955.08693952,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298263.44694174,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
39500,14524047.11902248,87741.20315197023,14296479.497846264,64721.64476749877,14188955.08693952,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298263.44694174,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
39700,14524047.11902248,87741.20315197023,14296479.497846264,64721.64476749877,14188955.08693952,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298263.44694174,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
39900,14524047.11902248,87741.20315197023,14296479.497846264,64721.64476749877,14188955.08693952,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298263.44694174,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
40100,14524047.11902248,87741.20315197023,14296479.497846264,64721.64476749877,14188955.08693952,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298263.44694174,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
40300,14524047.11902248,87741.20315197023,14296479.497846264,64721.64476749877,14188955.08693952,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298263.44694174,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
40500,14524047.11902248,87741.20315197023,14296479.497846264,64721.64476749877,14188955.08693952,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298263.44694174,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
40700,14524047.11902248,87741.20315197023,14296479.497846264,64721.64476749877,14188955.08693952,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298263.44694174,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
40900,14524047.11902248,87741.20315197023,14296479.497846264,64721.64476749877,14188955.08693952,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298263.44694174,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
41100,14524047.11902248,87741.20315197023,14296479.497846264,64721.64476749877,14188955.08693952,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298263.44694174,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
41300,14524047.11902248,87741.20315197023,14296479.497846264,64721.64476749877,14188955.08693952,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298263.44694174,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
41500,14524289.54161178,87741.20315197023,14296479.497846264,64721.64476749877,14188955.08693952,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298263.44694174,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
41700,14524289.54161178,87741.20315197023,14296479.497846264,64721.64476749877,14188955.08693952,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
41900,14524289.54161178,87741.20315197023,14296479.497846264,64721.64476749877,14188955.08693952,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
42100,14524289.54161178,87741.20315197023,14296479.497846264,64721.64476749877,14188955.08693952,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
42300,14524289.54161178,87741.20315197023,14296479.497846264,64721.64476749877,14188955.08693952,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
42500,14524289.54161178,87741.20315197023,14296479.497846264,64721.64476749877,14188955.08693952,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
42700,14524289.54161178,87741.20315197023,14296479.497846264,64721.64476749877,14188955.08693952,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
42900,14524289.54161178,87741.20315197023,14296479.497846264,64721.64476749877,14188955.08693952,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
43100,14524289.54161178,87741.20315197023,14296479.497846264,64721.64476749877,14188955.08693952,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
43300,14524289.54161178,87741.20315197023,14296479.497846264,64721.64476749877,14188955.08693952,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
43500,14524289.54161178,87741.20315197023,14296479.497846264,64721.64476749877,14188955.08693952,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
43700,14524289.54161178,87741.20315197023,14296479.497846264,64721.64476749877,14188955.08693952,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
43900,14524289.54161178,87741.20315197023,14296479.497846264,64721.64476749877,14188955.08693952,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
44100,14524289.54161178,87741.20315197023,14296479.497846264,64721.64476749877,14188955.08693952,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
44300,14524289.54161178,87741.20315197023,14296479.497846264,64721.64476749877,14188955.08693952,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
44500,14524289.54161178,87741.20315197023,14296479.497846264,64721.64476749877,14188955.08693952,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
44700,14524289.54161178,87741.20315197023,14296479.497846264,64721.64476749877,14188955.08693952,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
44900,14524289.54161178,87741.20315197023,14296479.497846264,64721.64476749877,14188955.08693952,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
45100,14524289.54161178,87741.20315197023,14296479.497846264,64721.64476749877,14188955.08693952,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
45300,14524289.54161178,87741.20315197023,14296479.497846264,64721.64476749877,14188955.08693952,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
45500,14524289.54161178,87741.20315197023,14296479.497846264,64721.64476749877,14188955.08693952,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
45700,14524289.54161178,87741.20315197023,14296479.497846264,64721.64476749877,14188955.08693952,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
45900,14524289.54161178,87741.20315197023,14296479.497846264,64721.64476749877,14188955.08693952,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
46100,14524289.54161178,87741.20315197023,14296479.497846264,64721.64476749877,14188955.08693952,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
46300,14524289.54161178,87741.20315197023,14296479.497846264,64721.64476749877,14189015.407973524,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
46500,14524289.54161178,87741.20315197023,14296479.497846264,64721.64476749877,14189015.407973524,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
46700,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189015.407973524,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
46900,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189015.407973524,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
47100,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189015.407973524,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
47300,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189015.407973524,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
47500,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189015.407973524,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
47700,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189015.407973524,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
47900,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189015.407973524,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
48100,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189015.407973524,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
48300,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189015.407973524,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
48500,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189015.407973524,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
48700,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189015.407973524,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
48900,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189015.407973524,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
49100,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189015.407973524,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
49300,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189015.407973524,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
49500,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189015.407973524,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
49700,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189015.407973524,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
49900,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189015.407973524,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
50100,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189015.407973524,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
50300,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189015.407973524,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
50500,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189034.473767594,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
50700,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189034.473767594,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
50900,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189034.473767594,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
51100,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189034.473767594,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
51300,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189034.473767594,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
51500,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189034.473767594,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
51700,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189034.473767594,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
51900,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189034.473767594,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
52100,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189034.473767594,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
52300,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189034.473767594,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
52500,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189034.473767594,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
52700,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189034.473767594,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
52900,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189034.473767594,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
53100,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189034.473767594,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
53300,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189034.473767594,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
53500,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189034.473767594,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
53700,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189034.473767594,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
53900,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189034.473767594,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
54100,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189034.473767594,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
54300,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189034.473767594,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
54500,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189034.473767594,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
54700,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189034.473767594,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
54900,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189034.473767594,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
55100,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189034.473767594,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
55300,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189034.473767594,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
55500,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189034.473767594,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
55700,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189034.473767594,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
55900,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
56100,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
56300,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
56500,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
56700,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
56900,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
57100,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
57300,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
57500,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
57700,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
57900,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
58100,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
58300,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
58500,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
58700,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
58900,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
59100,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
59300,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
59500,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
59700,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
59900,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
60100,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
60300,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
60500,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
60700,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
60900,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
61100,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
61300,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
61500,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
61700,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
61900,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
62100,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
62300,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
62500,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
62700,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
62900,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
63100,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
63300,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
63500,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
63700,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
63900,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
64100,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
64300,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
64500,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
64700,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
64900,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
65100,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
65300,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
65500,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
65700,14525418.11287606,87741.20315197023,14296479.497846264,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
65900,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
66100,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
66300,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344388.210345635,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
66500,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344950.222795676,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
66700,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344950.222795676,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
66900,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344950.222795676,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
67100,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344950.222795676,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
67300,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344950.222795676,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
67500,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344950.222795676,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
67700,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338674.313294156,29998.291325001777,14298293.016867146,112321.69058243764,14344950.222795676,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
67900,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298293.016867146,112321.69058243764,14344950.222795676,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
68100,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298293.016867146,112321.69058243764,14344950.222795676,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
68300,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298293.016867146,112321.69058243764,14344950.222795676,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
68500,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298293.016867146,112321.69058243764,14344950.222795676,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
68700,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298293.016867146,112321.69058243764,14344950.222795676,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
68900,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298293.016867146,112321.69058243764,14344950.222795676,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
69100,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298293.016867146,112321.69058243764,14344950.222795676,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
69300,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298293.016867146,112321.69058243764,14344950.222795676,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
69500,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298293.016867146,112321.69058243764,14344950.222795676,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
69700,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298293.016867146,112321.69058243764,14344950.222795676,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
69900,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298293.016867146,112321.69058243764,14344950.222795676,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
70100,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298293.016867146,112321.69058243764,14344950.222795676,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
70300,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298293.016867146,112321.69058243764,14344950.222795676,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
70500,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298293.016867146,112321.69058243764,14344950.222795676,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
70700,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298293.016867146,112321.69058243764,14344950.222795676,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
70900,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298293.016867146,112321.69058243764,14344950.222795676,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
71100,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298293.016867146,112321.69058243764,14344950.222795676,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
71300,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298293.016867146,112321.69058243764,14344950.222795676,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
71500,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298293.016867146,112321.69058243764,14344950.222795676,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
71700,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298293.016867146,112321.69058243764,14344950.222795676,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
71900,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298293.016867146,112321.69058243764,14344950.222795676,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
72100,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298293.016867146,112321.69058243764,14344950.222795676,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
72300,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298591.025340384,112321.69058243764,14344950.222795676,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
72500,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298591.025340384,112321.69058243764,14344950.222795676,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
72700,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298591.025340384,112321.69058243764,14344950.222795676,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
72900,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
73100,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
73300,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
73500,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
73700,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
73900,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
74100,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
74300,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
74500,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
74700,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189040.162736556,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
74900,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
75100,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
75300,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
75500,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
75700,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
75900,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
76100,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
76300,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
76500,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
76700,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
76900,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
77100,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
77300,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
77500,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
77700,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
77900,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
78100,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
78300,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
78500,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
78700,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
78900,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
79100,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
79300,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
79500,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
79700,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
79900,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
80100,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
80300,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
80500,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14338687.32264859,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
80700,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
80900,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
81100,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
81300,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
81500,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
81700,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
81900,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
82100,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
82300,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
82500,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
82700,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
82900,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
83100,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
83300,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
83500,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
83700,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
83900,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
84100,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
84300,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
84500,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
84700,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
84900,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
85100,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
85300,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
85500,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
85700,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
85900,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
86100,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
86300,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
86500,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
86700,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
86900,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
87100,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
87300,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345643.271242552,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
87500,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
87700,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
87900,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
88100,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
88300,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
88500,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
88700,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
88900,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
89100,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
89300,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
89500,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
89700,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
89900,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
90100,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
90300,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
90500,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
90700,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
90900,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
91100,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
91300,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
91500,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
91700,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
91900,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
92100,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
92300,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
92500,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
92700,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
92900,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
93100,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
93300,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
93500,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
93700,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
93900,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
94100,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
94300,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339014.252122372,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
94500,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339058.895805182,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
94700,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339058.895805182,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
94900,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339058.895805182,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
95100,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339058.895805182,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
95300,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339058.895805182,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
95500,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339058.895805182,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
95700,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339058.895805182,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
95900,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339058.895805182,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
96100,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339058.895805182,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
96300,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339058.895805182,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
96500,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339058.895805182,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
96700,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339058.895805182,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
96900,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339058.895805182,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
97100,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339058.895805182,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
97300,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339058.895805182,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
97500,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339058.895805182,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
97700,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339058.895805182,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
97900,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339058.895805182,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
98100,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339058.895805182,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
98300,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339058.895805182,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
98500,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339058.895805182,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
98700,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339058.895805182,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
98900,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339058.895805182,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
99100,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339058.895805182,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
99300,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339058.895805182,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
99500,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339058.895805182,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
99700,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339058.895805182,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
99900,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339058.895805182,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
100100,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339058.895805182,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482
100300,14525418.11287606,87741.20315197023,14296679.8456327,64721.64476749877,14189045.963713076,153601.3315931155,14328073.579582784,326648.7805893326,14339058.895805182,29998.291325001777,14298591.025340384,112321.69058243764,14345660.648569096,211717.9949558064,14525982.596803227,147200.8411122477,14401498.255163092,160998.26639434756,14569625.267696222,341796.63635482


==> data/exp/ga/power2quads/OP_SIGNED_MULT_8x8_BAUGH_WOOLEY_A1_PDPLUT_1.0_AVG_ABS_REL_ERR_1.0_ga_10_aug_progress_ppf.csv <==
NUM_EVALS,TOT_HV_0,MAX_HV_0,TOT_HV_1,MAX_HV_1,TOT_HV_2,MAX_HV_2,TOT_HV_3,MAX_HV_3,TOT_HV_4,MAX_HV_4,TOT_HV_5,MAX_HV_5,TOT_HV_6,MAX_HV_6,TOT_HV_7,MAX_HV_7,TOT_HV_8,MAX_HV_8,TOT_HV_9,MAX_HV_9
500,24318572.05558279,21333.37477948366,24318572.05558279,21333.37477948366,24318572.05558279,21333.37477948366,24318572.05558279,21333.37477948366,24318572.05558279,21333.37477948366,24318572.05558279,21333.37477948366,24318572.05558279,21333.37477948366,24318572.05558279,21333.37477948366,24318572.05558279,21333.37477948366,24318572.05558279,21333.37477948366
700,24318572.05558279,21333.37477948366,24318572.05558279,21333.37477948366,24318572.05558279,21333.37477948366,24318572.05558279,21333.37477948366,24318572.05558279,21333.37477948366,24318572.05558279,21333.37477948366,24318572.05558279,21333.37477948366,24318572.05558279,21333.37477948366,24318572.05558279,21333.37477948366,24318572.05558279,21333.37477948366
900,24318572.05558279,21333.37477948366,24318572.05558279,21333.37477948366,24318572.05558279,21333.37477948366,24318572.05558279,21333.37477948366,24318572.05558279,21333.37477948366,24318572.05558279,21333.37477948366,24318572.05558279,21333.37477948366,24318572.05558279,21333.37477948366,24318572.05558279,21333.37477948366,24318572.05558279,21333.37477948366
1100,24324134.9852084,11246.756247175854,24385170.187282547,94936.80426969424,24323179.66354848,21333.37477948366,24330002.78058856,11246.756247175854,24358757.221136373,58761.95291706846,24374341.42807693,67192.21475106507,24364904.26503601,35321.91067488103,24319173.219951965,19382.18878274047,24329216.78835583,17076.16403596936,24331595.65281444,27524.01275352449
1300,24324134.9852084,11246.756247175854,24385170.187282547,94936.80426969424,24323179.66354848,21333.37477948366,24330002.78058856,11246.756247175854,24358757.221136373,58761.95291706846,24374341.42807693,67192.21475106507,24364904.26503601,35321.91067488103,24319173.219951965,19382.18878274047,24329216.78835583,17076.16403596936,24331595.65281444,27524.01275352449
1500,24324134.9852084,11246.756247175854,24385170.187282547,94936.80426969424,24323179.66354848,21333.37477948366,24330002.78058856,11246.756247175854,24358757.221136373,58761.95291706846,24374341.42807693,67192.21475106507,24364904.26503601,35321.91067488103,24319173.219951965,19382.18878274047,24329216.78835583,17076.16403596936,24331595.65281444,27524.01275352449
1700,24366043.52814127,32968.2365247705,24403895.465849254,35294.136357553994,24354994.444497555,13311.572887893,24381148.28962796,22828.43935418401,24366115.908618663,43937.4145865322,24382128.151801195,49419.204374774745,24378098.231002294,19554.55497399933,24339616.70097618,8239.649036320268,24361044.944425628,24420.91728252162,24355055.5843402,11246.756247175854
1900,24366043.52814127,32968.2365247705,24403895.465849254,35294.136357553994,24354994.444497555,13311.572887893,24381148.28962796,22828.43935418401,24366115.908618663,43937.4145865322,24382128.151801195,49419.204374774745,24378098.231002294,19554.55497399933,24339616.70097618,8239.649036320268,24361044.944425628,24420.91728252162,24355055.5843402,11246.756247175854
2100,24366043.52814127,32968.2365247705,24411728.78485084,11246.756247175854,24381803.8787178,11012.235032420298,24388390.067720875,11246.756247175854,24366115.908618663,43937.4145865322,24382128.151801195,49419.204374774745,24425318.5237732,36710.52646124158,24339616.70097618,8239.649036320268,24361044.944425628,24420.91728252162,24424868.84078183,27449.04093320248
2300,24394925.311509285,27846.65057417824,24411728.78485084,11246.756247175854,24381803.8787178,11012.235032420298,24388390.067720875,11246.756247175854,24393018.29844016,26932.57884802673,24398297.865751565,15033.414980043206,24425318.5237732,36710.52646124158,24367709.37854938,20653.151139821624,24385770.939469136,11246.756247175854,24424868.84078183,27449.04093320248
2500,24394925.311509285,27846.65057417824,24411728.78485084,11246.756247175854,24381803.8787178,11012.235032420298,24388390.067720875,11246.756247175854,24393018.29844016,26932.57884802673,24398297.865751565,15033.414980043206,24425318.5237732,36710.52646124158,24367709.37854938,20653.151139821624,24385770.939469136,11246.756247175854,24424868.84078183,27449.04093320248
2700,24444463.108533237,106830.02270655271,24417426.429794192,11246.756247175854,24397497.02460875,11012.235032420298,24420171.586035676,26616.207545265403,24400186.229114544,20757.622564410856,24398297.865751565,15033.414980043206,24426767.61214865,36710.52646124158,24402159.681476105,14207.05423198171,24398995.406303275,11246.756247175854,24429101.519023784,23742.28428293697
2900,24444463.108533237,106830.02270655271,24417426.429794192,11246.756247175854,24397497.02460875,11012.235032420298,24420171.586035676,26616.207545265403,24400186.229114544,20757.622564410856,24409911.01335783,8421.289031373108,24426767.61214865,36710.52646124158,24402159.681476105,14207.05423198171,24398995.406303275,11246.756247175854,24429101.519023784,23742.28428293697
3100,24444463.108533237,106830.02270655271,24417426.429794192,11246.756247175854,24397497.02460875,11012.235032420298,24420171.586035676,26616.207545265403,24400186.229114544,20757.622564410856,24409911.01335783,8421.289031373108,24426767.61214865,36710.52646124158,24402159.681476105,14207.05423198171,24398995.406303275,11246.756247175854,24429101.519023784,23742.28428293697
3300,24448027.534924373,55432.589768858685,24423395.03320217,11246.756247175854,24411389.52582052,11012.235032420298,24446365.75416187,28427.994953403784,24419444.48921261,16331.66211360437,24417748.193425145,8421.289031373108,24432528.7253408,11246.756247175854,24406822.91593736,5703.235665230831,24415616.2329684,14343.853443373628,24438164.39061549,11246.756247175854
3500,24448027.534924373,55432.589768858685,24423395.03320217,11246.756247175854,24411389.52582052,11012.235032420298,24446365.75416187,28427.994953403784,24419444.48921261,16331.66211360437,24417748.193425145,8421.289031373108,24432528.7253408,11246.756247175854,24406822.91593736,5703.235665230831,24415616.2329684,14343.853443373628,24438164.39061549,11246.756247175854
3700,24448027.534924373,55432.589768858685,24423395.03320217,11246.756247175854,24411389.52582052,11012.235032420298,24446365.75416187,28427.994953403784,24419444.48921261,16331.66211360437,24417748.193425145,8421.289031373108,24432528.7253408,11246.756247175854,24406822.91593736,5703.235665230831,24415616.2329684,14343.853443373628,24438164.39061549,11246.756247175854
3900,24455460.95450964,55342.22902880047,24425917.322635487,11246.756247175854,24457747.857829727,40010.03326381074,24466302.606059227,18839.89473837067,24427796.323205587,16331.66211360437,24424126.69834139,8421.289031373108,24434353.73587299,11246.756247175854,24447775.66298615,54148.94425364402,24450058.211619783,47658.37679898889,24450141.7381603,11246.756247175854
4100,24455460.95450964,55342.22902880047,24425917.322635487,11246.756247175854,24457747.857829727,40010.03326381074,24466302.606059227,18839.89473837067,24427796.323205587,16331.66211360437,24424126.69834139,8421.289031373108,24434353.73587299,11246.756247175854,24447775.66298615,54148.94425364402,24450058.211619783,47658.37679898889,24450141.7381603,11246.756247175854
4300,24455460.95450964,55342.22902880047,24482683.973455217,25177.541992917148,24458221.95077,24708.87151907556,24466302.606059227,18839.89473837067,24427796.323205587,16331.66211360437,24424126.69834139,8421.289031373108,24443528.98742974,11246.756247175854,24447775.66298615,54148.94425364402,24450058.211619783,47658.37679898889,24451138.918042537,11246.756247175854
4500,24456743.91308378,52189.85434192747,24482683.973455217,25177.541992917148,24458221.95077,24708.87151907556,24466930.01528682,18562.197254929026,24428610.46166592,16331.66211360437,24434380.58883902,16273.531347934546,24443528.98742974,11246.756247175854,24454260.611376494,52152.5540891257,24452750.17492983,33541.839861343404,24451138.918042537,11246.756247175854
4700,24456743.91308378,52189.85434192747,24482683.973455217,25177.541992917148,24458221.95077,24708.87151907556,24466930.01528682,18562.197254929026,24428610.46166592,16331.66211360437,24434380.58883902,16273.531347934546,24443528.98742974,11246.756247175854,24454260.611376494,52152.5540891257,24452750.17492983,33541.839861343404,24451138.918042537,11246.756247175854
4900,24456743.91308378,52189.85434192747,24486512.74105061,24800.331451856448,24459653.92801293,24708.87151907556,24471809.370905947,18463.61529179516,24428610.46166592,16331.66211360437,24434380.58883902,16273.531347934546,24457244.033282693,12799.562400137684,24459120.97256413,52152.5540891257,24453995.268470217,33541.839861343404,24457885.723191217,11246.756247175854
5100,24461733.47241991,49021.69034956422,24486512.74105061,24800.331451856448,24459653.92801293,24708.87151907556,24471809.370905947,18463.61529179516,24430253.83800725,16331.66211360437,24434648.37302554,16273.531347934546,24457244.033282693,12799.562400137684,24459120.97256413,52152.5540891257,24453995.268470217,33541.839861343404,24457885.723191217,11246.756247175854
5300,24461733.47241991,49021.69034956422,24486512.74105061,24800.331451856448,24459653.92801293,24708.87151907556,24471809.370905947,18463.61529179516,24430253.83800725,16331.66211360437,24434648.37302554,16273.531347934546,24457244.033282693,12799.562400137684,24459120.97256413,52152.5540891257,24453995.268470217,33541.839861343404,24457885.723191217,11246.756247175854
5500,24462738.391395222,49021.69034956422,24486626.1971664,24800.331451856448,24462198.27845705,24708.87151907556,24476968.50802901,17818.28079535177,24434466.558227643,16331.66211360437,24435609.56227766,16004.149086452791,24467563.13282369,11246.756247175854,24464394.842566285,52152.5540891257,24455912.100621387,33541.839861343404,24460419.073078822,11246.756247175854
5700,24462738.391395222,49021.69034956422,24486626.1971664,24800.331451856448,24462198.27845705,24708.87151907556,24476968.50802901,17818.28079535177,24434466.558227643,16331.66211360437,24435609.56227766,16004.149086452791,24467563.13282369,11246.756247175854,24464394.842566285,52152.5540891257,24455912.100621387,33541.839861343404,24460419.073078822,11246.756247175854
5900,24462738.391395222,49021.69034956422,24486626.1971664,24800.331451856448,24462208.25894237,13207.965616915046,24476968.50802901,17818.28079535177,24434466.558227643,16331.66211360437,24435609.56227766,16004.149086452791,24467563.13282369,11246.756247175854,24464394.842566285,52152.5540891257,24455912.100621387,33541.839861343404,24460419.073078822,11246.756247175854
6100,24462776.72573519,49021.69034956422,24489672.27274517,24122.21879579124,24462208.25894237,13207.965616915046,24478344.45490976,17818.28079535177,24435097.98416231,16331.66211360437,24439069.9078338,16004.149086452791,24468503.854106173,11246.756247175854,24464877.99095971,51834.76654946823,24491941.852394816,34528.18541637166,24464620.717573576,11246.756247175854
6300,24462776.72573519,49021.69034956422,24489672.27274517,24122.21879579124,24462208.25894237,13207.965616915046,24478344.45490976,17818.28079535177,24435097.98416231,16331.66211360437,24439069.9078338,16004.149086452791,24468503.854106173,11246.756247175854,24464877.99095971,51834.76654946823,24491941.852394816,34528.18541637166,24464620.717573576,11246.756247175854
6500,24462776.72573519,49021.69034956422,24492341.22046592,20935.198606681937,24464509.47333356,13207.965616915046,24478344.45490976,17818.28079535177,24435097.98416231,16331.66211360437,24439069.9078338,16004.149086452791,24468840.117163543,11246.756247175854,24464877.99095971,51834.76654946823,24491941.852394816,34528.18541637166,24465440.3531518,11246.756247175854
6700,24463163.571289346,49021.69034956422,24492341.22046592,20935.198606681937,24464509.47333356,13207.965616915046,24479285.215463545,17818.28079535177,24437527.360913526,16331.66211360437,24440522.73985892,16004.149086452791,24468840.117163543,11246.756247175854,24465610.40028725,51796.04695491743,24492448.08910609,33595.19237328116,24465440.3531518,11246.756247175854
6900,24463163.571289346,49021.69034956422,24492341.22046592,20935.198606681937,24464509.47333356,13207.965616915046,24479285.215463545,17818.28079535177,24437527.360913526,16331.66211360437,24440522.73985892,16004.149086452791,24468840.117163543,11246.756247175854,24465610.40028725,51796.04695491743,24492448.08910609,33595.19237328116,24465440.3531518,11246.756247175854
7100,24463163.571289346,49021.69034956422,24493567.90693977,20935.198606681937,24466915.43051265,11527.608282231447,24479285.215463545,17818.28079535177,24437527.360913526,16331.66211360437,24440522.73985892,16004.149086452791,24470165.028938837,11246.756247175854,24466432.45131283,51796.04695491743,24492448.08910609,33595.19237328116,24469711.152531408,11246.756247175854
7300,24468880.829398345,49021.69034956422,24493567.90693977,20935.198606681937,24466915.43051265,11527.608282231447,24482979.67232749,17175.942179551083,24440561.871367533,16331.66211360437,24440534.610843405,16004.149086452791,24470165.028938837,11246.756247175854,24466432.45131283,51796.04695491743,24494353.533514928,33595.19237328116,24469711.152531408,11246.756247175854
7500,24468880.829398345,49021.69034956422,24493567.90693977,20935.198606681937,24466915.43051265,11527.608282231447,24482979.67232749,17175.942179551083,24440561.871367533,16331.66211360437,24440534.610843405,16004.149086452791,24470165.028938837,11246.756247175854,24466432.45131283,51796.04695491743,24494353.533514928,33595.19237328116,24469711.152531408,11246.756247175854
7700,24468880.829398345,49021.69034956422,24495072.77412808,20935.198606681937,24467271.288659297,11527.608282231447,24482979.67232749,17175.942179551083,24444601.70040552,16331.66211360437,24440534.610843405,16004.149086452791,24472564.379494566,21787.445122014786,24466939.2304723,50540.71209076307,24496264.608915173,33595.19237328116,24470710.664260507,11246.756247175854
7900,24473118.83335652,49021.69034956422,24495072.77412808,20935.198606681937,24467271.288659297,11527.608282231447,24483102.31698505,17175.942179551083,24444601.70040552,16331.66211360437,24442148.243709736,16004.149086452791,24472564.379494566,21787.445122014786,24466939.2304723,50540.71209076307,24496264.608915173,33595.19237328116,24470710.664260507,11246.756247175854
8100,24473118.83335652,49021.69034956422,24495072.77412808,20935.198606681937,24471397.34199097,11527.608282231447,24483102.31698505,17175.942179551083,24444601.70040552,16331.66211360437,24442148.243709736,16004.149086452791,24472564.379494566,21787.445122014786,24466939.2304723,50540.71209076307,24496264.608915173,33595.19237328116,24470710.664260507,11246.756247175854
8300,24473130.596801437,49021.69034956422,24495164.3854998,20935.198606681937,24471397.34199097,11527.608282231447,24483403.57025643,17175.942179551083,24446248.837165706,16331.66211360437,24444406.0207168,16004.149086452791,24476866.69787076,11246.756247175854,24481102.88985749,14232.960588667818,24499999.393931195,29178.84386332792,24479552.013617404,11246.756247175854
8500,24473130.596801437,49021.69034956422,24495164.3854998,20935.198606681937,24471397.34199097,11527.608282231447,24483403.57025643,17175.942179551083,24446248.837165706,16331.66211360437,24444406.0207168,16004.149086452791,24476866.69787076,11246.756247175854,24481102.88985749,14232.960588667818,24499999.393931195,29178.84386332792,24479552.013617404,11246.756247175854
8700,24473130.596801437,49021.69034956422,24495164.3854998,20935.198606681937,24473213.61624769,11527.608282231447,24483403.57025643,17175.942179551083,24446248.837165706,16331.66211360437,24444406.0207168,16004.149086452791,24476866.69787076,11246.756247175854,24481102.88985749,14232.960588667818,24499999.393931195,29178.84386332792,24480072.84222444,11246.756247175854
8900,24474594.995587908,49021.69034956422,24495175.21417143,20935.198606681937,24473213.61624769,11527.608282231447,24483403.57025643,17175.942179551083,24452137.72672121,16331.66211360437,24445668.13005757,11438.98693766349,24476982.486190356,11246.756247175854,24486376.87135206,10848.033526260244,24500622.14154107,29178.84386332792,24480072.84222444,11246.756247175854
9100,24474594.995587908,49021.69034956422,24495175.21417143,20935.198606681937,24473213.61624769,11527.608282231447,24483403.57025643,17175.942179551083,24452137.72672121,16331.66211360437,24445668.13005757,11438.98693766349,24476982.486190356,11246.756247175854,24486376.87135206,10848.033526260244,24500622.14154107,29178.84386332792,24480072.84222444,11246.756247175854
9300,24474594.995587908,49021.69034956422,24498465.681546006,11246.756247175854,24476867.62868936,11527.608282231447,24483403.57025643,17175.942179551083,24452137.72672121,16331.66211360437,24445668.13005757,11438.98693766349,24476993.23365768,11246.756247175854,24486376.87135206,10848.033526260244,24500622.14154107,29178.84386332792,24480311.258527838,11246.756247175854
9500,24475612.48941095,24452.954802034004,24498465.681546006,11246.756247175854,24476867.62868936,11527.608282231447,24483403.82004216,17175.942179551083,24452254.161825545,16331.66211360437,24445823.56940116,11438.98693766349,24476993.23365768,11246.756247175854,24495029.76254416,19315.092041702217,24502117.356114343,11246.756247175854,24480311.258527838,11246.756247175854
9700,24475612.48941095,24452.954802034004,24498465.681546006,11246.756247175854,24476867.62868936,11527.608282231447,24483403.82004216,17175.942179551083,24452254.161825545,16331.66211360437,24445823.56940116,11438.98693766349,24476993.23365768,11246.756247175854,24495029.76254416,19315.092041702217,24502117.356114343,11246.756247175854,24480311.258527838,11246.756247175854
9900,24475612.48941095,24452.954802034004,24503343.0261463,11246.756247175854,24482848.14606564,22810.49632098137,24483403.82004216,17175.942179551083,24452254.161825545,16331.66211360437,24445823.56940116,11438.98693766349,24476993.23365768,11246.756247175854,24495029.76254416,19315.092041702217,24503182.81990106,11246.756247175854,24481602.73165116,11246.756247175854
10100,24477998.46239376,24452.954802034004,24503343.0261463,11246.756247175854,24482848.14606564,22810.49632098137,24483403.82004216,17175.942179551083,24490028.605477776,32427.390301343177,24446525.417019684,8421.289031373108,24476993.23365768,11246.756247175854,24495343.71427333,19315.092041702217,24503182.81990106,11246.756247175854,24481602.73165116,11246.756247175854
10300,24477998.46239376,24452.954802034004,24503343.0261463,11246.756247175854,24482848.14606564,22810.49632098137,24483403.82004216,17175.942179551083,24490028.605477776,32427.390301343177,24446525.417019684,8421.289031373108,24476993.23365768,11246.756247175854,24495343.71427333,19315.092041702217,24503182.81990106,11246.756247175854,24481602.73165116,11246.756247175854
10500,24493228.203591667,40501.20743377032,24503556.000642747,11246.756247175854,24496065.165124804,11628.2727965296,24485526.051245317,17175.942179551083,24490028.605477776,32427.390301343177,24449731.734680545,12862.95550277205,24476993.23365768,11246.756247175854,24497507.94934268,15910.59302615554,24505007.82969347,11246.756247175854,24481902.48600531,11246.756247175854
10700,24493228.203591667,40501.20743377032,24503556.000642747,11246.756247175854,24496065.165124804,11628.2727965296,24485526.051245317,17175.942179551083,24494821.03842836,44669.3790235534,24449731.734680545,12862.95550277205,24476993.23365768,11246.756247175854,24497507.94934268,15910.59302615554,24505007.82969347,11246.756247175854,24481902.48600531,11246.756247175854
10900,24493228.203591667,40501.20743377032,24503556.000642747,11246.756247175854,24496065.165124804,11628.2727965296,24485526.051245317,17175.942179551083,24494821.03842836,44669.3790235534,24449731.734680545,12862.95550277205,24476993.23365768,11246.756247175854,24497507.94934268,15910.59302615554,24505007.82969347,11246.756247175854,24482279.53495971,11246.756247175854
11100,24493521.94360666,40501.20743377032,24503556.000642747,11246.756247175854,24497400.57698024,11628.2727965296,24485526.051245317,17175.942179551083,24504554.202650014,16331.66211360437,24451166.660635296,12862.95550277205,24477029.880529,11246.756247175854,24497507.94934268,15910.59302615554,24515736.024015743,45984.52313650817,24482279.53495971,11246.756247175854
11300,24493521.94360666,40501.20743377032,24503556.000642747,11246.756247175854,24497400.57698024,11628.2727965296,24485526.051245317,17175.942179551083,24504554.202650014,16331.66211360437,24451166.660635296,12862.95550277205,24477029.880529,11246.756247175854,24497507.94934268,15910.59302615554,24515736.024015743,45984.52313650817,24482279.53495971,11246.756247175854
11500,24493521.94360666,40501.20743377032,24503556.000642747,11246.756247175854,24497755.90250505,11628.2727965296,24485526.051245317,17175.942179551083,24504554.202650014,16331.66211360437,24451166.660635296,12862.95550277205,24477043.19105128,11246.756247175854,24497507.94934268,15910.59302615554,24515736.024015743,45984.52313650817,24482412.71130316,11246.756247175854
11700,24495856.430963244,36415.836865835765,24503556.000642747,11246.756247175854,24497755.90250505,11628.2727965296,24485526.051245317,17175.942179551083,24505617.7074448,16331.66211360437,24451166.660635296,12862.95550277205,24477043.19105128,11246.756247175854,24497507.94934268,15910.59302615554,24516792.9007518,45984.52313650817,24482412.71130316,11246.756247175854
11900,24495856.430963244,36415.836865835765,24503556.000642747,11246.756247175854,24497755.90250505,11628.2727965296,24485526.051245317,17175.942179551083,24505617.7074448,16331.66211360437,24451166.660635296,12862.95550277205,24477043.19105128,11246.756247175854,24497507.94934268,15910.59302615554,24516792.9007518,45984.52313650817,24482412.71130316,11246.756247175854
12100,24495856.430963244,36415.836865835765,24503556.261517964,11246.756247175854,24499145.293231923,11012.235032420298,24485526.051245317,17175.942179551083,24505617.7074448,16331.66211360437,24451166.660635296,12862.95550277205,24477043.19105128,11246.756247175854,24497507.94934268,15910.59302615554,24516792.9007518,45984.52313650817,24483212.070524026,11246.756247175854
12300,24497782.59836336,36415.836865835765,24503556.261517964,11246.756247175854,24499145.293231923,11012.235032420298,24485526.051245317,17175.942179551083,24505617.7074448,16331.66211360437,24451166.660635296,12862.95550277205,24477043.19105128,11246.756247175854,24497535.74710433,15863.865380268107,24517316.36298704,11246.756247175854,24483212.070524026,11246.756247175854
12500,24497782.59836336,36415.836865835765,24503556.261517964,11246.756247175854,24499145.293231923,11012.235032420298,24485526.051245317,17175.942179551083,24505617.7074448,16331.66211360437,24451166.660635296,12862.95550277205,24477043.19105128,11246.756247175854,24497535.74710433,15863.865380268107,24517316.36298704,11246.756247175854,24483212.070524026,11246.756247175854
12700,24497782.59836336,36415.836865835765,24503556.261517964,11246.756247175854,24500738.32479219,11012.235032420298,24485526.051245317,17175.942179551083,24505617.7074448,16331.66211360437,24451166.660635296,12862.95550277205,24477942.98447529,11246.756247175854,24497739.45441443,9959.072849600743,24517316.36298704,11246.756247175854,24511132.119064678,41898.59465444802
12900,24510690.91021929,11246.756247175854,24503556.261517964,11246.756247175854,24500738.32479219,11012.235032420298,24485526.051245317,17175.942179551083,24505617.7074448,16331.66211360437,24451166.660635296,12862.95550277205,24477942.98447529,11246.756247175854,24497739.45441443,9959.072849600743,24517316.36298704,11246.756247175854,24511132.119064678,41898.59465444802
13100,24510690.91021929,11246.756247175854,24503556.261517964,11246.756247175854,24500738.32479219,11012.235032420298,24485526.051245317,17175.942179551083,24505617.7074448,16331.66211360437,24451166.660635296,12862.95550277205,24477942.98447529,11246.756247175854,24497739.45441443,9959.072849600743,24517316.36298704,11246.756247175854,24511218.14695078,11246.756247175854
13300,24511582.64754281,11246.756247175854,24503556.261517964,11246.756247175854,24500738.32479219,11012.235032420298,24492414.138549738,11246.756247175854,24505617.7074448,16331.66211360437,24451972.975803893,12862.95550277205,24478069.79576943,11246.756247175854,24497739.45441443,9959.072849600743,24517316.36298704,11246.756247175854,24511218.14695078,11246.756247175854
13500,24511582.64754281,11246.756247175854,24503556.261517964,11246.756247175854,24500738.32479219,11012.235032420298,24492414.138549738,11246.756247175854,24505617.7074448,16331.66211360437,24451972.975803893,12862.95550277205,24478069.79576943,11246.756247175854,24497739.45441443,9959.072849600743,24517316.36298704,11246.756247175854,24511218.14695078,11246.756247175854
13700,24511582.64754281,11246.756247175854,24503556.261517964,11246.756247175854,24500738.32479219,11012.235032420298,24492414.138549738,11246.756247175854,24505617.7074448,16331.66211360437,24451972.975803893,12862.95550277205,24479763.02313741,11246.756247175854,24497739.45441443,9959.072849600743,24517316.36298704,11246.756247175854,24511218.14695078,11246.756247175854
13900,24511582.64754281,11246.756247175854,24503556.261517964,11246.756247175854,24503897.299576137,11012.235032420298,24495555.735159352,11246.756247175854,24505617.7074448,16331.66211360437,24451972.975803893,12862.95550277205,24479763.02313741,11246.756247175854,24497739.45441443,9959.072849600743,24517316.36298704,11246.756247175854,24511218.14695078,11246.756247175854
14100,24511582.64754281,11246.756247175854,24503556.261517964,11246.756247175854,24503897.299576137,11012.235032420298,24495555.735159352,11246.756247175854,24505617.7074448,16331.66211360437,24451972.975803893,12862.95550277205,24479763.02313741,11246.756247175854,24497739.45441443,9959.072849600743,24517316.36298704,11246.756247175854,24511218.14695078,11246.756247175854
14300,24511582.64754281,11246.756247175854,24503556.261517964,11246.756247175854,24503897.299576137,11012.235032420298,24495555.735159352,11246.756247175854,24505617.7074448,16331.66211360437,24451972.975803893,12862.95550277205,24480352.24505921,11246.756247175854,24497739.45441443,9959.072849600743,24517316.36298704,11246.756247175854,24511218.14695078,11246.756247175854
14500,24511582.64754281,11246.756247175854,24503556.261517964,11246.756247175854,24504065.54362808,11012.235032420298,24504001.57640124,11246.756247175854,24505617.7074448,16331.66211360437,24492178.79295221,85646.66220794035,24480352.24505921,11246.756247175854,24497739.45441443,9959.072849600743,24517316.36298704,11246.756247175854,24511218.14695078,11246.756247175854
14700,24511582.64754281,11246.756247175854,24503556.261517964,11246.756247175854,24504065.54362808,11012.235032420298,24504001.57640124,11246.756247175854,24505617.7074448,16331.66211360437,24492178.79295221,85646.66220794035,24480352.24505921,11246.756247175854,24497739.45441443,9959.072849600743,24517316.36298704,11246.756247175854,24511218.14695078,11246.756247175854
14900,24511582.64754281,11246.756247175854,24503822.07435189,11246.756247175854,24504076.95066044,11012.235032420298,24504001.57640124,11246.756247175854,24505617.7074448,16331.66211360437,24492178.79295221,85646.66220794035,24483969.650771137,37334.786688023945,24497807.612483226,9959.072849600743,24517316.36298704,11246.756247175854,24511229.361205205,11246.756247175854
15100,24511582.64754281,11246.756247175854,24503822.07435189,11246.756247175854,24504076.95066044,11012.235032420298,24504113.78955644,11246.756247175854,24505617.7074448,16331.66211360437,24493194.124108665,85160.27719868213,24483969.650771137,37334.786688023945,24497807.612483226,9959.072849600743,24517316.36298704,11246.756247175854,24511229.361205205,11246.756247175854
15300,24511582.64754281,11246.756247175854,24503822.07435189,11246.756247175854,24504076.95066044,11012.235032420298,24504113.78955644,11246.756247175854,24505617.7074448,16331.66211360437,24493194.124108665,85160.27719868213,24483969.650771137,37334.786688023945,24497807.612483226,9959.072849600743,24517316.36298704,11246.756247175854,24511229.361205205,11246.756247175854
15500,24511582.64754281,11246.756247175854,24503822.07435189,11246.756247175854,24504076.95066044,11012.235032420298,24504123.371514797,11246.756247175854,24505617.7074448,16331.66211360437,24494145.679958045,85160.27719868213,24498064.52294937,14372.41786078608,24497807.612483226,9959.072849600743,24517316.36298704,11246.756247175854,24511229.361205205,11246.756247175854
15700,24511582.90841803,11246.756247175854,24503822.07435189,11246.756247175854,24504076.95066044,11012.235032420298,24504123.371514797,11246.756247175854,24505617.7074448,16331.66211360437,24494145.679958045,85160.27719868213,24498064.52294937,14372.41786078608,24497807.612483226,9959.072849600743,24517316.36298704,11246.756247175854,24511229.361205205,11246.756247175854
15900,24511582.90841803,11246.756247175854,24503822.07435189,11246.756247175854,24504076.95066044,11012.235032420298,24504123.371514797,11246.756247175854,24505617.7074448,16331.66211360437,24494145.679958045,85160.27719868213,24498589.919717435,11246.756247175854,24497807.612483226,9959.072849600743,24517316.36298704,11246.756247175854,24511229.361205205,11246.756247175854
16100,24511582.90841803,11246.756247175854,24503822.07435189,11246.756247175854,24504076.95066044,11012.235032420298,24504622.145944104,11246.756247175854,24505617.7074448,16331.66211360437,24494145.679958045,85160.27719868213,24498589.919717435,11246.756247175854,24498509.778415952,9959.072849600743,24517316.36298704,11246.756247175854,24511229.361205205,11246.756247175854
16300,24511582.90841803,11246.756247175854,24503822.07435189,11246.756247175854,24504076.95066044,11012.235032420298,24504622.145944104,11246.756247175854,24505617.7074448,16331.66211360437,24494145.679958045,85160.27719868213,24498589.919717435,11246.756247175854,24498509.778415952,9959.072849600743,24517316.36298704,11246.756247175854,24511229.361205205,11246.756247175854
16500,24511582.90841803,11246.756247175854,24503822.07435189,11246.756247175854,24504076.95066044,11012.235032420298,24504622.145944104,11246.756247175854,24505617.7074448,16331.66211360437,24494145.679958045,85160.27719868213,24499684.62441857,11246.756247175854,24498509.778415952,9959.072849600743,24517316.36298704,11246.756247175854,24511229.361205205,11246.756247175854
16700,24511582.90841803,11246.756247175854,24503822.07435189,11246.756247175854,24504076.98793072,11012.235032420298,24504622.145944104,11246.756247175854,24505622.62717726,16331.66211360437,24494934.01058825,85160.27719868213,24499684.62441857,11246.756247175854,24498509.778415952,9959.072849600743,24517316.36298704,11246.756247175854,24511229.361205205,11246.756247175854
16900,24511582.90841803,11246.756247175854,24503822.07435189,11246.756247175854,24504076.98793072,11012.235032420298,24504622.145944104,11246.756247175854,24505622.62717726,16331.66211360437,24494934.01058825,85160.27719868213,24499684.62441857,11246.756247175854,24498509.778415952,9959.072849600743,24517316.36298704,11246.756247175854,24511229.361205205,11246.756247175854
17100,24511582.90841803,11246.756247175854,24503822.07435189,11246.756247175854,24504076.98793072,11012.235032420298,24504622.145944104,11246.756247175854,24505622.62717726,16331.66211360437,24494934.01058825,85160.27719868213,24499684.62441857,11246.756247175854,24498509.778415952,9959.072849600743,24517316.36298704,11246.756247175854,24511229.361205205,11246.756247175854
17300,24511582.90841803,11246.756247175854,24503822.07435189,11246.756247175854,24504076.98793072,11012.235032420298,24504622.145944104,11246.756247175854,24505622.62717726,16331.66211360437,24499027.943858538,74921.44262973835,24499684.62441857,11246.756247175854,24498662.517994955,5703.235665230831,24517316.36298704,11246.756247175854,24511229.361205205,11246.756247175854
17500,24511582.90841803,11246.756247175854,24503822.07435189,11246.756247175854,24504076.98793072,11012.235032420298,24504622.145944104,11246.756247175854,24505622.62717726,16331.66211360437,24499027.943858538,74921.44262973835,24499684.62441857,11246.756247175854,24498662.517994955,5703.235665230831,24517316.36298704,11246.756247175854,24511229.361205205,11246.756247175854
17700,24511582.90841803,11246.756247175854,24503822.07435189,11246.756247175854,24504076.98793072,11012.235032420298,24504622.145944104,11246.756247175854,24505622.62717726,16331.66211360437,24499027.943858538,74921.44262973835,24499820.1839118,11246.756247175854,24498662.517994955,5703.235665230831,24517316.36298704,11246.756247175854,24511229.361205205,11246.756247175854
17900,24511582.90841803,11246.756247175854,24503822.07435189,11246.756247175854,24504076.98793072,11012.235032420298,24504622.145944104,11246.756247175854,24505665.689976897,16331.66211360437,24499027.943858538,74921.44262973835,24499820.1839118,11246.756247175854,24498662.517994955,5703.235665230831,24517316.36298704,11246.756247175854,24511229.361205205,11246.756247175854
18100,24511582.90841803,11246.756247175854,24503822.07435189,11246.756247175854,24504076.98793072,11012.235032420298,24504622.145944104,11246.756247175854,24505665.689976897,16331.66211360437,24499027.943858538,74921.44262973835,24499820.1839118,11246.756247175854,24498662.517994955,5703.235665230831,24517316.36298704,11246.756247175854,24511229.361205205,11246.756247175854
18300,24511584.797558703,11246.756247175854,24503822.07435189,11246.756247175854,24504076.98793072,11012.235032420298,24504622.145944104,11246.756247175854,24505665.689976897,16331.66211360437,24500433.197923537,74921.44262973835,24499820.1839118,11246.756247175854,24498662.517994955,5703.235665230831,24517316.36298704,11246.756247175854,24511231.25034588,11246.756247175854
18500,24511584.797558703,11246.756247175854,24503822.07435189,11246.756247175854,24504076.98793072,11012.235032420298,24504622.145944104,11246.756247175854,24505665.689976897,16331.66211360437,24500433.197923537,74921.44262973835,24499820.1839118,11246.756247175854,24498662.517994955,5703.235665230831,24517316.36298704,11246.756247175854,24511231.25034588,11246.756247175854
18700,24511584.797558703,11246.756247175854,24503822.07435189,11246.756247175854,24504076.98793072,11012.235032420298,24504622.145944104,11246.756247175854,24505665.689976897,16331.66211360437,24500433.197923537,74921.44262973835,24499820.1839118,11246.756247175854,24498662.517994955,5703.235665230831,24517316.36298704,11246.756247175854,24511231.25034588,11246.756247175854
18900,24511584.797558703,11246.756247175854,24503822.07435189,11246.756247175854,24504076.98793072,11012.235032420298,24504622.145944104,11246.756247175854,24505665.689976897,16331.66211360437,24500433.197923537,74921.44262973835,24499820.1839118,11246.756247175854,24498662.517994955,5703.235665230831,24517316.36298704,11246.756247175854,24511231.25034588,11246.756247175854
19100,24511584.797558703,11246.756247175854,24503822.07435189,11246.756247175854,24504076.98793072,11012.235032420298,24504622.145944104,11246.756247175854,24505665.689976897,16331.66211360437,24500433.197923537,74921.44262973835,24499820.1839118,11246.756247175854,24498662.517994955,5703.235665230831,24517316.36298704,11246.756247175854,24511231.25034588,11246.756247175854
19300,24511584.797558703,11246.756247175854,24503822.07435189,11246.756247175854,24504076.98793072,11012.235032420298,24504622.145944104,11246.756247175854,24505665.689976897,16331.66211360437,24500433.197923537,74921.44262973835,24499820.1839118,11246.756247175854,24498662.517994955,5703.235665230831,24517316.36298704,11246.756247175854,24511231.25034588,11246.756247175854
19500,24511584.797558703,11246.756247175854,24503822.07435189,11246.756247175854,24504076.98793072,11012.235032420298,24505583.392976426,11246.756247175854,24505665.689976897,16331.66211360437,24500433.197923537,74921.44262973835,24499820.1839118,11246.756247175854,24498662.517994955,5703.235665230831,24517316.623862263,11246.756247175854,24511231.25034588,11246.756247175854
19700,24511584.797558703,11246.756247175854,24503822.07435189,11246.756247175854,24504076.98793072,11012.235032420298,24505583.392976426,11246.756247175854,24505665.689976897,16331.66211360437,24500433.197923537,74921.44262973835,24499820.1839118,11246.756247175854,24498662.517994955,5703.235665230831,24517316.623862263,11246.756247175854,24511231.25034588,11246.756247175854
19900,24511584.797558703,11246.756247175854,24503822.07435189,11246.756247175854,24504076.98793072,11012.235032420298,24506107.691687796,11246.756247175854,24505665.689976897,16331.66211360437,24500433.197923537,74921.44262973835,24499820.1839118,11246.756247175854,24498662.517994955,5703.235665230831,24517316.623862263,11246.756247175854,24511231.25034588,11246.756247175854
20100,24511584.797558703,11246.756247175854,24503822.07435189,11246.756247175854,24504076.98793072,11012.235032420298,24506107.691687796,11246.756247175854,24505665.689976897,16331.66211360437,24500433.197923537,74921.44262973835,24499820.1839118,11246.756247175854,24498662.517994955,5703.235665230831,24517316.623862263,11246.756247175854,24511231.25034588,11246.756247175854
20300,24511584.797558703,11246.756247175854,24503822.07435189,11246.756247175854,24504076.98793072,11012.235032420298,24506107.691687796,11246.756247175854,24505665.689976897,16331.66211360437,24500433.197923537,74921.44262973835,24499820.1839118,11246.756247175854,24498662.517994955,5703.235665230831,24517316.623862263,11246.756247175854,24511231.25034588,11246.756247175854
20500,24511584.797558703,11246.756247175854,24503822.07435189,11246.756247175854,24504076.98793072,11012.235032420298,24506107.691687796,11246.756247175854,24505665.689976897,16331.66211360437,24500433.197923537,74921.44262973835,24499820.1839118,11246.756247175854,24498662.517994955,5703.235665230831,24517316.623862263,11246.756247175854,24511231.25034588,11246.756247175854
20700,24511584.797558703,11246.756247175854,24503822.07435189,11246.756247175854,24504076.98793072,11012.235032420298,24506107.691687796,11246.756247175854,24505665.689976897,16331.66211360437,24500433.197923537,74921.44262973835,24499820.1839118,11246.756247175854,24498662.517994955,5703.235665230831,24517316.623862263,11246.756247175854,24511231.25034588,11246.756247175854
20900,24511584.797558703,11246.756247175854,24503822.07435189,11246.756247175854,24504076.98793072,11012.235032420298,24506107.691687796,11246.756247175854,24505665.689976897,16331.66211360437,24500433.197923537,74921.44262973835,24499820.1839118,11246.756247175854,24498662.517994955,5703.235665230831,24517316.623862263,11246.756247175854,24511231.25034588,11246.756247175854
21100,24511584.797558703,11246.756247175854,24503822.07435189,11246.756247175854,24504076.98793072,11012.235032420298,24506107.691687796,11246.756247175854,24505665.689976897,16331.66211360437,24500433.197923537,74921.44262973835,24499820.1839118,11246.756247175854,24498662.517994955,5703.235665230831,24517316.623862263,11246.756247175854,24511231.25034588,11246.756247175854
21300,24511584.797558703,11246.756247175854,24503822.07435189,11246.756247175854,24504076.98793072,11012.235032420298,24506107.691687796,11246.756247175854,24505665.689976897,16331.66211360437,24500433.197923537,74921.44262973835,24499820.1839118,11246.756247175854,24498662.517994955,5703.235665230831,24517316.623862263,11246.756247175854,24511231.25034588,11246.756247175854
21500,24511584.797558703,11246.756247175854,24503822.07435189,11246.756247175854,24504076.98793072,11012.235032420298,24506117.546307065,11246.756247175854,24505665.689976897,16331.66211360437,24500433.197923537,74921.44262973835,24499820.1839118,11246.756247175854,24498662.517994955,5703.235665230831,24517316.623862263,11246.756247175854,24511231.25034588,11246.756247175854
21700,24511584.797558703,11246.756247175854,24503822.07435189,11246.756247175854,24504076.98793072,11012.235032420298,24506117.546307065,11246.756247175854,24505665.689976897,16331.66211360437,24500433.197923537,74921.44262973835,24499820.1839118,11246.756247175854,24498662.517994955,5703.235665230831,24517316.623862263,11246.756247175854,24511231.25034588,11246.756247175854
21900,24511584.797558703,11246.756247175854,24503822.07435189,11246.756247175854,24504076.98793072,11012.235032420298,24506117.546307065,11246.756247175854,24505665.689976897,16331.66211360437,24500433.197923537,74921.44262973835,24499820.1839118,11246.756247175854,24498662.517994955,5703.235665230831,24517316.623862263,11246.756247175854,24511231.25034588,11246.756247175854
22100,24511584.797558703,11246.756247175854,24503822.07435189,11246.756247175854,24504076.98793072,11012.235032420298,24506117.546307065,11246.756247175854,24505665.689976897,16331.66211360437,24500433.197923537,74921.44262973835,24499820.1839118,11246.756247175854,24498662.517994955,5703.235665230831,24517316.623862263,11246.756247175854,24511231.25034588,11246.756247175854
22300,24511584.797558703,11246.756247175854,24503822.07435189,11246.756247175854,24504076.98793072,11012.235032420298,24506117.546307065,11246.756247175854,24505723.450698417,16331.66211360437,24500433.197923537,74921.44262973835,24499820.1839118,11246.756247175854,24498662.517994955,5703.235665230831,24517316.623862263,11246.756247175854,24511231.25034588,11246.756247175854
22500,24511584.797558703,11246.756247175854,24503822.07435189,11246.756247175854,24504076.98793072,11012.235032420298,24506117.546307065,11246.756247175854,24505723.450698417,16331.66211360437,24500433.197923537,74921.44262973835,24499820.1839118,11246.756247175854,24498662.517994955,5703.235665230831,24517316.623862263,11246.756247175854,24511231.25034588,11246.756247175854
22700,24511584.797558703,11246.756247175854,24503822.07435189,11246.756247175854,24504076.98793072,11012.235032420298,24506117.546307065,11246.756247175854,24505723.450698417,16331.66211360437,24500433.197923537,74921.44262973835,24499820.1839118,11246.756247175854,24498662.517994955,5703.235665230831,24517316.623862263,11246.756247175854,24511231.25034588,11246.756247175854
22900,24511584.797558703,11246.756247175854,24503822.07435189,11246.756247175854,24504076.98793072,11012.235032420298,24506117.546307065,11246.756247175854,24505723.450698417,16331.66211360437,24500433.197923537,74921.44262973835,24499820.1839118,11246.756247175854,24498662.517994955,5703.235665230831,24517316.623862263,11246.756247175854,24511231.25034588,11246.756247175854
23100,24511584.797558703,11246.756247175854,24503822.07435189,11246.756247175854,24504076.98793072,11012.235032420298,24506117.546307065,11246.756247175854,24505723.450698417,16331.66211360437,24500433.197923537,74921.44262973835,24499820.1839118,11246.756247175854,24498662.517994955,5703.235665230831,24517316.623862263,11246.756247175854,24511231.25034588,11246.756247175854
23300,24511584.797558703,11246.756247175854,24503822.07435189,11246.756247175854,24504076.98793072,11012.235032420298,24506117.546307065,11246.756247175854,24505723.450698417,16331.66211360437,24500450.13479768,8421.289031373108,24499820.1839118,11246.756247175854,24498662.517994955,5703.235665230831,24517316.623862263,11246.756247175854,24511231.25034588,11246.756247175854
23500,24511584.797558703,11246.756247175854,24503822.07435189,11246.756247175854,24504076.98793072,11012.235032420298,24506117.546307065,11246.756247175854,24505723.450698417,16331.66211360437,24500450.13479768,8421.289031373108,24499820.1839118,11246.756247175854,24498662.517994955,5703.235665230831,24517316.623862263,11246.756247175854,24511231.25034588,11246.756247175854
23700,24511584.797558703,11246.756247175854,24503822.07435189,11246.756247175854,24504076.98793072,11012.235032420298,24506117.546307065,11246.756247175854,24505723.450698417,16331.66211360437,24500450.13479768,8421.289031373108,24499820.1839118,11246.756247175854,24498662.517994955,5703.235665230831,24517316.623862263,11246.756247175854,24511231.25034588,11246.756247175854
23900,24511595.674501244,11246.756247175854,24503822.07435189,11246.756247175854,24504076.98793072,11012.235032420298,24506270.285886068,11246.756247175854,24505723.450698417,16331.66211360437,24500453.10857503,8421.289031373108,24499820.1839118,11246.756247175854,24498662.517994955,5703.235665230831,24517320.548941106,11246.756247175854,24511231.25034588,11246.756247175854
24100,24511595.674501244,11246.756247175854,24503822.07435189,11246.756247175854,24504076.98793072,11012.235032420298,24506270.285886068,11246.756247175854,24505723.450698417,16331.66211360437,24500453.10857503,8421.289031373108,24499820.1839118,11246.756247175854,24498662.517994955,5703.235665230831,24517320.548941106,11246.756247175854,24511231.25034588,11246.756247175854
24300,24511595.674501244,11246.756247175854,24503822.07435189,11246.756247175854,24504076.98793072,11012.235032420298,24506270.285886068,11246.756247175854,24505723.450698417,16331.66211360437,24500453.10857503,8421.289031373108,24499820.1839118,11246.756247175854,24498662.517994955,5703.235665230831,24517320.548941106,11246.756247175854,24511231.25034588,11246.756247175854
24500,24511595.674501244,11246.756247175854,24503822.07435189,11246.756247175854,24504076.98793072,11012.235032420298,24506270.285886068,11246.756247175854,24505723.450698417,16331.66211360437,24500453.10857503,8421.289031373108,24499820.1839118,11246.756247175854,24498662.517994955,5703.235665230831,24517320.548941106,11246.756247175854,24511231.25034588,11246.756247175854
24700,24511595.674501244,11246.756247175854,24503822.07435189,11246.756247175854,24504076.98793072,11012.235032420298,24506270.285886068,11246.756247175854,24505723.450698417,16331.66211360437,24500453.10857503,8421.289031373108,24499820.1839118,11246.756247175854,24498662.517994955,5703.235665230831,24517320.548941106,11246.756247175854,24511231.25034588,11246.756247175854
24900,24511595.674501244,11246.756247175854,24503822.07435189,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505723.450698417,16331.66211360437,24500453.10857503,8421.289031373108,24499820.1839118,11246.756247175854,24498681.90937244,5703.235665230831,24517320.548941106,11246.756247175854,24511231.25034588,11246.756247175854
25100,24511595.674501244,11246.756247175854,24503822.07435189,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505723.450698417,16331.66211360437,24500453.10857503,8421.289031373108,24499820.1839118,11246.756247175854,24498681.90937244,5703.235665230831,24517320.548941106,11246.756247175854,24511231.25034588,11246.756247175854
25300,24511595.674501244,11246.756247175854,24503822.07435189,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505723.450698417,16331.66211360437,24500453.10857503,8421.289031373108,24499820.1839118,11246.756247175854,24498681.90937244,5703.235665230831,24517320.548941106,11246.756247175854,24511231.25034588,11246.756247175854
25500,24511595.674501244,11246.756247175854,24503822.07435189,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505723.450698417,16331.66211360437,24500453.10857503,8421.289031373108,24499820.1839118,11246.756247175854,24498681.90937244,5703.235665230831,24517320.548941106,11246.756247175854,24511231.25034588,11246.756247175854
25700,24511595.674501244,11246.756247175854,24503822.07435189,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505723.450698417,16331.66211360437,24500453.10857503,8421.289031373108,24499820.1839118,11246.756247175854,24498681.90937244,5703.235665230831,24517320.548941106,11246.756247175854,24511231.25034588,11246.756247175854
25900,24511595.674501244,11246.756247175854,24503822.07435189,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505723.450698417,16331.66211360437,24500453.10857503,8421.289031373108,24499820.1839118,11246.756247175854,24501716.92081555,5703.235665230831,24517320.548941106,11246.756247175854,24511231.341529425,11246.756247175854
26100,24511595.674501244,11246.756247175854,24503822.07435189,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505723.450698417,16331.66211360437,24500453.10857503,8421.289031373108,24499820.1839118,11246.756247175854,24501716.92081555,5703.235665230831,24517320.548941106,11246.756247175854,24511231.341529425,11246.756247175854
26300,24511595.674501244,11246.756247175854,24503822.07435189,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505723.450698417,16331.66211360437,24500453.10857503,8421.289031373108,24499820.1839118,11246.756247175854,24501716.92081555,5703.235665230831,24517320.548941106,11246.756247175854,24511231.341529425,11246.756247175854
26500,24511595.674501244,11246.756247175854,24503822.07435189,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505723.450698417,16331.66211360437,24500453.10857503,8421.289031373108,24499820.1839118,11246.756247175854,24501716.92081555,5703.235665230831,24517320.548941106,11246.756247175854,24511231.341529425,11246.756247175854
26700,24511595.674501244,11246.756247175854,24503822.07435189,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505725.339839093,16331.66211360437,24500453.10857503,8421.289031373108,24499820.1839118,11246.756247175854,24501716.92081555,5703.235665230831,24517320.548941106,11246.756247175854,24511231.341529425,11246.756247175854
26900,24511595.674501244,11246.756247175854,24503822.07435189,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505725.339839093,16331.66211360437,24500453.10857503,8421.289031373108,24499820.1839118,11246.756247175854,24501716.92081555,5703.235665230831,24517320.548941106,11246.756247175854,24511231.341529425,11246.756247175854
27100,24511595.674501244,11246.756247175854,24503822.07435189,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505725.339839093,16331.66211360437,24500453.10857503,8421.289031373108,24501787.054949272,11246.756247175854,24501716.92081555,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
27300,24511595.674501244,11246.756247175854,24503822.07435189,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505725.339839093,16331.66211360437,24500453.10857503,8421.289031373108,24501787.054949272,11246.756247175854,24501716.92081555,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
27500,24511595.674501244,11246.756247175854,24503822.07435189,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505725.339839093,16331.66211360437,24500453.10857503,8421.289031373108,24501787.054949272,11246.756247175854,24501716.92081555,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
27700,24511595.674501244,11246.756247175854,24503823.963492565,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505725.339839093,16331.66211360437,24500453.10857503,8421.289031373108,24501787.054949272,11246.756247175854,24501716.92081555,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
27900,24511595.674501244,11246.756247175854,24503823.963492565,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505725.339839093,16331.66211360437,24500453.10857503,8421.289031373108,24501787.054949272,11246.756247175854,24501716.92081555,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
28100,24511595.674501244,11246.756247175854,24503823.963492565,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505725.339839093,16331.66211360437,24500453.10857503,8421.289031373108,24501787.054949272,11246.756247175854,24501716.92081555,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
28300,24511595.674501244,11246.756247175854,24503823.963492565,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505725.339839093,16331.66211360437,24500453.10857503,8421.289031373108,24501787.054949272,11246.756247175854,24501716.92081555,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
28500,24511595.674501244,11246.756247175854,24503823.963492565,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505725.339839093,16331.66211360437,24500453.10857503,8421.289031373108,24501787.054949272,11246.756247175854,24501716.92081555,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
28700,24511595.674501244,11246.756247175854,24503823.963492565,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505725.339839093,16331.66211360437,24500453.10857503,8421.289031373108,24501787.054949272,11246.756247175854,24501716.92081555,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
28900,24511595.674501244,11246.756247175854,24503823.963492565,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505725.339839093,16331.66211360437,24500453.10857503,8421.289031373108,24501787.054949272,11246.756247175854,24501716.92081555,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
29100,24511595.674501244,11246.756247175854,24503823.963492565,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505725.339839093,16331.66211360437,24500453.10857503,8421.289031373108,24501787.054949272,11246.756247175854,24501716.92081555,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
29300,24511595.674501244,11246.756247175854,24503827.6472034,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505725.339839093,16331.66211360437,24500453.10857503,8421.289031373108,24501787.054949272,11246.756247175854,24501865.633982837,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
29500,24511595.674501244,11246.756247175854,24503827.6472034,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505725.339839093,16331.66211360437,24500453.10857503,8421.289031373108,24501787.054949272,11246.756247175854,24501865.633982837,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
29700,24511595.674501244,11246.756247175854,24503827.6472034,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505725.339839093,16331.66211360437,24500453.10857503,8421.289031373108,24501787.054949272,11246.756247175854,24501865.633982837,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
29900,24511595.674501244,11246.756247175854,24503827.6472034,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505725.339839093,16331.66211360437,24500453.10857503,8421.289031373108,24501787.054949272,11246.756247175854,24501865.633982837,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
30100,24511595.674501244,11246.756247175854,24503827.6472034,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505725.339839093,16331.66211360437,24500453.10857503,8421.289031373108,24501787.054949272,11246.756247175854,24501865.633982837,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
30300,24511595.674501244,11246.756247175854,24503827.6472034,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505725.339839093,16331.66211360437,24500453.10857503,8421.289031373108,24501787.054949272,11246.756247175854,24501865.633982837,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
30500,24511595.674501244,11246.756247175854,24503827.6472034,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505725.339839093,16331.66211360437,24502937.801916648,8421.289031373108,24501787.054949272,11246.756247175854,24501865.633982837,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
30700,24511596.24564177,11246.756247175854,24503827.6472034,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505725.339839093,16331.66211360437,24502937.801916648,8421.289031373108,24501787.054949272,11246.756247175854,24501865.633982837,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
30900,24511596.24564177,11246.756247175854,24503827.6472034,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505725.339839093,16331.66211360437,24502937.801916648,8421.289031373108,24501787.054949272,11246.756247175854,24501865.633982837,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
31100,24511596.24564177,11246.756247175854,24503827.6472034,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505725.339839093,16331.66211360437,24502937.801916648,8421.289031373108,24501787.054949272,11246.756247175854,24501865.633982837,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
31300,24511596.24564177,11246.756247175854,24503827.6472034,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505725.339839093,16331.66211360437,24502937.801916648,8421.289031373108,24501787.054949272,11246.756247175854,24501865.633982837,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
31500,24511596.24564177,11246.756247175854,24503827.6472034,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505725.339839093,16331.66211360437,24502937.801916648,8421.289031373108,24501787.054949272,11246.756247175854,24501865.633982837,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
31700,24511596.24564177,11246.756247175854,24503827.6472034,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505725.339839093,16331.66211360437,24502937.801916648,8421.289031373108,24501787.054949272,11246.756247175854,24501865.633982837,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
31900,24511596.24564177,11246.756247175854,24503827.6472034,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505725.339839093,16331.66211360437,24502937.801916648,8421.289031373108,24501787.054949272,11246.756247175854,24501865.633982837,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
32100,24511596.24564177,11246.756247175854,24503827.6472034,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505725.339839093,16331.66211360437,24502937.801916648,8421.289031373108,24501787.054949272,11246.756247175854,24501865.633982837,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
32300,24511596.24564177,11246.756247175854,24503827.6472034,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505725.339839093,16331.66211360437,24502937.801916648,8421.289031373108,24501787.054949272,11246.756247175854,24501865.633982837,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
32500,24511596.24564177,11246.756247175854,24503827.6472034,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505725.339839093,16331.66211360437,24502937.801916648,8421.289031373108,24501787.054949272,11246.756247175854,24501865.633982837,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
32700,24511596.24564177,11246.756247175854,24503827.6472034,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505725.339839093,16331.66211360437,24502937.801916648,8421.289031373108,24501787.054949272,11246.756247175854,24501865.633982837,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
32900,24511596.24564177,11246.756247175854,24503827.6472034,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505725.339839093,16331.66211360437,24502937.801916648,8421.289031373108,24501787.054949272,11246.756247175854,24501865.633982837,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
33100,24511596.24564177,11246.756247175854,24503827.6472034,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505725.339839093,16331.66211360437,24502937.801916648,8421.289031373108,24501787.054949272,11246.756247175854,24501865.633982837,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
33300,24511596.24564177,11246.756247175854,24503827.6472034,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505725.339839093,16331.66211360437,24502937.801916648,8421.289031373108,24501787.054949272,11246.756247175854,24501865.633982837,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
33500,24511596.24564177,11246.756247175854,24503827.6472034,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505725.339839093,16331.66211360437,24502937.801916648,8421.289031373108,24501787.054949272,11246.756247175854,24501865.633982837,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
33700,24511596.24564177,11246.756247175854,24503827.6472034,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505725.339839093,16331.66211360437,24502937.801916648,8421.289031373108,24501787.054949272,11246.756247175854,24501865.633982837,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
33900,24511596.24564177,11246.756247175854,24503827.6472034,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505725.339839093,16331.66211360437,24502937.801916648,8421.289031373108,24501787.054949272,11246.756247175854,24501865.633982837,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
34100,24511596.24564177,11246.756247175854,24503827.6472034,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505725.339839093,16331.66211360437,24502937.801916648,8421.289031373108,24501787.054949272,11246.756247175854,24501865.633982837,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
34300,24511596.24564177,11246.756247175854,24503827.6472034,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505725.339839093,16331.66211360437,24502937.801916648,8421.289031373108,24501787.054949272,11246.756247175854,24502072.066903923,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
34500,24511596.24564177,11246.756247175854,24503827.6472034,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505725.339839093,16331.66211360437,24502937.801916648,8421.289031373108,24501787.054949272,11246.756247175854,24502072.066903923,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
34700,24511596.24564177,11246.756247175854,24503827.6472034,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505779.76320681,16331.66211360437,24502937.801916648,8421.289031373108,24501787.054949272,11246.756247175854,24502072.066903923,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
34900,24511596.24564177,11246.756247175854,24503827.6472034,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505779.76320681,16331.66211360437,24502937.801916648,8421.289031373108,24501787.054949272,11246.756247175854,24502072.066903923,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
35100,24511596.24564177,11246.756247175854,24503827.6472034,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505779.76320681,16331.66211360437,24502937.801916648,8421.289031373108,24501787.054949272,11246.756247175854,24502072.066903923,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
35300,24511596.24564177,11246.756247175854,24503827.6472034,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505779.76320681,16331.66211360437,24502937.801916648,8421.289031373108,24501787.054949272,11246.756247175854,24502072.066903923,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
35500,24511596.24564177,11246.756247175854,24503827.6472034,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505779.76320681,16331.66211360437,24502937.801916648,8421.289031373108,24501787.054949272,11246.756247175854,24502072.066903923,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
35700,24511596.24564177,11246.756247175854,24503827.6472034,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505779.76320681,16331.66211360437,24502937.801916648,8421.289031373108,24501787.054949272,11246.756247175854,24502072.066903923,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
35900,24511596.24564177,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505779.76320681,16331.66211360437,24502937.801916648,8421.289031373108,24501787.054949272,11246.756247175854,24502072.066903923,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
36100,24511596.24564177,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505779.76320681,16331.66211360437,24502937.801916648,8421.289031373108,24501787.054949272,11246.756247175854,24502072.066903923,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
36300,24511596.24564177,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505779.76320681,16331.66211360437,24502937.801916648,8421.289031373108,24501787.054949272,11246.756247175854,24502072.066903923,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
36500,24511596.24564177,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505779.76320681,16331.66211360437,24502937.801916648,8421.289031373108,24501787.054949272,11246.756247175854,24502072.066903923,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
36700,24511596.24564177,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505779.76320681,16331.66211360437,24502937.801916648,8421.289031373108,24501787.054949272,11246.756247175854,24502072.066903923,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
36900,24511596.24564177,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505779.76320681,16331.66211360437,24502937.801916648,8421.289031373108,24501787.054949272,11246.756247175854,24502072.066903923,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
37100,24511596.24564177,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505779.76320681,16331.66211360437,24502937.801916648,8421.289031373108,24501787.054949272,11246.756247175854,24502072.066903923,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
37300,24511596.24564177,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505779.76320681,16331.66211360437,24502937.801916648,8421.289031373108,24501787.054949272,11246.756247175854,24502072.066903923,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
37500,24511596.24564177,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505779.76320681,16331.66211360437,24502937.801916648,8421.289031373108,24501787.054949272,11246.756247175854,24502072.066903923,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
37700,24511596.24564177,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505779.76320681,16331.66211360437,24502937.801916648,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
37900,24511596.24564177,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505779.76320681,16331.66211360437,24502937.801916648,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
38100,24511596.24564177,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505779.76320681,16331.66211360437,24502937.801916648,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
38300,24511596.24564177,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505779.76320681,16331.66211360437,24502937.801916648,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
38500,24511596.24564177,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505779.76320681,16331.66211360437,24502937.801916648,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
38700,24511596.24564177,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506270.285886068,11246.756247175854,24505779.76320681,16331.66211360437,24502937.801916648,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
38900,24511596.24564177,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505779.76320681,16331.66211360437,24502937.801916648,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
39100,24511596.24564177,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24502937.801916648,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
39300,24511596.24564177,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24502937.801916648,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
39500,24511596.24564177,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24502937.801916648,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
39700,24511596.24564177,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24502937.801916648,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
39900,24511596.24564177,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24502937.801916648,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
40100,24511596.24564177,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24502937.801916648,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
40300,24511596.24564177,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24502937.801916648,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
40500,24511596.24564177,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24502937.801916648,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
40700,24511596.24564177,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24502937.801916648,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
40900,24511596.24564177,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24502937.801916648,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
41100,24511596.24564177,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24502937.801916648,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
41300,24511596.24564177,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24502937.801916648,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
41500,24511596.24564177,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24502937.801916648,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
41700,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24502937.801916648,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
41900,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24502937.801916648,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
42100,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24503059.321875654,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
42300,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24503059.321875654,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
42500,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24503059.321875654,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517331.795154016,11246.756247175854,24511231.341529425,11246.756247175854
42700,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511231.341529425,11246.756247175854
42900,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511231.341529425,11246.756247175854
43100,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511231.341529425,11246.756247175854
43300,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511231.341529425,11246.756247175854
43500,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511231.341529425,11246.756247175854
43700,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511231.341529425,11246.756247175854
43900,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511231.341529425,11246.756247175854
44100,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511231.341529425,11246.756247175854
44300,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511231.341529425,11246.756247175854
44500,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
44700,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
44900,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
45100,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
45300,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
45500,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
45700,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
45900,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
46100,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
46300,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
46500,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
46700,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
46900,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
47100,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
47300,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
47500,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
47700,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
47900,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
48100,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
48300,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
48500,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
48700,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
48900,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
49100,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
49300,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
49500,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
49700,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
49900,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
50100,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
50300,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
50500,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
50700,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
50900,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
51100,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
51300,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
51500,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
51700,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
51900,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
52100,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
52300,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
52500,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
52700,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
52900,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
53100,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
53300,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
53500,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
53700,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
53900,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
54100,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
54300,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
54500,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
54700,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
54900,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
55100,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
55300,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
55500,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
55700,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
55900,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
56100,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
56300,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
56500,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
56700,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
56900,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
57100,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
57300,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
57500,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
57700,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
57900,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
58100,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
58300,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
58500,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
58700,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
58900,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
59100,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
59300,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
59500,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
59700,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
59900,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
60100,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
60300,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
60500,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
60700,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
60900,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
61100,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
61300,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
61500,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
61700,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
61900,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
62100,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
62300,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
62500,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
62700,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
62900,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
63100,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
63300,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
63500,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
63700,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
63900,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
64100,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
64300,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
64500,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
64700,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
64900,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
65100,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
65300,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
65500,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
65700,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
65900,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
66100,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
66300,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
66500,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
66700,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
66900,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
67100,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
67300,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
67500,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
67700,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
67900,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
68100,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
68300,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
68500,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
68700,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
68900,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
69100,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
69300,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
69500,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
69700,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
69900,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
70100,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
70300,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
70500,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
70700,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
70900,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
71100,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
71300,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
71500,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
71700,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
71900,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
72100,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
72300,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
72500,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
72700,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
72900,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24506300.64587853,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
73100,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
73300,24511603.867684003,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
73500,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
73700,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
73900,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
74100,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
74300,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
74500,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
74700,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
74900,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
75100,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
75300,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
75500,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
75700,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
75900,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
76100,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
76300,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
76500,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
76700,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
76900,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
77100,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
77300,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
77500,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
77700,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
77900,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
78100,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
78300,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
78500,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
78700,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
78900,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517333.684294693,11246.756247175854,24511242.587742336,11246.756247175854
79100,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
79300,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
79500,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
79700,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
79900,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
80100,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
80300,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
80500,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
80700,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
80900,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
81100,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
81300,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
81500,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
81700,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
81900,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
82100,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
82300,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
82500,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
82700,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
82900,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
83100,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
83300,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504077.31814904,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
83500,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.005296446,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
83700,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.005296446,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
83900,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.005296446,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
84100,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.005296446,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
84300,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.005296446,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
84500,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.005296446,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
84700,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.005296446,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
84900,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.005296446,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
85100,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.005296446,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
85300,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.005296446,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
85500,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.005296446,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
85700,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.005296446,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
85900,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.005296446,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
86100,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.005296446,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
86300,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.005296446,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
86500,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.005296446,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
86700,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.005296446,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
86900,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.005296446,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
87100,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.005296446,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
87300,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.005296446,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
87500,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.005296446,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
87700,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.005296446,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501864.88533214,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
87900,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.005296446,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501907.001966245,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
88100,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.005296446,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501907.001966245,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
88300,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.005296446,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501907.001966245,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
88500,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.005296446,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501907.001966245,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
88700,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.005296446,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501907.001966245,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
88900,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.005296446,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501907.001966245,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
89100,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.005296446,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501907.001966245,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
89300,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.005296446,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501907.001966245,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
89500,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.005296446,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501907.001966245,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
89700,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.005296446,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501907.001966245,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
89900,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.005296446,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501907.001966245,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
90100,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.228901383,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501907.001966245,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
90300,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.228901383,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501907.001966245,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
90500,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.228901383,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501907.001966245,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
90700,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.228901383,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501907.001966245,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
90900,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.228901383,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501907.001966245,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
91100,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.228901383,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501907.001966245,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
91300,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.228901383,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501907.001966245,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
91500,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.228901383,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501907.001966245,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
91700,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.228901383,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501907.001966245,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
91900,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.228901383,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501907.001966245,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
92100,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.228901383,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501907.001966245,11246.756247175854,24502072.066903923,5703.235665230831,24517402.58058137,11246.756247175854,24511242.587742336,11246.756247175854
92300,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.228901383,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501907.001966245,11246.756247175854,24502072.066903923,5703.235665230831,24517406.05946147,11246.756247175854,24511242.587742336,11246.756247175854
92500,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.228901383,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501907.001966245,11246.756247175854,24502072.066903923,5703.235665230831,24517406.05946147,11246.756247175854,24511242.587742336,11246.756247175854
92700,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.228901383,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501907.001966245,11246.756247175854,24502072.066903923,5703.235665230831,24517406.05946147,11246.756247175854,24511242.587742336,11246.756247175854
92900,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.228901383,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501907.001966245,11246.756247175854,24502072.066903923,5703.235665230831,24517406.05946147,11246.756247175854,24511242.587742336,11246.756247175854
93100,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.228901383,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501907.001966245,11246.756247175854,24502072.066903923,5703.235665230831,24517406.05946147,11246.756247175854,24511242.587742336,11246.756247175854
93300,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.228901383,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501907.001966245,11246.756247175854,24502072.066903923,5703.235665230831,24517406.05946147,11246.756247175854,24511242.587742336,11246.756247175854
93500,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.228901383,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501907.001966245,11246.756247175854,24502072.066903923,5703.235665230831,24517406.05946147,11246.756247175854,24511242.587742336,11246.756247175854
93700,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.228901383,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501907.001966245,11246.756247175854,24502072.066903923,5703.235665230831,24517406.05946147,11246.756247175854,24511242.587742336,11246.756247175854
93900,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.228901383,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501907.001966245,11246.756247175854,24502072.066903923,5703.235665230831,24517406.05946147,11246.756247175854,24511242.587742336,11246.756247175854
94100,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.228901383,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501907.001966245,11246.756247175854,24502072.066903923,5703.235665230831,24517406.05946147,11246.756247175854,24511242.587742336,11246.756247175854
94300,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.228901383,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501907.001966245,11246.756247175854,24502072.066903923,5703.235665230831,24517406.05946147,11246.756247175854,24511242.587742336,11246.756247175854
94500,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.228901383,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501907.001966245,11246.756247175854,24502072.066903923,5703.235665230831,24517406.05946147,11246.756247175854,24511242.587742336,11246.756247175854
94700,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.228901383,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501907.001966245,11246.756247175854,24502072.066903923,5703.235665230831,24517406.05946147,11246.756247175854,24511242.587742336,11246.756247175854
94900,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.228901383,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501907.001966245,11246.756247175854,24502072.066903923,5703.235665230831,24517406.05946147,11246.756247175854,24511242.587742336,11246.756247175854
95100,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.228901383,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501907.001966245,11246.756247175854,24502072.066903923,5703.235665230831,24517406.05946147,11246.756247175854,24511242.587742336,11246.756247175854
95300,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.228901383,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501907.001966245,11246.756247175854,24502072.066903923,5703.235665230831,24517406.05946147,11246.756247175854,24511242.587742336,11246.756247175854
95500,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.228901383,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501907.001966245,11246.756247175854,24502072.066903923,5703.235665230831,24517406.05946147,11246.756247175854,24511242.587742336,11246.756247175854
95700,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.228901383,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501907.001966245,11246.756247175854,24502072.066903923,5703.235665230831,24517406.05946147,11246.756247175854,24511242.587742336,11246.756247175854
95900,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.228901383,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501907.001966245,11246.756247175854,24502072.066903923,5703.235665230831,24517406.05946147,11246.756247175854,24511242.587742336,11246.756247175854
96100,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.228901383,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501907.001966245,11246.756247175854,24502115.183189116,5703.235665230831,24517406.05946147,11246.756247175854,24511242.587742336,11246.756247175854
96300,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.228901383,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501907.001966245,11246.756247175854,24502115.183189116,5703.235665230831,24517406.05946147,11246.756247175854,24511242.587742336,11246.756247175854
96500,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.228901383,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501907.001966245,11246.756247175854,24502115.183189116,5703.235665230831,24517406.05946147,11246.756247175854,24511242.587742336,11246.756247175854
96700,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.228901383,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501907.001966245,11246.756247175854,24502115.183189116,5703.235665230831,24517406.05946147,11246.756247175854,24511242.587742336,11246.756247175854
96900,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.228901383,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501907.001966245,11246.756247175854,24502115.183189116,5703.235665230831,24517406.05946147,11246.756247175854,24511242.587742336,11246.756247175854
97100,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.228901383,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501907.001966245,11246.756247175854,24502115.183189116,5703.235665230831,24517406.05946147,11246.756247175854,24511242.587742336,11246.756247175854
97300,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.228901383,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505458.93552449,8421.289031373108,24501907.001966245,11246.756247175854,24502115.183189116,5703.235665230831,24517406.05946147,11246.756247175854,24511242.587742336,11246.756247175854
97500,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.228901383,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505467.087970447,8421.289031373108,24501907.001966245,11246.756247175854,24502115.183189116,5703.235665230831,24517406.05946147,11246.756247175854,24511242.587742336,11246.756247175854
97700,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.228901383,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505467.087970447,8421.289031373108,24501907.001966245,11246.756247175854,24502115.183189116,5703.235665230831,24517406.05946147,11246.756247175854,24511242.587742336,11246.756247175854
97900,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.228901383,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505467.087970447,8421.289031373108,24501907.001966245,11246.756247175854,24502115.183189116,5703.235665230831,24517406.05946147,11246.756247175854,24511242.587742336,11246.756247175854
98100,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.228901383,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505467.087970447,8421.289031373108,24501907.001966245,11246.756247175854,24502115.183189116,5703.235665230831,24517406.05946147,11246.756247175854,24511242.587742336,11246.756247175854
98300,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.228901383,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505467.087970447,8421.289031373108,24501907.001966245,11246.756247175854,24502115.183189116,5703.235665230831,24517406.05946147,11246.756247175854,24511242.587742336,11246.756247175854
98500,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.228901383,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505467.087970447,8421.289031373108,24501907.001966245,11246.756247175854,24502115.183189116,5703.235665230831,24517406.05946147,11246.756247175854,24511242.587742336,11246.756247175854
98700,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.228901383,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505467.087970447,8421.289031373108,24501907.001966245,11246.756247175854,24502115.183189116,5703.235665230831,24517406.05946147,11246.756247175854,24511242.587742336,11246.756247175854
98900,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.228901383,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505467.087970447,8421.289031373108,24501907.001966245,11246.756247175854,24502115.183189116,5703.235665230831,24517406.05946147,11246.756247175854,24511242.587742336,11246.756247175854
99100,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.228901383,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505467.087970447,8421.289031373108,24501907.001966245,11246.756247175854,24502115.183189116,5703.235665230831,24517406.05946147,11246.756247175854,24511242.587742336,11246.756247175854
99300,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.228901383,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505467.087970447,8421.289031373108,24501907.001966245,11246.756247175854,24502115.183189116,5703.235665230831,24517406.05946147,11246.756247175854,24511242.587742336,11246.756247175854
99500,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.228901383,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505467.087970447,8421.289031373108,24501907.001966245,11246.756247175854,24502115.183189116,5703.235665230831,24517406.05946147,11246.756247175854,24511242.587742336,11246.756247175854
99700,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.228901383,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505467.087970447,8421.289031373108,24501907.001966245,11246.756247175854,24502115.183189116,5703.235665230831,24517406.05946147,11246.756247175854,24511242.587742336,11246.756247175854
99900,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.228901383,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505467.087970447,8421.289031373108,24501907.001966245,11246.756247175854,24502115.183189116,5703.235665230831,24517406.05946147,11246.756247175854,24511242.587742336,11246.756247175854
100100,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.228901383,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505467.087970447,8421.289031373108,24501907.001966245,11246.756247175854,24502115.183189116,5703.235665230831,24517406.05946147,11246.756247175854,24511242.587742336,11246.756247175854
100300,24511609.39367318,11246.756247175854,24503829.93271445,11246.756247175854,24504101.228901383,11012.235032420298,24508360.43923061,11246.756247175854,24505851.437058404,16331.66211360437,24505467.087970447,8421.289031373108,24501907.001966245,11246.756247175854,24502115.183189116,5703.235665230831,24517406.05946147,11246.756247175854,24511242.587742336,11246.756247175854


==> data/exp/ga/power2quads/OP_SIGNED_MULT_8x8_BAUGH_WOOLEY_A1_PDPLUT_1.0_AVG_ABS_REL_ERR_1.0_ga_10_nonaug_progress_ppf.csv <==
NUM_EVALS,TOT_HV_0,MAX_HV_0,TOT_HV_1,MAX_HV_1,TOT_HV_2,MAX_HV_2,TOT_HV_3,MAX_HV_3,TOT_HV_4,MAX_HV_4,TOT_HV_5,MAX_HV_5,TOT_HV_6,MAX_HV_6,TOT_HV_7,MAX_HV_7,TOT_HV_8,MAX_HV_8,TOT_HV_9,MAX_HV_9
500,21250108.021200765,542147.39641314,21750376.827743497,305277.522869548,21557874.867718965,494704.6606422871,22102560.35665488,289752.9718923807,21418965.351580188,782813.4868660858,21544158.605355352,203330.1895757621,21739338.270937417,840624.9514893934,22293902.656343985,1592988.701253604,21425897.07126783,629237.3334400804,22050631.443296976,152509.8997735679
700,21628879.47452097,190134.49710394116,22367779.42922412,138220.51101570163,22275938.392462607,565216.1394204079,22158220.349314697,276023.09807104565,21794846.37123588,269733.7814019525,22238067.522116773,354231.36938057444,22021971.435005218,438956.5874664852,22400759.28718705,656050.8407057656,21789288.73956126,135519.0098948448,22611455.22632466,400784.7339359432
900,21628879.47452097,190134.49710394116,22367779.42922412,138220.51101570163,22275938.392462607,565216.1394204079,22158220.349314697,276023.09807104565,21794846.37123588,269733.7814019525,22238067.522116773,354231.36938057444,22021971.435005218,438956.5874664852,22400759.28718705,656050.8407057656,21789288.73956126,135519.0098948448,22611455.22632466,400784.7339359432
1100,22275048.635309752,336550.2466955155,22523236.507555764,101755.60588830078,22576644.240307227,494704.6606422871,22577022.576382365,271507.0212614074,22181235.76165344,269733.7814019525,22322418.34164817,133028.97857266958,22455649.232221723,395277.8218903128,22594227.864424247,468772.4095316881,21948203.532396525,133263.73021370047,22710837.39861217,122038.76750018276
1300,22275048.635309752,336550.2466955155,22523236.507555764,101755.60588830078,22576644.240307227,494704.6606422871,22577022.576382365,271507.0212614074,22181235.76165344,269733.7814019525,22322418.34164817,133028.97857266958,22455649.232221723,395277.8218903128,22594227.864424247,468772.4095316881,21948203.532396525,133263.73021370047,22710837.39861217,122038.76750018276
1500,22445178.868278854,190134.49710394116,22766377.227572285,101755.60588830078,22833885.0029954,286781.5491641282,22669786.15674613,112447.17712800864,22669615.53959905,878518.6778396966,22743456.4254457,311550.52382471185,22569717.442000493,395277.8218903128,22792487.3096974,82372.69361362857,22236494.647849824,133263.73021370047,22821866.32465078,122038.76750018276
1700,22445178.868278854,190134.49710394116,22766377.227572285,101755.60588830078,22833885.0029954,286781.5491641282,22669786.15674613,112447.17712800864,22669615.53959905,878518.6778396966,22743456.4254457,311550.52382471185,22569717.442000493,395277.8218903128,22792487.3096974,82372.69361362857,22236494.647849824,133263.73021370047,22821866.32465078,122038.76750018276
1900,22845530.211822502,312026.91300645896,22947896.9939759,101755.60588830078,22921706.283216063,286781.5491641282,23087123.33367413,435258.253403779,22785024.56474493,358872.5577741553,22971885.470502798,141233.9408353332,22777751.27268483,395277.8218903128,22916969.39150585,91458.36001003956,22739371.434376422,133263.73021370047,23104014.6575772,406230.3777799967
2100,22845530.211822502,312026.91300645896,22947896.9939759,101755.60588830078,22921706.283216063,286781.5491641282,23087123.33367413,435258.253403779,22785024.56474493,358872.5577741553,22971885.470502798,141233.9408353332,22777751.27268483,395277.8218903128,22916969.39150585,91458.36001003956,22739371.434376422,133263.73021370047,23104014.6575772,406230.3777799967
2300,22980983.610426296,190134.49710394116,23028887.531687148,101755.60588830078,23160482.41869864,286781.5491641282,23171252.856776543,121870.04195050344,22994584.47712757,269733.7814019525,22986595.760646105,133028.97857266958,22924945.949186917,395277.8218903128,22943692.854947016,82372.69361362857,22857153.363159254,133263.73021370047,23321313.696956165,145301.28629250705
2500,22980983.610426296,190134.49710394116,23028887.531687148,101755.60588830078,23160482.41869864,286781.5491641282,23171252.856776543,121870.04195050344,22994584.47712757,269733.7814019525,22986595.760646105,133028.97857266958,22924945.949186917,395277.8218903128,22943692.854947016,82372.69361362857,22857153.363159254,133263.73021370047,23321313.696956165,145301.28629250705
2700,23062211.68444337,190134.49710394116,23104174.719955705,101755.60588830078,23200293.045068648,286781.5491641282,23360876.050864443,192314.89730941475,23106541.40073427,269733.7814019525,23078936.92052372,133028.97857266958,23112128.22258873,395277.8218903128,23131277.689861067,296884.70063750737,23015864.440779217,187618.1081770293,23359592.675977148,122038.76750018276
2900,23062211.68444337,190134.49710394116,23104174.719955705,101755.60588830078,23200293.045068648,286781.5491641282,23360876.050864443,192314.89730941475,23106541.40073427,269733.7814019525,23078936.92052372,133028.97857266958,23112128.22258873,395277.8218903128,23131277.689861067,296884.70063750737,23015864.440779217,187618.1081770293,23359592.675977148,122038.76750018276
3100,23105694.43853388,190134.49710394116,23142493.25673914,101755.60588830078,23295092.173865285,286781.5491641282,23382031.437279526,112447.17712800864,23125138.092014983,269733.7814019525,23163606.784197792,133028.97857266958,23141351.41088202,395277.8218903128,23136342.00873746,82372.69361362857,23067452.28491766,133263.73021370047,23529232.67749833,178376.9467204016
3300,23105694.43853388,190134.49710394116,23142493.25673914,101755.60588830078,23295092.173865285,286781.5491641282,23382031.437279526,112447.17712800864,23125138.092014983,269733.7814019525,23163606.784197792,133028.97857266958,23141351.41088202,395277.8218903128,23136342.00873746,82372.69361362857,23067452.28491766,133263.73021370047,23529232.67749833,178376.9467204016
3500,23122846.46938014,190134.49710394116,23176040.64309004,101755.60588830078,23298351.61025672,286781.5491641282,23393302.15816896,112447.17712800864,23208849.160285164,269733.7814019525,23251334.82781869,133028.97857266958,23155787.92178165,395277.8218903128,23158749.89526101,82372.69361362857,23104508.29288486,133263.73021370047,23537634.2400018,164465.67373936714
3700,23122846.46938014,190134.49710394116,23176040.64309004,101755.60588830078,23298351.61025672,286781.5491641282,23393302.15816896,112447.17712800864,23213840.375606284,269733.7814019525,23251334.82781869,133028.97857266958,23155787.92178165,395277.8218903128,23163536.47904046,82372.69361362857,23104508.29288486,133263.73021370047,23537634.2400018,164465.67373936714
3900,23197052.815801863,190134.49710394116,23246505.062179934,108461.72562736156,23307432.50004998,286781.5491641282,23422142.48224673,112447.17712800864,23213840.375606284,269733.7814019525,23259506.99655978,133028.97857266958,23208097.227844343,395277.8218903128,23163536.47904046,82372.69361362857,23159397.894357067,133263.73021370047,23557315.36984578,122038.76750018276
4100,23201190.308529284,190134.49710394116,23274786.4801213,101755.60588830078,23307432.50004998,286781.5491641282,23424331.99328725,112447.17712800864,23216888.62382671,269733.7814019525,23259506.99655978,133028.97857266958,23217636.666558817,395277.8218903128,23173746.033117697,82372.69361362857,23159397.894357067,133263.73021370047,23557315.36984578,122038.76750018276
4300,23201190.308529284,190134.49710394116,23274786.4801213,101755.60588830078,23320744.279868856,286781.5491641282,23424331.99328725,112447.17712800864,23216888.62382671,269733.7814019525,23275661.440201268,133028.97857266958,23217636.666558817,395277.8218903128,23173746.033117697,82372.69361362857,23164646.60264096,133263.73021370047,23562382.952842757,122038.76750018276
4500,23204598.108294748,190134.49710394116,23277784.852966256,101755.60588830078,23320744.279868856,286781.5491641282,23426104.47339072,112447.17712800864,23229032.125626955,269733.7814019525,23275661.440201268,133028.97857266958,23239737.907167062,395277.8218903128,23234359.2728022,82372.69361362857,23164646.60264096,133263.73021370047,23562382.952842757,122038.76750018276
4700,23204598.108294748,190134.49710394116,23277784.852966256,101755.60588830078,23323618.840756454,286781.5491641282,23426104.47339072,112447.17712800864,23229032.125626955,269733.7814019525,23282316.41033112,133028.97857266958,23239737.907167062,395277.8218903128,23234359.2728022,82372.69361362857,23166026.20530621,133263.73021370047,23599816.66776662,122038.76750018276
4900,23209318.360499185,190134.49710394116,23278912.49699281,101755.60588830078,23323618.840756454,286781.5491641282,23492437.082798544,112447.17712800864,23229983.20970552,269733.7814019525,23285207.344749734,133028.97857266958,23240734.786843818,395277.8218903128,23304099.87560597,106586.98699372944,23168425.332935933,133263.73021370047,23599816.66776662,122038.76750018276
5100,23209318.360499185,190134.49710394116,23278912.49699281,101755.60588830078,23325648.86538967,286781.5491641282,23492437.082798544,112447.17712800864,23229983.20970552,269733.7814019525,23285207.344749734,133028.97857266958,23240734.786843818,395277.8218903128,23304099.87560597,106586.98699372944,23168425.332935933,133263.73021370047,23601795.40855695,122038.76750018276
5300,23210241.40653861,190134.49710394116,23315202.06195438,101755.60588830078,23336120.54916829,286781.5491641282,23494270.10361336,112447.17712800864,23231058.73217423,269733.7814019525,23286521.53301921,133028.97857266958,23242683.804565,395277.8218903128,23305216.521358863,82372.69361362857,23177806.558895446,133263.73021370047,23608621.0119774,122038.76750018276
5500,23210241.40653861,190134.49710394116,23315202.06195438,101755.60588830078,23336120.54916829,286781.5491641282,23494270.10361336,112447.17712800864,23231058.73217423,269733.7814019525,23286521.53301921,133028.97857266958,23242683.804565,395277.8218903128,23305216.521358863,82372.69361362857,23177806.558895446,133263.73021370047,23608621.0119774,122038.76750018276
5700,23211524.513425358,190134.49710394116,23316204.79856847,101755.60588830078,23344923.120505974,286781.5491641282,23494521.976818547,112447.17712800864,23246711.96913482,269733.7814019525,23360437.09979463,133028.97857266958,23242812.543999985,395277.8218903128,23313133.79122575,82372.69361362857,23182824.92871981,133263.73021370047,23610598.05706353,122038.76750018276
5900,23211524.513425358,190134.49710394116,23316204.79856847,101755.60588830078,23344923.120505974,286781.5491641282,23494521.976818547,112447.17712800864,23246711.96913482,269733.7814019525,23360437.09979463,133028.97857266958,23242812.543999985,395277.8218903128,23313133.79122575,82372.69361362857,23182824.92871981,133263.73021370047,23610598.05706353,122038.76750018276
6100,23211860.438714843,190134.49710394116,23334694.13087717,101755.60588830078,23350519.659525365,286781.5491641282,23496298.29710212,112447.17712800864,23247433.94948868,269733.7814019525,23364067.547640946,133028.97857266958,23243492.825307887,395277.8218903128,23313133.79122575,82372.69361362857,23196201.650492955,133263.73021370047,23610674.182369087,122038.76750018276
6300,23211860.438714843,190134.49710394116,23334694.13087717,101755.60588830078,23350519.659525365,286781.5491641282,23496298.29710212,112447.17712800864,23247433.94948868,269733.7814019525,23364067.547640946,133028.97857266958,23243492.825307887,395277.8218903128,23313133.79122575,82372.69361362857,23196201.650492955,133263.73021370047,23610674.182369087,122038.76750018276
6500,23214350.680467185,190134.49710394116,23336424.24372079,101755.60588830078,23351132.84332253,286781.5491641282,23496592.50901903,112447.17712800864,23249038.21066979,269733.7814019525,23365207.550853238,133028.97857266958,23245327.13054546,395277.8218903128,23317176.92463308,82372.69361362857,23196647.83090233,133263.73021370047,23610968.46781947,122038.76750018276
6700,23214350.680467185,190134.49710394116,23336424.24372079,101755.60588830078,23351132.84332253,286781.5491641282,23496592.50901903,112447.17712800864,23249038.21066979,269733.7814019525,23365207.550853238,133028.97857266958,23245327.13054546,395277.8218903128,23317176.92463308,82372.69361362857,23196647.83090233,133263.73021370047,23610968.46781947,122038.76750018276
6900,23215620.09755949,190134.49710394116,23340184.19390027,101755.60588830078,23356989.818774827,286781.5491641282,23500273.17039724,112447.17712800864,23251185.068922658,269733.7814019525,23366110.91382447,133028.97857266958,23246371.84322424,395277.8218903128,23320223.34816325,82372.69361362857,23196647.83090233,133263.73021370047,23611080.527105197,122038.76750018276
7100,23215620.09755949,190134.49710394116,23340270.57898993,101755.60588830078,23356989.818774827,286781.5491641282,23500273.17039724,112447.17712800864,23251185.068922658,269733.7814019525,23366110.91382447,133028.97857266958,23246371.84322424,395277.8218903128,23320223.34816325,82372.69361362857,23196647.83090233,133263.73021370047,23611080.527105197,122038.76750018276
7300,23242064.697410382,190134.49710394116,23340270.57898993,101755.60588830078,23382039.417000823,286781.5491641282,23500369.870514404,112447.17712800864,23251187.118069835,269733.7814019525,23380019.23159727,133028.97857266958,23246386.290729117,395277.8218903128,23320223.34816325,82372.69361362857,23207437.232887525,133263.73021370047,23611749.142232697,122038.76750018276
7500,23251572.74506624,190134.49710394116,23340273.023593254,101755.60588830078,23382039.417000823,286781.5491641282,23500369.870514404,112447.17712800864,23251187.118069835,269733.7814019525,23380019.23159727,133028.97857266958,23250876.09184076,395277.8218903128,23325321.41628338,82372.69361362857,23207437.232887525,133263.73021370047,23611749.142232697,122038.76750018276
7700,23251572.74506624,190134.49710394116,23340273.023593254,101755.60588830078,23382317.770626355,286781.5491641282,23500369.870514404,112447.17712800864,23251187.118069835,269733.7814019525,23382354.05904961,133028.97857266958,23250876.09184076,395277.8218903128,23325321.41628338,82372.69361362857,23211859.580602568,133263.73021370047,23612263.28212685,122038.76750018276
7900,23251619.96493827,190134.49710394116,23340273.023593254,101755.60588830078,23382317.770626355,286781.5491641282,23500369.870514404,112447.17712800864,23251966.601017263,269733.7814019525,23382354.05904961,133028.97857266958,23275803.52000004,395277.8218903128,23325321.41628338,82372.69361362857,23211859.580602568,133263.73021370047,23612263.28212685,122038.76750018276
8100,23251619.96493827,190134.49710394116,23340273.023593254,101755.60588830078,23384786.805847198,286781.5491641282,23500369.870514404,112447.17712800864,23251966.601017263,269733.7814019525,23382354.05904961,133028.97857266958,23275803.52000004,395277.8218903128,23325321.41628338,82372.69361362857,23211859.580602568,133263.73021370047,23616399.123902734,122038.76750018276
8300,23251639.35631576,190134.49710394116,23340292.20782439,101755.60588830078,23384786.805847198,286781.5491641282,23500929.66693986,112447.17712800864,23253382.64957524,269733.7814019525,23382354.05904961,133028.97857266958,23275817.912472,395277.8218903128,23330820.280567776,82372.69361362857,23213000.50489199,133263.73021370047,23616399.123902734,122038.76750018276
8500,23251639.35631576,190134.49710394116,23340292.20782439,101755.60588830078,23391182.25963142,286781.5491641282,23500929.66693986,112447.17712800864,23253382.64957524,269733.7814019525,23394763.91458407,133028.97857266958,23275817.912472,395277.8218903128,23330820.280567776,82372.69361362857,23213000.50489199,133263.73021370047,23616399.123902734,122038.76750018276
8700,23251639.35631576,190134.49710394116,23340292.20782439,101755.60588830078,23391182.25963142,286781.5491641282,23500929.66693986,112447.17712800864,23255325.77767605,269733.7814019525,23394763.91458407,133028.97857266958,23275976.41026818,395277.8218903128,23330855.617353145,82372.69361362857,23213000.50489199,133263.73021370047,23616399.123902734,122038.76750018276
8900,23251639.35631576,190134.49710394116,23340292.20782439,101755.60588830078,23391526.03419549,286781.5491641282,23500929.66693986,112447.17712800864,23255325.77767605,269733.7814019525,23394807.60280904,133028.97857266958,23275976.41026818,395277.8218903128,23330855.617353145,82372.69361362857,23213000.50489199,133263.73021370047,23616399.123902734,122038.76750018276
9100,23251639.35631576,190134.49710394116,23340292.20782439,101755.60588830078,23391526.03419549,286781.5491641282,23501714.13534279,112447.17712800864,23255656.67629017,269733.7814019525,23394910.551465083,133028.97857266958,23278454.11506614,395277.8218903128,23330855.617353145,82372.69361362857,23213007.117359787,133263.73021370047,23616399.123902734,122038.76750018276
9300,23251639.35631576,190134.49710394116,23340292.20782439,101755.60588830078,23408204.631736632,286781.5491641282,23501714.13534279,112447.17712800864,23255656.67629017,269733.7814019525,23394910.551465083,133028.97857266958,23278454.11506614,395277.8218903128,23330855.617353145,82372.69361362857,23213007.117359787,133263.73021370047,23616399.123902734,122038.76750018276
9500,23251639.35631576,190134.49710394116,23340292.20782439,101755.60588830078,23408204.631736632,286781.5491641282,23501714.13534279,112447.17712800864,23255791.440353356,269733.7814019525,23394910.551465083,133028.97857266958,23278487.033490587,395277.8218903128,23330855.617353145,82372.69361362857,23213007.117359787,133263.73021370047,23616399.123902734,122038.76750018276
9700,23251639.35631576,190134.49710394116,23340292.20782439,101755.60588830078,23408236.51130354,286781.5491641282,23501714.13534279,112447.17712800864,23255791.440353356,269733.7814019525,23394910.551465083,133028.97857266958,23278487.033490587,395277.8218903128,23330855.617353145,82372.69361362857,23213007.117359787,133263.73021370047,23616399.123902734,122038.76750018276
9900,23251639.35631576,190134.49710394116,23341238.10244168,101755.60588830078,23408236.51130354,286781.5491641282,23501714.13534279,112447.17712800864,23271981.50212119,269733.7814019525,23396095.512973167,133028.97857266958,23278487.033490587,395277.8218903128,23330887.6291157,82372.69361362857,23213007.117359787,133263.73021370047,23616399.123902734,122038.76750018276
10100,23251639.35631576,190134.49710394116,23341238.10244168,101755.60588830078,23408293.14677631,286781.5491641282,23501714.13534279,112447.17712800864,23271981.50212119,269733.7814019525,23396095.512973167,133028.97857266958,23278487.033490587,395277.8218903128,23330887.6291157,82372.69361362857,23213007.117359787,133263.73021370047,23616399.123902734,122038.76750018276
10300,23251639.35631576,190134.49710394116,23341269.338184346,101755.60588830078,23408293.14677631,286781.5491641282,23501733.062407844,112447.17712800864,23272522.37525029,269733.7814019525,23396095.512973167,133028.97857266958,23278487.572481763,395277.8218903128,23331067.22239131,82372.69361362857,23213007.117359787,133263.73021370047,23616399.123902734,122038.76750018276
10500,23251950.54928832,190134.49710394116,23341269.338184346,101755.60588830078,23408310.270429164,286781.5491641282,23501733.062407844,112447.17712800864,23272522.37525029,269733.7814019525,23396095.512973167,133028.97857266958,23278487.572481763,395277.8218903128,23331067.22239131,82372.69361362857,23213007.117359787,133263.73021370047,23616399.123902734,122038.76750018276
10700,23251950.54928832,190134.49710394116,23341269.338184346,101755.60588830078,23408312.228503674,286781.5491641282,23501733.062407844,112447.17712800864,23272522.37525029,269733.7814019525,23396095.512973167,133028.97857266958,23278494.13855046,395277.8218903128,23331067.22239131,82372.69361362857,23213007.117359787,133263.73021370047,23616399.123902734,122038.76750018276
10900,23251950.603452954,190134.49710394116,23341269.338184346,101755.60588830078,23408312.228503674,286781.5491641282,23501733.062407844,112447.17712800864,23272522.37525029,269733.7814019525,23396095.512973167,133028.97857266958,23278494.13855046,395277.8218903128,23331067.22239131,82372.69361362857,23213007.117359787,133263.73021370047,23616399.123902734,122038.76750018276
11100,23251950.603452954,190134.49710394116,23341269.338184346,101755.60588830078,23408312.228503674,286781.5491641282,23501733.062407844,112447.17712800864,23272522.37525029,269733.7814019525,23396095.512973167,133028.97857266958,23278494.13855046,395277.8218903128,23331067.22239131,82372.69361362857,23213007.117359787,133263.73021370047,23616399.123902734,122038.76750018276
11300,23251950.603452954,190134.49710394116,23341269.338184346,101755.60588830078,23408312.228503674,286781.5491641282,23501733.062407844,112447.17712800864,23272539.09391708,269733.7814019525,23396095.512973167,133028.97857266958,23278494.13855046,395277.8218903128,23332747.44628215,82372.69361362857,23213007.117359787,133263.73021370047,23616399.123902734,122038.76750018276
11500,23251950.603452954,190134.49710394116,23341438.132819537,101755.60588830078,23408312.228503674,286781.5491641282,23501733.062407844,112447.17712800864,23272539.09391708,269733.7814019525,23396095.512973167,133028.97857266958,23278788.86386366,395277.8218903128,23332747.44628215,82372.69361362857,23213007.117359787,133263.73021370047,23616399.123902734,122038.76750018276
11700,23251950.603452954,190134.49710394116,23341438.132819537,101755.60588830078,23408312.228503674,286781.5491641282,23501733.062407844,112447.17712800864,23272539.09391708,269733.7814019525,23396095.512973167,133028.97857266958,23278788.86386366,395277.8218903128,23332747.44628215,82372.69361362857,23213007.117359787,133263.73021370047,23616399.123902734,122038.76750018276
11900,23251950.603452954,190134.49710394116,23341438.132819537,101755.60588830078,23408312.228503674,286781.5491641282,23501733.062407844,112447.17712800864,23272539.09391708,269733.7814019525,23396095.512973167,133028.97857266958,23278820.709617414,395277.8218903128,23332747.44628215,82372.69361362857,23213007.117359787,133263.73021370047,23616399.123902734,122038.76750018276
12100,23253621.24280317,190134.49710394116,23341438.132819537,101755.60588830078,23408312.228503674,286781.5491641282,23501733.062407844,112447.17712800864,23272539.09391708,269733.7814019525,23396095.512973167,133028.97857266958,23278820.709617414,395277.8218903128,23332747.44628215,82372.69361362857,23215066.910711862,133263.73021370047,23616399.123902734,122038.76750018276
12300,23253621.24280317,190134.49710394116,23341438.132819537,101755.60588830078,23408312.228503674,286781.5491641282,23501733.062407844,112447.17712800864,23272539.09391708,269733.7814019525,23396095.512973167,133028.97857266958,23278820.709617414,395277.8218903128,23332747.44628215,82372.69361362857,23215066.910711862,133263.73021370047,23616399.123902734,122038.76750018276
12500,23253621.24280317,190134.49710394116,23341438.132819537,101755.60588830078,23408312.228503674,286781.5491641282,23501733.062407844,112447.17712800864,23272539.09391708,269733.7814019525,23396259.83987627,133028.97857266958,23278820.709617414,395277.8218903128,23332747.44628215,82372.69361362857,23215066.910711862,133263.73021370047,23616399.123902734,122038.76750018276
12700,23253621.24280317,190134.49710394116,23341438.132819537,101755.60588830078,23408312.228503674,286781.5491641282,23501733.062407844,112447.17712800864,23272539.09391708,269733.7814019525,23396259.83987627,133028.97857266958,23278820.709617414,395277.8218903128,23332747.44628215,82372.69361362857,23215066.910711862,133263.73021370047,23616399.123902734,122038.76750018276
12900,23253621.24280317,190134.49710394116,23341438.132819537,101755.60588830078,23408312.228503674,286781.5491641282,23501733.062407844,112447.17712800864,23272711.54229873,269733.7814019525,23396259.83987627,133028.97857266958,23279062.501627658,395277.8218903128,23332770.502160106,82372.69361362857,23215066.910711862,133263.73021370047,23616399.123902734,122038.76750018276
13100,23253621.24280317,190134.49710394116,23341438.132819537,101755.60588830078,23408312.228503674,286781.5491641282,23501733.062407844,112447.17712800864,23272711.54229873,269733.7814019525,23396259.83987627,133028.97857266958,23279062.501627658,395277.8218903128,23332770.502160106,82372.69361362857,23215066.910711862,133263.73021370047,23616399.123902734,122038.76750018276
13300,23253621.24280317,190134.49710394116,23341438.132819537,101755.60588830078,23408312.228503674,286781.5491641282,23501733.062407844,112447.17712800864,23272711.54229873,269733.7814019525,23396290.902701512,133028.97857266958,23279062.501627658,395277.8218903128,23332784.138819173,82372.69361362857,23215066.910711862,133263.73021370047,23616399.123902734,122038.76750018276
13500,23253621.24280317,190134.49710394116,23341438.132819537,101755.60588830078,23408312.228503674,286781.5491641282,23501733.062407844,112447.17712800864,23272711.54229873,269733.7814019525,23396290.902701512,133028.97857266958,23279062.501627658,395277.8218903128,23332784.138819173,82372.69361362857,23215066.910711862,133263.73021370047,23616399.123902734,122038.76750018276
13700,23253621.24280317,190134.49710394116,23341438.132819537,101755.60588830078,23408312.228503674,286781.5491641282,23501733.062407844,112447.17712800864,23272711.54229873,269733.7814019525,23396290.902701512,133028.97857266958,23279062.501627658,395277.8218903128,23332784.138819173,82372.69361362857,23215066.910711862,133263.73021370047,23616399.123902734,122038.76750018276
13900,23253621.24280317,190134.49710394116,23341438.132819537,101755.60588830078,23408312.228503674,286781.5491641282,23501733.062407844,112447.17712800864,23272711.54229873,269733.7814019525,23396290.902701512,133028.97857266958,23279062.501627658,395277.8218903128,23332784.138819173,82372.69361362857,23215066.910711862,133263.73021370047,23616399.123902734,122038.76750018276
14100,23253621.24280317,190134.49710394116,23341438.132819537,101755.60588830078,23408312.228503674,286781.5491641282,23501733.062407844,112447.17712800864,23272711.54229873,269733.7814019525,23396290.902701512,133028.97857266958,23279062.501627658,395277.8218903128,23332784.138819173,82372.69361362857,23215066.910711862,133263.73021370047,23616399.123902734,122038.76750018276
14300,23253621.24280317,190134.49710394116,23341438.132819537,101755.60588830078,23408312.228503674,286781.5491641282,23501733.062407844,112447.17712800864,23272711.54229873,269733.7814019525,23396290.902701512,133028.97857266958,23279062.501627658,395277.8218903128,23332784.138819173,82372.69361362857,23215066.910711862,133263.73021370047,23616399.123902734,122038.76750018276
14500,23253621.24280317,190134.49710394116,23341438.132819537,101755.60588830078,23408312.228503674,286781.5491641282,23501733.062407844,112447.17712800864,23272711.54229873,269733.7814019525,23396290.902701512,133028.97857266958,23279062.501627658,395277.8218903128,23332784.138819173,82372.69361362857,23215066.910711862,133263.73021370047,23616399.123902734,122038.76750018276
14700,23253668.19186247,190134.49710394116,23341438.132819537,101755.60588830078,23408312.228503674,286781.5491641282,23501733.062407844,112447.17712800864,23273202.15199951,269733.7814019525,23396290.902701512,133028.97857266958,23279062.501627658,395277.8218903128,23332784.138819173,82372.69361362857,23215066.910711862,133263.73021370047,23616399.123902734,122038.76750018276
14900,23253668.19186247,190134.49710394116,23341438.132819537,101755.60588830078,23408312.228503674,286781.5491641282,23501733.062407844,112447.17712800864,23273202.15199951,269733.7814019525,23396293.064617645,133028.97857266958,23279062.501627658,395277.8218903128,23332784.138819173,82372.69361362857,23215066.910711862,133263.73021370047,23616399.123902734,122038.76750018276
15100,23255185.734510694,190134.49710394116,23341438.132819537,101755.60588830078,23408312.228503674,286781.5491641282,23501733.062407844,112447.17712800864,23273202.15199951,269733.7814019525,23396293.064617645,133028.97857266958,23279062.501627658,395277.8218903128,23332784.138819173,82372.69361362857,23215066.910711862,133263.73021370047,23616399.123902734,122038.76750018276
15300,23255185.734510694,190134.49710394116,23341438.132819537,101755.60588830078,23408312.228503674,286781.5491641282,23501733.062407844,112447.17712800864,23273202.15199951,269733.7814019525,23396311.91562168,133028.97857266958,23279186.54404078,395277.8218903128,23332784.138819173,82372.69361362857,23215066.910711862,133263.73021370047,23616399.123902734,122038.76750018276
15500,23255436.30507697,190134.49710394116,23341438.132819537,101755.60588830078,23408312.228503674,286781.5491641282,23501733.062407844,112447.17712800864,23273202.15199951,269733.7814019525,23396311.91562168,133028.97857266958,23279186.54404078,395277.8218903128,23332802.18551814,82372.69361362857,23215068.60947514,133263.73021370047,23616399.123902734,122038.76750018276
15700,23255436.30507697,190134.49710394116,23341438.132819537,101755.60588830078,23408312.228503674,286781.5491641282,23501733.062407844,112447.17712800864,23273202.15199951,269733.7814019525,23396311.91562168,133028.97857266958,23279186.54404078,395277.8218903128,23332802.18551814,82372.69361362857,23215068.60947514,133263.73021370047,23616399.123902734,122038.76750018276
15900,23255436.30507697,190134.49710394116,23341438.132819537,101755.60588830078,23408312.228503674,286781.5491641282,23501733.062407844,112447.17712800864,23273202.15199951,269733.7814019525,23396311.91562168,133028.97857266958,23279186.54404078,395277.8218903128,23332802.18551814,82372.69361362857,23215068.60947514,133263.73021370047,23616399.123902734,122038.76750018276
16100,23255436.30507697,190134.49710394116,23341438.132819537,101755.60588830078,23408312.228503674,286781.5491641282,23501733.062407844,112447.17712800864,23273202.15199951,269733.7814019525,23396312.93274139,133028.97857266958,23279485.9410488,395277.8218903128,23332802.18551814,82372.69361362857,23215068.60947514,133263.73021370047,23616399.123902734,122038.76750018276
16300,23255436.30507697,190134.49710394116,23341438.132819537,101755.60588830078,23408312.228503674,286781.5491641282,23501733.062407844,112447.17712800864,23273207.071731973,269733.7814019525,23396312.93274139,133028.97857266958,23279485.9410488,395277.8218903128,23332802.18551814,82372.69361362857,23215068.60947514,133263.73021370047,23616399.123902734,122038.76750018276
16500,23255436.30507697,190134.49710394116,23341438.132819537,101755.60588830078,23408312.228503674,286781.5491641282,23501733.062407844,112447.17712800864,23273207.071731973,269733.7814019525,23396312.93274139,133028.97857266958,23279485.9410488,395277.8218903128,23332802.18551814,82372.69361362857,23215068.60947514,133263.73021370047,23616399.123902734,122038.76750018276
16700,23255436.30507697,190134.49710394116,23341438.132819537,101755.60588830078,23408312.228503674,286781.5491641282,23501733.062407844,112447.17712800864,23273207.071731973,269733.7814019525,23396312.93274139,133028.97857266958,23279485.9410488,395277.8218903128,23332802.18551814,82372.69361362857,23215068.60947514,133263.73021370047,23616404.66389796,122038.76750018276
16900,23255436.30507697,190134.49710394116,23341438.132819537,101755.60588830078,23408312.228503674,286781.5491641282,23501733.062407844,112447.17712800864,23273207.071731973,269733.7814019525,23396312.93274139,133028.97857266958,23279485.9410488,395277.8218903128,23332802.18551814,82372.69361362857,23215068.60947514,133263.73021370047,23616404.66389796,122038.76750018276
17100,23255436.30507697,190134.49710394116,23341438.132819537,101755.60588830078,23408312.228503674,286781.5491641282,23501733.062407844,112447.17712800864,23273207.071731973,269733.7814019525,23396312.93274139,133028.97857266958,23279485.9410488,395277.8218903128,23332802.212462783,82372.69361362857,23215068.60947514,133263.73021370047,23616404.66389796,122038.76750018276
17300,23255436.30507697,190134.49710394116,23341438.132819537,101755.60588830078,23408312.228503674,286781.5491641282,23501733.062407844,112447.17712800864,23273207.071731973,269733.7814019525,23396312.93274139,133028.97857266958,23279485.9410488,395277.8218903128,23332802.212462783,82372.69361362857,23215068.60947514,133263.73021370047,23616404.66389796,122038.76750018276
17500,23255436.30507697,190134.49710394116,23341438.132819537,101755.60588830078,23408312.228503674,286781.5491641282,23501733.062407844,112447.17712800864,23273207.071731973,269733.7814019525,23396312.93274139,133028.97857266958,23279485.9410488,395277.8218903128,23332802.212462783,82372.69361362857,23215068.60947514,133263.73021370047,23616404.66389796,122038.76750018276
17700,23255436.30507697,190134.49710394116,23341438.132819537,101755.60588830078,23408312.228503674,286781.5491641282,23501733.062407844,112447.17712800864,23273207.071731973,269733.7814019525,23396312.93274139,133028.97857266958,23279485.9410488,395277.8218903128,23332802.212462783,82372.69361362857,23215068.60947514,133263.73021370047,23616404.66389796,122038.76750018276
17900,23255436.30507697,190134.49710394116,23341438.132819537,101755.60588830078,23408312.228503674,286781.5491641282,23501733.062407844,112447.17712800864,23273207.071731973,269733.7814019525,23396312.93274139,133028.97857266958,23279485.9410488,395277.8218903128,23332802.212462783,82372.69361362857,23215068.60947514,133263.73021370047,23616404.66389796,122038.76750018276
18100,23255436.30507697,190134.49710394116,23341438.132819537,101755.60588830078,23408312.228503674,286781.5491641282,23501733.062407844,112447.17712800864,23273207.071731973,269733.7814019525,23396312.93274139,133028.97857266958,23279485.9410488,395277.8218903128,23332802.212462783,82372.69361362857,23215068.60947514,133263.73021370047,23616404.66389796,122038.76750018276
18300,23255436.30507697,190134.49710394116,23341438.132819537,101755.60588830078,23408312.228503674,286781.5491641282,23501733.062407844,112447.17712800864,23273207.071731973,269733.7814019525,23396786.50113908,133028.97857266958,23279485.9410488,395277.8218903128,23332802.212462783,82372.69361362857,23215068.60947514,133263.73021370047,23616404.66389796,122038.76750018276
18500,23255436.30507697,190134.49710394116,23341438.132819537,101755.60588830078,23408312.228503674,286781.5491641282,23501733.062407844,112447.17712800864,23273207.071731973,269733.7814019525,23396786.50113908,133028.97857266958,23279485.9410488,395277.8218903128,23332802.212462783,82372.69361362857,23215068.60947514,133263.73021370047,23616404.66389796,122038.76750018276
18700,23255436.30507697,190134.49710394116,23341438.132819537,101755.60588830078,23408312.228503674,286781.5491641282,23501733.062407844,112447.17712800864,23273207.071731973,269733.7814019525,23396786.50113908,133028.97857266958,23279485.9410488,395277.8218903128,23332802.212462783,82372.69361362857,23215068.60947514,133263.73021370047,23616404.66389796,122038.76750018276
18900,23255436.30507697,190134.49710394116,23341444.745287333,101755.60588830078,23408312.228503674,286781.5491641282,23501733.062407844,112447.17712800864,23273207.071731973,269733.7814019525,23396786.50113908,133028.97857266958,23279485.9410488,395277.8218903128,23332802.212462783,82372.69361362857,23215068.60947514,133263.73021370047,23616404.66389796,122038.76750018276
19100,23255436.30507697,190134.49710394116,23341444.745287333,101755.60588830078,23408312.228503674,286781.5491641282,23501733.062407844,112447.17712800864,23273207.071731973,269733.7814019525,23396786.50113908,133028.97857266958,23279485.9410488,395277.8218903128,23332802.212462783,82372.69361362857,23215068.60947514,133263.73021370047,23616404.66389796,122038.76750018276
19300,23255436.30507697,190134.49710394116,23341445.314885743,101755.60588830078,23408312.228503674,286781.5491641282,23501733.062407844,112447.17712800864,23273207.071731973,269733.7814019525,23396786.50113908,133028.97857266958,23279485.9410488,395277.8218903128,23332802.212462783,82372.69361362857,23215068.60947514,133263.73021370047,23616404.66389796,122038.76750018276
19500,23255436.30507697,190134.49710394116,23341445.314885743,101755.60588830078,23408312.228503674,286781.5491641282,23501763.47046617,112447.17712800864,23273207.071731973,269733.7814019525,23396786.50113908,133028.97857266958,23279964.169578515,395277.8218903128,23332802.212462783,82372.69361362857,23215068.60947514,133263.73021370047,23616404.66389796,122038.76750018276
19700,23255436.30507697,190134.49710394116,23341545.607889112,101755.60588830078,23408312.228503674,286781.5491641282,23501763.47046617,112447.17712800864,23273207.071731973,269733.7814019525,23396786.50113908,133028.97857266958,23279964.169578515,395277.8218903128,23332802.212462783,82372.69361362857,23215068.60947514,133263.73021370047,23616404.66389796,122038.76750018276
19900,23255436.30507697,190134.49710394116,23341545.607889112,101755.60588830078,23408322.76564699,286781.5491641282,23501763.47046617,112447.17712800864,23273207.071731973,269733.7814019525,23396786.50113908,133028.97857266958,23279964.169578515,395277.8218903128,23332802.212462783,82372.69361362857,23215068.60947514,133263.73021370047,23616404.66389796,122038.76750018276
20100,23255436.30507697,190134.49710394116,23341545.607889112,101755.60588830078,23408322.76564699,286781.5491641282,23501763.47046617,112447.17712800864,23273207.071731973,269733.7814019525,23396786.50113908,133028.97857266958,23279964.169578515,395277.8218903128,23332802.212462783,82372.69361362857,23215068.60947514,133263.73021370047,23616404.66389796,122038.76750018276
20300,23255436.30507697,190134.49710394116,23341545.607889112,101755.60588830078,23408322.76564699,286781.5491641282,23501763.47046617,112447.17712800864,23273207.071731973,269733.7814019525,23396786.50113908,133028.97857266958,23279990.341442265,395277.8218903128,23332802.212462783,82372.69361362857,23215068.60947514,133263.73021370047,23616412.921702422,122038.76750018276
20500,23255436.30507697,190134.49710394116,23341545.607889112,101755.60588830078,23408322.76564699,286781.5491641282,23501763.47046617,112447.17712800864,23273234.63809625,269733.7814019525,23396786.50113908,133028.97857266958,23279990.341442265,395277.8218903128,23332802.212462783,82372.69361362857,23215430.73914585,133263.73021370047,23616412.921702422,122038.76750018276
20700,23255436.30507697,190134.49710394116,23341545.607889112,101755.60588830078,23408322.76564699,286781.5491641282,23501763.47046617,112447.17712800864,23273234.63809625,269733.7814019525,23396786.50113908,133028.97857266958,23279990.341442265,395277.8218903128,23332802.212462783,82372.69361362857,23215430.73914585,133263.73021370047,23616412.921702422,122038.76750018276
20900,23255436.30507697,190134.49710394116,23341545.607889112,101755.60588830078,23408322.76564699,286781.5491641282,23501786.051454656,112447.17712800864,23273234.63809625,269733.7814019525,23396786.50113908,133028.97857266958,23279990.341442265,395277.8218903128,23332802.212462783,82372.69361362857,23215430.73914585,133263.73021370047,23616412.921702422,122038.76750018276
21100,23255436.30507697,190134.49710394116,23341545.607889112,101755.60588830078,23408322.76564699,286781.5491641282,23501786.051454656,112447.17712800864,23273234.63809625,269733.7814019525,23396786.50113908,133028.97857266958,23279990.341442265,395277.8218903128,23332802.212462783,82372.69361362857,23215430.73914585,133263.73021370047,23616412.921702422,122038.76750018276
21300,23255436.30507697,190134.49710394116,23341545.607889112,101755.60588830078,23408322.76564699,286781.5491641282,23501786.051454656,112447.17712800864,23273236.702419396,269733.7814019525,23396786.50113908,133028.97857266958,23279990.341442265,395277.8218903128,23332802.212462783,82372.69361362857,23215430.73914585,133263.73021370047,23616412.921702422,122038.76750018276
21500,23255436.30507697,190134.49710394116,23341545.607889112,101755.60588830078,23408322.76564699,286781.5491641282,23501786.051454656,112447.17712800864,23273236.702419396,269733.7814019525,23396786.50113908,133028.97857266958,23279990.341442265,395277.8218903128,23332802.212462783,82372.69361362857,23215430.73914585,133263.73021370047,23616412.921702422,122038.76750018276
21700,23255436.30507697,190134.49710394116,23341545.607889112,101755.60588830078,23408322.76564699,286781.5491641282,23501786.051454656,112447.17712800864,23273236.702419396,269733.7814019525,23396786.50113908,133028.97857266958,23279990.341442265,395277.8218903128,23333139.62453365,82372.69361362857,23215430.73914585,133263.73021370047,23616412.921702422,122038.76750018276
21900,23255436.30507697,190134.49710394116,23341545.607889112,101755.60588830078,23408322.76564699,286781.5491641282,23501786.051454656,112447.17712800864,23273236.702419396,269733.7814019525,23396786.50113908,133028.97857266958,23279990.341442265,395277.8218903128,23333139.62453365,82372.69361362857,23215430.73914585,133263.73021370047,23616412.921702422,122038.76750018276
22100,23255436.30507697,190134.49710394116,23341545.607889112,101755.60588830078,23408322.76564699,286781.5491641282,23501786.051454656,112447.17712800864,23273236.702419396,269733.7814019525,23396786.50113908,133028.97857266958,23282389.955091096,395277.8218903128,23333139.62453365,82372.69361362857,23215430.73914585,133263.73021370047,23616412.921702422,122038.76750018276
22300,23255436.30507697,190134.49710394116,23341545.607889112,101755.60588830078,23408322.76564699,286781.5491641282,23501786.051454656,112447.17712800864,23273236.702419396,269733.7814019525,23396786.50113908,133028.97857266958,23282389.955091096,395277.8218903128,23333139.62453365,82372.69361362857,23215430.73914585,133263.73021370047,23616412.921702422,122038.76750018276
22500,23255436.30507697,190134.49710394116,23341545.607889112,101755.60588830078,23408322.76564699,286781.5491641282,23501786.051454656,112447.17712800864,23273236.702419396,269733.7814019525,23396786.50113908,133028.97857266958,23282389.955091096,395277.8218903128,23333139.62453365,82372.69361362857,23215430.73914585,133263.73021370047,23616412.921702422,122038.76750018276
22700,23258613.076932076,190134.49710394116,23341545.607889112,101755.60588830078,23408322.76564699,286781.5491641282,23501786.051454656,112447.17712800864,23273236.702419396,269733.7814019525,23396786.50113908,133028.97857266958,23282389.955091096,395277.8218903128,23333139.62453365,82372.69361362857,23215430.73914585,133263.73021370047,23616412.921702422,122038.76750018276
22900,23258613.076932076,190134.49710394116,23341545.607889112,101755.60588830078,23408322.76564699,286781.5491641282,23501786.051454656,112447.17712800864,23273236.702419396,269733.7814019525,23396786.50113908,133028.97857266958,23282389.955091096,395277.8218903128,23333139.62453365,82372.69361362857,23215430.73914585,133263.73021370047,23616412.921702422,122038.76750018276
23100,23258613.076932076,190134.49710394116,23341545.607889112,101755.60588830078,23408322.76564699,286781.5491641282,23501786.051454656,112447.17712800864,23273236.702419396,269733.7814019525,23396786.50113908,133028.97857266958,23282389.955091096,395277.8218903128,23333139.62453365,82372.69361362857,23215430.73914585,133263.73021370047,23616412.921702422,122038.76750018276
23300,23258613.076932076,190134.49710394116,23341545.607889112,101755.60588830078,23408395.23087893,286781.5491641282,23501786.051454656,112447.17712800864,23273236.702419396,269733.7814019525,23396786.50113908,133028.97857266958,23282681.49876643,395277.8218903128,23333139.62453365,82372.69361362857,23215430.73914585,133263.73021370047,23616412.921702422,122038.76750018276
23500,23258613.076932076,190134.49710394116,23341545.607889112,101755.60588830078,23408395.23087893,286781.5491641282,23501786.051454656,112447.17712800864,23273236.702419396,269733.7814019525,23396786.50113908,133028.97857266958,23282681.49876643,395277.8218903128,23333139.62453365,82372.69361362857,23215430.73914585,133263.73021370047,23616412.921702422,122038.76750018276
23700,23258613.076932076,190134.49710394116,23341545.607889112,101755.60588830078,23408395.23087893,286781.5491641282,23501786.051454656,112447.17712800864,23273236.702419396,269733.7814019525,23396935.21430637,133028.97857266958,23282681.49876643,395277.8218903128,23333139.62453365,82372.69361362857,23215430.73914585,133263.73021370047,23616412.921702422,122038.76750018276
23900,23258613.076932076,190134.49710394116,23341545.607889112,101755.60588830078,23408395.23087893,286781.5491641282,23501786.051454656,112447.17712800864,23273236.702419396,269733.7814019525,23396935.21430637,133028.97857266958,23282681.49876643,395277.8218903128,23333139.62453365,82372.69361362857,23215430.73914585,133263.73021370047,23616412.921702422,122038.76750018276
24100,23258613.076932076,190134.49710394116,23341545.607889112,101755.60588830078,23408395.23087893,286781.5491641282,23501786.051454656,112447.17712800864,23273236.702419396,269733.7814019525,23396935.21430637,133028.97857266958,23282681.49876643,395277.8218903128,23333139.62453365,82372.69361362857,23215430.73914585,133263.73021370047,23616412.921702422,122038.76750018276
24300,23258628.954928342,190134.49710394116,23341545.607889112,101755.60588830078,23408395.23087893,286781.5491641282,23501786.051454656,112447.17712800864,23273236.702419396,269733.7814019525,23396935.21430637,133028.97857266958,23282681.49876643,395277.8218903128,23333139.62453365,82372.69361362857,23215430.73914585,133263.73021370047,23616412.921702422,122038.76750018276
24500,23258628.954928342,190134.49710394116,23341545.607889112,101755.60588830078,23408395.23087893,286781.5491641282,23501786.051454656,112447.17712800864,23273236.702419396,269733.7814019525,23396935.21430637,133028.97857266958,23282681.49876643,395277.8218903128,23333139.62453365,82372.69361362857,23215430.73914585,133263.73021370047,23616412.921702422,122038.76750018276
24700,23258628.954928342,190134.49710394116,23341545.607889112,101755.60588830078,23408395.23087893,286781.5491641282,23504185.665103488,112447.17712800864,23273236.702419396,269733.7814019525,23396935.21430637,133028.97857266958,23282681.49876643,395277.8218903128,23333139.62453365,82372.69361362857,23215430.73914585,133263.73021370047,23616412.921702422,122038.76750018276
24900,23258628.954928342,190134.49710394116,23341545.607889112,101755.60588830078,23408395.23087893,286781.5491641282,23504185.665103488,112447.17712800864,23273236.702419396,269733.7814019525,23396935.21430637,133028.97857266958,23282681.49876643,395277.8218903128,23333139.62453365,82372.69361362857,23215430.73914585,133263.73021370047,23616412.921702422,122038.76750018276
25100,23258628.954928342,190134.49710394116,23341545.607889112,101755.60588830078,23408395.23087893,286781.5491641282,23504185.665103488,112447.17712800864,23273236.702419396,269733.7814019525,23396935.21430637,133028.97857266958,23282681.49876643,395277.8218903128,23333139.62453365,82372.69361362857,23215430.73914585,133263.73021370047,23616412.921702422,122038.76750018276
25300,23258628.954928342,190134.49710394116,23341545.607889112,101755.60588830078,23408395.23087893,286781.5491641282,23504185.665103488,112447.17712800864,23273236.702419396,269733.7814019525,23396935.21430637,133028.97857266958,23282681.49876643,395277.8218903128,23333139.62453365,82372.69361362857,23215430.73914585,133263.73021370047,23616412.921702422,122038.76750018276
25500,23258628.954928342,190134.49710394116,23341545.607889112,101755.60588830078,23408395.23087893,286781.5491641282,23504185.665103488,112447.17712800864,23273236.702419396,269733.7814019525,23396935.21430637,133028.97857266958,23282688.111234225,395277.8218903128,23333139.62453365,82372.69361362857,23215430.73914585,133263.73021370047,23616412.921702422,122038.76750018276
25700,23258628.954928342,190134.49710394116,23341545.607889112,101755.60588830078,23408395.23087893,286781.5491641282,23504185.665103488,112447.17712800864,23273236.702419396,269733.7814019525,23396935.21430637,133028.97857266958,23282688.111234225,395277.8218903128,23333139.62453365,82372.69361362857,23215468.25678316,133263.73021370047,23616412.921702422,122038.76750018276
25900,23258628.954928342,190134.49710394116,23341545.607889112,101755.60588830078,23408395.23087893,286781.5491641282,23504185.665103488,112447.17712800864,23273236.702419396,269733.7814019525,23396935.21430637,133028.97857266958,23284205.653882448,395277.8218903128,23333139.62453365,82372.69361362857,23215468.25678316,133263.73021370047,23616412.921702422,122038.76750018276
26100,23258628.954928342,190134.49710394116,23341545.607889112,101755.60588830078,23408395.23087893,286781.5491641282,23504185.665103488,112447.17712800864,23273236.702419396,269733.7814019525,23396935.21430637,133028.97857266958,23284205.653882448,395277.8218903128,23333139.62453365,82372.69361362857,23215468.25678316,133263.73021370047,23616412.921702422,122038.76750018276
26300,23258628.954928342,190134.49710394116,23341545.607889112,101755.60588830078,23408395.23087893,286781.5491641282,23520248.239735708,112447.17712800864,23273236.702419396,269733.7814019525,23396935.21430637,133028.97857266958,23284205.653882448,395277.8218903128,23333139.62453365,82372.69361362857,23215468.25678316,133263.73021370047,23616412.921702422,122038.76750018276
26500,23258628.954928342,190134.49710394116,23341545.607889112,101755.60588830078,23408395.23087893,286781.5491641282,23520248.239735708,112447.17712800864,23273243.31488719,269733.7814019525,23396935.21430637,133028.97857266958,23284205.653882448,395277.8218903128,23333139.62453365,82372.69361362857,23215468.25678316,133263.73021370047,23616412.921702422,122038.76750018276
26700,23258628.954928342,190134.49710394116,23341545.607889112,101755.60588830078,23408395.23087893,286781.5491641282,23520248.239735708,112447.17712800864,23273243.31488719,269733.7814019525,23396935.21430637,133028.97857266958,23284205.653882448,395277.8218903128,23333139.62453365,82372.69361362857,23215468.25678316,133263.73021370047,23616412.921702422,122038.76750018276
26900,23258628.954928342,190134.49710394116,23341545.607889112,101755.60588830078,23408395.23087893,286781.5491641282,23520248.239735708,112447.17712800864,23273243.31488719,269733.7814019525,23396935.21430637,133028.97857266958,23284205.653882448,395277.8218903128,23333139.62453365,82372.69361362857,23215468.25678316,133263.73021370047,23616412.921702422,122038.76750018276
27100,23258628.954928342,190134.49710394116,23341545.607889112,101755.60588830078,23408395.23087893,286781.5491641282,23520248.239735708,112447.17712800864,23273243.31488719,269733.7814019525,23396935.21430637,133028.97857266958,23284205.653882448,395277.8218903128,23333139.62453365,82372.69361362857,23215468.25678316,133263.73021370047,23616500.34910669,122038.76750018276
27300,23258628.954928342,190134.49710394116,23341545.607889112,101755.60588830078,23408395.23087893,286781.5491641282,23520248.239735708,112447.17712800864,23273243.31488719,269733.7814019525,23396935.21430637,133028.97857266958,23284205.653882448,395277.8218903128,23333139.62453365,82372.69361362857,23215468.25678316,133263.73021370047,23616500.34910669,122038.76750018276
27500,23258628.954928342,190134.49710394116,23341545.607889112,101755.60588830078,23408395.23087893,286781.5491641282,23520248.239735708,112447.17712800864,23273243.31488719,269733.7814019525,23396935.21430637,133028.97857266958,23284205.653882448,395277.8218903128,23333139.62453365,82372.69361362857,23215468.25678316,133263.73021370047,23616500.34910669,122038.76750018276
27700,23258628.954928342,190134.49710394116,23341545.607889112,101755.60588830078,23408395.23087893,286781.5491641282,23520248.239735708,112447.17712800864,23273243.31488719,269733.7814019525,23396935.21430637,133028.97857266958,23284205.653882448,395277.8218903128,23333139.62453365,82372.69361362857,23215468.25678316,133263.73021370047,23616500.34910669,122038.76750018276
27900,23258628.954928342,190134.49710394116,23341545.607889112,101755.60588830078,23408395.23087893,286781.5491641282,23520248.239735708,112447.17712800864,23273243.31488719,269733.7814019525,23396935.21430637,133028.97857266958,23284205.653882448,395277.8218903128,23333139.62453365,82372.69361362857,23215468.25678316,133263.73021370047,23616500.34910669,122038.76750018276
28100,23258628.954928342,190134.49710394116,23341545.607889112,101755.60588830078,23408395.23087893,286781.5491641282,23520248.239735708,112447.17712800864,23273295.12598844,269733.7814019525,23396935.21430637,133028.97857266958,23284205.653882448,395277.8218903128,23333249.958116,82372.69361362857,23215468.25678316,133263.73021370047,23616500.34910669,122038.76750018276
28300,23258628.954928342,190134.49710394116,23341545.607889112,101755.60588830078,23408395.23087893,286781.5491641282,23520248.239735708,112447.17712800864,23273295.12598844,269733.7814019525,23396935.21430637,133028.97857266958,23284205.653882448,395277.8218903128,23333249.958116,82372.69361362857,23215468.25678316,133263.73021370047,23616500.34910669,122038.76750018276
28500,23258678.86784794,190134.49710394116,23341545.607889112,101755.60588830078,23408395.23087893,286781.5491641282,23520248.239735708,112447.17712800864,23273295.12598844,269733.7814019525,23396937.376252845,133028.97857266958,23284205.653882448,395277.8218903128,23333249.958116,82372.69361362857,23215468.25678316,133263.73021370047,23616500.34910669,122038.76750018276
28700,23258678.86784794,190134.49710394116,23341545.607889112,101755.60588830078,23408395.23087893,286781.5491641282,23520248.239735708,112447.17712800864,23273295.12598844,269733.7814019525,23396937.376252845,133028.97857266958,23284205.653882448,395277.8218903128,23333249.958116,82372.69361362857,23215468.25678316,133263.73021370047,23616500.34910669,122038.76750018276
28900,23258678.86784794,190134.49710394116,23341545.607889112,101755.60588830078,23408395.23087893,286781.5491641282,23520248.239735708,112447.17712800864,23273295.12598844,269733.7814019525,23396937.376252845,133028.97857266958,23284664.91633991,395277.8218903128,23333249.958116,82372.69361362857,23215468.25678316,133263.73021370047,23616500.34910669,122038.76750018276
29100,23258678.86784794,190134.49710394116,23341545.607889112,101755.60588830078,23408395.23087893,286781.5491641282,23520248.239735708,112447.17712800864,23275261.997025914,269733.7814019525,23396937.376252845,133028.97857266958,23284664.91633991,395277.8218903128,23333249.958116,82372.69361362857,23215468.25678316,133263.73021370047,23616500.34910669,122038.76750018276
29300,23258678.86784794,190134.49710394116,23341545.607889112,101755.60588830078,23408395.23087893,286781.5491641282,23520248.239735708,112447.17712800864,23275261.997025914,269733.7814019525,23396937.376252845,133028.97857266958,23284682.422978155,395277.8218903128,23333249.958116,82372.69361362857,23215468.25678316,133263.73021370047,23616500.34910669,122038.76750018276
29500,23258678.86784794,190134.49710394116,23341545.607889112,101755.60588830078,23408395.23087893,286781.5491641282,23520248.239735708,112447.17712800864,23275261.997025914,269733.7814019525,23396937.376252845,133028.97857266958,23284682.422978155,395277.8218903128,23333249.958116,82372.69361362857,23215468.25678316,133263.73021370047,23616500.34910669,122038.76750018276
29700,23258678.86784794,190134.49710394116,23341545.607889112,101755.60588830078,23408395.23087893,286781.5491641282,23520248.239735708,112447.17712800864,23275261.997025914,269733.7814019525,23396937.376252845,133028.97857266958,23284682.422978155,395277.8218903128,23333249.958116,82372.69361362857,23215468.25678316,133263.73021370047,23616500.34910669,122038.76750018276
29900,23258678.86784794,190134.49710394116,23341545.607889112,101755.60588830078,23408395.23087893,286781.5491641282,23520248.239735708,112447.17712800864,23276104.477976836,269733.7814019525,23396937.376252845,133028.97857266958,23284682.422978155,395277.8218903128,23333249.958116,82372.69361362857,23215468.25678316,133263.73021370047,23616500.34910669,122038.76750018276
30100,23258678.86784794,190134.49710394116,23341545.607889112,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276104.477976836,269733.7814019525,23396937.376252845,133028.97857266958,23284682.422978155,395277.8218903128,23333249.958116,82372.69361362857,23215468.25678316,133263.73021370047,23616500.34910669,122038.76750018276
30300,23258678.86784794,190134.49710394116,23341571.78510302,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276104.477976836,269733.7814019525,23396937.376252845,133028.97857266958,23284682.422978155,395277.8218903128,23333249.958116,82372.69361362857,23215468.25678316,133263.73021370047,23616500.34910669,122038.76750018276
30500,23258678.86784794,190134.49710394116,23341571.78510302,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276104.477976836,269733.7814019525,23396937.376252845,133028.97857266958,23284682.422978155,395277.8218903128,23333249.958116,82372.69361362857,23215468.25678316,133263.73021370047,23616500.34910669,122038.76750018276
30700,23258678.86784794,190134.49710394116,23341571.78510302,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276104.477976836,269733.7814019525,23396937.376252845,133028.97857266958,23284682.422978155,395277.8218903128,23333249.958116,82372.69361362857,23215468.25678316,133263.73021370047,23616500.34910669,122038.76750018276
30900,23258678.86784794,190134.49710394116,23341571.78510302,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276104.477976836,269733.7814019525,23396937.376252845,133028.97857266958,23284682.422978155,395277.8218903128,23333249.958116,82372.69361362857,23215468.25678316,133263.73021370047,23616500.34910669,122038.76750018276
31100,23258678.86784794,190134.49710394116,23341571.78510302,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276104.477976836,269733.7814019525,23396937.376252845,133028.97857266958,23284682.422978155,395277.8218903128,23333249.958116,82372.69361362857,23215468.25678316,133263.73021370047,23616500.34910669,122038.76750018276
31300,23258678.86784794,190134.49710394116,23341571.78510302,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276104.477976836,269733.7814019525,23396937.376252845,133028.97857266958,23284682.422978155,395277.8218903128,23333249.958116,82372.69361362857,23215468.25678316,133263.73021370047,23616500.34910669,122038.76750018276
31500,23258678.86784794,190134.49710394116,23341571.78510302,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276104.477976836,269733.7814019525,23396937.376252845,133028.97857266958,23284682.422978155,395277.8218903128,23333256.5705838,82372.69361362857,23215468.25678316,133263.73021370047,23616500.34910669,122038.76750018276
31700,23258678.86784794,190134.49710394116,23341571.78510302,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276104.477976836,269733.7814019525,23396937.376252845,133028.97857266958,23284682.422978155,395277.8218903128,23333256.5705838,82372.69361362857,23215468.25678316,133263.73021370047,23616500.34910669,122038.76750018276
31900,23258678.86784794,190134.49710394116,23341571.78510302,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276104.477976836,269733.7814019525,23396937.376252845,133028.97857266958,23284682.422978155,395277.8218903128,23333256.5705838,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
32100,23258678.86784794,190134.49710394116,23341571.78510302,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276104.477976836,269733.7814019525,23396937.376252845,133028.97857266958,23284682.422978155,395277.8218903128,23333256.5705838,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
32300,23258678.86784794,190134.49710394116,23341571.78510302,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276104.477976836,269733.7814019525,23396937.376252845,133028.97857266958,23284682.422978155,395277.8218903128,23333256.5705838,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
32500,23258678.86784794,190134.49710394116,23341571.78510302,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276104.477976836,269733.7814019525,23396937.376252845,133028.97857266958,23284682.422978155,395277.8218903128,23333256.5705838,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
32700,23258678.86784794,190134.49710394116,23341571.78510302,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276104.477976836,269733.7814019525,23396937.376252845,133028.97857266958,23284682.422978155,395277.8218903128,23333256.5705838,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
32900,23258678.86784794,190134.49710394116,23341612.905792218,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276104.477976836,269733.7814019525,23396937.376252845,133028.97857266958,23284682.422978155,395277.8218903128,23333256.5705838,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
33100,23258678.86784794,190134.49710394116,23341612.905792218,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276104.477976836,269733.7814019525,23396937.376252845,133028.97857266958,23284682.422978155,395277.8218903128,23333256.5705838,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
33300,23258678.86784794,190134.49710394116,23341612.905792218,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23396937.376252845,133028.97857266958,23284682.422978155,395277.8218903128,23333256.5705838,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
33500,23258678.86784794,190134.49710394116,23341612.905792218,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23396937.376252845,133028.97857266958,23284682.422978155,395277.8218903128,23333256.5705838,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
33700,23258678.86784794,190134.49710394116,23341612.905792218,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23396937.376252845,133028.97857266958,23284682.422978155,395277.8218903128,23333256.5705838,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
33900,23258678.86784794,190134.49710394116,23341612.905792218,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23396937.376252845,133028.97857266958,23284682.422978155,395277.8218903128,23333256.5705838,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
34100,23258678.86784794,190134.49710394116,23341612.905792218,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23397074.6579064,133028.97857266958,23284682.422978155,395277.8218903128,23333256.5705838,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
34300,23258678.86784794,190134.49710394116,23341612.905792218,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23397074.6579064,133028.97857266958,23284682.422978155,395277.8218903128,23333256.5705838,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
34500,23258678.86784794,190134.49710394116,23341612.905792218,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23397074.6579064,133028.97857266958,23284682.422978155,395277.8218903128,23333256.5705838,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
34700,23258678.86784794,190134.49710394116,23341612.905792218,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23397074.6579064,133028.97857266958,23284682.422978155,395277.8218903128,23333256.5705838,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
34900,23258678.86784794,190134.49710394116,23341612.905792218,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23397074.6579064,133028.97857266958,23284682.422978155,395277.8218903128,23333256.5705838,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
35100,23258678.86784794,190134.49710394116,23341612.905792218,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23397074.6579064,133028.97857266958,23284682.422978155,395277.8218903128,23333256.5705838,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
35300,23258678.86784794,190134.49710394116,23341612.905792218,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23397074.6579064,133028.97857266958,23284682.422978155,395277.8218903128,23333256.5705838,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
35500,23258678.86784794,190134.49710394116,23341612.905792218,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23397074.6579064,133028.97857266958,23284682.422978155,395277.8218903128,23333256.5705838,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
35700,23258678.86784794,190134.49710394116,23341612.905792218,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23397074.6579064,133028.97857266958,23284682.422978155,395277.8218903128,23333256.5705838,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
35900,23258678.86784794,190134.49710394116,23341612.905792218,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23397074.6579064,133028.97857266958,23284682.422978155,395277.8218903128,23333256.5705838,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
36100,23258678.86784794,190134.49710394116,23341612.905792218,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23397074.6579064,133028.97857266958,23287859.194833256,395277.8218903128,23333256.5705838,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
36300,23258678.86784794,190134.49710394116,23341612.905792218,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23397074.6579064,133028.97857266958,23287859.194833256,395277.8218903128,23333256.5705838,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
36500,23258678.86784794,190134.49710394116,23341612.905792218,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23397074.6579064,133028.97857266958,23287859.194833256,395277.8218903128,23333256.5705838,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
36700,23258678.86784794,190134.49710394116,23341612.905792218,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23397074.6579064,133028.97857266958,23287859.194833256,395277.8218903128,23333267.40182792,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
36900,23258678.86784794,190134.49710394116,23341612.905792218,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23397074.6579064,133028.97857266958,23287859.194833256,395277.8218903128,23333267.40182792,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
37100,23258678.86784794,190134.49710394116,23341612.905792218,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23397074.6579064,133028.97857266958,23287859.194833256,395277.8218903128,23333267.40182792,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
37300,23258678.86784794,190134.49710394116,23341612.905792218,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23397074.6579064,133028.97857266958,23287859.194833256,395277.8218903128,23333267.40182792,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
37500,23258678.86784794,190134.49710394116,23341612.905792218,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23397074.6579064,133028.97857266958,23287859.194833256,395277.8218903128,23333267.40182792,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
37700,23258678.86784794,190134.49710394116,23341612.905792218,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23397074.6579064,133028.97857266958,23287859.194833256,395277.8218903128,23333267.40182792,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
37900,23258678.86784794,190134.49710394116,23341612.905792218,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23397074.6579064,133028.97857266958,23287859.194833256,395277.8218903128,23333267.40182792,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
38100,23258678.86784794,190134.49710394116,23341612.905792218,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23397074.6579064,133028.97857266958,23287859.194833256,395277.8218903128,23333267.40182792,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
38300,23258678.86784794,190134.49710394116,23341612.905792218,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23397074.6579064,133028.97857266958,23287859.194833256,395277.8218903128,23333267.40182792,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
38500,23258678.86784794,190134.49710394116,23341612.905792218,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23397074.6579064,133028.97857266958,23287859.194833256,395277.8218903128,23333267.40182792,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
38700,23258678.86784794,190134.49710394116,23341612.905792218,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23397074.6579064,133028.97857266958,23287859.194833256,395277.8218903128,23333267.40182792,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
38900,23258678.86784794,190134.49710394116,23341612.905792218,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23397074.6579064,133028.97857266958,23287859.194833256,395277.8218903128,23333267.40182792,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
39100,23258678.86784794,190134.49710394116,23341612.905792218,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23397074.6579064,133028.97857266958,23287859.194833256,395277.8218903128,23333267.40182792,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
39300,23258678.86784794,190134.49710394116,23341612.905792218,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23397074.6579064,133028.97857266958,23287859.194833256,395277.8218903128,23333267.40182792,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
39500,23258678.86784794,190134.49710394116,23341612.905792218,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23397074.6579064,133028.97857266958,23287880.120032705,395277.8218903128,23333267.40182792,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
39700,23258678.86784794,190134.49710394116,23341612.905792218,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23397074.6579064,133028.97857266958,23287880.120032705,395277.8218903128,23333267.40182792,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
39900,23258678.86784794,190134.49710394116,23341612.905792218,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23397074.6579064,133028.97857266958,23287880.120032705,395277.8218903128,23333267.40182792,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
40100,23258678.86784794,190134.49710394116,23341612.905792218,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23397074.6579064,133028.97857266958,23287880.120032705,395277.8218903128,23333267.40182792,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
40300,23258678.86784794,190134.49710394116,23341612.905792218,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23397074.6579064,133028.97857266958,23287880.120032705,395277.8218903128,23333267.40182792,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
40500,23258678.86784794,190134.49710394116,23341612.905792218,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23397074.6579064,133028.97857266958,23287880.120032705,395277.8218903128,23333267.40182792,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
40700,23258678.86784794,190134.49710394116,23341612.905792218,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23397074.6579064,133028.97857266958,23287880.120032705,395277.8218903128,23333267.40182792,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
40900,23258678.86784794,190134.49710394116,23341612.905792218,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23397074.6579064,133028.97857266958,23287880.120032705,395277.8218903128,23333267.40182792,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
41100,23258678.86784794,190134.49710394116,23341612.905792218,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23397074.6579064,133028.97857266958,23287880.120032705,395277.8218903128,23333267.40182792,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
41300,23258678.86784794,190134.49710394116,23341612.905792218,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23397074.6579064,133028.97857266958,23287880.120032705,395277.8218903128,23333267.40182792,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
41500,23258678.86784794,190134.49710394116,23341612.905792218,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23397074.6579064,133028.97857266958,23287880.120032705,395277.8218903128,23333267.40182792,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
41700,23258678.86784794,190134.49710394116,23341612.905792218,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23397074.6579064,133028.97857266958,23287880.120032705,395277.8218903128,23333267.40182792,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
41900,23258678.86784794,190134.49710394116,23341612.905792218,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23397074.6579064,133028.97857266958,23287880.120032705,395277.8218903128,23333267.40182792,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
42100,23258678.86784794,190134.49710394116,23341612.905792218,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23397074.6579064,133028.97857266958,23287880.120032705,395277.8218903128,23333267.40182792,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
42300,23258678.86784794,190134.49710394116,23341612.905792218,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23397074.6579064,133028.97857266958,23287880.120032705,395277.8218903128,23333267.40182792,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
42500,23258678.86784794,190134.49710394116,23341612.905792218,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23397074.6579064,133028.97857266958,23287880.120032705,395277.8218903128,23333267.40182792,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
42700,23258678.86784794,190134.49710394116,23341612.905792218,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23397074.6579064,133028.97857266958,23287880.120032705,395277.8218903128,23333267.40182792,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
42900,23258678.86784794,190134.49710394116,23341612.905792218,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23397074.6579064,133028.97857266958,23287880.120032705,395277.8218903128,23333267.40182792,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
43100,23258678.86784794,190134.49710394116,23341612.905792218,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23397074.6579064,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
43300,23258678.86784794,190134.49710394116,23341612.905792218,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23397074.6579064,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
43500,23258678.86784794,190134.49710394116,23341612.905792218,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23397074.6579064,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616500.34910669,122038.76750018276
43700,23258678.86784794,190134.49710394116,23341612.905792218,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23397074.6579064,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
43900,23258678.86784794,190134.49710394116,23341768.123436164,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23397074.6579064,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
44100,23258678.86784794,190134.49710394116,23341768.123436164,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23397074.6579064,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
44300,23258678.86784794,190134.49710394116,23341768.123436164,101755.60588830078,23408401.84334673,286781.5491641282,23520248.239735708,112447.17712800864,23276112.59109321,269733.7814019525,23397074.6579064,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
44500,23258678.86784794,190134.49710394116,23341768.123436164,101755.60588830078,23408401.84334673,286781.5491641282,23522732.93307732,112447.17712800864,23276112.59109321,269733.7814019525,23397074.6579064,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
44700,23258678.86784794,190134.49710394116,23341768.123436164,101755.60588830078,23408401.84334673,286781.5491641282,23522732.93307732,112447.17712800864,23276112.59109321,269733.7814019525,23397074.6579064,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
44900,23258678.86784794,190134.49710394116,23341768.123436164,101755.60588830078,23408401.84334673,286781.5491641282,23522732.93307732,112447.17712800864,23276112.59109321,269733.7814019525,23397074.6579064,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
45100,23258678.86784794,190134.49710394116,23341768.123436164,101755.60588830078,23408401.84334673,286781.5491641282,23522732.93307732,112447.17712800864,23276240.115607586,269733.7814019525,23397074.6579064,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
45300,23258678.86784794,190134.49710394116,23341768.123436164,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276240.115607586,269733.7814019525,23397074.6579064,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
45500,23258678.86784794,190134.49710394116,23341768.123436164,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276240.115607586,269733.7814019525,23397074.6579064,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
45700,23258678.86784794,190134.49710394116,23341768.123436164,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276240.115607586,269733.7814019525,23397074.6579064,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
45900,23258678.86784794,190134.49710394116,23341768.123436164,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276240.115607586,269733.7814019525,23397074.6579064,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
46100,23258678.86784794,190134.49710394116,23341768.123436164,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276240.115607586,269733.7814019525,23397074.6579064,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
46300,23258678.86784794,190134.49710394116,23341768.123436164,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276240.115607586,269733.7814019525,23397074.6579064,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
46500,23258678.86784794,190134.49710394116,23341768.123436164,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276240.115607586,269733.7814019525,23397074.6579064,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
46700,23258678.86784794,190134.49710394116,23341768.123436164,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276240.115607586,269733.7814019525,23397074.6579064,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
46900,23258678.86784794,190134.49710394116,23341768.123436164,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276240.115607586,269733.7814019525,23397074.6579064,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
47100,23258678.86784794,190134.49710394116,23341768.123436164,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276240.115607586,269733.7814019525,23397074.6579064,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
47300,23258678.86784794,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276240.115607586,269733.7814019525,23397487.54168783,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
47500,23258678.86784794,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276240.115607586,269733.7814019525,23397487.54168783,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
47700,23258678.86784794,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276240.115607586,269733.7814019525,23397487.54168783,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
47900,23258678.86784794,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276240.115607586,269733.7814019525,23397487.54168783,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
48100,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276240.115607586,269733.7814019525,23397487.54168783,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
48300,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276240.115607586,269733.7814019525,23397487.54168783,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
48500,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276240.115607586,269733.7814019525,23397487.54168783,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
48700,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276240.115607586,269733.7814019525,23397487.54168783,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
48900,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276240.115607586,269733.7814019525,23397487.54168783,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
49100,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276240.115607586,269733.7814019525,23397487.54168783,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
49300,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276240.115607586,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
49500,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276240.115607586,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
49700,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276240.115607586,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
49900,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276240.115607586,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
50100,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276252.909602504,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
50300,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276252.909602504,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
50500,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276252.909602504,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
50700,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276252.909602504,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
50900,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276252.909602504,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
51100,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276252.909602504,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
51300,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276252.909602504,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
51500,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276252.909602504,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
51700,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276252.909602504,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
51900,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276252.909602504,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
52100,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276252.909602504,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
52300,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276252.909602504,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
52500,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276252.909602504,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
52700,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
52900,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
53100,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
53300,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
53500,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
53700,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
53900,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
54100,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
54300,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
54500,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
54700,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
54900,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
55100,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
55300,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
55500,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
55700,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
55900,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
56100,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
56300,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
56500,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
56700,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
56900,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
57100,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
57300,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23616779.11387233,122038.76750018276
57500,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23617796.843780216,122038.76750018276
57700,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23617796.843780216,122038.76750018276
57900,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23617796.843780216,122038.76750018276
58100,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23617796.843780216,122038.76750018276
58300,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23617796.843780216,122038.76750018276
58500,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23617796.843780216,122038.76750018276
58700,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23617796.843780216,122038.76750018276
58900,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23617796.843780216,122038.76750018276
59100,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23617796.843780216,122038.76750018276
59300,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23617796.843780216,122038.76750018276
59500,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23617796.843780216,122038.76750018276
59700,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23617796.843780216,122038.76750018276
59900,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23617796.843780216,122038.76750018276
60100,23258698.997694317,190134.49710394116,23341773.50874434,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23617796.843780216,122038.76750018276
60300,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23399272.11259382,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23617796.843780216,122038.76750018276
60500,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23401149.82682346,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23617796.843780216,122038.76750018276
60700,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23401149.82682346,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23617796.843780216,122038.76750018276
60900,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23401149.82682346,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23617796.843780216,122038.76750018276
61100,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23408929.164460696,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23401149.82682346,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23617796.843780216,122038.76750018276
61300,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23401149.82682346,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23617796.843780216,122038.76750018276
61500,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23401149.82682346,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23617796.843780216,122038.76750018276
61700,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23401149.82682346,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23617796.843780216,122038.76750018276
61900,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23401149.82682346,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23617796.843780216,122038.76750018276
62100,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23401149.82682346,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23617796.843780216,122038.76750018276
62300,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23401149.82682346,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23617796.843780216,122038.76750018276
62500,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23401149.82682346,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23617796.843780216,122038.76750018276
62700,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23617796.843780216,122038.76750018276
62900,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23617796.843780216,122038.76750018276
63100,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23617796.843780216,122038.76750018276
63300,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215471.31325768,133263.73021370047,23617796.843780216,122038.76750018276
63500,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
63700,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
63900,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
64100,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
64300,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
64500,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
64700,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
64900,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
65100,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
65300,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
65500,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
65700,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
65900,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
66100,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
66300,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
66500,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23522732.93307732,112447.17712800864,23276314.421122253,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
66700,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23522743.886456523,112447.17712800864,23276314.421122253,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
66900,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23522743.886456523,112447.17712800864,23276314.421122253,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
67100,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23522743.886456523,112447.17712800864,23276314.421122253,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
67300,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23522743.886456523,112447.17712800864,23276314.421122253,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
67500,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23522743.886456523,112447.17712800864,23276314.421122253,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
67700,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23522743.886456523,112447.17712800864,23276314.421122253,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
67900,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23522743.886456523,112447.17712800864,23276314.421122253,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
68100,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23522743.886456523,112447.17712800864,23276426.644495893,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
68300,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23522743.886456523,112447.17712800864,23276426.644495893,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
68500,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23522743.886456523,112447.17712800864,23276426.644495893,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
68700,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23522743.886456523,112447.17712800864,23276426.644495893,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
68900,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23522743.886456523,112447.17712800864,23276426.644495893,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
69100,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23522743.886456523,112447.17712800864,23276426.644495893,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
69300,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23522743.886456523,112447.17712800864,23276426.644495893,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
69500,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23522743.886456523,112447.17712800864,23276426.644495893,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
69700,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23522743.886456523,112447.17712800864,23276426.644495893,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
69900,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23522743.886456523,112447.17712800864,23276426.644495893,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
70100,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23522743.886456523,112447.17712800864,23276426.644495893,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
70300,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23522743.886456523,112447.17712800864,23276426.644495893,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
70500,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23522743.886456523,112447.17712800864,23276426.644495893,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
70700,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23522743.886456523,112447.17712800864,23276426.644495893,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
70900,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23522743.886456523,112447.17712800864,23276426.644495893,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
71100,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23522743.886456523,112447.17712800864,23276426.644495893,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
71300,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23522743.886456523,112447.17712800864,23276426.644495893,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
71500,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23528161.384381805,112447.17712800864,23276426.644495893,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
71700,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23528161.384381805,112447.17712800864,23276426.644495893,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
71900,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23528161.384381805,112447.17712800864,23276426.644495893,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
72100,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23528161.384381805,112447.17712800864,23276426.644495893,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
72300,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23528161.384381805,112447.17712800864,23276426.644495893,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
72500,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23528161.384381805,112447.17712800864,23276426.644495893,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
72700,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23528161.384381805,112447.17712800864,23276426.644495893,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
72900,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23528161.384381805,112447.17712800864,23276426.644495893,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
73100,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
73300,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
73500,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
73700,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
73900,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
74100,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
74300,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
74500,23258698.997694317,190134.49710394116,23342198.59326688,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
74700,23258698.997694317,190134.49710394116,23342199.707150143,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
74900,23258698.997694317,190134.49710394116,23342199.707150143,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
75100,23258698.997694317,190134.49710394116,23342199.707150143,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
75300,23258698.997694317,190134.49710394116,23342199.707150143,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
75500,23258698.997694317,190134.49710394116,23342199.707150143,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
75700,23258698.997694317,190134.49710394116,23342199.707150143,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
75900,23258698.997694317,190134.49710394116,23342199.707150143,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
76100,23258698.997694317,190134.49710394116,23342199.707150143,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
76300,23258698.997694317,190134.49710394116,23342199.707150143,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
76500,23258698.997694317,190134.49710394116,23342199.707150143,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
76700,23258698.997694317,190134.49710394116,23342199.707150143,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
76900,23258698.997694317,190134.49710394116,23342199.707150143,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
77100,23258698.997694317,190134.49710394116,23342199.707150143,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
77300,23258698.997694317,190134.49710394116,23342199.707150143,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335165.88482398,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
77500,23258698.997694317,190134.49710394116,23342199.707150143,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
77700,23258698.997694317,190134.49710394116,23342199.707150143,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
77900,23258698.997694317,190134.49710394116,23342199.707150143,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
78100,23258698.997694317,190134.49710394116,23342199.707150143,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23401155.109016728,133028.97857266958,23287880.120032705,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
78300,23258698.997694317,190134.49710394116,23342199.707150143,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23287880.120032705,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
78500,23258698.997694317,190134.49710394116,23342199.707150143,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23287880.120032705,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
78700,23258698.997694317,190134.49710394116,23342199.707150143,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23287880.120032705,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
78900,23258698.997694317,190134.49710394116,23342199.707150143,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23287880.120032705,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
79100,23258698.997694317,190134.49710394116,23342199.707150143,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23287880.120032705,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
79300,23258698.997694317,190134.49710394116,23342199.707150143,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23287880.120032705,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
79500,23258698.997694317,190134.49710394116,23342199.707150143,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23287880.120032705,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
79700,23258698.997694317,190134.49710394116,23342199.707150143,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23287880.120032705,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
79900,23258698.997694317,190134.49710394116,23342199.707150143,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23287880.120032705,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
80100,23258698.997694317,190134.49710394116,23342199.707150143,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23287880.120032705,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
80300,23258698.997694317,190134.49710394116,23342199.707150143,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23287880.120032705,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
80500,23258698.997694317,190134.49710394116,23342199.707150143,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23287880.120032705,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
80700,23258698.997694317,190134.49710394116,23342199.707150143,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23287880.120032705,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
80900,23258698.997694317,190134.49710394116,23342199.707150143,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23287880.120032705,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
81100,23258698.997694317,190134.49710394116,23342199.707150143,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23287880.120032705,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
81300,23258698.997694317,190134.49710394116,23342199.707150143,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23287880.120032705,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
81500,23258698.997694317,190134.49710394116,23342199.707150143,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23287880.120032705,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
81700,23258698.997694317,190134.49710394116,23342199.707150143,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23287880.120032705,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
81900,23258698.997694317,190134.49710394116,23342199.707150143,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23287880.120032705,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
82100,23258698.997694317,190134.49710394116,23342199.707150143,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23287880.120032705,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
82300,23258698.997694317,190134.49710394116,23342199.707150143,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23287880.120032705,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
82500,23258698.997694317,190134.49710394116,23342199.707150143,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23287880.120032705,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
82700,23258698.997694317,190134.49710394116,23342199.707150143,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23287880.120032705,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
82900,23258698.997694317,190134.49710394116,23342199.707150143,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23287889.967712693,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
83100,23258698.997694317,190134.49710394116,23342199.707150143,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23287889.967712693,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
83300,23258698.997694317,190134.49710394116,23342199.707150143,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23287889.967712693,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
83500,23258698.997694317,190134.49710394116,23342199.707150143,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23287889.967712693,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
83700,23258698.997694317,190134.49710394116,23342199.707150143,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23287889.967712693,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
83900,23258698.997694317,190134.49710394116,23342199.707150143,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23287889.967712693,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
84100,23258698.997694317,190134.49710394116,23342199.707150143,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23288112.55097253,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
84300,23258698.997694317,190134.49710394116,23342199.707150143,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23288112.55097253,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
84500,23258698.997694317,190134.49710394116,23342199.707150143,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23288112.55097253,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
84700,23258698.997694317,190134.49710394116,23342199.707150143,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23288112.55097253,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
84900,23258698.997694317,190134.49710394116,23342199.707150143,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23288112.55097253,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
85100,23258698.997694317,190134.49710394116,23342352.415001344,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23288112.55097253,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
85300,23258698.997694317,190134.49710394116,23342352.415001344,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23288112.55097253,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
85500,23258698.997694317,190134.49710394116,23342352.415001344,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23288112.55097253,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
85700,23258698.997694317,190134.49710394116,23342352.415001344,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23288112.55097253,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
85900,23258698.997694317,190134.49710394116,23342352.415001344,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23288112.55097253,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
86100,23258698.997694317,190134.49710394116,23342352.415001344,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23288112.55097253,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
86300,23258698.997694317,190134.49710394116,23342352.415001344,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23288112.55097253,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
86500,23258698.997694317,190134.49710394116,23342352.415001344,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23288112.55097253,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
86700,23258698.997694317,190134.49710394116,23342352.415001344,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23288112.55097253,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
86900,23258698.997694317,190134.49710394116,23342352.415001344,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23288112.55097253,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
87100,23258698.997694317,190134.49710394116,23342352.415001344,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23288112.55097253,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
87300,23258698.997694317,190134.49710394116,23342352.415001344,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23288112.55097253,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
87500,23258698.997694317,190134.49710394116,23342352.415001344,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23288112.55097253,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
87700,23258698.997694317,190134.49710394116,23342352.415001344,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23288112.55097253,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
87900,23258698.997694317,190134.49710394116,23342352.415001344,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23288112.55097253,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
88100,23258698.997694317,190134.49710394116,23342352.415001344,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23288112.55097253,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
88300,23258698.997694317,190134.49710394116,23342352.415001344,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23288112.55097253,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
88500,23258698.997694317,190134.49710394116,23342352.415001344,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23288112.55097253,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
88700,23258698.997694317,190134.49710394116,23342352.415001344,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23288112.55097253,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
88900,23258698.997694317,190134.49710394116,23342352.415001344,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23288112.55097253,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
89100,23258698.997694317,190134.49710394116,23342352.415001344,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23288112.55097253,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
89300,23258698.997694317,190134.49710394116,23342352.415001344,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23288112.55097253,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
89500,23258698.997694317,190134.49710394116,23342352.415001344,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23288112.55097253,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
89700,23258698.997694317,190134.49710394116,23342352.415001344,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23288112.55097253,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
89900,23258698.997694317,190134.49710394116,23342352.415001344,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23288112.55097253,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
90100,23258698.997694317,190134.49710394116,23342352.415001344,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23288112.55097253,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
90300,23258698.997694317,190134.49710394116,23342352.415001344,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23288112.55097253,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
90500,23258698.997694317,190134.49710394116,23342352.415001344,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23288112.55097253,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
90700,23258698.997694317,190134.49710394116,23342352.415001344,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23288112.55097253,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
90900,23258698.997694317,190134.49710394116,23342352.415001344,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23288112.55097253,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
91100,23258698.997694317,190134.49710394116,23342352.415001344,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23288112.55097253,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
91300,23258698.997694317,190134.49710394116,23342352.415001344,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23288112.55097253,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
91500,23258698.997694317,190134.49710394116,23342352.415001344,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23288112.55097253,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
91700,23258698.997694317,190134.49710394116,23342352.415001344,101755.60588830078,23409000.83831229,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23288112.55097253,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
91900,23258698.997694317,190134.49710394116,23342352.415001344,101755.60588830078,23409011.791691497,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23288119.70046464,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
92100,23258698.997694317,190134.49710394116,23342352.415001344,101755.60588830078,23409011.791691497,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23288119.70046464,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
92300,23258698.997694317,190134.49710394116,23342352.415001344,101755.60588830078,23409011.791691497,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23288119.70046464,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
92500,23258698.997694317,190134.49710394116,23342352.415001344,101755.60588830078,23409011.791691497,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23288119.70046464,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
92700,23258698.997694317,190134.49710394116,23343180.65153344,101755.60588830078,23409011.791691497,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23290481.230595578,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
92900,23258698.997694317,190134.49710394116,23343180.65153344,101755.60588830078,23409011.791691497,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23290481.230595578,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
93100,23258698.997694317,190134.49710394116,23343180.65153344,101755.60588830078,23409011.791691497,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23290481.230595578,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
93300,23258698.997694317,190134.49710394116,23343180.65153344,101755.60588830078,23409011.791691497,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23290481.230595578,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
93500,23258698.997694317,190134.49710394116,23343180.65153344,101755.60588830078,23409011.791691497,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23290481.230595578,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
93700,23258698.997694317,190134.49710394116,23343180.65153344,101755.60588830078,23409011.791691497,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23290481.230595578,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
93900,23258698.997694317,190134.49710394116,23343180.65153344,101755.60588830078,23409011.791691497,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23290481.230595578,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
94100,23258698.997694317,190134.49710394116,23343180.65153344,101755.60588830078,23409011.791691497,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23290481.230595578,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
94300,23258698.997694317,190134.49710394116,23343180.65153344,101755.60588830078,23409011.791691497,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23290481.230595578,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
94500,23258698.997694317,190134.49710394116,23343180.65153344,101755.60588830078,23409011.791691497,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23290481.230595578,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
94700,23258698.997694317,190134.49710394116,23343180.65153344,101755.60588830078,23409011.791691497,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23290481.230595578,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
94900,23258698.997694317,190134.49710394116,23343180.65153344,101755.60588830078,23409011.791691497,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23290481.230595578,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
95100,23258698.997694317,190134.49710394116,23343180.65153344,101755.60588830078,23409011.791691497,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23290481.230595578,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
95300,23258698.997694317,190134.49710394116,23343180.65153344,101755.60588830078,23409011.791691497,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23290481.230595578,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
95500,23258698.997694317,190134.49710394116,23343180.65153344,101755.60588830078,23409011.791691497,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23290481.230595578,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
95700,23258698.997694317,190134.49710394116,23343180.65153344,101755.60588830078,23409011.791691497,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23290481.230595578,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
95900,23258698.997694317,190134.49710394116,23343180.65153344,101755.60588830078,23409011.791691497,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23290481.230595578,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
96100,23258698.997694317,190134.49710394116,23343180.65153344,101755.60588830078,23409011.791691497,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23290481.230595578,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
96300,23258698.997694317,190134.49710394116,23343180.65153344,101755.60588830078,23409011.791691497,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23290481.230595578,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
96500,23258698.997694317,190134.49710394116,23343180.65153344,101755.60588830078,23409011.791691497,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23290481.230595578,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
96700,23258698.997694317,190134.49710394116,23343180.65153344,101755.60588830078,23409011.791691497,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23290481.230595578,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
96900,23258698.997694317,190134.49710394116,23343180.65153344,101755.60588830078,23409011.791691497,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23290481.230595578,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
97100,23258698.997694317,190134.49710394116,23343180.65153344,101755.60588830078,23409011.791691497,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23290481.230595578,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
97300,23258698.997694317,190134.49710394116,23343180.65153344,101755.60588830078,23409011.791691497,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23290481.230595578,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
97500,23258698.997694317,190134.49710394116,23343180.65153344,101755.60588830078,23409011.791691497,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23290481.230595578,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
97700,23258698.997694317,190134.49710394116,23343180.65153344,101755.60588830078,23409011.791691497,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23290481.230595578,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
97900,23258698.997694317,190134.49710394116,23343180.65153344,101755.60588830078,23409011.791691497,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23290481.230595578,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
98100,23258698.997694317,190134.49710394116,23343180.65153344,101755.60588830078,23409011.791691497,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23290481.230595578,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
98300,23258698.997694317,190134.49710394116,23343180.65153344,101755.60588830078,23409011.791691497,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23290481.230595578,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
98500,23258698.997694317,190134.49710394116,23343180.65153344,101755.60588830078,23409011.791691497,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23290481.230595578,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
98700,23258698.997694317,190134.49710394116,23343180.65153344,101755.60588830078,23409011.791691497,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23290481.230595578,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
98900,23258698.997694317,190134.49710394116,23343180.65153344,101755.60588830078,23409011.791691497,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23290481.230595578,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
99100,23258698.997694317,190134.49710394116,23343180.65153344,101755.60588830078,23409011.791691497,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23290481.230595578,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
99300,23258698.997694317,190134.49710394116,23343180.65153344,101755.60588830078,23409011.791691497,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23290481.230595578,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
99500,23258698.997694317,190134.49710394116,23343180.65153344,101755.60588830078,23409011.791691497,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23290481.230595578,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
99700,23258698.997694317,190134.49710394116,23343180.65153344,101755.60588830078,23409011.791691497,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23290481.230595578,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
99900,23258698.997694317,190134.49710394116,23343180.65153344,101755.60588830078,23409011.791691497,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23290481.230595578,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
100100,23258698.997694317,190134.49710394116,23343180.65153344,101755.60588830078,23409011.791691497,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23290481.230595578,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276
100300,23258698.997694317,190134.49710394116,23343180.65153344,101755.60588830078,23409011.791691497,286781.5491641282,23528315.713157248,112447.17712800864,23276426.644495893,269733.7814019525,23409870.32539489,133028.97857266958,23290481.230595578,395277.8218903128,23335253.57527499,82372.69361362857,23215473.37758081,133263.73021370047,23617796.843780216,122038.76750018276


==> data/exp/ga/power2quads/OP_SIGNED_MULT_8x8_BAUGH_WOOLEY_A1_PDPLUT_1.2_AVG_ABS_REL_ERR_1.2_ga_10_aug_progress_ppf.csv <==
NUM_EVALS,TOT_HV_0,MAX_HV_0,TOT_HV_1,MAX_HV_1,TOT_HV_2,MAX_HV_2,TOT_HV_3,MAX_HV_3,TOT_HV_4,MAX_HV_4,TOT_HV_5,MAX_HV_5,TOT_HV_6,MAX_HV_6,TOT_HV_7,MAX_HV_7,TOT_HV_8,MAX_HV_8,TOT_HV_9,MAX_HV_9
500,35409991.41990177,30815.55437030673,35409991.41990177,30815.55437030673,35409991.41990177,30815.55437030673,35409991.41990177,30815.55437030673,35409991.41990177,30815.55437030673,35409991.41990177,30815.55437030673,35409991.41990177,30815.55437030673,35409991.41990177,30815.55437030673,35409991.41990177,30815.55437030673,35409991.41990177,30815.55437030673
700,35409991.41990177,30815.55437030673,35409991.41990177,30815.55437030673,35409991.41990177,30815.55437030673,35409991.41990177,30815.55437030673,35409991.41990177,30815.55437030673,35409991.41990177,30815.55437030673,35409991.41990177,30815.55437030673,35409991.41990177,30815.55437030673,35409991.41990177,30815.55437030673,35409991.41990177,30815.55437030673
900,35409991.41990177,30815.55437030673,35409991.41990177,30815.55437030673,35409991.41990177,30815.55437030673,35409991.41990177,30815.55437030673,35409991.41990177,30815.55437030673,35409991.41990177,30815.55437030673,35409991.41990177,30815.55437030673,35409991.41990177,30815.55437030673,35409991.41990177,30815.55437030673,35409991.41990177,30815.55437030673
1100,35423939.6481353,11677.557510857012,35428155.62027123,30815.55437030673,35418984.3041027,21333.37477948366,35446046.06240752,59657.31761516094,35491747.76437389,21333.37477948366,35438426.17386787,30115.764546981965,35430090.063261904,45655.189264002685,35421614.0645642,19554.55497399933,35414190.889985256,30815.55437030673,35424864.13729844,15231.989653903958
1300,35423939.6481353,11677.557510857012,35428155.62027123,30815.55437030673,35418984.3041027,21333.37477948366,35446046.06240752,59657.31761516094,35491747.76437389,21333.37477948366,35438426.17386787,30115.764546981965,35430090.063261904,45655.189264002685,35421614.0645642,19554.55497399933,35414190.889985256,30815.55437030673,35424864.13729844,15231.989653903958
1500,35423939.6481353,11677.557510857012,35428155.62027123,30815.55437030673,35418984.3041027,21333.37477948366,35446046.06240752,59657.31761516094,35491747.76437389,21333.37477948366,35438426.17386787,30115.764546981965,35430090.063261904,45655.189264002685,35421614.0645642,19554.55497399933,35414190.889985256,30815.55437030673,35424864.13729844,15231.989653903958
1700,35459268.7999037,28726.727669053413,35473265.54983494,42857.83441146179,35460761.64751074,73065.29685753932,35509778.97292861,36324.542109580085,35531198.18238419,52195.24512811896,35466485.90838512,14011.420181923362,35455796.0897482,19420.813383962628,35443746.62853785,14627.157537710242,35503519.15415772,90134.88931790902,35461361.78759962,19009.871972252982
1900,35459268.7999037,28726.727669053413,35473265.54983494,42857.83441146179,35460761.64751074,73065.29685753932,35509778.97292861,36324.542109580085,35531198.18238419,52195.24512811896,35466485.90838512,14011.420181923362,35455796.0897482,19420.813383962628,35443746.62853785,14627.157537710242,35503519.15415772,90134.88931790902,35461361.78759962,19009.871972252982
2100,35459268.7999037,28726.727669053413,35473265.54983494,42857.83441146179,35460761.64751074,73065.29685753932,35525342.142935105,34320.81770662484,35531198.18238419,52195.24512811896,35484841.08370594,14011.420181923362,35455796.0897482,19420.813383962628,35443746.62853785,14627.157537710242,35503519.15415772,90134.88931790902,35461361.78759962,19009.871972252982
2300,35471830.94423395,23254.51057290472,35497829.28149676,30923.207726202952,35533671.08941742,53765.95202129216,35525342.142935105,34320.81770662484,35544968.07667216,47564.82180485501,35484841.08370594,14011.420181923362,35486273.16997264,17927.75546857209,35485357.51059264,65315.44066202902,35509535.272976235,19106.636284107517,35482162.91572908,34344.236851917405
2500,35471830.94423395,23254.51057290472,35497829.28149676,30923.207726202952,35533671.08941742,53765.95202129216,35525342.142935105,34320.81770662484,35544968.07667216,47564.82180485501,35484841.08370594,14011.420181923362,35486273.16997264,17927.75546857209,35485357.51059264,65315.44066202902,35509535.272976235,19106.636284107517,35482162.91572908,34344.236851917405
2700,35493172.391301066,40448.893159246894,35508762.37655398,30923.207726202952,35544791.73608759,46317.83295291233,35545076.9651225,15796.853760851658,35545286.74184329,47564.82180485501,35521913.54121737,14011.420181923362,35486273.16997264,17927.75546857209,35485357.51059264,65315.44066202902,35546026.70960069,16331.66211360437,35532470.17656511,19009.871972252982
2900,35493172.391301066,40448.893159246894,35508762.37655398,30923.207726202952,35544791.73608759,46317.83295291233,35545076.9651225,15796.853760851658,35545286.74184329,47564.82180485501,35521913.54121737,14011.420181923362,35525720.91985311,16765.543584748648,35497646.336683564,19643.932390056943,35546026.70960069,16331.66211360437,35532470.17656511,19009.871972252982
3100,35493172.391301066,40448.893159246894,35508762.37655398,30923.207726202952,35544791.73608759,46317.83295291233,35545076.9651225,15796.853760851658,35545286.74184329,47564.82180485501,35521913.54121737,14011.420181923362,35525720.91985311,16765.543584748648,35497646.336683564,19643.932390056943,35546026.70960069,16331.66211360437,35532470.17656511,19009.871972252982
3300,35501390.578952,71812.44397059381,35542943.745725,34145.21864334015,35565080.29778394,21333.37477948366,35550190.96708504,15796.853760851658,35563566.2894912,30904.721966348538,35529366.24655787,14011.420181923362,35545047.09453957,14358.19334387315,35522096.44890774,11677.557510857012,35549042.73512317,16331.66211360437,35579550.9789454,55142.36888759436
3500,35501390.578952,71812.44397059381,35542943.745725,34145.21864334015,35565080.29778394,21333.37477948366,35550190.96708504,15796.853760851658,35563566.2894912,30904.721966348538,35529366.24655787,14011.420181923362,35545047.09453957,14358.19334387315,35522096.44890774,11677.557510857012,35549042.73512317,16331.66211360437,35579550.9789454,55142.36888759436
3700,35501390.578952,71812.44397059381,35542943.745725,34145.21864334015,35565080.29778394,21333.37477948366,35550190.96708504,15796.853760851658,35563566.2894912,30904.721966348538,35529366.24655787,14011.420181923362,35545047.09453957,14358.19334387315,35522096.44890774,11677.557510857012,35549042.73512317,16331.66211360437,35579550.9789454,55142.36888759436
3900,35560439.80732229,25358.272416882934,35549287.032442786,14038.344462520388,35576470.471511975,21333.37477948366,35596552.81353289,29937.91278674732,35568720.53719119,11677.557510857012,35533092.78317416,14011.420181923362,35562645.870134994,11677.557510857012,35535121.01150103,11677.557510857012,35559284.42146622,27460.39200437484,35582511.420143686,55142.36888759436
4100,35560439.80732229,25358.272416882934,35549287.032442786,14038.344462520388,35576470.471511975,21333.37477948366,35596552.81353289,29937.91278674732,35568720.53719119,11677.557510857012,35533092.78317416,14011.420181923362,35562645.870134994,11677.557510857012,35535121.01150103,11677.557510857012,35559284.42146622,27460.39200437484,35582511.420143686,55142.36888759436
4300,35560439.80732229,25358.272416882934,35549287.032442786,14038.344462520388,35576470.471511975,21333.37477948366,35596552.81353289,29937.91278674732,35568720.53719119,11677.557510857012,35533092.78317416,14011.420181923362,35562645.870134994,11677.557510857012,35535121.01150103,11677.557510857012,35559284.42146622,27460.39200437484,35582511.420143686,55142.36888759436
4500,35566010.97642562,19813.83605365185,35560532.19281656,14038.344462520388,35588847.057109155,21333.37477948366,35615300.014653854,51555.6474590225,35572638.90897463,11677.557510857012,35534503.18290604,14011.420181923362,35563010.63914159,11677.557510857012,35541382.481867306,11677.557510857012,35586991.86756339,36645.34056620442,35600677.47690627,55142.36888759436
4700,35566010.97642562,19813.83605365185,35560532.19281656,14038.344462520388,35588847.057109155,21333.37477948366,35615300.014653854,51555.6474590225,35572638.90897463,11677.557510857012,35534503.18290604,14011.420181923362,35563010.63914159,11677.557510857012,35541382.481867306,11677.557510857012,35586991.86756339,36645.34056620442,35600677.47690627,55142.36888759436
4900,35577212.43779751,19813.83605365185,35560532.19281656,14038.344462520388,35599860.99941562,21333.37477948366,35615300.014653854,51555.6474590225,35572638.90897463,11677.557510857012,35573918.81034246,25204.43874478165,35563010.63914159,11677.557510857012,35541382.481867306,11677.557510857012,35586991.86756339,36645.34056620442,35600677.47690627,55142.36888759436
5100,35577212.43779751,19813.83605365185,35563394.65345021,14038.344462520388,35599860.99941562,21333.37477948366,35618002.972512424,51555.6474590225,35588355.3288635,12205.68325960249,35573918.81034246,25204.43874478165,35564120.18850101,11677.557510857012,35544222.753619,11677.557510857012,35587416.84498653,36645.34056620442,35601954.85173781,55142.36888759436
5300,35577212.43779751,19813.83605365185,35563394.65345021,14038.344462520388,35599860.99941562,21333.37477948366,35618002.972512424,51555.6474590225,35588355.3288635,12205.68325960249,35573918.81034246,25204.43874478165,35564120.18850101,11677.557510857012,35544222.753619,11677.557510857012,35587416.84498653,36645.34056620442,35601954.85173781,55142.36888759436
5500,35578805.38351957,19813.83605365185,35578950.19046701,19487.884826810176,35610378.16401492,21333.37477948366,35618002.972512424,51555.6474590225,35608991.33488754,23273.9246714011,35584673.869712144,24767.45146366752,35564120.18850101,11677.557510857012,35544222.753619,11677.557510857012,35587416.84498653,36645.34056620442,35601954.85173781,55142.36888759436
5700,35578805.38351957,19813.83605365185,35578950.19046701,19487.884826810176,35610378.16401492,21333.37477948366,35619279.204697944,51555.6474590225,35608991.33488754,23273.9246714011,35584673.869712144,24767.45146366752,35570929.592696615,11677.557510857012,35551722.2163915,11677.557510857012,35603247.57817312,35877.29617551076,35602675.57571837,21268.59502374132
5900,35578805.38351957,19813.83605365185,35578950.19046701,19487.884826810176,35610378.16401492,21333.37477948366,35619279.204697944,51555.6474590225,35608991.33488754,23273.9246714011,35584673.869712144,24767.45146366752,35570929.592696615,11677.557510857012,35551722.2163915,11677.557510857012,35603247.57817312,35877.29617551076,35602675.57571837,21268.59502374132
6100,35592966.17727768,33695.72069302388,35579465.11143936,18063.07853583812,35616988.26764914,21333.37477948366,35620704.298713535,15796.853760851658,35609655.45105632,17748.29034766063,35586750.57733514,14011.420181923362,35606976.45095963,48888.14139280719,35556411.39750321,11677.557510857012,35603471.124755606,35877.29617551076,35617550.3666947,26327.143700359804
6300,35592966.17727768,33695.72069302388,35579465.11143936,18063.07853583812,35616988.26764914,21333.37477948366,35620704.298713535,15796.853760851658,35609655.45105632,17748.29034766063,35586750.57733514,14011.420181923362,35606976.45095963,48888.14139280719,35556411.39750321,11677.557510857012,35603471.124755606,35877.29617551076,35617550.3666947,26327.143700359804
6500,35592966.17727768,33695.72069302388,35579465.11143936,18063.07853583812,35616988.26764914,21333.37477948366,35620704.298713535,15796.853760851658,35609655.45105632,17748.29034766063,35586750.57733514,14011.420181923362,35606976.45095963,48888.14139280719,35556411.39750321,11677.557510857012,35603471.124755606,35877.29617551076,35617550.3666947,26327.143700359804
6700,35593170.66494331,19813.83605365185,35580012.41950521,14038.344462520388,35617101.80293865,21333.37477948366,35620764.755236454,15796.853760851658,35617186.54965423,12021.855171422478,35596331.2597791,14011.420181923362,35609472.105188414,48888.14139280719,35562244.5879163,11677.557510857012,35607752.22926142,35877.29617551076,35617550.744302645,26309.095992065504
6900,35593170.66494331,19813.83605365185,35580012.41950521,14038.344462520388,35617101.80293865,21333.37477948366,35620764.755236454,15796.853760851658,35617186.54965423,12021.855171422478,35596331.2597791,14011.420181923362,35609472.105188414,48888.14139280719,35562244.5879163,11677.557510857012,35607752.22926142,35877.29617551076,35617550.744302645,26309.095992065504
7100,35607535.60515934,21878.77949575217,35580012.41950521,14038.344462520388,35617101.80293865,21333.37477948366,35620764.755236454,15796.853760851658,35617186.54965423,12021.855171422478,35597597.85551086,14011.420181923362,35609472.105188414,48888.14139280719,35562244.5879163,11677.557510857012,35607752.22926142,35877.29617551076,35617550.744302645,26309.095992065504
7300,35607535.60515934,21878.77949575217,35582157.35644975,14038.344462520388,35620581.509367555,21333.37477948366,35637119.612836994,15796.853760851658,35620194.80436948,12021.855171422478,35597597.85551086,14011.420181923362,35619475.72821084,48888.14139280719,35569160.12420326,11677.557510857012,35613496.21023213,35399.48250421462,35617935.38294065,21268.59502374132
7500,35607535.60515934,21878.77949575217,35582157.35644975,14038.344462520388,35620581.509367555,21333.37477948366,35637119.612836994,15796.853760851658,35620194.80436948,12021.855171422478,35597597.85551086,14011.420181923362,35619475.72821084,48888.14139280719,35569160.12420326,11677.557510857012,35613496.21023213,35399.48250421462,35617935.38294065,21268.59502374132
7700,35608290.99707791,21878.77949575217,35585085.03881717,14038.344462520388,35627756.106714614,21333.37477948366,35637119.612836994,15796.853760851658,35621747.91725735,12021.855171422478,35608496.57190274,14011.420181923362,35619475.72821084,48888.14139280719,35569160.12420326,11677.557510857012,35615783.972999185,29940.64689837432,35617935.38294065,21268.59502374132
7900,35608290.99707791,21878.77949575217,35585085.03881717,14038.344462520388,35627756.106714614,21333.37477948366,35638782.79412251,15796.853760851658,35621747.91725735,12021.855171422478,35608496.57190274,14011.420181923362,35622243.99735061,48888.14139280719,35594256.16027845,34820.10859314436,35615783.972999185,29940.64689837432,35617965.14294639,21268.59502374132
8100,35608290.99707791,21878.77949575217,35585085.03881717,14038.344462520388,35627756.106714614,21333.37477948366,35638782.79412251,15796.853760851658,35621747.91725735,12021.855171422478,35608496.57190274,14011.420181923362,35622243.99735061,48888.14139280719,35594256.16027845,34820.10859314436,35615783.972999185,29940.64689837432,35617965.14294639,21268.59502374132
8300,35609091.678485066,19813.83605365185,35602840.94745853,17726.873111598277,35628595.580735266,21333.37477948366,35641995.80161299,15796.853760851658,35633921.35501762,12484.599505203449,35611272.40638611,14011.420181923362,35626341.41337235,48662.75135189496,35597385.89543815,34820.10859314436,35616113.34635432,29940.64689837432,35617965.14294639,21268.59502374132
8500,35609091.678485066,19813.83605365185,35602840.94745853,17726.873111598277,35628595.580735266,21333.37477948366,35641995.80161299,15796.853760851658,35633921.35501762,12484.599505203449,35611272.40638611,14011.420181923362,35626341.41337235,48662.75135189496,35597385.89543815,34820.10859314436,35616113.34635432,29940.64689837432,35618728.65711409,21068.511038344976
8700,35609091.678485066,19813.83605365185,35602840.94745853,17726.873111598277,35628595.580735266,21333.37477948366,35641995.80161299,15796.853760851658,35633921.35501762,12484.599505203449,35611272.40638611,14011.420181923362,35626341.41337235,48662.75135189496,35597385.89543815,34820.10859314436,35616113.34635432,29940.64689837432,35618728.65711409,21068.511038344976
8900,35617470.31288385,19813.83605365185,35603443.57122261,21564.23664793338,35656876.61454561,33521.09243153589,35643624.939052776,15796.853760851658,35644048.54045623,18627.774799276005,35614740.69605611,14011.420181923362,35630052.3625104,48662.75135189496,35602180.68372041,33092.96648417817,35616113.34635432,29940.64689837432,35622735.005144835,21068.511038344976
9100,35617470.31288385,19813.83605365185,35603443.57122261,21564.23664793338,35656876.61454561,33521.09243153589,35643624.939052776,15796.853760851658,35644048.54045623,18627.774799276005,35614740.69605611,14011.420181923362,35630052.3625104,48662.75135189496,35602180.68372041,33092.96648417817,35616113.34635432,29940.64689837432,35622735.005144835,21068.511038344976
9300,35618087.1063588,19813.83605365185,35603443.57122261,21564.23664793338,35656876.61454561,33521.09243153589,35643624.939052776,15796.853760851658,35644048.54045623,18627.774799276005,35614740.69605611,14011.420181923362,35630052.3625104,48662.75135189496,35602180.68372041,33092.96648417817,35616113.34635432,29940.64689837432,35622735.005144835,21068.511038344976
9500,35618087.1063588,19813.83605365185,35604354.49972228,21564.23664793338,35661018.06548934,33168.83686050712,35647272.37805861,15796.853760851658,35644377.89358647,11677.557510857012,35615216.17581895,14011.420181923362,35631796.97672295,36463.85590610455,35605063.94122962,33092.96648417817,35616125.15864536,29940.64689837432,35623816.34329284,21068.511038344976
9700,35618087.1063588,19813.83605365185,35604354.49972228,21564.23664793338,35661018.06548934,33168.83686050712,35647272.37805861,15796.853760851658,35644377.89358647,11677.557510857012,35615216.17581895,14011.420181923362,35631796.97672295,36463.85590610455,35605063.94122962,33092.96648417817,35616125.15864536,29940.64689837432,35623816.34329284,21068.511038344976
9900,35619027.96173176,11677.557510857012,35604354.49972228,21564.23664793338,35661049.19467408,21333.37477948366,35647272.37805861,15796.853760851658,35644377.89358647,11677.557510857012,35630299.214655966,14011.420181923362,35631796.97672295,36463.85590610455,35605063.94122962,33092.96648417817,35616125.15864536,29940.64689837432,35623816.34329284,21068.511038344976
10100,35619027.96173176,11677.557510857012,35608723.947396256,21564.23664793338,35661049.19467408,21333.37477948366,35673741.21377714,28885.297664251862,35644910.73639832,11677.557510857012,35630299.214655966,14011.420181923362,35650459.96330591,49196.44084513545,35614020.709075645,16600.9911174584,35616125.15864536,29940.64689837432,35623816.34329284,21068.511038344976
10300,35619027.96173176,11677.557510857012,35608723.947396256,21564.23664793338,35661049.19467408,21333.37477948366,35673741.21377714,28885.297664251862,35644910.73639832,11677.557510857012,35630299.214655966,14011.420181923362,35650459.96330591,49196.44084513545,35614020.709075645,16600.9911174584,35616125.15864536,29940.64689837432,35623816.34329284,21068.511038344976
10500,35631900.57235285,13699.570494721707,35613212.96674251,14038.344462520388,35661288.6804689,21333.37477948366,35676245.13494071,28885.297664251862,35644910.73639832,11677.557510857012,35634003.77965368,14011.420181923362,35650459.96330591,49196.44084513545,35614020.709075645,16600.9911174584,35616125.15864536,29940.64689837432,35623816.34329284,21068.511038344976
10700,35631900.57235285,13699.570494721707,35613212.96674251,14038.344462520388,35661288.6804689,21333.37477948366,35676245.13494071,28885.297664251862,35654957.93699779,20189.781115466565,35634003.77965368,14011.420181923362,35650852.900420435,47455.00838241039,35623840.28457836,26052.62534914685,35616125.15864536,29940.64689837432,35623816.34329284,21068.511038344976
10900,35631900.57235285,13699.570494721707,35613212.96674251,14038.344462520388,35661288.6804689,21333.37477948366,35676245.13494071,28885.297664251862,35654957.93699779,20189.781115466565,35634003.77965368,14011.420181923362,35650852.900420435,47455.00838241039,35623840.28457836,26052.62534914685,35616125.15864536,29940.64689837432,35623816.34329284,21068.511038344976
11100,35632936.59131465,13699.570494721707,35670537.978752635,43861.092957157496,35661327.78799165,21333.37477948366,35676272.115148924,15796.853760851658,35657409.815833144,18884.96571980752,35634031.10484461,14011.420181923362,35650855.42776502,47455.00838241039,35623840.28457836,26052.62534914685,35616125.15864536,29940.64689837432,35623816.34329284,21068.511038344976
11300,35632936.59131465,13699.570494721707,35670537.978752635,43861.092957157496,35661327.78799165,21333.37477948366,35676272.115148924,15796.853760851658,35657409.815833144,18884.96571980752,35634031.10484461,14011.420181923362,35650855.42776502,47455.00838241039,35644619.393601224,52311.18220034523,35616125.15864536,29940.64689837432,35623816.34329284,21068.511038344976
11500,35632936.59131465,13699.570494721707,35670537.978752635,43861.092957157496,35661327.78799165,21333.37477948366,35676272.115148924,15796.853760851658,35657409.815833144,18884.96571980752,35634031.10484461,14011.420181923362,35650855.42776502,47455.00838241039,35644619.393601224,52311.18220034523,35616125.15864536,29940.64689837432,35623816.34329284,21068.511038344976
11700,35632985.57144815,13699.570494721707,35671265.45863711,43861.092957157496,35661329.67713232,21333.37477948366,35676272.115148924,15796.853760851658,35657426.55371823,18884.96571980752,35634031.10484461,14011.420181923362,35653891.8808861,11677.557510857012,35645184.61463171,52311.18220034523,35616125.15864536,29940.64689837432,35625479.18843881,19009.871972252982
11900,35632985.57144815,13699.570494721707,35671265.45863711,43861.092957157496,35661329.67713232,21333.37477948366,35676272.115148924,15796.853760851658,35657426.55371823,18884.96571980752,35634031.10484461,14011.420181923362,35653891.8808861,11677.557510857012,35645184.61463171,52311.18220034523,35616125.15864536,29940.64689837432,35625479.18843881,19009.871972252982
12100,35644261.744796075,27770.364534675275,35671265.45863711,43861.092957157496,35661329.67713232,21333.37477948366,35676272.115148924,15796.853760851658,35657426.55371823,18884.96571980752,35653337.85820033,36531.77263596678,35653891.8808861,11677.557510857012,35645184.61463171,52311.18220034523,35616125.15864536,29940.64689837432,35625479.18843881,19009.871972252982
12300,35644261.744796075,27770.364534675275,35672701.56460568,14038.344462520388,35662213.25137398,21333.37477948366,35676363.01153463,15796.853760851658,35667156.036035165,11677.557510857012,35653337.85820033,36531.77263596678,35653933.2235152,11677.557510857012,35647099.02341694,11677.557510857012,35616125.15864536,29940.64689837432,35625479.18843881,19009.871972252982
12500,35644261.744796075,27770.364534675275,35672701.56460568,14038.344462520388,35662213.25137398,21333.37477948366,35676363.01153463,15796.853760851658,35667156.036035165,11677.557510857012,35653337.85820033,36531.77263596678,35653933.2235152,11677.557510857012,35647099.02341694,11677.557510857012,35616125.15864536,29940.64689837432,35625479.18843881,19009.871972252982
12700,35644387.64993585,14164.070909924229,35672701.56460568,14038.344462520388,35662290.77039814,21333.37477948366,35676363.01153463,15796.853760851658,35667156.036035165,11677.557510857012,35653337.85820033,36531.77263596678,35653933.2235152,11677.557510857012,35647099.02341694,11677.557510857012,35616242.49660595,29940.64689837432,35625479.18843881,19009.871972252982
12900,35644387.64993585,14164.070909924229,35672701.65578922,14038.344462520388,35662290.77039814,21333.37477948366,35676363.01153463,15796.853760851658,35667159.09250968,11677.557510857012,35653337.85820033,36531.77263596678,35654919.79465476,11677.557510857012,35647099.02341694,11677.557510857012,35616242.49660595,29940.64689837432,35625479.25787028,19009.871972252982
13100,35644387.64993585,14164.070909924229,35672701.65578922,14038.344462520388,35662290.77039814,21333.37477948366,35676363.01153463,15796.853760851658,35667159.09250968,11677.557510857012,35653337.85820033,36531.77263596678,35654919.79465476,11677.557510857012,35647099.02341694,11677.557510857012,35616242.49660595,29940.64689837432,35625479.25787028,19009.871972252982
13300,35644628.313390285,14164.070909924229,35672701.65578922,14038.344462520388,35662628.02402427,21333.37477948366,35676363.01153463,15796.853760851658,35667159.09250968,11677.557510857012,35653337.85820033,36531.77263596678,35655029.40623538,11677.557510857012,35647294.68405344,11677.557510857012,35616242.49660595,29940.64689837432,35625479.25787028,19009.871972252982
13500,35644628.313390285,14164.070909924229,35672701.65578922,14038.344462520388,35662628.02402427,21333.37477948366,35676363.01153463,15796.853760851658,35667159.09250968,11677.557510857012,35653337.85820033,36531.77263596678,35655029.40623538,11677.557510857012,35647294.68405344,11677.557510857012,35616242.49660595,29940.64689837432,35625479.25787028,19009.871972252982
13700,35644628.313390285,14164.070909924229,35672701.65578922,14038.344462520388,35662628.02402427,21333.37477948366,35676363.01153463,15796.853760851658,35667159.09250968,11677.557510857012,35653337.85820033,36531.77263596678,35655029.40623538,11677.557510857012,35647294.68405344,11677.557510857012,35616242.49660595,29940.64689837432,35625479.25787028,19009.871972252982
13900,35645273.00957897,11677.557510857012,35672701.65578922,14038.344462520388,35662628.02402427,21333.37477948366,35676371.78069579,15796.853760851658,35667159.09250968,11677.557510857012,35653348.811579525,36531.77263596678,35655029.40623538,11677.557510857012,35647343.664186925,11677.557510857012,35616242.49660595,29940.64689837432,35625479.25787028,19009.871972252982
14100,35645273.00957897,11677.557510857012,35672701.65578922,14038.344462520388,35662628.02402427,21333.37477948366,35676371.78069579,15796.853760851658,35667159.09250968,11677.557510857012,35653348.811579525,36531.77263596678,35655029.40623538,11677.557510857012,35647343.664186925,11677.557510857012,35616242.49660595,29940.64689837432,35625482.730547205,19009.871972252982
14300,35645273.00957897,11677.557510857012,35672701.65578922,14038.344462520388,35662628.02402427,21333.37477948366,35676371.78069579,15796.853760851658,35667159.09250968,11677.557510857012,35653348.811579525,36531.77263596678,35655029.40623538,11677.557510857012,35647343.664186925,11677.557510857012,35616242.49660595,29940.64689837432,35625482.730547205,19009.871972252982
14500,35645273.00957897,11677.557510857012,35672773.56130644,14038.344462520388,35662628.02402427,21333.37477948366,35676371.78069579,15796.853760851658,35667159.09250968,11677.557510857012,35653373.06018033,14372.41786078608,35655029.40623538,11677.557510857012,35647343.664186925,11677.557510857012,35616242.49660595,29940.64689837432,35625482.730547205,19009.871972252982
14700,35645273.00957897,11677.557510857012,35672773.56130644,14038.344462520388,35662628.02402427,21333.37477948366,35676371.78069579,15796.853760851658,35667159.09250968,11677.557510857012,35653373.06018033,14372.41786078608,35655029.40623538,11677.557510857012,35647343.664186925,11677.557510857012,35616242.49660595,29940.64689837432,35629065.20846331,19009.871972252982
14900,35646398.53988166,11677.557510857012,35672773.56130644,14038.344462520388,35662628.02402427,21333.37477948366,35676371.78069579,15796.853760851658,35667159.09250968,11677.557510857012,35653379.672648124,14372.41786078608,35655029.40623538,11677.557510857012,35647343.664186925,11677.557510857012,35616242.49660595,29940.64689837432,35629065.20846331,19009.871972252982
15100,35646398.53988166,11677.557510857012,35673812.20820268,14038.344462520388,35662628.02402427,21333.37477948366,35676371.78069579,15796.853760851658,35667203.67988079,11677.557510857012,35653379.672648124,14372.41786078608,35655029.40623538,11677.557510857012,35650758.95174346,11677.557510857012,35616242.49660595,29940.64689837432,35629065.20846331,19009.871972252982
15300,35646398.53988166,11677.557510857012,35673812.20820268,14038.344462520388,35662628.02402427,21333.37477948366,35676371.78069579,15796.853760851658,35667203.67988079,11677.557510857012,35653379.672648124,14372.41786078608,35655029.40623538,11677.557510857012,35650758.95174346,11677.557510857012,35616242.49660595,29940.64689837432,35629065.20846331,19009.871972252982
15500,35646398.57715193,11677.557510857012,35673812.20820268,14038.344462520388,35662628.02402427,21333.37477948366,35676371.78069579,15796.853760851658,35667203.67988079,11677.557510857012,35653379.672648124,14372.41786078608,35655029.40623538,11677.557510857012,35650758.95174346,11677.557510857012,35616242.49660595,29940.64689837432,35629065.20846331,19009.871972252982
15700,35646398.57715193,11677.557510857012,35673823.45441559,14038.344462520388,35662628.02402427,21333.37477948366,35676371.78069579,15796.853760851658,35667203.67988079,11677.557510857012,35653379.672648124,14372.41786078608,35655331.78157645,11677.557510857012,35650758.95174346,11677.557510857012,35616242.49660595,29940.64689837432,35629065.20846331,19009.871972252982
15900,35646398.57715193,11677.557510857012,35673823.45441559,14038.344462520388,35662628.02402427,21333.37477948366,35676371.78069579,15796.853760851658,35667203.67988079,11677.557510857012,35653379.672648124,14372.41786078608,35655331.78157645,11677.557510857012,35650758.95174346,11677.557510857012,35616242.49660595,29940.64689837432,35629065.20846331,19009.871972252982
16100,35646398.57715193,11677.557510857012,35673823.45441559,14038.344462520388,35662628.02402427,21333.37477948366,35676371.78069579,15796.853760851658,35667203.67988079,11677.557510857012,35653379.672648124,14372.41786078608,35655331.78157645,11677.557510857012,35650764.07254111,11677.557510857012,35616242.49660595,29940.64689837432,35629065.20846331,19009.871972252982
16300,35646398.57715193,11677.557510857012,35673823.45441559,14038.344462520388,35662628.02402427,21333.37477948366,35676371.78069579,15796.853760851658,35667203.67988079,11677.557510857012,35653379.672648124,14372.41786078608,35655331.78157645,11677.557510857012,35650764.07254111,11677.557510857012,35616242.49660595,29940.64689837432,35648010.951919936,19255.338771630537
16500,35646398.57715193,11677.557510857012,35673823.45441559,14038.344462520388,35662628.02402427,21333.37477948366,35676371.78069579,15796.853760851658,35667203.67988079,11677.557510857012,35653379.672648124,14372.41786078608,35655331.78157645,11677.557510857012,35650764.07254111,11677.557510857012,35616242.49660595,29940.64689837432,35648010.951919936,19255.338771630537
16700,35646399.02877479,11677.557510857012,35673823.45441559,14038.344462520388,35662628.02402427,21333.37477948366,35676371.78069579,15796.853760851658,35667203.67988079,11677.557510857012,35653379.672648124,14372.41786078608,35655331.78157645,11677.557510857012,35650803.07118877,11677.557510857012,35616242.49660595,29940.64689837432,35648010.951919936,19255.338771630537
16900,35646399.02877479,11677.557510857012,35673823.45441559,14038.344462520388,35662628.02402427,21333.37477948366,35676371.78069579,15796.853760851658,35667203.67988079,11677.557510857012,35653379.672648124,14372.41786078608,35655331.78157645,11677.557510857012,35650803.07118877,11677.557510857012,35616242.49660595,29940.64689837432,35648010.951919936,19255.338771630537
17100,35646399.02877479,11677.557510857012,35673823.45441559,14038.344462520388,35662628.02402427,21333.37477948366,35676371.78069579,15796.853760851658,35667203.67988079,11677.557510857012,35653379.672648124,14372.41786078608,35655331.78157645,11677.557510857012,35650803.07118877,11677.557510857012,35616242.49660595,29940.64689837432,35648010.951919936,19255.338771630537
17300,35646399.02877479,11677.557510857012,35673823.45441559,14038.344462520388,35662628.02402427,21333.37477948366,35676371.78069579,15796.853760851658,35667203.67988079,11677.557510857012,35653379.672648124,14372.41786078608,35655331.78157645,11677.557510857012,35650803.07118877,11677.557510857012,35616242.49660595,29940.64689837432,35648010.951919936,19255.338771630537
17500,35646399.02877479,11677.557510857012,35673823.45441559,14038.344462520388,35662628.02402427,21333.37477948366,35676371.78069579,15796.853760851658,35667203.67988079,11677.557510857012,35653379.672648124,14372.41786078608,35655331.78157645,11677.557510857012,35650803.07118877,11677.557510857012,35616242.49660595,29940.64689837432,35648010.951919936,19255.338771630537
17700,35646399.02877479,11677.557510857012,35673823.45441559,14038.344462520388,35662628.02402427,21333.37477948366,35676371.78069579,15796.853760851658,35667203.67988079,11677.557510857012,35653379.672648124,14372.41786078608,35655331.78157645,11677.557510857012,35650803.07118877,11677.557510857012,35616242.49660595,29940.64689837432,35648010.951919936,19255.338771630537
17900,35646399.02877479,11677.557510857012,35673823.45441559,14038.344462520388,35662628.02402427,21333.37477948366,35676371.78069579,15796.853760851658,35667203.67988079,11677.557510857012,35653379.672648124,14372.41786078608,35655331.78157645,11677.557510857012,35650803.07118877,11677.557510857012,35616242.49660595,29940.64689837432,35648010.951919936,19255.338771630537
18100,35646399.02877479,11677.557510857012,35673823.45441559,14038.344462520388,35662628.02402427,21333.37477948366,35676371.78069579,15796.853760851658,35667203.67988079,11677.557510857012,35653379.672648124,14372.41786078608,35655331.78157645,11677.557510857012,35650803.07118877,11677.557510857012,35616242.49660595,29940.64689837432,35648010.951919936,19255.338771630537
18300,35646399.02877479,11677.557510857012,35673823.45441559,14038.344462520388,35662628.02402427,21333.37477948366,35676378.393163584,15796.853760851658,35667203.67988079,11677.557510857012,35653394.91295772,14372.41786078608,35655331.78157645,11677.557510857012,35650803.07118877,11677.557510857012,35616242.49660595,29940.64689837432,35648010.951919936,19255.338771630537
18500,35646399.02877479,11677.557510857012,35673823.45441559,14038.344462520388,35662628.02402427,21333.37477948366,35676378.393163584,15796.853760851658,35667203.67988079,11677.557510857012,35653394.91295772,14372.41786078608,35655331.78157645,11677.557510857012,35650803.07118877,11677.557510857012,35616242.49660595,29940.64689837432,35648010.951919936,19255.338771630537
18700,35646399.02877479,11677.557510857012,35673823.45441559,14038.344462520388,35662628.02402427,21333.37477948366,35676378.393163584,15796.853760851658,35667203.67988079,11677.557510857012,35653394.91295772,14372.41786078608,35655331.78157645,11677.557510857012,35650803.07118877,11677.557510857012,35616242.49660595,29940.64689837432,35648010.951919936,19255.338771630537
18900,35646399.02877479,11677.557510857012,35673823.45441559,14038.344462520388,35662628.02402427,21333.37477948366,35676383.31289605,15796.853760851658,35667203.67988079,11677.557510857012,35653394.91295772,14372.41786078608,35655331.78157645,11677.557510857012,35650803.07118877,11677.557510857012,35616242.49660595,29940.64689837432,35648010.951919936,19255.338771630537
19100,35646399.02877479,11677.557510857012,35673823.45441559,14038.344462520388,35662628.02402427,21333.37477948366,35676383.31289605,15796.853760851658,35667203.67988079,11677.557510857012,35653394.91295772,14372.41786078608,35655331.78157645,11677.557510857012,35650803.07118877,11677.557510857012,35616242.49660595,29940.64689837432,35648010.951919936,19255.338771630537
19300,35646399.02877479,11677.557510857012,35673823.45441559,14038.344462520388,35662628.02402427,21333.37477948366,35676383.31289605,15796.853760851658,35667203.67988079,11677.557510857012,35653394.91295772,14372.41786078608,35655331.78157645,11677.557510857012,35650803.07118877,11677.557510857012,35616242.49660595,29940.64689837432,35648010.951919936,19255.338771630537
19500,35646399.02877479,11677.557510857012,35673823.45441559,14038.344462520388,35662628.02402427,21333.37477948366,35676383.31289605,15796.853760851658,35667205.744203925,11677.557510857012,35653394.91295772,14372.41786078608,35655362.91285766,11677.557510857012,35650803.07118877,11677.557510857012,35616242.49660595,29940.64689837432,35648010.951919936,19255.338771630537
19700,35646399.02877479,11677.557510857012,35673823.45441559,14038.344462520388,35662628.02402427,21333.37477948366,35676383.31289605,15796.853760851658,35667205.744203925,11677.557510857012,35653394.91295772,14372.41786078608,35655362.91285766,11677.557510857012,35650803.07118877,11677.557510857012,35616242.49660595,29940.64689837432,35648010.951919936,19255.338771630537
19900,35646399.02877479,11677.557510857012,35673823.45441559,14038.344462520388,35662628.02402427,21333.37477948366,35676383.31289605,15796.853760851658,35667205.744203925,11677.557510857012,35653394.91295772,14372.41786078608,35655362.91285766,11677.557510857012,35650803.07118877,11677.557510857012,35616242.49660595,29940.64689837432,35648010.951919936,19255.338771630537
20100,35646399.02877479,11677.557510857012,35673823.45441559,14038.344462520388,35662628.02402427,21333.37477948366,35676383.31289605,15796.853760851658,35667205.744203925,11677.557510857012,35653394.91295772,14372.41786078608,35655429.67031336,11677.557510857012,35650803.07118877,11677.557510857012,35616242.49660595,29940.64689837432,35648010.951919936,19255.338771630537
20300,35646399.02877479,11677.557510857012,35673823.45441559,14038.344462520388,35662628.02402427,21333.37477948366,35676383.31289605,15796.853760851658,35667205.744203925,11677.557510857012,35653394.91295772,14372.41786078608,35655429.67031336,11677.557510857012,35650803.07118877,11677.557510857012,35616242.49660595,29940.64689837432,35648010.951919936,19255.338771630537
20500,35646399.02877479,11677.557510857012,35673823.45441559,14038.344462520388,35662628.02402427,21333.37477948366,35676383.31289605,15796.853760851658,35667205.744203925,11677.557510857012,35653394.91295772,14372.41786078608,35655429.67031336,11677.557510857012,35650803.07118877,11677.557510857012,35616242.49660595,29940.64689837432,35648010.951919936,19255.338771630537
20700,35646399.02877479,11677.557510857012,35673823.45441559,14038.344462520388,35662628.02402427,21333.37477948366,35676383.31289605,15796.853760851658,35667205.744203925,11677.557510857012,35653394.91295772,14372.41786078608,35655429.67031336,11677.557510857012,35650803.07118877,11677.557510857012,35616242.49660595,29940.64689837432,35648010.951919936,19255.338771630537
20900,35646399.02877479,11677.557510857012,35673823.45441559,14038.344462520388,35662628.02402427,21333.37477948366,35676383.31289605,15796.853760851658,35667205.744203925,11677.557510857012,35653394.91295772,14372.41786078608,35655429.67031336,11677.557510857012,35650803.07118877,11677.557510857012,35616242.49660595,29940.64689837432,35648010.951919936,19255.338771630537
21100,35646399.25237974,11677.557510857012,35673823.45441559,14038.344462520388,35662628.02402427,21333.37477948366,35676383.31289605,15796.853760851658,35667205.744203925,11677.557510857012,35653394.91295772,14372.41786078608,35655512.23192139,11677.557510857012,35650831.66296923,11677.557510857012,35616242.49660595,29940.64689837432,35648010.951919936,19255.338771630537
21300,35646399.25237974,11677.557510857012,35673823.45441559,14038.344462520388,35662628.02402427,21333.37477948366,35676383.31289605,15796.853760851658,35667205.744203925,11677.557510857012,35653394.91295772,14372.41786078608,35655512.23192139,11677.557510857012,35650831.66296923,11677.557510857012,35616242.49660595,29940.64689837432,35648010.951919936,19255.338771630537
21500,35646399.25237974,11677.557510857012,35673823.45441559,14038.344462520388,35662628.02402427,21333.37477948366,35676383.31289605,15796.853760851658,35667205.744203925,11677.557510857012,35653394.91295772,14372.41786078608,35655512.23192139,11677.557510857012,35650831.66296923,11677.557510857012,35616242.49660595,29940.64689837432,35648010.951919936,19255.338771630537
21700,35646399.25237974,11677.557510857012,35673823.45441559,14038.344462520388,35662628.02402427,21333.37477948366,35676383.31289605,15796.853760851658,35667205.744203925,11677.557510857012,35653394.91295772,14372.41786078608,35655512.23192139,11677.557510857012,35650831.66296923,11677.557510857012,35616242.49660595,29940.64689837432,35648010.951919936,19255.338771630537
21900,35646399.25237974,11677.557510857012,35673823.45441559,14038.344462520388,35662628.02402427,21333.37477948366,35676383.31289605,15796.853760851658,35667205.744203925,11677.557510857012,35653394.91295772,14372.41786078608,35655512.23192139,11677.557510857012,35650831.66296923,11677.557510857012,35616242.49660595,29940.64689837432,35648010.951919936,19255.338771630537
22100,35646399.25237974,11677.557510857012,35673823.45441559,14038.344462520388,35662628.02402427,21333.37477948366,35676383.31289605,15796.853760851658,35667205.744203925,11677.557510857012,35653394.91295772,14372.41786078608,35655512.23192139,11677.557510857012,35650831.66296923,11677.557510857012,35616242.49660595,29940.64689837432,35648010.951919936,19255.338771630537
22300,35646399.25237974,11677.557510857012,35673823.45441559,14038.344462520388,35662628.02402427,21333.37477948366,35676383.31289605,15796.853760851658,35667205.744203925,11677.557510857012,35653394.91295772,14372.41786078608,35655512.23192139,11677.557510857012,35650831.66296923,11677.557510857012,35616242.49660595,29940.64689837432,35648010.951919936,19255.338771630537
22500,35646399.25237974,11677.557510857012,35673823.45441559,14038.344462520388,35662628.02402427,21333.37477948366,35676383.31289605,15796.853760851658,35667205.744203925,11677.557510857012,35653394.91295772,14372.41786078608,35655512.23192139,11677.557510857012,35650831.66296923,11677.557510857012,35616242.49660595,29940.64689837432,35648010.951919936,19255.338771630537
22700,35646399.25237974,11677.557510857012,35673823.45441559,14038.344462520388,35662628.02402427,21333.37477948366,35676383.31289605,15796.853760851658,35667205.744203925,11677.557510857012,35653394.91295772,14372.41786078608,35655512.23192139,11677.557510857012,35650831.66296923,11677.557510857012,35616242.49660595,29940.64689837432,35648010.951919936,19255.338771630537
22900,35646399.25237974,11677.557510857012,35673823.45441559,14038.344462520388,35662628.02402427,21333.37477948366,35676383.31289605,15796.853760851658,35667205.744203925,11677.557510857012,35653394.91295772,14372.41786078608,35655512.23192139,11677.557510857012,35650831.66296923,11677.557510857012,35616242.49660595,29940.64689837432,35648010.951919936,19255.338771630537
23100,35646399.25237974,11677.557510857012,35673823.45441559,14038.344462520388,35662628.02402427,21333.37477948366,35676383.31289605,15796.853760851658,35667205.744203925,11677.557510857012,35653394.91295772,14372.41786078608,35655512.23192139,11677.557510857012,35650831.66296923,11677.557510857012,35616242.49660595,29940.64689837432,35648010.951919936,19255.338771630537
23300,35646399.25237974,11677.557510857012,35673823.45441559,14038.344462520388,35662628.02402427,21333.37477948366,35676383.31289605,15796.853760851658,35667205.744203925,11677.557510857012,35653394.91295772,14372.41786078608,35655512.23192139,11677.557510857012,35650831.66296923,11677.557510857012,35616242.49660595,29940.64689837432,35648010.951919936,19255.338771630537
23500,35646399.25237974,11677.557510857012,35673823.45441559,14038.344462520388,35662628.02402427,21333.37477948366,35676383.31289605,15796.853760851658,35667205.744203925,11677.557510857012,35653394.91295772,14372.41786078608,35655512.23192139,11677.557510857012,35650831.66296923,11677.557510857012,35616242.49660595,29940.64689837432,35648010.951919936,19255.338771630537
23700,35646399.25237974,11677.557510857012,35673823.45441559,14038.344462520388,35662628.02402427,21333.37477948366,35676383.31289605,15796.853760851658,35667205.744203925,11677.557510857012,35653394.91295772,14372.41786078608,35655512.23192139,11677.557510857012,35650831.66296923,11677.557510857012,35616242.49660595,29940.64689837432,35648010.951919936,19255.338771630537
23900,35646399.25237974,11677.557510857012,35673823.45441559,14038.344462520388,35662628.02402427,21333.37477948366,35676383.31289605,15796.853760851658,35667205.744203925,11677.557510857012,35653394.91295772,14372.41786078608,35655512.23192139,11677.557510857012,35650831.66296923,11677.557510857012,35616242.49660595,29940.64689837432,35648010.951919936,19255.338771630537
24100,35646399.25237974,11677.557510857012,35673823.45441559,14038.344462520388,35662628.02402427,21333.37477948366,35676383.31289605,15796.853760851658,35667205.744203925,11677.557510857012,35653394.91295772,14372.41786078608,35655512.23192139,11677.557510857012,35650831.66296923,11677.557510857012,35616242.49660595,29940.64689837432,35648010.951919936,19255.338771630537
24300,35646399.25237974,11677.557510857012,35673823.45441559,14038.344462520388,35662628.02402427,21333.37477948366,35676383.31289605,15796.853760851658,35667205.744203925,11677.557510857012,35653394.91295772,14372.41786078608,35655512.23192139,11677.557510857012,35650831.66296923,11677.557510857012,35616242.49660595,29940.64689837432,35648010.951919936,19255.338771630537
24500,35646399.25237974,11677.557510857012,35673823.715290815,14038.344462520388,35662628.02402427,21333.37477948366,35676421.93730754,15796.853760851658,35667205.744203925,11677.557510857012,35653394.91295772,14372.41786078608,35655512.23192139,11677.557510857012,35650831.66296923,11677.557510857012,35616242.49660595,29940.64689837432,35648010.951919936,19255.338771630537
24700,35646399.25237974,11677.557510857012,35673823.715290815,14038.344462520388,35662628.02402427,21333.37477948366,35676421.93730754,15796.853760851658,35667205.744203925,11677.557510857012,35653394.91295772,14372.41786078608,35655512.23192139,11677.557510857012,35650831.66296923,11677.557510857012,35616242.49660595,29940.64689837432,35648010.951919936,19255.338771630537
24900,35646399.25237974,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676421.93730754,15796.853760851658,35667205.744203925,11677.557510857012,35653394.91295772,14372.41786078608,35655512.23192139,11677.557510857012,35650831.66296923,11677.557510857012,35616242.49660595,29940.64689837432,35648010.951919936,19255.338771630537
25100,35646399.25237974,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676422.33068999,15796.853760851658,35667205.744203925,11677.557510857012,35653476.25441691,14372.41786078608,35655512.23192139,11677.557510857012,35650831.66296923,11677.557510857012,35616242.49660595,29940.64689837432,35648010.951919936,19255.338771630537
25300,35646399.25237974,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676422.33068999,15796.853760851658,35667205.744203925,11677.557510857012,35653476.25441691,14372.41786078608,35655512.23192139,11677.557510857012,35650831.66296923,11677.557510857012,35616242.49660595,29940.64689837432,35648010.951919936,19255.338771630537
25500,35646399.25237974,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676422.33068999,15796.853760851658,35667205.744203925,11677.557510857012,35653476.25441691,14372.41786078608,35655512.23192139,11677.557510857012,35650831.66296923,11677.557510857012,35616242.49660595,29940.64689837432,35648010.951919936,19255.338771630537
25700,35646399.25237974,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676422.33068999,15796.853760851658,35667205.744203925,11677.557510857012,35653476.25441691,14372.41786078608,35655512.23192139,11677.557510857012,35650831.66296923,11677.557510857012,35616242.49660595,29940.64689837432,35648352.89123843,19255.338771630537
25900,35646399.25237974,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676422.33068999,15796.853760851658,35667205.744203925,11677.557510857012,35653476.25441691,14372.41786078608,35655512.23192139,11677.557510857012,35650831.66296923,11677.557510857012,35616242.49660595,29940.64689837432,35648352.89123843,19255.338771630537
26100,35646399.25237974,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676422.33068999,15796.853760851658,35667205.744203925,11677.557510857012,35653484.464552686,14011.420181923362,35655512.23192139,11677.557510857012,35650831.66296923,11677.557510857012,35616242.49660595,29940.64689837432,35648352.89123843,19255.338771630537
26300,35646399.25237974,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676422.33068999,15796.853760851658,35667205.744203925,11677.557510857012,35653484.464552686,14011.420181923362,35655512.23192139,11677.557510857012,35650831.66296923,11677.557510857012,35616242.49660595,29940.64689837432,35648352.89123843,19255.338771630537
26500,35646399.25237974,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676422.33068999,15796.853760851658,35667205.744203925,11677.557510857012,35653484.464552686,14011.420181923362,35655512.23192139,11677.557510857012,35650831.66296923,11677.557510857012,35616242.49660595,29940.64689837432,35648352.89123843,19255.338771630537
26700,35646399.25237974,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676422.33068999,15796.853760851658,35667205.744203925,11677.557510857012,35653484.464552686,14011.420181923362,35655512.23192139,11677.557510857012,35650831.66296923,11677.557510857012,35616242.49660595,29940.64689837432,35648352.89123843,19255.338771630537
26900,35646399.25237974,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676422.33068999,15796.853760851658,35667205.744203925,11677.557510857012,35653484.464552686,14011.420181923362,35655512.23192139,11677.557510857012,35650831.66296923,11677.557510857012,35616242.49660595,29940.64689837432,35648352.89123843,19255.338771630537
27100,35646399.25237974,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676422.33068999,15796.853760851658,35667205.744203925,11677.557510857012,35653484.464552686,14011.420181923362,35655512.23192139,11677.557510857012,35650831.66296923,11677.557510857012,35616242.49660595,29940.64689837432,35648352.89123843,19255.338771630537
27300,35646399.25237974,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676422.33068999,15796.853760851658,35667205.744203925,11677.557510857012,35653484.464552686,14011.420181923362,35655512.23192139,11677.557510857012,35650831.66296923,11677.557510857012,35616242.49660595,29940.64689837432,35648352.89123843,19255.338771630537
27500,35646399.25237974,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676422.33068999,15796.853760851658,35667205.744203925,11677.557510857012,35653484.464552686,14011.420181923362,35655512.23192139,11677.557510857012,35650831.66296923,11677.557510857012,35616242.49660595,29940.64689837432,35648352.89123843,19255.338771630537
27700,35646399.25237974,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676422.33068999,15796.853760851658,35667205.744203925,11677.557510857012,35653484.464552686,14011.420181923362,35655512.23192139,11677.557510857012,35650831.66296923,11677.557510857012,35616242.49660595,29940.64689837432,35648352.89123843,19255.338771630537
27900,35646399.25237974,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676422.33068999,15796.853760851658,35667205.744203925,11677.557510857012,35653484.464552686,14011.420181923362,35655512.23192139,11677.557510857012,35650831.66296923,11677.557510857012,35616242.49660595,29940.64689837432,35648352.89123843,19255.338771630537
28100,35646399.25237974,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676422.33068999,15796.853760851658,35667205.744203925,11677.557510857012,35653484.464552686,14011.420181923362,35655512.23192139,11677.557510857012,35650831.66296923,11677.557510857012,35616242.49660595,29940.64689837432,35648352.89123843,19255.338771630537
28300,35646399.25237974,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676422.33068999,15796.853760851658,35667236.152262256,11677.557510857012,35653484.464552686,14011.420181923362,35655512.23192139,11677.557510857012,35650936.05678408,11677.557510857012,35616242.49660595,29940.64689837432,35648352.89123843,19255.338771630537
28500,35646399.25237974,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676422.33068999,15796.853760851658,35667236.152262256,11677.557510857012,35653484.464552686,14011.420181923362,35655512.23192139,11677.557510857012,35650936.05678408,11677.557510857012,35630779.873829395,16331.66211360437,35648352.89123843,19255.338771630537
28700,35646399.25237974,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676422.33068999,15796.853760851658,35667236.152262256,11677.557510857012,35653484.464552686,14011.420181923362,35655512.23192139,11677.557510857012,35650936.05678408,11677.557510857012,35630779.873829395,16331.66211360437,35648352.89123843,19255.338771630537
28900,35646399.25237974,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676422.33068999,15796.853760851658,35667236.152262256,11677.557510857012,35653491.383560434,14011.420181923362,35655512.23192139,11677.557510857012,35650936.05678408,11677.557510857012,35630779.873829395,16331.66211360437,35648352.89123843,19255.338771630537
29100,35646399.25237974,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676422.33068999,15796.853760851658,35667236.152262256,11677.557510857012,35653491.383560434,14011.420181923362,35655512.23192139,11677.557510857012,35650936.05678408,11677.557510857012,35630779.873829395,16331.66211360437,35648352.89123843,19255.338771630537
29300,35646399.25237974,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676422.33068999,15796.853760851658,35667236.152262256,11677.557510857012,35653491.383560434,14011.420181923362,35655512.23192139,11677.557510857012,35650936.05678408,11677.557510857012,35630779.873829395,16331.66211360437,35648352.89123843,19255.338771630537
29500,35646399.25237974,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676422.33068999,15796.853760851658,35667236.152262256,11677.557510857012,35653491.383560434,14011.420181923362,35655512.23192139,11677.557510857012,35650936.05678408,11677.557510857012,35630779.873829395,16331.66211360437,35648352.89123843,19255.338771630537
29700,35646399.25237974,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676422.33068999,15796.853760851658,35667236.152262256,11677.557510857012,35653491.383560434,14011.420181923362,35655512.23192139,11677.557510857012,35650936.05678408,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
29900,35646405.86484753,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676422.33068999,15796.853760851658,35667236.152262256,11677.557510857012,35653491.383560434,14011.420181923362,35655512.23192139,11677.557510857012,35650936.05678408,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
30100,35646405.86484753,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676422.33068999,15796.853760851658,35667236.152262256,11677.557510857012,35653491.383560434,14011.420181923362,35655512.23192139,11677.557510857012,35650936.05678408,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
30300,35646405.86484753,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676422.33068999,15796.853760851658,35667236.152262256,11677.557510857012,35653491.383560434,14011.420181923362,35655512.23192139,11677.557510857012,35650936.05678408,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
30500,35646405.86484753,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676422.33068999,15796.853760851658,35667236.152262256,11677.557510857012,35653491.383560434,14011.420181923362,35655512.23192139,11677.557510857012,35650936.05678408,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
30700,35646405.86484753,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676422.33068999,15796.853760851658,35667236.152262256,11677.557510857012,35653491.383560434,14011.420181923362,35655512.23192139,11677.557510857012,35650936.05678408,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
30900,35646405.86484753,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676422.33068999,15796.853760851658,35667236.152262256,11677.557510857012,35653491.383560434,14011.420181923362,35655512.23192139,11677.557510857012,35650936.05678408,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
31100,35646405.86484753,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676422.33068999,15796.853760851658,35667236.152262256,11677.557510857012,35653491.383560434,14011.420181923362,35655512.23192139,11677.557510857012,35650936.05678408,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
31300,35646405.86484753,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676422.33068999,15796.853760851658,35667236.152262256,11677.557510857012,35653491.383560434,14011.420181923362,35655512.23192139,11677.557510857012,35650936.05678408,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
31500,35646405.86484753,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676422.33068999,15796.853760851658,35667236.152262256,11677.557510857012,35653491.383560434,14011.420181923362,35655512.23192139,11677.557510857012,35650936.05678408,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
31700,35646405.86484753,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676422.33068999,15796.853760851658,35667236.152262256,11677.557510857012,35653491.383560434,14011.420181923362,35655512.23192139,11677.557510857012,35650936.05678408,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
31900,35646405.86484753,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676422.33068999,15796.853760851658,35667236.152262256,11677.557510857012,35653491.383560434,14011.420181923362,35655512.23192139,11677.557510857012,35650936.05678408,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
32100,35646405.86484753,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676422.33068999,15796.853760851658,35667236.152262256,11677.557510857012,35653491.383560434,14011.420181923362,35655512.23192139,11677.557510857012,35650936.05678408,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
32300,35646405.86484753,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676422.33068999,15796.853760851658,35668361.68256494,11677.557510857012,35653491.383560434,14011.420181923362,35655512.23192139,11677.557510857012,35650936.05678408,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
32500,35646405.86484753,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676422.33068999,15796.853760851658,35668361.68256494,11677.557510857012,35653491.383560434,14011.420181923362,35655512.23192139,11677.557510857012,35650936.05678408,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
32700,35646405.86484753,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676422.33068999,15796.853760851658,35668361.68256494,11677.557510857012,35653491.383560434,14011.420181923362,35655512.23192139,11677.557510857012,35650936.05678408,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
32900,35646405.86484753,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676422.33068999,15796.853760851658,35668361.68256494,11677.557510857012,35653491.383560434,14011.420181923362,35655512.23192139,11677.557510857012,35650936.05678408,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
33100,35646405.86484753,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676422.33068999,15796.853760851658,35668361.68256494,11677.557510857012,35653491.383560434,14011.420181923362,35655512.23192139,11677.557510857012,35650936.05678408,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
33300,35646405.86484753,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676422.33068999,15796.853760851658,35668361.68256494,11677.557510857012,35653491.383560434,14011.420181923362,35655512.23192139,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
33500,35646405.86484753,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676422.33068999,15796.853760851658,35668361.68256494,11677.557510857012,35653491.383560434,14011.420181923362,35655512.23192139,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
33700,35646405.86484753,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676422.33068999,15796.853760851658,35668361.68256494,11677.557510857012,35653491.383560434,14011.420181923362,35655512.23192139,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
33900,35646405.86484753,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676422.33068999,15796.853760851658,35668361.68256494,11677.557510857012,35653491.383560434,14011.420181923362,35655512.23192139,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
34100,35646405.86484753,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676422.33068999,15796.853760851658,35668361.68256494,11677.557510857012,35653491.383560434,14011.420181923362,35655512.23192139,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
34300,35646405.86484753,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676422.33068999,15796.853760851658,35668361.68256494,11677.557510857012,35653491.383560434,14011.420181923362,35655512.23192139,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
34500,35646405.86484753,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676422.33068999,15796.853760851658,35668361.68256494,11677.557510857012,35653491.383560434,14011.420181923362,35655512.23192139,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
34700,35646405.86484753,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676422.33068999,15796.853760851658,35668361.68256494,11677.557510857012,35653491.383560434,14011.420181923362,35655512.23192139,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
34900,35646405.86484753,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676422.33068999,15796.853760851658,35668361.68256494,11677.557510857012,35653491.383560434,14011.420181923362,35655512.23192139,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
35100,35646405.86484753,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653491.383560434,14011.420181923362,35655512.23192139,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
35300,35646405.86484753,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653491.383560434,14011.420181923362,35655512.23192139,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
35500,35646405.86484753,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653491.383560434,14011.420181923362,35655867.495448336,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
35700,35646405.86484753,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653491.383560434,14011.420181923362,35655867.495448336,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
35900,35646405.86484753,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653491.383560434,14011.420181923362,35655867.495448336,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
36100,35646405.86484753,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653491.383560434,14011.420181923362,35655867.495448336,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
36300,35646405.86484753,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653491.383560434,14011.420181923362,35655867.495448336,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
36500,35646405.86484753,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653491.383560434,14011.420181923362,35655867.495448336,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
36700,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653491.383560434,14011.420181923362,35655867.495448336,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
36900,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653491.383560434,14011.420181923362,35655867.495448336,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
37100,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653491.383560434,14011.420181923362,35655867.495448336,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
37300,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653491.383560434,14011.420181923362,35655867.495448336,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
37500,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653491.383560434,14011.420181923362,35655867.495448336,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
37700,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653491.383560434,14011.420181923362,35655867.495448336,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
37900,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653491.383560434,14011.420181923362,35655867.495448336,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
38100,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653491.383560434,14011.420181923362,35655867.495448336,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
38300,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653491.383560434,14011.420181923362,35655867.495448336,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
38500,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653491.383560434,14011.420181923362,35655867.495448336,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
38700,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653491.383560434,14011.420181923362,35655867.495448336,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
38900,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653491.383560434,14011.420181923362,35655867.495448336,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
39100,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653491.383560434,14011.420181923362,35655867.495448336,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
39300,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653491.383560434,14011.420181923362,35655867.495448336,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
39500,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653491.383560434,14011.420181923362,35655867.495448336,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
39700,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653491.383560434,14011.420181923362,35655867.495448336,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
39900,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653491.383560434,14011.420181923362,35655867.495448336,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
40100,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653491.383560434,14011.420181923362,35655867.495448336,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
40300,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653491.383560434,14011.420181923362,35655867.495448336,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
40500,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653491.383560434,14011.420181923362,35655867.74823104,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
40700,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653491.383560434,14011.420181923362,35655867.74823104,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
40900,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653491.383560434,14011.420181923362,35655867.74823104,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
41100,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653503.997836314,14011.420181923362,35655867.74823104,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
41300,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653503.997836314,14011.420181923362,35655867.74823104,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
41500,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653503.997836314,14011.420181923362,35655867.74823104,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
41700,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653503.997836314,14011.420181923362,35655867.74823104,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
41900,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653503.997836314,14011.420181923362,35655867.74823104,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
42100,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653503.997836314,14011.420181923362,35655867.74823104,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
42300,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653503.997836314,14011.420181923362,35655867.74823104,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
42500,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653503.997836314,14011.420181923362,35655867.74823104,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
42700,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653503.997836314,14011.420181923362,35655867.74823104,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
42900,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653503.997836314,14011.420181923362,35655867.74823104,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
43100,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653503.997836314,14011.420181923362,35655867.74823104,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
43300,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653503.997836314,14011.420181923362,35655867.74823104,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
43500,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653503.997836314,14011.420181923362,35655867.74823104,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
43700,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653503.997836314,14011.420181923362,35655867.74823104,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
43900,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653503.997836314,14011.420181923362,35655867.74823104,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
44100,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653503.997836314,14011.420181923362,35655867.74823104,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
44300,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653503.997836314,14011.420181923362,35655867.74823104,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
44500,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653503.997836314,14011.420181923362,35655867.74823104,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
44700,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653503.997836314,14011.420181923362,35655867.74823104,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
44900,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653642.45916441,14011.420181923362,35655867.74823104,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
45100,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653642.45916441,14011.420181923362,35655867.74823104,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
45300,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653642.45916441,14011.420181923362,35655867.74823104,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
45500,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653642.45916441,14011.420181923362,35655867.74823104,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
45700,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653642.45916441,14011.420181923362,35655867.74823104,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
45900,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653642.45916441,14011.420181923362,35655867.74823104,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
46100,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653642.45916441,14011.420181923362,35655867.74823104,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
46300,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653642.45916441,14011.420181923362,35655867.74823104,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
46500,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653642.45916441,14011.420181923362,35655867.74823104,11677.557510857012,35651234.06202064,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
46700,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35655867.74823104,11677.557510857012,35651240.58480401,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
46900,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35655867.74823104,11677.557510857012,35651240.58480401,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
47100,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35651240.58480401,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
47300,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35651240.58480401,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
47500,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35651240.58480401,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
47700,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35651240.58480401,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
47900,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35651240.58480401,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
48100,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35651240.58480401,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
48300,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35651240.58480401,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
48500,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35651240.58480401,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
48700,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35651240.58480401,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
48900,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35651240.58480401,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
49100,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35651240.58480401,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
49300,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35651240.58480401,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
49500,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35651240.58480401,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
49700,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35651240.58480401,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
49900,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35651240.58480401,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
50100,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35651240.58480401,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
50300,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35651240.58480401,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
50500,35646421.33241136,11677.557510857012,35673823.715290815,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35651240.58480401,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
50700,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35651240.58480401,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
50900,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35651240.58480401,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
51100,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35651240.58480401,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
51300,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35651240.58480401,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
51500,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35651240.58480401,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
51700,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35651240.58480401,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
51900,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35651240.58480401,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
52100,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35651240.58480401,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
52300,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35651240.58480401,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
52500,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35651240.58480401,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
52700,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35651240.58480401,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
52900,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35651240.58480401,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
53100,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35651240.58480401,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
53300,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35651240.58480401,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
53500,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35651240.58480401,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
53700,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35651240.58480401,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
53900,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35651240.58480401,11677.557510857012,35630779.873829395,16331.66211360437,35648540.04950872,19255.338771630537
54100,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35651240.58480401,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
54300,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35651240.58480401,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
54500,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35651240.58480401,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
54700,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35651240.58480401,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
54900,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35651240.58480401,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
55100,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35651240.58480401,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
55300,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35651240.58480401,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
55500,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35651240.58480401,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
55700,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35651240.58480401,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
55900,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35651240.58480401,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
56100,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35651240.58480401,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
56300,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35651240.58480401,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
56500,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35651240.58480401,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
56700,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35651240.58480401,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
56900,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35651240.58480401,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
57100,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35651240.58480401,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
57300,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35651240.58480401,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
57500,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35651240.58480401,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
57700,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
57900,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
58100,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
58300,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
58500,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
58700,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
58900,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
59100,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
59300,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
59500,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
59700,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
59900,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
60100,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
60300,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
60500,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
60700,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
60900,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
61100,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
61300,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
61500,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
61700,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
61900,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
62100,35646421.33241136,11677.557510857012,35673825.60443149,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
62300,35646421.33241136,11677.557510857012,35673836.55781069,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
62500,35646421.33241136,11677.557510857012,35673836.55781069,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
62700,35646421.33241136,11677.557510857012,35673836.55781069,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
62900,35646421.33241136,11677.557510857012,35673836.55781069,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
63100,35646421.33241136,11677.557510857012,35673836.55781069,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
63300,35646421.33241136,11677.557510857012,35673836.55781069,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
63500,35646421.33241136,11677.557510857012,35673836.55781069,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
63700,35646421.33241136,11677.557510857012,35673836.55781069,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
63900,35646421.33241136,11677.557510857012,35673836.55781069,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
64100,35646421.33241136,11677.557510857012,35673836.55781069,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
64300,35646421.33241136,11677.557510857012,35673836.55781069,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
64500,35646421.33241136,11677.557510857012,35673836.55781069,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
64700,35646421.33241136,11677.557510857012,35673836.55781069,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
64900,35646421.33241136,11677.557510857012,35673836.55781069,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
65100,35646421.33241136,11677.557510857012,35673836.55781069,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
65300,35646421.33241136,11677.557510857012,35673836.55781069,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
65500,35646421.33241136,11677.557510857012,35673836.55781069,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
65700,35646421.33241136,11677.557510857012,35673836.55781069,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
65900,35646421.33241136,11677.557510857012,35673836.55781069,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
66100,35646443.2069633,11677.557510857012,35673836.55781069,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
66300,35646443.2069633,11677.557510857012,35673836.55781069,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
66500,35646443.2069633,11677.557510857012,35673836.55781069,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
66700,35646443.2069633,11677.557510857012,35673836.55781069,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
66900,35646443.2069633,11677.557510857012,35673836.55781069,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35656423.846960366,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
67100,35646443.2069633,11677.557510857012,35673836.55781069,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658722.015485,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
67300,35646443.2069633,11677.557510857012,35673836.55781069,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658722.015485,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
67500,35646443.2069633,11677.557510857012,35673836.55781069,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658722.015485,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
67700,35646443.2069633,11677.557510857012,35673836.55781069,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
67900,35646443.2069633,11677.557510857012,35673836.55781069,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
68100,35646443.2069633,11677.557510857012,35673836.55781069,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
68300,35646443.2069633,11677.557510857012,35673836.55781069,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
68500,35646443.2069633,11677.557510857012,35673836.55781069,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
68700,35646443.2069633,11677.557510857012,35673836.55781069,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
68900,35646443.2069633,11677.557510857012,35673836.55781069,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
69100,35646443.2069633,11677.557510857012,35673836.55781069,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
69300,35646443.2069633,11677.557510857012,35673836.55781069,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
69500,35646443.2069633,11677.557510857012,35673836.55781069,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
69700,35646443.2069633,11677.557510857012,35673836.55781069,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
69900,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
70100,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
70300,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
70500,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
70700,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
70900,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
71100,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
71300,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
71500,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
71700,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
71900,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
72100,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
72300,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
72500,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
72700,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
72900,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
73100,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
73300,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
73500,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
73700,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
73900,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
74100,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
74300,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
74500,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
74700,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
74900,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
75100,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
75300,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
75500,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
75700,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
75900,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
76100,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
76300,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
76500,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
76700,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
76900,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
77100,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
77300,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
77500,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
77700,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
77900,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
78100,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
78300,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
78500,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
78700,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
78900,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
79100,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
79300,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
79500,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
79700,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
79900,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
80100,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
80300,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
80500,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
80700,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
80900,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
81100,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
81300,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
81500,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
81700,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
81900,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
82100,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
82300,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
82500,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653649.26387341,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
82700,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
82900,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
83100,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
83300,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
83500,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
83700,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
83900,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
84100,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
84300,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
84500,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
84700,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
84900,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
85100,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
85300,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658831.012751035,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
85500,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
85700,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
85900,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35652366.1151067,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
86100,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
86300,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
86500,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
86700,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
86900,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
87100,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
87300,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
87500,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
87700,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
87900,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
88100,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
88300,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
88500,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
88700,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
88900,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
89100,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
89300,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
89500,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
89700,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
89900,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
90100,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
90300,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
90500,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
90700,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
90900,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
91100,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
91300,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
91500,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
91700,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
91900,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
92100,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
92300,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
92500,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
92700,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
92900,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
93100,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
93300,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
93500,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
93700,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
93900,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
94100,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
94300,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
94500,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
94700,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
94900,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
95100,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
95300,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
95500,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
95700,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
95900,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
96100,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
96300,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
96500,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
96700,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
96900,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35658832.82429147,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
97100,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35659267.58181438,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
97300,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35659267.58181438,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
97500,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35659267.58181438,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
97700,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35659267.58181438,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
97900,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35659267.58181438,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
98100,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35659267.58181438,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
98300,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35659267.58181438,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
98500,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35659267.58181438,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
98700,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35659267.58181438,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
98900,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35659267.58181438,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
99100,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35659267.58181438,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
99300,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35659267.58181438,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
99500,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35659267.58181438,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
99700,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35659267.58181438,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
99900,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35659267.58181438,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
100100,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35659267.58181438,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537
100300,35646443.2069633,11677.557510857012,35673848.05984555,14038.344462520388,35662629.84282157,21333.37477948366,35676427.51286844,15796.853760851658,35668361.68256494,11677.557510857012,35653752.91627352,14011.420181923362,35659267.58181438,11677.557510857012,35657783.61303198,11677.557510857012,35630799.97354718,16331.66211360437,35648540.04950872,19255.338771630537


==> data/exp/ga/power2quads/OP_SIGNED_MULT_8x8_BAUGH_WOOLEY_A1_PDPLUT_1.2_AVG_ABS_REL_ERR_1.2_ga_10_nonaug_progress_ppf.csv <==
NUM_EVALS,TOT_HV_0,MAX_HV_0,TOT_HV_1,MAX_HV_1,TOT_HV_2,MAX_HV_2,TOT_HV_3,MAX_HV_3,TOT_HV_4,MAX_HV_4,TOT_HV_5,MAX_HV_5,TOT_HV_6,MAX_HV_6,TOT_HV_7,MAX_HV_7,TOT_HV_8,MAX_HV_8,TOT_HV_9,MAX_HV_9
500,32436597.79780641,550682.8928216107,32106294.346583053,1300936.8976247928,32130989.23835069,213094.33485708176,31875676.875192914,299391.4285518569,32147174.59268686,476728.89667398913,32751341.04850252,830671.16625829,31914307.6700618,565418.3801764385,32857815.823182665,589123.0748996732,31718445.03112331,615226.4896299293,31817106.024752382,1164021.837399647
700,32798125.814058967,550682.8928216107,32630616.444634464,1300936.8976247928,32656990.481047496,213094.33485708176,32405013.377683047,299391.4285518569,32494508.43382391,843369.0497874462,33106149.0976518,591828.8433639714,32580443.583337978,565418.3801764385,33150241.48395381,243508.81730078656,33065195.741278514,1348528.0303931497,32477023.99418409,685184.4561238277
900,32798125.814058967,550682.8928216107,32630616.444634464,1300936.8976247928,32656990.481047496,213094.33485708176,32405013.377683047,299391.4285518569,32494508.43382391,843369.0497874462,33106149.0976518,591828.8433639714,32580443.583337978,565418.3801764385,33150241.48395381,243508.81730078656,33065195.741278514,1348528.0303931497,32477023.99418409,685184.4561238277
1100,33224537.34029309,550682.8928216107,33204113.01740732,1300936.8976247928,33295214.26646197,213094.33485708176,33039067.388206262,302662.05387423874,32790699.39679108,336593.80870876927,33517554.585364725,723458.6416528873,32958078.33621698,565418.3801764385,33543725.29024713,167787.35028426594,33383669.09806624,606270.7425586713,33153881.809555806,755305.5785781541
1300,33224537.34029309,550682.8928216107,33204113.01740732,1300936.8976247928,33295214.26646197,213094.33485708176,33039067.388206262,302662.05387423874,32790699.39679108,336593.80870876927,33517554.585364725,723458.6416528873,32958078.33621698,565418.3801764385,33543725.29024713,167787.35028426594,33383669.09806624,606270.7425586713,33153881.809555806,755305.5785781541
1500,33562256.45767763,550682.8928216107,33358981.591606937,1300936.8976247928,33762404.13012039,213094.33485708176,33320574.68253863,299391.4285518569,33199920.902637,336593.80870876927,33809221.23497697,591828.8433639714,33406362.95230768,565418.3801764385,33824937.6425309,278146.7744645709,33724001.328412466,606270.7425586713,33368211.821032763,685184.4561238277
1700,33562256.45767763,550682.8928216107,33358981.591606937,1300936.8976247928,33762404.13012039,213094.33485708176,33320574.68253863,299391.4285518569,33199920.902637,336593.80870876927,33809221.23497697,591828.8433639714,33406362.95230768,565418.3801764385,33824937.6425309,278146.7744645709,33724001.328412466,606270.7425586713,33368211.821032763,685184.4561238277
1900,33755894.16552802,550682.8928216107,33761901.16720432,1300936.8976247928,34047639.94333495,297525.2616354754,33559735.49718598,368715.3777150077,33570985.13753204,336593.80870876927,33923854.07052271,591828.8433639714,33423400.79029282,565418.3801764385,34053611.834190816,167787.35028426594,33919843.953503884,606270.7425586713,33615357.870634794,685184.4561238277
2100,33755894.16552802,550682.8928216107,33761901.16720432,1300936.8976247928,34047639.94333495,297525.2616354754,33559735.49718598,368715.3777150077,33570985.13753204,336593.80870876927,33923854.07052271,591828.8433639714,33423400.79029282,565418.3801764385,34053611.834190816,167787.35028426594,33919843.953503884,606270.7425586713,33615357.870634794,685184.4561238277
2300,33837183.23958671,550682.8928216107,33870029.98871572,1300936.8976247928,34098844.85310153,265245.8283942166,33822459.5720565,299391.4285518569,33896717.19620541,336593.80870876927,34123327.21714129,591828.8433639714,33697885.037071496,565418.3801764385,34222457.621090546,167787.35028426594,34099154.67256196,606270.7425586713,33665515.99774456,685184.4561238277
2500,33837183.23958671,550682.8928216107,33870029.98871572,1300936.8976247928,34098844.85310153,265245.8283942166,33822459.5720565,299391.4285518569,33896717.19620541,336593.80870876927,34123327.21714129,591828.8433639714,33697885.037071496,565418.3801764385,34222457.621090546,167787.35028426594,34099154.67256196,606270.7425586713,33665515.99774456,685184.4561238277
2700,34015764.36832072,550682.8928216107,34008311.914131925,1300936.8976247928,34337436.02928369,213094.33485708176,33951760.60513817,299391.4285518569,33946472.67343285,336593.80870876927,34143298.97510936,591828.8433639714,33725915.349900246,565418.3801764385,34273230.88334224,167787.35028426594,34210437.41614756,606270.7425586713,33733282.85457627,685184.4561238277
2900,34015764.36832072,550682.8928216107,34008311.914131925,1300936.8976247928,34337436.02928369,213094.33485708176,33951760.60513817,299391.4285518569,33946472.67343285,336593.80870876927,34143298.97510936,591828.8433639714,33725915.349900246,565418.3801764385,34273230.88334224,167787.35028426594,34210437.41614756,606270.7425586713,33733282.85457627,685184.4561238277
3100,34130956.02421873,550682.8928216107,34106128.19487126,1300936.8976247928,34425443.632235266,213094.33485708176,33968511.62887313,299391.4285518569,33979877.83137426,336593.80870876927,34228276.98273878,591828.8433639714,33762543.30235032,565418.3801764385,34350578.96361874,167787.35028426594,34252491.077999614,606270.7425586713,33839182.073131904,685184.4561238277
3300,34130956.02421873,550682.8928216107,34106128.19487126,1300936.8976247928,34425443.632235266,213094.33485708176,33968511.62887313,299391.4285518569,33979877.83137426,336593.80870876927,34228276.98273878,591828.8433639714,33762543.30235032,565418.3801764385,34350578.96361874,167787.35028426594,34252491.077999614,606270.7425586713,33839182.073131904,685184.4561238277
3500,34188785.07391276,550682.8928216107,34252800.29096125,1300936.8976247928,34471313.9607338,213094.33485708176,34014824.932915166,299391.4285518569,34087675.9151314,336593.80870876927,34233238.70364798,591828.8433639714,33808825.47745647,565418.3801764385,34390211.83256282,167787.35028426594,34281352.40267206,606270.7425586713,33849528.04617546,685184.4561238277
3700,34188785.07391276,550682.8928216107,34252800.29096125,1300936.8976247928,34471313.9607338,213094.33485708176,34014824.932915166,299391.4285518569,34087675.9151314,336593.80870876927,34233238.70364798,591828.8433639714,33808825.47745647,565418.3801764385,34390211.83256282,167787.35028426594,34281352.40267206,606270.7425586713,33849528.04617546,685184.4561238277
3900,34200360.37012504,550682.8928216107,34261992.42753154,1300936.8976247928,34491776.7420515,213094.33485708176,34096489.31414658,299391.4285518569,34090659.57628908,336593.80870876927,34266029.51034364,591828.8433639714,33833003.90259714,565418.3801764385,34407544.47411662,167787.35028426594,34292720.4428559,606270.7425586713,33857797.63331558,685184.4561238277
4100,34228972.60062029,550682.8928216107,34261992.42753154,1300936.8976247928,34491776.7420515,213094.33485708176,34136038.34076577,299391.4285518569,34090659.57628908,336593.80870876927,34266029.51034364,591828.8433639714,33833003.90259714,565418.3801764385,34407544.47411662,167787.35028426594,34292720.4428559,606270.7425586713,33857797.63331558,685184.4561238277
4300,34228972.60062029,550682.8928216107,34277218.828036904,1300936.8976247928,34495366.05542381,213094.33485708176,34136038.34076577,299391.4285518569,34098427.63750963,336593.80870876927,34280833.41076514,591828.8433639714,33974709.55313454,565418.3801764385,34408844.17908818,167787.35028426594,34316933.97871752,606270.7425586713,33871352.922946066,685184.4561238277
4500,34232051.11583118,550682.8928216107,34282180.39955059,1300936.8976247928,34495366.05542381,213094.33485708176,34141363.710439846,299391.4285518569,34098427.63750963,336593.80870876927,34283426.16346346,591828.8433639714,33977426.33138146,565418.3801764385,34419702.5381524,167787.35028426594,34316933.97871752,606270.7425586713,33871758.73513177,685184.4561238277
4700,34232051.11583118,550682.8928216107,34282180.39955059,1300936.8976247928,34495604.552013606,213094.33485708176,34141363.710439846,299391.4285518569,34100413.07378222,336593.80870876927,34283426.16346346,591828.8433639714,33977426.33138146,565418.3801764385,34419702.5381524,167787.35028426594,34317848.32023226,606270.7425586713,33871758.73513177,685184.4561238277
4900,34248518.50758316,550682.8928216107,34282232.225497164,1300936.8976247928,34495604.552013606,213094.33485708176,34142080.482374564,299391.4285518569,34121099.978227764,336593.80870876927,34339371.52402312,591828.8433639714,33987953.36143173,565418.3801764385,34430121.87973828,167787.35028426594,34321108.59105932,606270.7425586713,33879629.316658035,685184.4561238277
5100,34248518.50758316,550682.8928216107,34282232.225497164,1300936.8976247928,34495604.552013606,213094.33485708176,34142080.482374564,299391.4285518569,34121099.978227764,336593.80870876927,34339371.52402312,591828.8433639714,33987953.36143173,565418.3801764385,34430121.87973828,167787.35028426594,34321108.59105932,606270.7425586713,33879629.316658035,685184.4561238277
5300,34249796.290829815,550682.8928216107,34290739.72172167,1300936.8976247928,34534222.91066565,213094.33485708176,34152228.51349762,299391.4285518569,34121099.978227764,336593.80870876927,34344240.13857181,591828.8433639714,33993338.79701103,565418.3801764385,34433957.88707429,167787.35028426594,34330678.66684595,606270.7425586713,33885212.35772106,685184.4561238277
5500,34249796.290829815,550682.8928216107,34290739.72172167,1300936.8976247928,34534222.91066565,213094.33485708176,34152228.51349762,299391.4285518569,34121099.978227764,336593.80870876927,34344240.13857181,591828.8433639714,33993338.79701103,565418.3801764385,34433957.88707429,167787.35028426594,34330678.66684595,606270.7425586713,33885212.35772106,685184.4561238277
5700,34256916.11498083,550682.8928216107,34292672.48932812,1300936.8976247928,34540417.34224598,213094.33485708176,34201683.1622587,299391.4285518569,34121139.03873591,336593.80870876927,34346926.00933407,591828.8433639714,33993490.27284449,565418.3801764385,34436396.64092287,167787.35028426594,34354683.85172904,606270.7425586713,33908417.167684056,685184.4561238277
5900,34256916.11498083,550682.8928216107,34292672.48932812,1300936.8976247928,34540417.34224598,213094.33485708176,34201683.1622587,299391.4285518569,34121139.03873591,336593.80870876927,34346926.00933407,591828.8433639714,33993490.27284449,565418.3801764385,34436396.64092287,167787.35028426594,34354683.85172904,606270.7425586713,33908417.167684056,685184.4561238277
6100,34322863.545293644,550682.8928216107,34316190.67321436,1300936.8976247928,34550914.559106044,213094.33485708176,34206850.9970264,299391.4285518569,34122196.07492398,336593.80870876927,34352916.33167514,591828.8433639714,34000264.259409234,565418.3801764385,34451727.44062631,167787.35028426594,34360353.742151454,606270.7425586713,33908921.1459627,685184.4561238277
6300,34322863.545293644,550682.8928216107,34316190.67321436,1300936.8976247928,34550914.559106044,213094.33485708176,34206850.9970264,299391.4285518569,34122196.07492398,336593.80870876927,34352916.33167514,591828.8433639714,34000264.259409234,565418.3801764385,34451727.44062631,167787.35028426594,34360353.742151454,606270.7425586713,33908921.1459627,685184.4561238277
6500,34331574.44547901,550682.8928216107,34337247.21070193,1300936.8976247928,34557375.64018282,213094.33485708176,34209379.46809215,299391.4285518569,34122202.33793944,336593.80870876927,34360615.51812802,591828.8433639714,34000369.23640114,565418.3801764385,34463781.76568076,167787.35028426594,34361248.58201885,606270.7425586713,33909813.14053647,685184.4561238277
6700,34331574.44547901,550682.8928216107,34337247.21070193,1300936.8976247928,34557375.64018282,213094.33485708176,34209379.46809215,299391.4285518569,34122202.33793944,336593.80870876927,34360615.51812802,591828.8433639714,34000369.23640114,565418.3801764385,34463781.76568076,167787.35028426594,34361248.58201885,606270.7425586713,33909813.14053647,685184.4561238277
6900,34338393.79625463,550682.8928216107,34338035.10086576,1300936.8976247928,34557535.09600699,213094.33485708176,34226900.055906504,299391.4285518569,34135209.97635747,336593.80870876927,34362856.08908885,591828.8433639714,34006300.663814604,565418.3801764385,34468222.68545943,167787.35028426594,34361300.71351175,606270.7425586713,33915618.923302025,685184.4561238277
7100,34338393.79625463,550682.8928216107,34338035.10086576,1300936.8976247928,34557535.09600699,213094.33485708176,34228943.31547551,299391.4285518569,34135209.97635747,336593.80870876927,34362856.08908885,591828.8433639714,34006300.663814604,565418.3801764385,34468222.68545943,167787.35028426594,34361300.71351175,606270.7425586713,33915618.923302025,685184.4561238277
7300,34339313.099465735,550682.8928216107,34340887.30410798,1300936.8976247928,34559511.34616679,213094.33485708176,34228943.31547551,299391.4285518569,34142387.09526364,336593.80870876927,34366087.14753172,591828.8433639714,34009971.778840475,565418.3801764385,34468963.71638309,167787.35028426594,34361412.496820934,606270.7425586713,33916832.12086466,685184.4561238277
7500,34339313.099465735,550682.8928216107,34340887.30410798,1300936.8976247928,34559511.34616679,213094.33485708176,34237537.67979163,299391.4285518569,34142387.09526364,336593.80870876927,34366087.14753172,591828.8433639714,34009971.778840475,565418.3801764385,34468963.71638309,167787.35028426594,34361412.496820934,606270.7425586713,33916832.12086466,685184.4561238277
7700,34340001.3152306,550682.8928216107,34340895.41233852,1300936.8976247928,34580573.801396504,213094.33485708176,34237537.67979163,299391.4285518569,34161607.084058255,336593.80870876927,34366102.598059006,591828.8433639714,34011001.40462085,565418.3801764385,34496998.56339364,167787.35028426594,34371327.87881017,606270.7425586713,33924102.47398333,685184.4561238277
7900,34340001.3152306,550682.8928216107,34340895.41233852,1300936.8976247928,34580573.801396504,213094.33485708176,34237541.37473208,299391.4285518569,34161607.084058255,336593.80870876927,34366102.598059006,591828.8433639714,34011001.40462085,565418.3801764385,34513131.51586424,167787.35028426594,34371327.87881017,606270.7425586713,33924102.47398333,685184.4561238277
8100,34345791.619665444,550682.8928216107,34340972.85821441,1300936.8976247928,34580573.801396504,213094.33485708176,34237541.37473208,299391.4285518569,34161607.084058255,336593.80870876927,34366102.598059006,591828.8433639714,34011001.40462085,565418.3801764385,34513131.51586424,167787.35028426594,34373815.78097439,606270.7425586713,33963756.445171826,685184.4561238277
8300,34345791.619665444,550682.8928216107,34340972.85821441,1300936.8976247928,34580634.65297887,213094.33485708176,34239841.043460794,299391.4285518569,34161607.084058255,336593.80870876927,34366102.598059006,591828.8433639714,34027027.78108028,565418.3801764385,34513200.47550921,167787.35028426594,34373815.78097439,606270.7425586713,33963756.445171826,685184.4561238277
8500,34345845.622035295,550682.8928216107,34340972.85821441,1300936.8976247928,34580634.65297887,213094.33485708176,34239841.043460794,299391.4285518569,34161607.084058255,336593.80870876927,34366472.72484754,591828.8433639714,34027027.78108028,565418.3801764385,34513200.47550921,167787.35028426594,34373815.78097439,606270.7425586713,33964333.29370861,685184.4561238277
8700,34346203.459232554,550682.8928216107,34343259.50628868,1300936.8976247928,34581243.660711005,213094.33485708176,34245260.71395282,299391.4285518569,34161607.084058255,336593.80870876927,34366472.72484754,591828.8433639714,34027369.73430162,565418.3801764385,34514120.26950279,167787.35028426594,34373815.78097439,606270.7425586713,33964333.29370861,685184.4561238277
8900,34346203.459232554,550682.8928216107,34343259.50628868,1300936.8976247928,34581243.660711005,213094.33485708176,34245260.71395282,299391.4285518569,34161607.084058255,336593.80870876927,34366472.72484754,591828.8433639714,34027369.73430162,565418.3801764385,34514120.26950279,167787.35028426594,34373815.78097439,606270.7425586713,33965892.351533346,685184.4561238277
9100,34347938.73144613,550682.8928216107,34345627.25901607,1300936.8976247928,34581345.03681152,213094.33485708176,34254857.64384318,299391.4285518569,34161607.084058255,336593.80870876927,34366472.72484754,591828.8433639714,34027634.91764518,565418.3801764385,34516566.14749838,167787.35028426594,34373815.78097439,606270.7425586713,33966233.13872075,685184.4561238277
9300,34347938.73144613,550682.8928216107,34345627.25901607,1300936.8976247928,34581345.03681152,213094.33485708176,34254857.64384318,299391.4285518569,34161607.084058255,336593.80870876927,34366472.72484754,591828.8433639714,34027634.91764518,565418.3801764385,34516566.14749838,167787.35028426594,34374002.93924468,606270.7425586713,33966233.13872075,685184.4561238277
9500,34347938.73144613,550682.8928216107,34345627.25901607,1300936.8976247928,34581495.54309435,213094.33485708176,34257469.02430127,299391.4285518569,34161607.084058255,336593.80870876927,34366472.72484754,591828.8433639714,34027642.06713729,565418.3801764385,34518057.90731312,167787.35028426594,34374002.93924468,606270.7425586713,33966233.13872075,685184.4561238277
9700,34347938.73144613,550682.8928216107,34345627.25901607,1300936.8976247928,34581495.54309435,213094.33485708176,34257469.02430127,299391.4285518569,34162209.35500109,336593.80870876927,34366472.72484754,591828.8433639714,34027642.06713729,565418.3801764385,34518057.90731312,167787.35028426594,34374002.93924468,606270.7425586713,33966233.13872075,685184.4561238277
9900,34347938.73144613,550682.8928216107,34345671.04383316,1300936.8976247928,34582833.81306896,213094.33485708176,34259182.27289953,299391.4285518569,34162209.35500109,336593.80870876927,34366472.72484754,591828.8433639714,34027960.23861758,565418.3801764385,34518057.90731312,167787.35028426594,34374002.93924468,606270.7425586713,33966412.53303143,685184.4561238277
10100,34347938.73144613,550682.8928216107,34345671.04383316,1300936.8976247928,34582833.81306896,213094.33485708176,34259182.27289953,299391.4285518569,34162209.35500109,336593.80870876927,34366472.72484754,591828.8433639714,34027960.23861758,565418.3801764385,34518057.90731312,167787.35028426594,34374002.93924468,606270.7425586713,33966412.53303143,685184.4561238277
10300,34347938.73144613,550682.8928216107,34351122.30489898,1300936.8976247928,34582833.81306896,213094.33485708176,34259182.27289953,299391.4285518569,34162209.35500109,336593.80870876927,34366472.72484754,591828.8433639714,34028484.53732895,565418.3801764385,34518208.890538454,167787.35028426594,34374002.93924468,606270.7425586713,33966412.53303143,685184.4561238277
10500,34347938.73144613,550682.8928216107,34351122.30489898,1300936.8976247928,34582833.81306896,213094.33485708176,34259182.27289953,299391.4285518569,34162209.35500109,336593.80870876927,34366472.72484754,591828.8433639714,34028484.53732895,565418.3801764385,34518208.890538454,167787.35028426594,34374002.93924468,606270.7425586713,33966412.53303143,685184.4561238277
10700,34347938.73144613,550682.8928216107,34369914.2477351,1300936.8976247928,34582833.81306896,213094.33485708176,34259182.27289953,299391.4285518569,34163790.03040068,336593.80870876927,34366472.76211782,591828.8433639714,34028484.53732895,565418.3801764385,34521778.139654,167787.35028426594,34374002.93924468,606270.7425586713,33966412.53303143,685184.4561238277
10900,34347938.73144613,550682.8928216107,34369914.2477351,1300936.8976247928,34582833.81306896,213094.33485708176,34259182.27289953,299391.4285518569,34163790.03040068,336593.80870876927,34366472.76211782,591828.8433639714,34028484.53732895,565418.3801764385,34521778.139654,167787.35028426594,34374002.93924468,606270.7425586713,33966412.53303143,685184.4561238277
11100,34347938.73144613,550682.8928216107,34372710.47671602,1300936.8976247928,34582833.81306896,213094.33485708176,34259182.27289953,299391.4285518569,34165292.846746296,336593.80870876927,34366472.76211782,591828.8433639714,34030544.33068103,565418.3801764385,34521884.01293008,167787.35028426594,34374002.93924468,606270.7425586713,33966412.53303143,685184.4561238277
11300,34347938.73144613,550682.8928216107,34372710.47671602,1300936.8976247928,34582833.81306896,213094.33485708176,34261111.751506135,299391.4285518569,34165292.846746296,336593.80870876927,34366472.76211782,591828.8433639714,34030544.33068103,565418.3801764385,34521884.01293008,167787.35028426594,34374002.93924468,606270.7425586713,33966412.53303143,685184.4561238277
11500,34347938.73144613,550682.8928216107,34379225.8406106,1300936.8976247928,34582833.81306896,213094.33485708176,34261111.751506135,299391.4285518569,34165292.846746296,336593.80870876927,34366472.76211782,591828.8433639714,34030544.33068103,565418.3801764385,34541643.99490309,167787.35028426594,34374002.93924468,606270.7425586713,33966412.53303143,685184.4561238277
11700,34347938.73144613,550682.8928216107,34379225.8406106,1300936.8976247928,34582833.81306896,213094.33485708176,34261126.65924078,299391.4285518569,34165292.846746296,336593.80870876927,34366476.55199324,591828.8433639714,34030544.33068103,565418.3801764385,34541643.99490309,167787.35028426594,34374002.93924468,606270.7425586713,33966412.53303143,685184.4561238277
11900,34347938.73144613,550682.8928216107,34379225.8406106,1300936.8976247928,34582833.81306896,213094.33485708176,34261126.65924078,299391.4285518569,34165292.846746296,336593.80870876927,34366476.55199324,591828.8433639714,34030544.33068103,565418.3801764385,34541643.99490309,167787.35028426594,34374002.93924468,606270.7425586713,33966412.53303143,685184.4561238277
12100,34347938.73144613,550682.8928216107,34379225.8406106,1300936.8976247928,34582833.81306896,213094.33485708176,34261126.65924078,299391.4285518569,34165292.846746296,336593.80870876927,34366478.44113392,591828.8433639714,34030544.33068103,565418.3801764385,34542351.63419406,167787.35028426594,34374002.93924468,606270.7425586713,33966412.53303143,685184.4561238277
12300,34347938.73144613,550682.8928216107,34379225.8406106,1300936.8976247928,34582833.81306896,213094.33485708176,34261126.65924078,299391.4285518569,34167881.91204335,336593.80870876927,34366478.44113392,591828.8433639714,34030544.33068103,565418.3801764385,34542351.63419406,167787.35028426594,34374002.93924468,606270.7425586713,33966412.53303143,685184.4561238277
12500,34347938.73144613,550682.8928216107,34380161.10557809,1300936.8976247928,34583027.77730707,213094.33485708176,34261126.65924078,299391.4285518569,34167881.91204335,336593.80870876927,34366478.44113392,591828.8433639714,34030544.33068103,565418.3801764385,34542351.63419406,167787.35028426594,34374002.93924468,606270.7425586713,33966412.53303143,685184.4561238277
12700,34347938.73144613,550682.8928216107,34380161.10557809,1300936.8976247928,34583027.77730707,213094.33485708176,34261126.65924078,299391.4285518569,34167881.91204335,336593.80870876927,34366478.44113392,591828.8433639714,34030544.33068103,565418.3801764385,34542351.63419406,167787.35028426594,34388362.9603392,606270.7425586713,33966412.53303143,685184.4561238277
12900,34347938.73144613,550682.8928216107,34380161.10557809,1300936.8976247928,34583027.77730707,213094.33485708176,34261126.65924078,299391.4285518569,34167881.91204335,336593.80870876927,34366478.44113392,591828.8433639714,34030544.33068103,565418.3801764385,34542351.63419406,167787.35028426594,34388362.9603392,606270.7425586713,33966412.53303143,685184.4561238277
13100,34347938.73144613,550682.8928216107,34380161.10557809,1300936.8976247928,34583027.77730707,213094.33485708176,34261126.65924078,299391.4285518569,34167881.91204335,336593.80870876927,34366478.44113392,591828.8433639714,34030544.33068103,565418.3801764385,34542351.63419406,167787.35028426594,34388362.9603392,606270.7425586713,33966412.53303143,685184.4561238277
13300,34347938.73144613,550682.8928216107,34380335.134979315,1300936.8976247928,34583027.77730707,213094.33485708176,34262209.63872462,299391.4285518569,34167881.91204335,336593.80870876927,34366478.44113392,591828.8433639714,34030544.33068103,565418.3801764385,34542351.63419406,167787.35028426594,34388362.9603392,606270.7425586713,33966412.53303143,685184.4561238277
13500,34347938.73144613,550682.8928216107,34380335.134979315,1300936.8976247928,34583027.77730707,213094.33485708176,34262209.63872462,299391.4285518569,34167881.91204335,336593.80870876927,34366478.44113392,591828.8433639714,34030544.33068103,565418.3801764385,34542351.63419406,167787.35028426594,34388362.9603392,606270.7425586713,33966412.53303143,685184.4561238277
13700,34347938.73144613,550682.8928216107,34380335.134979315,1300936.8976247928,34583027.77730707,213094.33485708176,34262209.63872462,299391.4285518569,34167881.91204335,336593.80870876927,34366478.44113392,591828.8433639714,34030544.33068103,565418.3801764385,34542366.374286406,167787.35028426594,34388362.9603392,606270.7425586713,33966412.53303143,685184.4561238277
13900,34347938.73144613,550682.8928216107,34380335.134979315,1300936.8976247928,34583027.77730707,213094.33485708176,34262209.63872462,299391.4285518569,34167881.91204335,336593.80870876927,34366478.44113392,591828.8433639714,34030544.33068103,565418.3801764385,34542366.374286406,167787.35028426594,34388362.9603392,606270.7425586713,33966412.53303143,685184.4561238277
14100,34347938.73144613,550682.8928216107,34380335.134979315,1300936.8976247928,34583186.34979913,213094.33485708176,34262209.63872462,299391.4285518569,34167881.91204335,336593.80870876927,34366478.44113392,591828.8433639714,34030544.33068103,565418.3801764385,34542405.2591833,167787.35028426594,34388362.9603392,606270.7425586713,33966412.53303143,685184.4561238277
14300,34347938.73144613,550682.8928216107,34380335.134979315,1300936.8976247928,34583186.34979913,213094.33485708176,34262209.63872462,299391.4285518569,34167881.91204335,336593.80870876927,34366478.44113392,591828.8433639714,34030544.33068103,565418.3801764385,34542405.2591833,167787.35028426594,34388362.9603392,606270.7425586713,33966412.53303143,685184.4561238277
14500,34347938.73144613,550682.8928216107,34380361.8086113,1300936.8976247928,34583186.34979913,213094.33485708176,34262234.78920135,299391.4285518569,34167881.91204335,336593.80870876927,34366478.44113392,591828.8433639714,34030544.33068103,565418.3801764385,34542405.2591833,167787.35028426594,34388362.9603392,606270.7425586713,33966412.53303143,685184.4561238277
14700,34347938.73144613,550682.8928216107,34380361.8086113,1300936.8976247928,34583186.34979913,213094.33485708176,34262234.78920135,299391.4285518569,34167881.91204335,336593.80870876927,34366478.44113392,591828.8433639714,34030544.33068103,565418.3801764385,34542405.2591833,167787.35028426594,34388362.9603392,606270.7425586713,33966412.53303143,685184.4561238277
14900,34347938.73144613,550682.8928216107,34380641.642932296,1300936.8976247928,34583186.34979913,213094.33485708176,34262234.78920135,299391.4285518569,34167893.788248815,336593.80870876927,34366478.44113392,591828.8433639714,34030544.33068103,565418.3801764385,34542405.2591833,167787.35028426594,34388362.9603392,606270.7425586713,33966412.53303143,685184.4561238277
15100,34347938.73144613,550682.8928216107,34380641.642932296,1300936.8976247928,34583186.34979913,213094.33485708176,34262234.78920135,299391.4285518569,34167893.788248815,336593.80870876927,34366478.44113392,591828.8433639714,34030544.33068103,565418.3801764385,34542405.2591833,167787.35028426594,34388362.9603392,606270.7425586713,33966412.53303143,685184.4561238277
15300,34347938.73144613,550682.8928216107,34381121.314383134,1300936.8976247928,34583186.34979913,213094.33485708176,34262234.78920135,299391.4285518569,34167893.788248815,336593.80870876927,34366478.44113392,591828.8433639714,34030544.33068103,565418.3801764385,34542518.22960776,167787.35028426594,34388364.40207197,606270.7425586713,33966412.53303143,685184.4561238277
15500,34347938.73144613,550682.8928216107,34381121.314383134,1300936.8976247928,34583186.34979913,213094.33485708176,34262234.78920135,299391.4285518569,34167893.788248815,336593.80870876927,34366478.44113392,591828.8433639714,34030544.33068103,565418.3801764385,34542518.22960776,167787.35028426594,34388364.40207197,606270.7425586713,33966412.53303143,685184.4561238277
15700,34347938.73144613,550682.8928216107,34381121.314383134,1300936.8976247928,34583186.34979913,213094.33485708176,34262234.78920135,299391.4285518569,34167893.788248815,336593.80870876927,34366478.44113392,591828.8433639714,34030544.33068103,565418.3801764385,34542518.22960776,167787.35028426594,34388364.40207197,606270.7425586713,33966412.53303143,685184.4561238277
15900,34347938.73144613,550682.8928216107,34381121.314383134,1300936.8976247928,34583186.34979913,213094.33485708176,34262234.78920135,299391.4285518569,34167893.788248815,336593.80870876927,34366478.44113392,591828.8433639714,34030544.33068103,565418.3801764385,34542760.52814262,167787.35028426594,34388364.40207197,606270.7425586713,33966412.53303143,685184.4561238277
16100,34347938.73144613,550682.8928216107,34381121.314383134,1300936.8976247928,34583186.34979913,213094.33485708176,34262234.78920135,299391.4285518569,34167893.788248815,336593.80870876927,34366478.44113392,591828.8433639714,34030544.33068103,565418.3801764385,34542760.52814262,167787.35028426594,34388364.40207197,606270.7425586713,33966412.53303143,685184.4561238277
16300,34347938.73144613,550682.8928216107,34381121.314383134,1300936.8976247928,34583186.34979913,213094.33485708176,34262234.78920135,299391.4285518569,34167893.788248815,336593.80870876927,34366478.44113392,591828.8433639714,34030544.33068103,565418.3801764385,34542760.52814262,167787.35028426594,34388364.40207197,606270.7425586713,33966412.53303143,685184.4561238277
16500,34347938.73144613,550682.8928216107,34381121.314383134,1300936.8976247928,34583186.34979913,213094.33485708176,34262234.78920135,299391.4285518569,34167893.788248815,336593.80870876927,34366478.44113392,591828.8433639714,34030544.33068103,565418.3801764385,34542760.52814262,167787.35028426594,34388364.40207197,606270.7425586713,33966412.53303143,685184.4561238277
16700,34347938.73144613,550682.8928216107,34381121.314383134,1300936.8976247928,34583186.34979913,213094.33485708176,34262234.78920135,299391.4285518569,34167893.788248815,336593.80870876927,34366478.44113392,591828.8433639714,34030557.68694503,565418.3801764385,34542760.52814262,167787.35028426594,34388364.40207197,606270.7425586713,33966412.53303143,685184.4561238277
16900,34347938.73144613,550682.8928216107,34381121.314383134,1300936.8976247928,34583186.34979913,213094.33485708176,34262234.78920135,299391.4285518569,34167893.788248815,336593.80870876927,34366478.44113392,591828.8433639714,34030557.68694503,565418.3801764385,34542760.52814262,167787.35028426594,34388364.40207197,606270.7425586713,33966412.53303143,685184.4561238277
17100,34347938.73144613,550682.8928216107,34381121.314383134,1300936.8976247928,34583346.87967427,213094.33485708176,34262234.78920135,299391.4285518569,34167893.788248815,336593.80870876927,34366478.44113392,591828.8433639714,34030557.68694503,565418.3801764385,34542760.52814262,167787.35028426594,34388364.40207197,606270.7425586713,33966412.53303143,685184.4561238277
17300,34347938.73144613,550682.8928216107,34381121.314383134,1300936.8976247928,34583346.87967427,213094.33485708176,34262234.78920135,299391.4285518569,34167893.788248815,336593.80870876927,34366478.44113392,591828.8433639714,34030557.68694503,565418.3801764385,34542760.52814262,167787.35028426594,34388364.40207197,606270.7425586713,33966412.53303143,685184.4561238277
17500,34347939.42748087,550682.8928216107,34381165.75767678,1300936.8976247928,34583403.26353463,213094.33485708176,34262234.78920135,299391.4285518569,34167893.788248815,336593.80870876927,34366478.44113392,591828.8433639714,34030557.68694503,565418.3801764385,34542760.52814262,167787.35028426594,34388364.40207197,606270.7425586713,33966412.53303143,685184.4561238277
17700,34347939.42748087,550682.8928216107,34381165.75767678,1300936.8976247928,34583403.26353463,213094.33485708176,34262234.78920135,299391.4285518569,34167893.788248815,336593.80870876927,34366478.44113392,591828.8433639714,34030557.68694503,565418.3801764385,34542760.52814262,167787.35028426594,34388364.40207197,606270.7425586713,33966412.53303143,685184.4561238277
17900,34347939.42748087,550682.8928216107,34381165.75767678,1300936.8976247928,34584057.23018128,213094.33485708176,34262234.78920135,299391.4285518569,34167893.788248815,336593.80870876927,34366478.44113392,591828.8433639714,34030557.68694503,565418.3801764385,34542760.52814262,167787.35028426594,34388364.40207197,606270.7425586713,33966412.53303143,685184.4561238277
18100,34347939.42748087,550682.8928216107,34381165.75767678,1300936.8976247928,34584057.23018128,213094.33485708176,34262234.78920135,299391.4285518569,34167893.788248815,336593.80870876927,34366478.44113392,591828.8433639714,34030557.68694503,565418.3801764385,34542760.52814262,167787.35028426594,34388364.40207197,606270.7425586713,33966412.53303143,685184.4561238277
18300,34347939.42748087,550682.8928216107,34381165.75767678,1300936.8976247928,34584059.29450441,213094.33485708176,34262349.180614084,299391.4285518569,34167893.788248815,336593.80870876927,34366478.44113392,591828.8433639714,34030557.68694503,565418.3801764385,34542760.52814262,167787.35028426594,34388364.40207197,606270.7425586713,33966412.53303143,685184.4561238277
18500,34347939.42748087,550682.8928216107,34381165.75767678,1300936.8976247928,34584059.29450441,213094.33485708176,34262349.180614084,299391.4285518569,34167893.788248815,336593.80870876927,34366478.44113392,591828.8433639714,34030557.68694503,565418.3801764385,34542760.52814262,167787.35028426594,34388364.40207197,606270.7425586713,33966412.53303143,685184.4561238277
18700,34347939.42748087,550682.8928216107,34381165.75767678,1300936.8976247928,34584059.29450441,213094.33485708176,34262349.180614084,299391.4285518569,34168025.23561486,336593.80870876927,34366478.44113392,591828.8433639714,34030557.68694503,565418.3801764385,34542760.52814262,167787.35028426594,34388364.40207197,606270.7425586713,33966817.77110784,685184.4561238277
18900,34347939.42748087,550682.8928216107,34381165.75767678,1300936.8976247928,34584059.29450441,213094.33485708176,34262349.180614084,299391.4285518569,34168025.23561486,336593.80870876927,34366478.44113392,591828.8433639714,34030557.68694503,565418.3801764385,34542760.52814262,167787.35028426594,34388364.40207197,606270.7425586713,33966817.77110784,685184.4561238277
19100,34347939.42748087,550682.8928216107,34381165.75767678,1300936.8976247928,34584059.29450441,213094.33485708176,34262349.180614084,299391.4285518569,34168025.23561486,336593.80870876927,34366478.44113392,591828.8433639714,34030557.68694503,565418.3801764385,34542760.52814262,167787.35028426594,34388364.40207197,606270.7425586713,33966817.77110784,685184.4561238277
19300,34347939.42748087,550682.8928216107,34381165.75767678,1300936.8976247928,34584059.29450441,213094.33485708176,34262349.180614084,299391.4285518569,34168025.23561486,336593.80870876927,34366478.44113392,591828.8433639714,34030557.68694503,565418.3801764385,34542760.52814262,167787.35028426594,34388364.40207197,606270.7425586713,33966817.77110784,685184.4561238277
19500,34347939.42748087,550682.8928216107,34381165.75767678,1300936.8976247928,34584059.29450441,213094.33485708176,34262349.180614084,299391.4285518569,34168025.23561486,336593.80870876927,34366478.44113392,591828.8433639714,34030557.68694503,565418.3801764385,34542760.52814262,167787.35028426594,34388364.40207197,606270.7425586713,33966817.77110784,685184.4561238277
19700,34347939.42748087,550682.8928216107,34381165.75767678,1300936.8976247928,34584059.29450441,213094.33485708176,34262349.180614084,299391.4285518569,34168025.23561486,336593.80870876927,34366478.44113392,591828.8433639714,34030557.68694503,565418.3801764385,34542760.52814262,167787.35028426594,34388364.40207197,606270.7425586713,33966817.77110784,685184.4561238277
19900,34347939.42748087,550682.8928216107,34381165.75767678,1300936.8976247928,34584059.29450441,213094.33485708176,34262349.180614084,299391.4285518569,34168025.23561486,336593.80870876927,34366478.44113392,591828.8433639714,34030557.68694503,565418.3801764385,34542760.52814262,167787.35028426594,34388364.40207197,606270.7425586713,33966817.77110784,685184.4561238277
20100,34347939.42748087,550682.8928216107,34381165.75767678,1300936.8976247928,34584059.29450441,213094.33485708176,34262349.180614084,299391.4285518569,34168025.23561486,336593.80870876927,34366478.44113392,591828.8433639714,34030726.54773692,565418.3801764385,34542760.52814262,167787.35028426594,34388364.40207197,606270.7425586713,33966817.77110784,685184.4561238277
20300,34347939.42748087,550682.8928216107,34381165.75767678,1300936.8976247928,34584059.29450441,213094.33485708176,34262349.180614084,299391.4285518569,34168025.23561486,336593.80870876927,34366478.44113392,591828.8433639714,34030726.54773692,565418.3801764385,34542760.52814262,167787.35028426594,34388364.40207197,606270.7425586713,33968335.31375606,685184.4561238277
20500,34348284.392961994,550682.8928216107,34381176.34160694,1300936.8976247928,34584059.29450441,213094.33485708176,34262349.180614084,299391.4285518569,34168025.23561486,336593.80870876927,34366478.44113392,591828.8433639714,34030726.54773692,565418.3801764385,34542760.52814262,167787.35028426594,34388364.40207197,606270.7425586713,33968335.31375606,685184.4561238277
20700,34348284.392961994,550682.8928216107,34381176.34160694,1300936.8976247928,34584059.29450441,213094.33485708176,34262349.180614084,299391.4285518569,34168025.23561486,336593.80870876927,34366478.44113392,591828.8433639714,34030726.54773692,565418.3801764385,34542760.52814262,167787.35028426594,34388364.40207197,606270.7425586713,33968335.31375606,685184.4561238277
20900,34348292.45752332,550682.8928216107,34381176.34160694,1300936.8976247928,34584059.29450441,213094.33485708176,34262349.180614084,299391.4285518569,34168025.23561486,336593.80870876927,34366478.44113392,591828.8433639714,34030998.527792595,565418.3801764385,34542760.52814262,167787.35028426594,34388364.40207197,606270.7425586713,33968335.31375606,685184.4561238277
21100,34348292.45752332,550682.8928216107,34381176.34160694,1300936.8976247928,34584059.29450441,213094.33485708176,34262349.180614084,299391.4285518569,34168025.23561486,336593.80870876927,34366478.44113392,591828.8433639714,34030998.527792595,565418.3801764385,34542760.52814262,167787.35028426594,34388364.40207197,606270.7425586713,33968335.31375606,685184.4561238277
21300,34348292.45752332,550682.8928216107,34381176.34160694,1300936.8976247928,34584059.29450441,213094.33485708176,34262349.180614084,299391.4285518569,34168025.23561486,336593.80870876927,34366478.44113392,591828.8433639714,34030998.527792595,565418.3801764385,34542775.490459405,167787.35028426594,34388364.40207197,606270.7425586713,33968335.31375606,685184.4561238277
21500,34348292.45752332,550682.8928216107,34381176.34160694,1300936.8976247928,34584059.29450441,213094.33485708176,34262349.180614084,299391.4285518569,34168025.23561486,336593.80870876927,34366478.44113392,591828.8433639714,34030998.527792595,565418.3801764385,34542775.490459405,167787.35028426594,34388364.40207197,606270.7425586713,33968335.31375606,685184.4561238277
21700,34348379.46209919,550682.8928216107,34381176.34160694,1300936.8976247928,34584059.29450441,213094.33485708176,34262349.180614084,299391.4285518569,34168270.65837708,336593.80870876927,34366478.44113392,591828.8433639714,34030998.527792595,565418.3801764385,34542775.490459405,167787.35028426594,34388364.40207197,606270.7425586713,33968335.31375606,685184.4561238277
21900,34348379.46209919,550682.8928216107,34381176.34160694,1300936.8976247928,34584059.29450441,213094.33485708176,34262349.180614084,299391.4285518569,34168270.65837708,336593.80870876927,34366478.44113392,591828.8433639714,34030998.527792595,565418.3801764385,34542775.490459405,167787.35028426594,34388364.40207197,606270.7425586713,33968335.31375606,685184.4561238277
22100,34348379.46209919,550682.8928216107,34381176.34160694,1300936.8976247928,34584059.29450441,213094.33485708176,34262349.180614084,299391.4285518569,34168270.65837708,336593.80870876927,34366478.44113392,591828.8433639714,34030998.527792595,565418.3801764385,34542775.490459405,167787.35028426594,34388364.40207197,606270.7425586713,33968337.62057471,685184.4561238277
22300,34348379.46209919,550682.8928216107,34381176.34160694,1300936.8976247928,34584059.29450441,213094.33485708176,34262349.180614084,299391.4285518569,34168270.65837708,336593.80870876927,34366478.44113392,591828.8433639714,34030998.527792595,565418.3801764385,34542775.490459405,167787.35028426594,34388364.40207197,606270.7425586713,33968337.62057471,685184.4561238277
22500,34348379.46209919,550682.8928216107,34381176.34160694,1300936.8976247928,34584059.29450441,213094.33485708176,34262349.180614084,299391.4285518569,34168270.65837708,336593.80870876927,34366478.44113392,591828.8433639714,34030998.527792595,565418.3801764385,34542775.490459405,167787.35028426594,34388364.40207197,606270.7425586713,33968337.62057471,685184.4561238277
22700,34348379.46209919,550682.8928216107,34381176.34160694,1300936.8976247928,34584059.29450441,213094.33485708176,34262349.180614084,299391.4285518569,34168270.65837708,336593.80870876927,34366478.44113392,591828.8433639714,34030998.527792595,565418.3801764385,34542775.490459405,167787.35028426594,34388364.40207197,606270.7425586713,33968337.62057471,685184.4561238277
22900,34348379.46209919,550682.8928216107,34381176.34160694,1300936.8976247928,34584059.29450441,213094.33485708176,34262668.81891791,299391.4285518569,34168270.65837708,336593.80870876927,34366478.44113392,591828.8433639714,34030998.527792595,565418.3801764385,34542775.490459405,167787.35028426594,34388364.40207197,606270.7425586713,33969225.21230837,685184.4561238277
23100,34348379.46209919,550682.8928216107,34381176.34160694,1300936.8976247928,34584059.29450441,213094.33485708176,34262668.81891791,299391.4285518569,34168270.65837708,336593.80870876927,34366478.44113392,591828.8433639714,34030998.527792595,565418.3801764385,34542882.468269154,167787.35028426594,34388364.40207197,606270.7425586713,33969225.21230837,685184.4561238277
23300,34348401.6225346,550682.8928216107,34381176.34160694,1300936.8976247928,34584059.29450441,213094.33485708176,34262668.81891791,299391.4285518569,34168270.65837708,336593.80870876927,34366478.44113392,591828.8433639714,34030998.527792595,565418.3801764385,34542882.468269154,167787.35028426594,34388364.40207197,606270.7425586713,33969225.21230837,685184.4561238277
23500,34348401.6225346,550682.8928216107,34381176.34160694,1300936.8976247928,34584059.29450441,213094.33485708176,34262668.81891791,299391.4285518569,34168270.65837708,336593.80870876927,34366478.44113392,591828.8433639714,34030998.527792595,565418.3801764385,34542882.468269154,167787.35028426594,34388364.40207197,606270.7425586713,33969225.21230837,685184.4561238277
23700,34348408.2350024,550682.8928216107,34381176.34160694,1300936.8976247928,34584059.29450441,213094.33485708176,34262668.81891791,299391.4285518569,34168270.65837708,336593.80870876927,34366478.44113392,591828.8433639714,34030998.527792595,565418.3801764385,34542882.468269154,167787.35028426594,34388364.40207197,606270.7425586713,33969225.21230837,685184.4561238277
23900,34348408.2350024,550682.8928216107,34381176.34160694,1300936.8976247928,34584059.29450441,213094.33485708176,34262668.81891791,299391.4285518569,34168270.65837708,336593.80870876927,34366478.44113392,591828.8433639714,34030998.527792595,565418.3801764385,34542882.468269154,167787.35028426594,34388364.40207197,606270.7425586713,33969225.21230837,685184.4561238277
24100,34348408.2350024,550682.8928216107,34381176.34160694,1300936.8976247928,34584059.29450441,213094.33485708176,34262668.81891791,299391.4285518569,34168270.9885954,336593.80870876927,34366478.44113392,591828.8433639714,34030998.527792595,565418.3801764385,34542882.468269154,167787.35028426594,34388364.40207197,606270.7425586713,33972401.98416347,685184.4561238277
24300,34348408.2350024,550682.8928216107,34381176.34160694,1300936.8976247928,34584059.29450441,213094.33485708176,34262668.81891791,299391.4285518569,34168270.9885954,336593.80870876927,34366478.44113392,591828.8433639714,34030998.527792595,565418.3801764385,34542882.468269154,167787.35028426594,34388364.40207197,606270.7425586713,33972401.98416347,685184.4561238277
24500,34348408.2350024,550682.8928216107,34381176.34160694,1300936.8976247928,34584059.29450441,213094.33485708176,34262668.81891791,299391.4285518569,34168270.9885954,336593.80870876927,34366478.44113392,591828.8433639714,34030998.527792595,565418.3801764385,34542882.468269154,167787.35028426594,34388364.40207197,606270.7425586713,33972401.98416347,685184.4561238277
24700,34348408.2350024,550682.8928216107,34381176.34160694,1300936.8976247928,34584059.29450441,213094.33485708176,34262668.81891791,299391.4285518569,34171418.41825006,336593.80870876927,34366478.44113392,591828.8433639714,34030998.527792595,565418.3801764385,34542882.468269154,167787.35028426594,34388364.40207197,606270.7425586713,33972401.98416347,685184.4561238277
24900,34348408.2350024,550682.8928216107,34381176.34160694,1300936.8976247928,34584059.29450441,213094.33485708176,34262668.81891791,299391.4285518569,34171418.41825006,336593.80870876927,34366478.44113392,591828.8433639714,34030998.527792595,565418.3801764385,34542882.468269154,167787.35028426594,34388364.40207197,606270.7425586713,33972401.98416347,685184.4561238277
25100,34348408.2350024,550682.8928216107,34381305.583599344,1300936.8976247928,34584059.29450441,213094.33485708176,34262668.81891791,299391.4285518569,34171418.41825006,336593.80870876927,34366478.44113392,591828.8433639714,34030999.5449123,565418.3801764385,34542882.468269154,167787.35028426594,34388364.40207197,606270.7425586713,33972401.98416347,685184.4561238277
25300,34348408.2350024,550682.8928216107,34381305.583599344,1300936.8976247928,34584059.29450441,213094.33485708176,34262668.81891791,299391.4285518569,34171418.41825006,336593.80870876927,34366478.44113392,591828.8433639714,34030999.5449123,565418.3801764385,34542882.468269154,167787.35028426594,34388364.40207197,606270.7425586713,33972401.98416347,685184.4561238277
25500,34348408.2350024,550682.8928216107,34381305.583599344,1300936.8976247928,34584059.29450441,213094.33485708176,34262668.81891791,299391.4285518569,34171418.41825006,336593.80870876927,34366478.44113392,591828.8433639714,34030999.5449123,565418.3801764385,34542882.468269154,167787.35028426594,34388364.40207197,606270.7425586713,33972401.98416347,685184.4561238277
25700,34348408.2350024,550682.8928216107,34381305.583599344,1300936.8976247928,34584059.29450441,213094.33485708176,34262668.81891791,299391.4285518569,34171418.41825006,336593.80870876927,34366478.44113392,591828.8433639714,34030999.5449123,565418.3801764385,34542882.468269154,167787.35028426594,34388364.40207197,606270.7425586713,33972401.98416347,685184.4561238277
25900,34348408.2350024,550682.8928216107,34381312.19606714,1300936.8976247928,34584059.29450441,213094.33485708176,34262668.81891791,299391.4285518569,34171418.41825006,336593.80870876927,34366478.44113392,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972401.98416347,685184.4561238277
26100,34348408.2350024,550682.8928216107,34381312.19606714,1300936.8976247928,34584059.29450441,213094.33485708176,34262668.81891791,299391.4285518569,34171418.41825006,336593.80870876927,34366478.44113392,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972401.98416347,685184.4561238277
26300,34348408.2350024,550682.8928216107,34381312.19606714,1300936.8976247928,34584078.735023506,213094.33485708176,34262668.81891791,299391.4285518569,34171418.41825006,336593.80870876927,34366478.44113392,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972401.98416347,685184.4561238277
26500,34348408.2350024,550682.8928216107,34381312.19606714,1300936.8976247928,34584078.735023506,213094.33485708176,34262668.81891791,299391.4285518569,34171418.41825006,336593.80870876927,34366478.44113392,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972401.98416347,685184.4561238277
26700,34348408.2350024,550682.8928216107,34381312.19606714,1300936.8976247928,34584132.11698015,213094.33485708176,34262668.81891791,299391.4285518569,34171418.41825006,336593.80870876927,34366478.44113392,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972401.98416347,685184.4561238277
26900,34348408.2350024,550682.8928216107,34381312.19606714,1300936.8976247928,34584132.11698015,213094.33485708176,34262668.81891791,299391.4285518569,34171418.41825006,336593.80870876927,34366478.44113392,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972401.98416347,685184.4561238277
27100,34348408.2350024,550682.8928216107,34381312.19606714,1300936.8976247928,34584132.11698015,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.44113392,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972678.30972984,685184.4561238277
27300,34348408.2350024,550682.8928216107,34381312.19606714,1300936.8976247928,34584132.11698015,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.44113392,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972678.30972984,685184.4561238277
27500,34348408.2350024,550682.8928216107,34381312.19606714,1300936.8976247928,34584132.11698015,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.44113392,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972678.30972984,685184.4561238277
27700,34348408.2350024,550682.8928216107,34381416.60191321,1300936.8976247928,34584132.11698015,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.44113392,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972678.30972984,685184.4561238277
27900,34348408.2350024,550682.8928216107,34381416.60191321,1300936.8976247928,34584132.11698015,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.44113392,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972678.30972984,685184.4561238277
28100,34348408.2350024,550682.8928216107,34381416.60191321,1300936.8976247928,34584132.11698015,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.44113392,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972678.30972984,685184.4561238277
28300,34348408.2350024,550682.8928216107,34381416.60191321,1300936.8976247928,34584132.11698015,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.44113392,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972678.30972984,685184.4561238277
28500,34348408.2350024,550682.8928216107,34381419.65838772,1300936.8976247928,34584132.11698015,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.44113392,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972678.30972984,685184.4561238277
28700,34348408.2350024,550682.8928216107,34381419.65838772,1300936.8976247928,34584132.11698015,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.44113392,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972678.30972984,685184.4561238277
28900,34348408.2350024,550682.8928216107,34381419.65838772,1300936.8976247928,34584132.11698015,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.44113392,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972678.30972984,685184.4561238277
29100,34348408.2350024,550682.8928216107,34381421.722710855,1300936.8976247928,34584132.11698015,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.44113392,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972678.30972984,685184.4561238277
29300,34348408.2350024,550682.8928216107,34381421.722710855,1300936.8976247928,34584132.11698015,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.44113392,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972678.30972984,685184.4561238277
29500,34348408.2350024,550682.8928216107,34381421.722710855,1300936.8976247928,34584132.11698015,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.44113392,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972678.30972984,685184.4561238277
29700,34348408.2350024,550682.8928216107,34381421.722710855,1300936.8976247928,34584132.11698015,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.44113392,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972678.30972984,685184.4561238277
29900,34348408.2350024,550682.8928216107,34381421.722710855,1300936.8976247928,34584132.11698015,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.44113392,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972678.30972984,685184.4561238277
30100,34348408.2350024,550682.8928216107,34381421.722710855,1300936.8976247928,34584132.11698015,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.44113392,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972678.30972984,685184.4561238277
30300,34348408.2350024,550682.8928216107,34381421.722710855,1300936.8976247928,34584132.11698015,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.44113392,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972678.30972984,685184.4561238277
30500,34348408.2350024,550682.8928216107,34381421.722710855,1300936.8976247928,34584132.11698015,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.44113392,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972678.30972984,685184.4561238277
30700,34348408.2350024,550682.8928216107,34381421.722710855,1300936.8976247928,34584132.11698015,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.44113392,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972678.30972984,685184.4561238277
30900,34348408.2350024,550682.8928216107,34381421.722710855,1300936.8976247928,34584132.11698015,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.44113392,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972678.30972984,685184.4561238277
31100,34348408.2350024,550682.8928216107,34381421.722710855,1300936.8976247928,34584132.11698015,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972678.30972984,685184.4561238277
31300,34348408.2350024,550682.8928216107,34381421.722710855,1300936.8976247928,34584132.11698015,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972678.30972984,685184.4561238277
31500,34348408.2350024,550682.8928216107,34381421.722710855,1300936.8976247928,34584132.11698015,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972678.30972984,685184.4561238277
31700,34348408.2350024,550682.8928216107,34381421.722710855,1300936.8976247928,34584132.11698015,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972678.30972984,685184.4561238277
31900,34348408.2350024,550682.8928216107,34381421.722710855,1300936.8976247928,34584132.11698015,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972678.30972984,685184.4561238277
32100,34348408.2350024,550682.8928216107,34381421.722710855,1300936.8976247928,34584132.11698015,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972678.30972984,685184.4561238277
32300,34348408.2350024,550682.8928216107,34381421.722710855,1300936.8976247928,34584132.11698015,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972678.30972984,685184.4561238277
32500,34348408.2350024,550682.8928216107,34381421.722710855,1300936.8976247928,34584132.11698015,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972678.30972984,685184.4561238277
32700,34348408.2350024,550682.8928216107,34381421.722710855,1300936.8976247928,34584132.11698015,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972678.30972984,685184.4561238277
32900,34348408.2350024,550682.8928216107,34381421.722710855,1300936.8976247928,34584132.11698015,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972678.30972984,685184.4561238277
33100,34348408.2350024,550682.8928216107,34381421.722710855,1300936.8976247928,34584132.11698015,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972678.30972984,685184.4561238277
33300,34348408.2350024,550682.8928216107,34381421.722710855,1300936.8976247928,34584132.11698015,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972678.30972984,685184.4561238277
33500,34348408.2350024,550682.8928216107,34381421.722710855,1300936.8976247928,34584212.584681354,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972678.30972984,685184.4561238277
33700,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34584212.584681354,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972678.30972984,685184.4561238277
33900,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34584212.584681354,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972678.30972984,685184.4561238277
34100,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34584212.584681354,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972678.30972984,685184.4561238277
34300,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34584361.29784864,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972678.30972984,685184.4561238277
34500,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34584361.29784864,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972678.30972984,685184.4561238277
34700,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34585261.93445587,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972678.30972984,685184.4561238277
34900,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34585261.93445587,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972678.30972984,685184.4561238277
35100,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34585261.93445587,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972678.30972984,685184.4561238277
35300,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34585261.93445587,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972678.30972984,685184.4561238277
35500,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34585261.93445587,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972678.30972984,685184.4561238277
35700,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34585261.93445587,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972678.30972984,685184.4561238277
35900,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34585261.93445587,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972678.30972984,685184.4561238277
36100,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34585261.93445587,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972678.30972984,685184.4561238277
36300,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34585261.93445587,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972678.30972984,685184.4561238277
36500,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34585261.93445587,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972678.30972984,685184.4561238277
36700,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34585261.93445587,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972678.30972984,685184.4561238277
36900,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34585261.93445587,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972678.30972984,685184.4561238277
37100,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34585261.93445587,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972678.30972984,685184.4561238277
37300,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34585261.93445587,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388364.40207197,606270.7425586713,33972678.30972984,685184.4561238277
37500,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34585261.93445587,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34030999.5449123,565418.3801764385,34543343.71744271,167787.35028426594,34388410.60750442,606270.7425586713,33972678.30972984,685184.4561238277
37700,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34585261.93445587,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34031507.21892997,565418.3801764385,34543343.71744271,167787.35028426594,34388410.60750442,606270.7425586713,33972678.30972984,685184.4561238277
37900,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34585261.93445587,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34031507.21892997,565418.3801764385,34543343.71744271,167787.35028426594,34388410.60750442,606270.7425586713,33972678.30972984,685184.4561238277
38100,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34585261.93445587,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34031507.21892997,565418.3801764385,34543343.71744271,167787.35028426594,34388410.60750442,606270.7425586713,33972678.30972984,685184.4561238277
38300,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34585261.93445587,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34031507.21892997,565418.3801764385,34543343.71744271,167787.35028426594,34388410.60750442,606270.7425586713,33972678.30972984,685184.4561238277
38500,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34585261.93445587,213094.33485708176,34263748.69958019,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34031507.21892997,565418.3801764385,34543343.71744271,167787.35028426594,34388410.60750442,606270.7425586713,33972678.30972984,685184.4561238277
38700,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34585261.93445587,213094.33485708176,34264052.55018336,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34031507.21892997,565418.3801764385,34543343.71744271,167787.35028426594,34388410.60750442,606270.7425586713,33972678.30972984,685184.4561238277
38900,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34585261.93445587,213094.33485708176,34264052.55018336,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34031507.21892997,565418.3801764385,34543343.71744271,167787.35028426594,34388410.60750442,606270.7425586713,33972678.30972984,685184.4561238277
39100,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34585261.93445587,213094.33485708176,34264052.55018336,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34031507.21892997,565418.3801764385,34543343.71744271,167787.35028426594,34388410.60750442,606270.7425586713,33972678.30972984,685184.4561238277
39300,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34585261.93445587,213094.33485708176,34264052.55018336,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34031507.21892997,565418.3801764385,34543343.71744271,167787.35028426594,34388410.60750442,606270.7425586713,33972678.30972984,685184.4561238277
39500,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34585261.93445587,213094.33485708176,34264052.55018336,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34031507.21892997,565418.3801764385,34543343.71744271,167787.35028426594,34388410.60750442,606270.7425586713,33972678.30972984,685184.4561238277
39700,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34585261.93445587,213094.33485708176,34264052.55018336,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34031507.21892997,565418.3801764385,34543343.71744271,167787.35028426594,34388410.60750442,606270.7425586713,33972678.30972984,685184.4561238277
39900,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34585261.93445587,213094.33485708176,34264052.55018336,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34031512.77155958,565418.3801764385,34543343.71744271,167787.35028426594,34388410.60750442,606270.7425586713,33972678.30972984,685184.4561238277
40100,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34585261.93445587,213094.33485708176,34264052.55018336,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34031512.77155958,565418.3801764385,34543343.71744271,167787.35028426594,34388410.60750442,606270.7425586713,33972678.30972984,685184.4561238277
40300,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34585261.93445587,213094.33485708176,34264052.55018336,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34031512.77155958,565418.3801764385,34543343.71744271,167787.35028426594,34388410.60750442,606270.7425586713,33972678.30972984,685184.4561238277
40500,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34585261.93445587,213094.33485708176,34264052.55018336,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34031512.77155958,565418.3801764385,34543343.71744271,167787.35028426594,34388410.60750442,606270.7425586713,33972678.30972984,685184.4561238277
40700,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34585261.93445587,213094.33485708176,34264052.55018336,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34031512.77155958,565418.3801764385,34543343.71744271,167787.35028426594,34388410.60750442,606270.7425586713,33972678.30972984,685184.4561238277
40900,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34585261.93445587,213094.33485708176,34264052.55018336,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34031512.77155958,565418.3801764385,34543343.71744271,167787.35028426594,34388410.60750442,606270.7425586713,33972678.30972984,685184.4561238277
41100,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34585261.93445587,213094.33485708176,34264052.55018336,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34031512.77155958,565418.3801764385,34543343.71744271,167787.35028426594,34388410.60750442,606270.7425586713,33972678.30972984,685184.4561238277
41300,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34585261.93445587,213094.33485708176,34264052.55018336,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34031512.77155958,565418.3801764385,34543343.71744271,167787.35028426594,34388410.60750442,606270.7425586713,33972678.30972984,685184.4561238277
41500,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34585261.93445587,213094.33485708176,34264052.55018336,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34031512.77155958,565418.3801764385,34543343.71744271,167787.35028426594,34388410.60750442,606270.7425586713,33972678.30972984,685184.4561238277
41700,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34585261.93445587,213094.33485708176,34264052.55018336,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34031512.77155958,565418.3801764385,34543343.71744271,167787.35028426594,34388410.60750442,606270.7425586713,33972678.30972984,685184.4561238277
41900,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34585261.93445587,213094.33485708176,34264052.55018336,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34031512.77155958,565418.3801764385,34543343.71744271,167787.35028426594,34388410.60750442,606270.7425586713,33972678.30972984,685184.4561238277
42100,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34585261.93445587,213094.33485708176,34264052.55018336,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34031512.77155958,565418.3801764385,34543343.71744271,167787.35028426594,34388410.60750442,606270.7425586713,33972678.30972984,685184.4561238277
42300,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34585261.93445587,213094.33485708176,34264052.55018336,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34031512.77155958,565418.3801764385,34543343.71744271,167787.35028426594,34388410.60750442,606270.7425586713,33972678.30972984,685184.4561238277
42500,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34585261.93445587,213094.33485708176,34264052.55018336,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34031512.77155958,565418.3801764385,34543343.71744271,167787.35028426594,34388410.60750442,606270.7425586713,33972678.30972984,685184.4561238277
42700,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34585261.93445587,213094.33485708176,34264052.55018336,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34031512.77155958,565418.3801764385,34543343.71744271,167787.35028426594,34388410.60750442,606270.7425586713,33972678.30972984,685184.4561238277
42900,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34585261.93445587,213094.33485708176,34264052.55018336,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34031512.77155958,565418.3801764385,34543343.71744271,167787.35028426594,34388410.60750442,606270.7425586713,33972678.30972984,685184.4561238277
43100,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34585261.93445587,213094.33485708176,34264052.55018336,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34031512.77155958,565418.3801764385,34543408.66069856,167787.35028426594,34388410.60750442,606270.7425586713,33972678.30972984,685184.4561238277
43300,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34585261.93445587,213094.33485708176,34264052.55018336,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34031512.77155958,565418.3801764385,34543408.66069856,167787.35028426594,34388410.60750442,606270.7425586713,33972678.30972984,685184.4561238277
43500,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34585261.93445587,213094.33485708176,34264052.55018336,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34031512.77155958,565418.3801764385,34543408.66069856,167787.35028426594,34388410.60750442,606270.7425586713,33972678.30972984,685184.4561238277
43700,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34585261.93445587,213094.33485708176,34264052.55018336,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34031512.77155958,565418.3801764385,34543408.66069856,167787.35028426594,34388410.60750442,606270.7425586713,33972678.30972984,685184.4561238277
43900,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34585261.93445587,213094.33485708176,34264052.55018336,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34031512.77155958,565418.3801764385,34543408.66069856,167787.35028426594,34388410.60750442,606270.7425586713,33972678.30972984,685184.4561238277
44100,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34585261.93445587,213094.33485708176,34264052.55018336,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34031512.77155958,565418.3801764385,34543408.66069856,167787.35028426594,34388410.60750442,606270.7425586713,33972678.30972984,685184.4561238277
44300,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34585261.93445587,213094.33485708176,34264052.55018336,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34031512.77155958,565418.3801764385,34543408.66069856,167787.35028426594,34388410.60750442,606270.7425586713,33972678.30972984,685184.4561238277
44500,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34585261.93445587,213094.33485708176,34264052.55018336,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34031512.77155958,565418.3801764385,34543408.66069856,167787.35028426594,34388410.60750442,606270.7425586713,33972678.30972984,685184.4561238277
44700,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34585261.93445587,213094.33485708176,34264052.55018336,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34031512.77155958,565418.3801764385,34543408.66069856,167787.35028426594,34388410.60750442,606270.7425586713,33972678.30972984,685184.4561238277
44900,34348408.2350024,550682.8928216107,34381709.63051353,1300936.8976247928,34585261.93445587,213094.33485708176,34264052.55018336,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34031512.77155958,565418.3801764385,34543408.66069856,167787.35028426594,34388410.60750442,606270.7425586713,33972678.30972984,685184.4561238277
45100,34348408.2350024,550682.8928216107,34381876.72150022,1300936.8976247928,34585261.93445587,213094.33485708176,34264052.55018336,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34031512.77155958,565418.3801764385,34543408.66069856,167787.35028426594,34388410.60750442,606270.7425586713,33972678.30972984,685184.4561238277
45300,34348408.2350024,550682.8928216107,34381876.72150022,1300936.8976247928,34585261.93445587,213094.33485708176,34264052.55018336,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34031512.77155958,565418.3801764385,34543429.87373424,167787.35028426594,34388410.60750442,606270.7425586713,33972678.30972984,685184.4561238277
45500,34348408.2350024,550682.8928216107,34381876.72150022,1300936.8976247928,34585261.93445587,213094.33485708176,34264052.55018336,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34031512.77155958,565418.3801764385,34543429.87373424,167787.35028426594,34388410.60750442,606270.7425586713,33972678.30972984,685184.4561238277
45700,34348408.2350024,550682.8928216107,34381876.72150022,1300936.8976247928,34585261.93445587,213094.33485708176,34264052.55018336,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34031512.77155958,565418.3801764385,34543429.87373424,167787.35028426594,34388410.60750442,606270.7425586713,33972678.30972984,685184.4561238277
45900,34348408.2350024,550682.8928216107,34381876.72150022,1300936.8976247928,34585261.93445587,213094.33485708176,34264052.55018336,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34031512.77155958,565418.3801764385,34543429.87373424,167787.35028426594,34388410.60750442,606270.7425586713,33972678.30972984,685184.4561238277
46100,34348408.2350024,550682.8928216107,34381876.72150022,1300936.8976247928,34585261.93445587,213094.33485708176,34264052.55018336,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34031512.77155958,565418.3801764385,34543429.87373424,167787.35028426594,34388410.60750442,606270.7425586713,33972678.30972984,685184.4561238277
46300,34348408.2350024,550682.8928216107,34381876.72150022,1300936.8976247928,34585261.93445587,213094.33485708176,34264052.55018336,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34031512.77155958,565418.3801764385,34543429.87373424,167787.35028426594,34388410.60750442,606270.7425586713,33972678.30972984,685184.4561238277
46500,34348408.2350024,550682.8928216107,34381876.72150022,1300936.8976247928,34585261.93445587,213094.33485708176,34264052.55018336,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34031512.77155958,565418.3801764385,34543429.87373424,167787.35028426594,34388410.60750442,606270.7425586713,33972678.30972984,685184.4561238277
46700,34348408.2350024,550682.8928216107,34381876.72150022,1300936.8976247928,34585261.93445587,213094.33485708176,34264052.55018336,299391.4285518569,34171418.41825006,336593.80870876927,34366478.66473886,591828.8433639714,34031512.77155958,565418.3801764385,34543429.87373424,167787.35028426594,34388410.60750442,606270.7425586713,33972678.30972984,685184.4561238277
46900,34348408.2350024,550682.8928216107,34381876.72150022,1300936.8976247928,34585261.93445587,213094.33485708176,34264052.55018336,299391.4285518569,34171420.70511588,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543429.87373424,167787.35028426594,34388410.60750442,606270.7425586713,33972678.30972984,685184.4561238277
47100,34348408.2350024,550682.8928216107,34381876.72150022,1300936.8976247928,34585261.93445587,213094.33485708176,34264052.55018336,299391.4285518569,34171420.70511588,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543429.87373424,167787.35028426594,34388410.60750442,606270.7425586713,33972678.30972984,685184.4561238277
47300,34348408.2350024,550682.8928216107,34381876.72150022,1300936.8976247928,34585261.93445587,213094.33485708176,34264052.55018336,299391.4285518569,34171420.70511588,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543429.87373424,167787.35028426594,34388410.60750442,606270.7425586713,33972678.30972984,685184.4561238277
47500,34348408.2350024,550682.8928216107,34381876.72150022,1300936.8976247928,34585261.93445587,213094.33485708176,34264052.55018336,299391.4285518569,34171420.70511588,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543429.87373424,167787.35028426594,34396899.329535805,606270.7425586713,33972678.30972984,685184.4561238277
47700,34348408.2350024,550682.8928216107,34381876.72150022,1300936.8976247928,34585261.93445587,213094.33485708176,34264052.55018336,299391.4285518569,34171420.70511588,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543429.87373424,167787.35028426594,34396899.329535805,606270.7425586713,33972678.30972984,685184.4561238277
47900,34348408.2350024,550682.8928216107,34381876.72150022,1300936.8976247928,34585261.93445587,213094.33485708176,34264059.16265115,299391.4285518569,34171420.70511588,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543429.87373424,167787.35028426594,34396899.329535805,606270.7425586713,33972678.30972984,685184.4561238277
48100,34348408.2350024,550682.8928216107,34381876.72150022,1300936.8976247928,34585261.93445587,213094.33485708176,34264059.16265115,299391.4285518569,34171420.70511588,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543429.87373424,167787.35028426594,34396899.329535805,606270.7425586713,33972678.30972984,685184.4561238277
48300,34348408.2350024,550682.8928216107,34381876.72150022,1300936.8976247928,34585261.93445587,213094.33485708176,34264059.16265115,299391.4285518569,34171420.70511588,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543429.87373424,167787.35028426594,34396899.329535805,606270.7425586713,33972678.30972984,685184.4561238277
48500,34348408.2350024,550682.8928216107,34381876.72150022,1300936.8976247928,34585261.93445587,213094.33485708176,34264059.16265115,299391.4285518569,34171420.70511588,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543429.87373424,167787.35028426594,34396899.329535805,606270.7425586713,33972678.30972984,685184.4561238277
48700,34348408.2350024,550682.8928216107,34381876.72150022,1300936.8976247928,34585261.93445587,213094.33485708176,34264059.16265115,299391.4285518569,34171420.70511588,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543429.87373424,167787.35028426594,34396899.329535805,606270.7425586713,33972678.30972984,685184.4561238277
48900,34348408.2350024,550682.8928216107,34381876.72150022,1300936.8976247928,34585261.93445587,213094.33485708176,34264059.16265115,299391.4285518569,34171420.70511588,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543429.87373424,167787.35028426594,34396899.329535805,606270.7425586713,33972678.30972984,685184.4561238277
49100,34348408.2350024,550682.8928216107,34381876.72150022,1300936.8976247928,34585261.93445587,213094.33485708176,34264059.16265115,299391.4285518569,34171420.70511588,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543429.87373424,167787.35028426594,34396899.329535805,606270.7425586713,33972678.30972984,685184.4561238277
49300,34348408.2350024,550682.8928216107,34381876.72150022,1300936.8976247928,34585261.93445587,213094.33485708176,34264059.16265115,299391.4285518569,34171420.70511588,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543429.87373424,167787.35028426594,34396899.329535805,606270.7425586713,33972678.30972984,685184.4561238277
49500,34348408.2350024,550682.8928216107,34381876.72150022,1300936.8976247928,34585261.93445587,213094.33485708176,34264059.16265115,299391.4285518569,34171420.70511588,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543429.87373424,167787.35028426594,34396899.329535805,606270.7425586713,33972678.30972984,685184.4561238277
49700,34348408.2350024,550682.8928216107,34381876.72150022,1300936.8976247928,34585261.93445587,213094.33485708176,34264059.16265115,299391.4285518569,34171420.70511588,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543429.87373424,167787.35028426594,34396899.329535805,606270.7425586713,33972678.30972984,685184.4561238277
49900,34348408.2350024,550682.8928216107,34381876.72150022,1300936.8976247928,34585261.93445587,213094.33485708176,34264059.16265115,299391.4285518569,34171420.70511588,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543429.87373424,167787.35028426594,34396899.329535805,606270.7425586713,33972678.30972984,685184.4561238277
50100,34348408.2350024,550682.8928216107,34381876.72150022,1300936.8976247928,34585261.93445587,213094.33485708176,34264059.16265115,299391.4285518569,34171420.70511588,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543429.87373424,167787.35028426594,34396899.329535805,606270.7425586713,33972678.30972984,685184.4561238277
50300,34348408.2350024,550682.8928216107,34381876.72150022,1300936.8976247928,34585261.93445587,213094.33485708176,34264059.16265115,299391.4285518569,34171420.70511588,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543429.87373424,167787.35028426594,34396899.329535805,606270.7425586713,33972678.30972984,685184.4561238277
50500,34348408.2350024,550682.8928216107,34381876.72150022,1300936.8976247928,34585261.93445587,213094.33485708176,34264059.16265115,299391.4285518569,34171420.70511588,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543429.87373424,167787.35028426594,34396899.329535805,606270.7425586713,33972746.241792135,685184.4561238277
50700,34348408.2350024,550682.8928216107,34381876.72150022,1300936.8976247928,34585261.93445587,213094.33485708176,34264059.16265115,299391.4285518569,34171420.70511588,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543429.87373424,167787.35028426594,34396899.329535805,606270.7425586713,33972746.241792135,685184.4561238277
50900,34348408.2350024,550682.8928216107,34382991.16778936,1300936.8976247928,34585261.93445587,213094.33485708176,34264059.16265115,299391.4285518569,34171420.70511588,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543429.87373424,167787.35028426594,34396899.329535805,606270.7425586713,33972746.241792135,685184.4561238277
51100,34348408.2350024,550682.8928216107,34382991.16778936,1300936.8976247928,34585261.93445587,213094.33485708176,34264059.16265115,299391.4285518569,34171420.70511588,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543429.87373424,167787.35028426594,34396899.329535805,606270.7425586713,33972746.241792135,685184.4561238277
51300,34348408.2350024,550682.8928216107,34382991.16778936,1300936.8976247928,34585261.93445587,213094.33485708176,34264059.16265115,299391.4285518569,34171420.70511588,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543429.87373424,167787.35028426594,34396899.329535805,606270.7425586713,33972746.241792135,685184.4561238277
51500,34348408.2350024,550682.8928216107,34382991.16778936,1300936.8976247928,34585261.93445587,213094.33485708176,34264059.16265115,299391.4285518569,34171420.70511588,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543429.87373424,167787.35028426594,34396899.329535805,606270.7425586713,33972746.241792135,685184.4561238277
51700,34348408.2350024,550682.8928216107,34382991.16778936,1300936.8976247928,34585261.93445587,213094.33485708176,34264059.16265115,299391.4285518569,34171420.70511588,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543429.87373424,167787.35028426594,34396899.329535805,606270.7425586713,33972746.241792135,685184.4561238277
51900,34348408.2350024,550682.8928216107,34382991.16778936,1300936.8976247928,34585261.93445587,213094.33485708176,34264059.16265115,299391.4285518569,34171420.70511588,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543429.87373424,167787.35028426594,34396899.329535805,606270.7425586713,33972746.241792135,685184.4561238277
52100,34348408.2350024,550682.8928216107,34382991.16778936,1300936.8976247928,34585261.93445587,213094.33485708176,34264059.16265115,299391.4285518569,34171420.70511588,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543429.87373424,167787.35028426594,34396899.329535805,606270.7425586713,33972746.241792135,685184.4561238277
52300,34348408.2350024,550682.8928216107,34382991.16778936,1300936.8976247928,34585261.93445587,213094.33485708176,34264059.16265115,299391.4285518569,34171420.70511588,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543429.87373424,167787.35028426594,34397150.54322895,606270.7425586713,33972746.241792135,685184.4561238277
52500,34348408.2350024,550682.8928216107,34382991.16778936,1300936.8976247928,34585261.93445587,213094.33485708176,34264059.16265115,299391.4285518569,34171420.70511588,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543429.87373424,167787.35028426594,34397150.54322895,606270.7425586713,33972746.241792135,685184.4561238277
52700,34348408.2350024,550682.8928216107,34382991.16778936,1300936.8976247928,34585261.93445587,213094.33485708176,34264059.16265115,299391.4285518569,34171420.70511588,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543429.87373424,167787.35028426594,34397150.54322895,606270.7425586713,33972746.241792135,685184.4561238277
52900,34348408.2350024,550682.8928216107,34382991.16778936,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171420.70511588,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543429.87373424,167787.35028426594,34397150.54322895,606270.7425586713,33972746.241792135,685184.4561238277
53100,34348408.2350024,550682.8928216107,34382991.16778936,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171420.70511588,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543429.87373424,167787.35028426594,34397150.54322895,606270.7425586713,33972746.241792135,685184.4561238277
53300,34348408.2350024,550682.8928216107,34382991.16778936,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171420.70511588,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543429.87373424,167787.35028426594,34397150.54322895,606270.7425586713,33972746.241792135,685184.4561238277
53500,34348408.2350024,550682.8928216107,34382991.16778936,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171420.70511588,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543429.87373424,167787.35028426594,34397150.54322895,606270.7425586713,33972746.241792135,685184.4561238277
53700,34348408.2350024,550682.8928216107,34382991.16778936,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171420.70511588,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543429.87373424,167787.35028426594,34397150.54322895,606270.7425586713,33972746.241792135,685184.4561238277
53900,34348408.2350024,550682.8928216107,34382991.16778936,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171420.70511588,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543429.87373424,167787.35028426594,34397150.54322895,606270.7425586713,33972746.241792135,685184.4561238277
54100,34348408.2350024,550682.8928216107,34382991.16778936,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171420.70511588,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543429.87373424,167787.35028426594,34397150.54322895,606270.7425586713,33972746.241792135,685184.4561238277
54300,34348408.2350024,550682.8928216107,34382991.16778936,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171420.70511588,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543429.87373424,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
54500,34348408.2350024,550682.8928216107,34382991.16778936,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171420.70511588,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543429.87373424,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
54700,34348408.2350024,550682.8928216107,34382991.16778936,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171420.70511588,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543429.87373424,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
54900,34348408.2350024,550682.8928216107,34382991.16778936,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171420.70511588,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543429.87373424,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
55100,34348408.2350024,550682.8928216107,34382991.16778936,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171420.70511588,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543429.87373424,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
55300,34348408.2350024,550682.8928216107,34382991.16778936,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171420.70511588,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
55500,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171420.70511588,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
55700,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171420.70511588,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
55900,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171420.70511588,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
56100,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171420.70511588,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
56300,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171420.70511588,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
56500,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171420.70511588,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
56700,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171420.70511588,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
56900,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171420.70511588,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
57100,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171420.70511588,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
57300,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171420.70511588,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
57500,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
57700,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
57900,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
58100,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
58300,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
58500,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
58700,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
58900,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
59100,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
59300,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
59500,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
59700,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
59900,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
60100,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
60300,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
60500,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
60700,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
60900,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
61100,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
61300,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
61500,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
61700,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
61900,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
62100,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
62300,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
62500,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
62700,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
62900,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031514.24913616,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
63100,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031656.87298873,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
63300,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031656.87298873,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
63500,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031656.87298873,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
63700,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031656.87298873,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
63900,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031656.87298873,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
64100,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031656.87298873,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
64300,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031656.87298873,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
64500,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031656.87298873,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
64700,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031656.87298873,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
64900,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031656.87298873,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
65100,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031656.87298873,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
65300,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031656.87298873,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
65500,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031656.87298873,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
65700,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031656.87298873,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
65900,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031656.87298873,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
66100,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031656.87298873,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
66300,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031656.87298873,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
66500,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031656.87298873,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
66700,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031656.87298873,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
66900,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031656.87298873,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
67100,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031656.87298873,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
67300,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031656.87298873,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
67500,34348408.2350024,550682.8928216107,34390170.91882292,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031656.87298873,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
67700,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031656.87298873,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
67900,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031656.87298873,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
68100,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031656.87298873,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
68300,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031656.87298873,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
68500,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031656.87298873,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
68700,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031656.87298873,565418.3801764385,34543437.02322634,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
68900,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031656.87298873,565418.3801764385,34543498.434511274,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
69100,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031656.87298873,565418.3801764385,34543498.434511274,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
69300,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031656.87298873,565418.3801764385,34543498.434511274,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
69500,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031656.87298873,565418.3801764385,34543498.434511274,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
69700,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031656.87298873,565418.3801764385,34543498.434511274,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
69900,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031656.87298873,565418.3801764385,34543498.434511274,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
70100,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031656.87298873,565418.3801764385,34543498.434511274,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
70300,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031656.87298873,565418.3801764385,34543498.434511274,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
70500,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366478.66473886,591828.8433639714,34031656.87298873,565418.3801764385,34543498.434511274,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
70700,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031656.87298873,565418.3801764385,34543498.434511274,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
70900,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031656.87298873,565418.3801764385,34543498.434511274,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
71100,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031656.87298873,565418.3801764385,34543498.434511274,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
71300,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031656.87298873,565418.3801764385,34543498.434511274,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
71500,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031656.87298873,565418.3801764385,34543498.434511274,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
71700,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031656.87298873,565418.3801764385,34543498.434511274,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
71900,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031656.87298873,565418.3801764385,34543498.434511274,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
72100,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031656.87298873,565418.3801764385,34543498.434511274,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
72300,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031656.87298873,565418.3801764385,34543498.434511274,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
72500,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34591067.84427251,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031656.87298873,565418.3801764385,34543498.434511274,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
72700,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34592916.61430072,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031656.87298873,565418.3801764385,34543498.434511274,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
72900,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34592916.61430072,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031656.87298873,565418.3801764385,34543498.434511274,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
73100,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34592916.61430072,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031656.87298873,565418.3801764385,34543498.434511274,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
73300,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34592916.61430072,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031656.87298873,565418.3801764385,34543498.434511274,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
73500,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34592916.61430072,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031656.87298873,565418.3801764385,34543498.434511274,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
73700,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34592916.61430072,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031656.87298873,565418.3801764385,34543498.434511274,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
73900,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34592916.61430072,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031656.87298873,565418.3801764385,34543498.434511274,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
74100,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34592916.61430072,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031656.87298873,565418.3801764385,34543498.434511274,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
74300,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34592916.61430072,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031656.87298873,565418.3801764385,34543498.434511274,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
74500,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34592916.61430072,213094.33485708176,34264059.16265115,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031656.87298873,565418.3801764385,34543498.434511274,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
74700,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34592916.61430072,213094.33485708176,34264112.07148941,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031656.87298873,565418.3801764385,34543498.434511274,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
74900,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34592916.61430072,213094.33485708176,34264112.07148941,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031656.87298873,565418.3801764385,34543498.434511274,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
75100,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34592916.61430072,213094.33485708176,34264112.07148941,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031656.87298873,565418.3801764385,34543498.434511274,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
75300,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34592916.61430072,213094.33485708176,34264112.07148941,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031656.87298873,565418.3801764385,34543498.434511274,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
75500,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34592916.61430072,213094.33485708176,34264112.07148941,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031656.87298873,565418.3801764385,34543498.434511274,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
75700,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34592916.61430072,213094.33485708176,34264112.07148941,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031656.87298873,565418.3801764385,34543498.434511274,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
75900,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34592916.61430072,213094.33485708176,34264112.07148941,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031656.87298873,565418.3801764385,34543498.434511274,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
76100,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34592916.61430072,213094.33485708176,34264112.07148941,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031656.87298873,565418.3801764385,34543498.434511274,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
76300,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34592916.61430072,213094.33485708176,34264112.07148941,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031656.87298873,565418.3801764385,34543498.434511274,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
76500,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34592916.61430072,213094.33485708176,34264112.07148941,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031656.87298873,565418.3801764385,34543498.434511274,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
76700,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34592916.61430072,213094.33485708176,34264112.07148941,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031656.87298873,565418.3801764385,34543498.434511274,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
76900,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34592916.61430072,213094.33485708176,34264112.07148941,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031656.87298873,565418.3801764385,34543498.434511274,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
77100,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34592916.61430072,213094.33485708176,34264112.07148941,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031656.87298873,565418.3801764385,34543498.434511274,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
77300,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34592916.61430072,213094.33485708176,34264112.07148941,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031656.87298873,565418.3801764385,34543498.434511274,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
77500,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34592916.61430072,213094.33485708176,34264112.07148941,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031656.87298873,565418.3801764385,34543498.434511274,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
77700,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34592916.61430072,213094.33485708176,34264112.07148941,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031656.87298873,565418.3801764385,34543498.434511274,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
77900,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34592916.61430072,213094.33485708176,34264112.07148941,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031656.87298873,565418.3801764385,34543498.434511274,167787.35028426594,34397150.54322895,606270.7425586713,33972752.85425993,685184.4561238277
78100,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34592916.61430072,213094.33485708176,34264112.07148941,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031656.87298873,565418.3801764385,34543498.434511274,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
78300,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34592916.61430072,213094.33485708176,34264112.07148941,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031656.87298873,565418.3801764385,34543498.434511274,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
78500,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34592916.61430072,213094.33485708176,34264112.07148941,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031656.87298873,565418.3801764385,34543498.434511274,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
78700,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34592916.61430072,213094.33485708176,34264112.07148941,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34543498.434511274,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
78900,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34592916.61430072,213094.33485708176,34264112.07148941,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34543498.434511274,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
79100,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34592916.61430072,213094.33485708176,34264129.13549317,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34543498.434511274,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
79300,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34592916.61430072,213094.33485708176,34264129.13549317,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34543498.434511274,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
79500,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34592916.61430072,213094.33485708176,34264129.13549317,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34543498.434511274,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
79700,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34592916.61430072,213094.33485708176,34264129.13549317,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34543498.434511274,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
79900,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34592916.61430072,213094.33485708176,34264129.13549317,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34543498.434511274,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
80100,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34592916.61430072,213094.33485708176,34264129.13549317,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34543498.434511274,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
80300,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34592916.61430072,213094.33485708176,34264129.13549317,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34543498.434511274,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
80500,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34592916.61430072,213094.33485708176,34264129.13549317,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34543498.434511274,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
80700,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34592916.61430072,213094.33485708176,34264129.13549317,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34543498.434511274,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
80900,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34592916.61430072,213094.33485708176,34264129.13549317,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34543498.434511274,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
81100,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34592916.61430072,213094.33485708176,34264129.13549317,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34543498.434511274,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
81300,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34592916.61430072,213094.33485708176,34264129.13549317,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34543498.434511274,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
81500,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34592916.61430072,213094.33485708176,34264129.13549317,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34543498.434511274,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
81700,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34592916.61430072,213094.33485708176,34264129.13549317,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34543498.434511274,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
81900,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34592916.61430072,213094.33485708176,34264129.13549317,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34543498.434511274,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
82100,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34592916.61430072,213094.33485708176,34264129.13549317,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34543498.434511274,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
82300,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34592916.61430072,213094.33485708176,34264129.13549317,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34543498.434511274,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
82500,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34592916.61430072,213094.33485708176,34264129.13549317,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34543498.434511274,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
82700,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34592916.61430072,213094.33485708176,34264129.13549317,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34543498.434511274,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
82900,34348408.2350024,550682.8928216107,34390267.46613608,1300936.8976247928,34592916.61430072,213094.33485708176,34264129.13549317,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34543498.434511274,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
83100,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34264129.13549317,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34543498.434511274,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
83300,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34264129.13549317,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34543498.434511274,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
83500,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34264129.13549317,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34543498.434511274,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
83700,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34264129.13549317,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34543498.434511274,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
83900,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34264129.13549317,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
84100,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34264129.13549317,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
84300,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34264129.13549317,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
84500,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34264129.13549317,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
84700,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34264129.13549317,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
84900,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34264129.13549317,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
85100,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34264129.13549317,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
85300,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34264129.13549317,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
85500,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34264129.13549317,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
85700,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34264129.13549317,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
85900,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34264129.13549317,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
86100,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34264129.13549317,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
86300,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34264129.13549317,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
86500,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34264129.13549317,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
86700,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34264129.13549317,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
86900,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34264129.13549317,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
87100,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34264129.13549317,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
87300,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
87500,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
87700,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
87900,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
88100,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
88300,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
88500,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
88700,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
88900,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
89100,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
89300,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34171449.9133937,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
89500,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34171460.33413422,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
89700,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34171460.33413422,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
89900,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34171460.33413422,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
90100,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34171460.33413422,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
90300,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34171460.33413422,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
90500,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34171460.33413422,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
90700,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34171460.33413422,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
90900,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34171460.33413422,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
91100,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34171460.33413422,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
91300,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34171460.33413422,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
91500,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34171460.33413422,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
91700,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34171460.33413422,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
91900,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34171460.33413422,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
92100,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34171460.33413422,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
92300,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34171460.33413422,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
92500,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34171460.33413422,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
92700,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34171460.33413422,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
92900,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34171460.33413422,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
93100,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34171460.33413422,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
93300,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34171460.33413422,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
93500,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34171460.33413422,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
93700,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34171460.33413422,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
93900,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34171460.33413422,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
94100,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34171460.33413422,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
94300,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34171460.33413422,336593.80870876927,34366485.06935564,591828.8433639714,34031754.09743285,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
94500,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34171460.33413422,336593.80870876927,34366485.06935564,591828.8433639714,34032292.1653861,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
94700,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34171460.33413422,336593.80870876927,34366485.06935564,591828.8433639714,34032292.1653861,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
94900,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34171460.33413422,336593.80870876927,34366485.06935564,591828.8433639714,34032292.1653861,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
95100,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34171460.33413422,336593.80870876927,34366485.06935564,591828.8433639714,34032292.1653861,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
95300,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34171460.33413422,336593.80870876927,34366485.06935564,591828.8433639714,34032292.1653861,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
95500,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34175074.20477928,336593.80870876927,34366485.06935564,591828.8433639714,34032292.1653861,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
95700,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34175074.20477928,336593.80870876927,34366485.06935564,591828.8433639714,34032292.1653861,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
95900,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34175074.20477928,336593.80870876927,34366485.06935564,591828.8433639714,34032292.1653861,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
96100,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34175074.20477928,336593.80870876927,34366485.06935564,591828.8433639714,34032292.1653861,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
96300,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34175074.20477928,336593.80870876927,34366485.06935564,591828.8433639714,34032292.1653861,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
96500,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34175074.20477928,336593.80870876927,34366485.06935564,591828.8433639714,34032292.1653861,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
96700,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34175074.20477928,336593.80870876927,34366485.06935564,591828.8433639714,34032292.1653861,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
96900,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34175074.20477928,336593.80870876927,34366485.06935564,591828.8433639714,34032292.1653861,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
97100,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34175074.20477928,336593.80870876927,34366485.06935564,591828.8433639714,34032292.1653861,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
97300,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34175074.20477928,336593.80870876927,34366485.06935564,591828.8433639714,34032292.1653861,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
97500,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34175074.20477928,336593.80870876927,34366485.06935564,591828.8433639714,34032292.1653861,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
97700,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34175074.20477928,336593.80870876927,34366485.06935564,591828.8433639714,34032292.1653861,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
97900,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34175074.20477928,336593.80870876927,34366485.06935564,591828.8433639714,34032292.1653861,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
98100,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34175074.20477928,336593.80870876927,34366485.06935564,591828.8433639714,34032292.1653861,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
98300,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34175074.20477928,336593.80870876927,34366485.06935564,591828.8433639714,34032292.1653861,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
98500,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34175074.20477928,336593.80870876927,34366485.06935564,591828.8433639714,34032292.1653861,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
98700,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34175074.20477928,336593.80870876927,34366485.06935564,591828.8433639714,34032292.1653861,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
98900,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34175074.20477928,336593.80870876927,34366485.06935564,591828.8433639714,34032292.1653861,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
99100,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34175074.20477928,336593.80870876927,34366485.06935564,591828.8433639714,34032292.1653861,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
99300,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34175074.20477928,336593.80870876927,34366485.06935564,591828.8433639714,34032292.1653861,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
99500,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34175074.20477928,336593.80870876927,34366485.06935564,591828.8433639714,34032292.1653861,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
99700,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34175074.20477928,336593.80870876927,34366485.06935564,591828.8433639714,34032292.1653861,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
99900,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34175074.20477928,336593.80870876927,34366485.06935564,591828.8433639714,34032292.1653861,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
100100,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34175074.20477928,336593.80870876927,34366485.06935564,591828.8433639714,34032292.1653861,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277
100300,34348408.2350024,550682.8928216107,34390367.101162024,1300936.8976247928,34592916.61430072,213094.33485708176,34265362.84829941,299391.4285518569,34175074.20477928,336593.80870876927,34366485.06935564,591828.8433639714,34032292.1653861,565418.3801764385,34545311.61816214,167787.35028426594,34397154.76032115,606270.7425586713,33972752.85425993,685184.4561238277


==> data/exp/ga/power2quads/OP_SIGNED_MULT_8x8_BAUGH_WOOLEY_A1_PDPLUT_AVG_ABS_REL_ERR_ga10_ppf_hvs.csv <==
PPA_SCALE_FACTOR,BEHAV_SCALE_FACTOR,TRAIN_PPF_HV,TRAIN_VPF_HV,GA_PPF_HV,GA_VPF_HV,MaP_PPF_HV,MaP_VPF_HV,AugGA_PPF_HV,AugGA_VPF_HV
0.2,0.2,206217.49346719138,210517.93988671122,477300.9170263533,347858.55445289274,441267.9687837451,318266.5032666402,503083.1422830518,452590.7235289754
0.5,0.5,5039933.41617102,5083286.519062416,5228047.393671424,3223633.8705148487,5511734.418893461,5427311.373620589,5625522.627753475,4821085.8624682585
0.8,0.8,14786772.546592154,14857894.490646908,14899715.587218154,11188503.055951867,15272535.957543073,15237636.842005845,15441594.607936453,13774627.11204347
1.0,1.0,23873063.94501951,23948978.639622528,23946137.949953463,18649927.269381195,24318572.05558279,24318424.584609013,24551262.644067798,20659178.60100085
1.2,1.2,35001418.92473564,35066535.89610143,35031364.05827499,28337131.704621002,35409991.41990177,35421154.00979431,35706653.38504031,33096609.654001474


==> data/exp/ga/power2quads/OP_SIGNED_MULT_8x8_BAUGH_WOOLEY_A1_PDPLUT_AVG_ABS_REL_ERR_ga1_missing_quad0_hvs.csv <==
PPA_SCALE_FACTOR,BEHAV_SCALE_FACTOR,TRAIN_PPF_HV,TRAIN_VPF_HV,GA_PPF_HV,GA_VPF_HV,MaP_PPF_HV,MaP_VPF_HV,AugGA_PPF_HV,AugGA_VPF_HV
0.2,0.2,206217.49346719138,210517.93988671122,452966.75950258947,361955.8422499452,390846.78050214326,330637.546615112,471452.8523622276,408453.25988723594
0.5,0.5,5039933.41617102,5083286.519062416,4748545.735652145,4458680.493897725,5442947.149008032,5374011.416894172,5519986.426583088,5070716.929603948
0.8,0.8,14786772.546592154,14857894.490646908,14039991.080766022,13731016.520967126,15196226.091065997,15190428.722087072,15344996.367262322,13905816.822750032
1.0,1.0,23873063.94501951,23948978.639622528,23165498.226345062,22871256.690234724,24246288.043377228,24270131.603832223,24456415.145984553,22491160.906790406
1.2,1.2,35001418.92473564,35066535.89610143,34137845.83716169,33744219.040586695,35336485.13305481,35371078.73343274,35607633.3267844,34939213.2317729


==> data/exp/map/allquads/OP_SIGNED_MULT_8x8_BAUGH_WOOLEY_A1_PDPLUT_0.2_AVG_ABS_REL_ERR_0.2_map_quad_ppf.csv <==
NUM_QUADS,PPF_HV,PPF_MIN_PPA,PPF_MAX_PPA,PPF_MIN_BEHAV,PPF_MAX_BEHAV
0,430630.5617577546,23979.344667133933,68569.28426331979,3.006101799477584,9.622946978030523
1,447123.7444178639,11601.99803686436,78253.00594442451,2.6558498568294695,12.349462618391527
2,394998.2090438419,3439.924887727786,68569.28426331979,3.006101799477584,28.541156988358313
3,250751.6725410525,4558.347289112004,66175.93502996999,5.486972164878203,21.03475893809218
4,237856.27621462272,4558.347289112004,66010.50439571046,5.716460669241844,21.03475893809218
5,153008.64407787385,4558.347289112004,84544.93214906761,7.273074797206224,21.03475893809218
6,103026.72428632081,4558.347289112004,86099.52607902607,8.582530794090566,21.03475893809218
7,94235.78608789248,4558.347289112004,84877.13304558702,9.006812193275586,21.03475893809218
8,140318.93484335617,4558.347289112004,93336.02828814604,7.348501070493615,21.03475893809218
9,147221.43468251207,4558.347289112004,93336.02828814604,7.348501070493615,21.03475893809218
10,109956.68786503337,4558.347289112004,95649.38490219225,8.228924529707747,21.03475893809218
11,117963.38524206344,4558.347289112004,98848.0115914118,8.228924529707747,21.03475893809218
12,117297.35062351894,4558.347289112004,93161.92088133251,8.228924529707747,21.03475893809218
13,116552.92540901704,4558.347289112004,93460.47520606464,8.83668596128241,21.03475893809218
14,116863.80325796994,4558.347289112004,91617.17690301726,8.618658332835505,21.03475893809218
15,114737.6581130881,4558.347289112004,96360.95349697708,8.635606494127721,21.03475893809218
16,108949.59817033057,6419.435955736437,94506.5204073958,8.572790652909568,20.253424163635522
17,97675.33734716107,6419.435955736437,93688.06715448777,8.731256570142225,20.253424163635522
18,113811.67077518419,6419.435955736437,96360.95349697708,8.72259920409364,20.253424163635522
19,113811.67077518419,6419.435955736437,89195.60394517114,8.761926144022194,16.91484479674065
20,113811.67077518419,6419.435955736437,93688.06715448777,8.731256570142225,20.253424163635522
21,104341.77687899767,6419.435955736437,89195.60394517114,8.761926144022194,20.253424163635522
22,107841.53512383273,6419.435955736437,90927.71174104369,8.742825619412724,20.253424163635522
23,103290.53159761838,6419.435955736437,96485.20247659902,9.010625286202458,20.253424163635522
24,106531.2077661126,6419.435955736437,88425.06944316361,8.786983019627492,20.253424163635522
25,105258.3148734219,6419.435955736437,88425.06944316361,8.786983019627492,20.253424163635522
26,103185.09837663057,6419.435955736437,88425.06944316361,8.786983019627492,20.253424163635522
27,103185.09837663057,6419.435955736437,88425.06944316361,8.786983019627492,20.253424163635522
28,104458.35998788851,6419.435955736437,88425.06944316361,8.786983019627492,20.253424163635522
29,105347.65614682173,6419.435955736437,92207.14868308998,9.014767857429351,20.253424163635522
30,103405.79497689792,6419.435955736437,88425.06944316361,9.055039333530477,20.253424163635522
31,34767.05634416248,6419.435955736437,96836.05032892371,9.505071340521962,20.253424163635522
32,30379.45348776497,7418.272285044004,88862.57657368385,9.234465255734133,20.253424163635522
33,30379.45348776497,6419.435955736437,92321.12704811979,10.24169885486473,20.253424163635522
34,34613.95773822532,6419.435955736437,88862.57657368385,9.234465255734133,20.253424163635522
35,39946.46053029694,6419.435955736437,88862.57657368385,8.992606880376915,20.253424163635522
36,42845.355293606655,9532.717329877953,89238.69776172425,8.920044405722159,16.91484479674065
37,18190.303917545734,6419.435955736437,105771.08768106939,10.338050481808768,23.557060857976403
38,206038.30631240495,6419.435955736437,95432.77681549183,8.248949357491604,15.926749966958628
39,210323.81539818968,15514.200196903548,97066.87852911811,7.866776302233209,11.308310341227353
40,202139.43153284903,9532.717329877953,98587.30244420942,7.9041908480752525,14.506644785569371
41,202470.0495894159,9532.717329877953,98587.30244420942,7.9041908480752525,14.506644785569371
42,194984.24537977524,15514.200196903548,97154.77059494844,7.9041908480752525,11.308310341227353
43,201898.98117916292,9532.717329877953,101835.27316044492,7.914590368891368,20.02033944886735
44,199664.6399511128,9532.717329877953,97154.77059494844,7.9041908480752525,14.506644785569371
45,200503.76677035517,9532.717329877953,97154.77059494844,7.9041908480752525,14.506644785569371
46,201298.55477668092,9532.717329877953,93619.31440542349,7.85065674868115,14.506644785569371
47,199958.78411699328,9532.717329877953,97154.77059494844,7.9041908480752525,14.506644785569371
48,200087.08004487958,9532.717329877953,96426.37038271934,7.733558950418416,14.506644785569371
49,200087.08004487958,9532.717329877953,96223.25317594002,7.992160842876242,14.506644785569371
50,201956.61048181407,9532.717329877953,92080.46218422565,7.733558950418416,14.506644785569371
51,201956.61048181407,9532.717329877953,98587.30244420942,8.140028151190926,14.506644785569371
52,202126.50469962994,9532.717329877953,95132.48619053487,7.712686144873253,14.506644785569371
53,253445.59137886745,9532.717329877953,81476.6374922629,7.80787015798191,14.506644785569371
54,253445.59137886745,9532.717329877953,75095.39474632748,7.80787015798191,14.506644785569371
55,253445.59137886745,9532.717329877953,75095.39474632748,7.80787015798191,14.506644785569371
56,253445.59137886745,9532.717329877953,80351.67787021054,7.80787015798191,14.506644785569371
57,253445.59137886745,9532.717329877953,90696.41389035052,7.733558950418416,14.506644785569371
58,159164.67838657877,9532.717329877953,93423.40895688925,8.181468327384373,14.506644785569371
59,253445.59137886745,9532.717329877953,89068.85585343922,7.80787015798191,14.506644785569371
60,159510.96065742927,9532.717329877953,93423.40895688925,8.181468327384373,14.506644785569371
61,158106.0729740276,9532.717329877953,89068.85585343922,8.195280966402695,14.506644785569371
62,170564.60229637133,9532.717329877953,82096.91874194014,8.121024728911081,14.506644785569371
63,172353.65766310383,9532.717329877953,80005.87790488402,8.17284424256864,14.506644785569371
64,181911.58837292512,9532.717329877953,74579.50130152825,8.068351459441118,14.506644785569371
65,170578.89770680777,9532.717329877953,86155.0071776651,7.8814368529877115,14.506644785569371
66,170850.33469353523,9532.717329877953,82096.91874194014,8.121024728911081,14.506644785569371
67,170293.16530964387,9532.717329877953,86155.0071776651,7.8814368529877115,14.506644785569371
68,170076.94224496587,9532.717329877953,86155.0071776651,8.060639242165411,14.506644785569371
69,170293.16530964387,9532.717329877953,86155.0071776651,7.8814368529877115,14.506644785569371
70,170076.94224496587,9532.717329877953,86155.0071776651,8.060639242165411,14.506644785569371
71,253445.59137886745,9532.717329877953,78638.70284817685,7.80787015798191,18.70842448934203
72,253445.59137886745,9532.717329877953,76461.50287463883,7.80787015798191,14.506644785569371
73,253445.59137886745,9532.717329877953,76461.50287463883,7.80787015798191,14.506644785569371
74,253445.59137886745,9532.717329877953,76461.50287463883,7.80787015798191,14.506644785569371
75,166773.12760245416,9532.717329877953,76461.50287463883,8.256205895977484,14.506644785569371
76,166432.99071016492,5020.13995347028,80720.45805440476,8.256205895977484,20.906941729839104
77,160506.24965103125,7287.054617475165,80720.45805440476,9.01687257309175,17.753909643369795
78,172275.86644414367,9532.717329877953,80027.3322956727,8.257488992227199,14.506644785569371
79,170995.1607662539,9388.628014218353,73761.80681134743,8.257488992227199,17.47980305225795
80,170298.1789713735,7481.749266529921,73761.80681134743,8.257488992227199,18.423713955058872
81,170298.1789713735,6419.435955736437,73761.80681134743,8.257488992227199,18.42616792838079
82,177063.0753107173,8185.301094220878,80027.3322956727,8.257488992227199,18.40646177185961
83,172962.97902782846,5571.802269190855,80027.3322956727,8.257488992227199,18.40646177185961
84,171557.06917272188,6419.435955736437,80027.3322956727,8.258153357967736,18.40646177185961
85,170835.1341663407,9388.628014218353,80027.3322956727,8.258153357967736,17.47980305225795
86,162585.88254557012,6419.435955736437,80027.3322956727,8.258153357967736,17.779780492344784
87,163245.9552271207,9229.73824486864,81077.36628724355,8.258153357967736,17.819742974464397
88,162717.40051343694,9229.73824486864,81077.36628724355,8.258153357967736,17.819742974464397
89,163465.07016036782,9229.73824486864,81077.36628724355,8.258153357967736,17.819742974464397
90,162479.78180892946,8872.257048245112,81077.36628724355,8.258153357967736,17.762128872396666
91,156830.1740141658,10773.262808599902,79169.32747858964,9.262514164261422,18.70842448934203
92,154025.74210309095,10773.262808599902,79169.32747858964,9.262514164261422,18.70842448934203
93,156246.79345273014,10773.262808599902,79169.32747858964,9.085598490633224,18.70842448934203
94,158744.07267222667,7212.38422828693,79169.32747858964,9.085598490633224,19.59117425623813
95,153354.42281512503,10113.834946829156,79169.32747858964,9.262514164261422,18.591596427196425
96,154505.26045596934,5953.475376402188,79169.32747858964,9.262514164261422,18.57556736693303
97,157630.92320638866,5953.475376402188,80913.5241615522,9.08407142666589,19.59117425623813
98,160492.49168131017,7212.38422828693,80913.5241615522,9.08407142666589,19.59117425623813
99,153930.55420163446,8741.872693742174,80913.5241615522,9.08407142666589,18.57556736693303
100,156439.1760317418,8741.872693742174,80913.5241615522,9.08407142666589,18.57556736693303
101,159186.47725876648,7212.38422828693,80913.5241615522,9.08407142666589,19.59117425623813
102,159186.47725876648,8741.872693742174,80913.5241615522,9.08407142666589,18.57556736693303
103,157474.2197519182,7212.38422828693,80913.5241615522,9.08407142666589,19.59117425623813
104,156439.1760317418,10113.834946829156,80913.5241615522,9.08407142666589,18.591596427196425
105,156439.1760317418,11966.330142460603,80913.5241615522,9.08407142666589,18.038729045066177
106,159132.54435227605,8741.872693742174,80913.5241615522,9.08407142666589,18.57556736693303
107,159481.8352771132,10044.588782941923,80913.5241615522,9.08407142666589,18.542460522839143
108,159143.65865416295,10044.588782941923,80913.5241615522,9.08407142666589,18.542460522839143
109,158640.58705485356,10044.588782941923,80913.5241615522,9.041240670657437,18.542460522839143
110,154016.77760020675,15514.200196903548,80913.5241615522,9.041240670657437,19.206631619519534
111,163386.42336250196,15514.200196903548,79236.1112357704,8.856901180958612,19.196302969571512
112,162757.76969620475,15514.200196903548,79236.1112357704,8.856901180958612,19.23254621966636
113,163595.1916190169,8741.872693742174,79236.1112357704,8.856901180958612,19.196302969571512
114,163698.9047252489,11507.81563311437,79236.1112357704,8.856901180958612,19.196302969571512
115,162394.01438710513,11601.99803686436,79236.1112357704,8.856901180958612,18.41095589370341
116,162267.45977614122,11601.99803686436,79236.1112357704,8.856901180958612,18.41095589370341
117,160126.2660691627,6419.435955736437,79236.1112357704,9.041240670657437,18.507198376504746
118,162517.93931481644,12602.712316486854,79236.1112357704,9.041240670657437,18.41095589370341
119,161504.17732512532,9237.222808955252,80037.21096079775,8.853298192396831,18.507198376504746
120,163396.84847519506,9237.222808955252,80037.21096079775,8.853298192396831,18.507198376504746
121,160829.60041586397,9237.222808955252,79236.1112357704,9.041240670657437,18.507198376504746
122,163698.9047252489,12602.712316486854,79236.1112357704,8.856901180958612,18.41095589370341
123,158963.4920003183,12602.712316486854,74462.1122178402,8.856901180958612,18.41095589370341
124,161059.3088682654,9081.190732552292,80725.88941509399,8.853298192396831,18.818046682329914
125,159769.73156028806,9081.190732552292,80037.21096079775,8.853298192396831,18.949654529975028
126,162481.11714744155,14573.541743382972,80037.21096079775,8.853298192396831,18.830820809688326
127,158887.10788894634,14573.541743382972,80037.21096079775,8.853298192396831,18.830820809688326
128,155808.634460123,8741.872693742174,80037.21096079775,8.853298192396831,19.222217569718342
129,153998.4214132151,14573.541743382972,73160.86406891241,9.05696196402575,18.818046682329914
130,158274.84228532529,14573.541743382972,74462.1122178402,8.856901180958612,18.818046682329914
131,150322.86319115228,14573.541743382972,73761.80681134743,9.085598490633224,18.818046682329914
132,153685.65888556474,14573.541743382972,73761.80681134743,9.039090268293982,18.818046682329914
133,152832.46713846916,14573.541743382972,73761.80681134743,9.085598490633224,18.818046682329914
134,154112.9688201239,14573.541743382972,76612.95068487921,9.039090268293982,18.818046682329914
135,151563.30469772415,14573.541743382972,70816.47308586173,9.039090268293982,18.818046682329914
136,151184.56376028206,14573.541743382972,75724.49214806757,9.226883733711876,18.818046682329914
137,218129.10154670535,10486.04125389416,87807.71820678667,7.585156479949394,18.818046682329914
138,223025.9994279326,9081.190732552292,75724.49214806757,7.718420206127345,18.818046682329914
139,223025.9994279326,14573.541743382972,75724.49214806757,7.718420206127345,18.818046682329914
140,218456.33321801905,9081.190732552292,75724.49214806757,7.718420206127345,18.818046682329914
141,222427.12157454324,5953.475376402188,80682.0960347162,7.700287050511335,18.949654529975028
142,222427.12157454324,10301.632909239866,80682.0960347162,7.700287050511335,18.949654529975028
143,222545.771946796,9081.190732552292,84164.83524956957,7.621482067761018,18.949654529975028
144,209370.384656579,10486.04125389416,84164.83524956957,7.621482067761018,18.818046682329914
145,209370.384656579,6720.953732145237,84164.83524956957,7.621482067761018,18.818046682329914
146,209089.05514534935,14573.541743382972,84164.83524956957,7.621482067761018,18.818046682329914
147,212927.21223374672,14573.541743382972,84164.83524956957,7.621482067761018,18.818046682329914
148,212927.21223374672,14573.541743382972,84164.83524956957,7.621482067761018,18.818046682329914
149,212810.22875088704,14573.541743382972,84164.83524956957,7.621482067761018,18.818046682329914
150,217941.40607079025,14573.541743382972,84164.83524956957,7.621482067761018,18.818046682329914
151,217941.40607079025,14573.541743382972,84164.83524956957,7.621482067761018,18.818046682329914
152,218812.06347335572,14573.541743382972,84164.83524956957,7.621482067761018,18.818046682329914
153,217633.9595440352,14573.541743382972,84164.83524956957,7.621482067761018,18.818046682329914
154,216120.8847890417,14573.541743382972,80682.0960347162,7.700287050511335,18.818046682329914
155,218859.89610056562,7190.602012185293,80682.0960347162,7.700287050511335,18.818046682329914
156,212501.96112496135,9081.190732552292,80682.0960347162,7.700287050511335,18.818046682329914
157,213361.9304718122,14573.541743382972,80682.0960347162,7.700287050511335,18.818046682329914
158,215291.71418979787,14573.541743382972,74462.76733411959,7.672264274796824,18.818046682329914
159,216444.11244241305,14573.541743382972,80682.0960347162,7.700287050511335,18.818046682329914
160,217166.0004069134,14573.541743382972,84822.69924828077,7.410942624323404,19.222217569718342
161,213925.70746310364,14573.541743382972,84822.69924828077,7.410942624323404,19.222217569718342
162,213925.70746310364,14573.541743382972,84822.69924828077,7.410942624323404,18.818046682329914
163,214761.07581074652,14573.541743382972,84822.69924828077,7.410942624323404,19.1914506365004
164,213925.70746310364,14573.541743382972,84822.69924828077,7.410942624323404,19.1914506365004
165,214807.99197583087,14573.541743382972,84822.69924828077,7.410942624323404,19.1914506365004
166,215088.2379742797,14573.541743382972,84822.69924828077,7.410942624323404,19.1914506365004
167,215088.2379742797,14573.541743382972,84822.69924828077,7.410942624323404,19.1914506365004
168,215088.2379742797,14573.541743382972,84822.69924828077,7.410942624323404,19.1914506365004
169,216060.75426371332,14573.541743382972,84822.69924828077,7.410942624323404,19.1914506365004
170,216385.6673361677,14573.541743382972,84822.69924828077,7.410942624323404,18.818046682329914
171,215985.31663256296,14573.541743382972,79273.05065198848,7.611865926413586,19.1914506365004
172,216329.05722346736,14573.541743382972,79273.05065198848,7.611865926413586,19.1914506365004
173,217176.88681916316,14573.541743382972,80292.12783443893,7.47387155204537,19.1914506365004
174,215593.9696545407,9081.190732552292,83343.3767494184,7.624380067087564,19.1914506365004
175,215644.52562632115,14573.541743382972,79273.05065198848,7.611865926413586,19.1914506365004
176,214691.61561958215,14573.541743382972,79273.05065198848,7.611865926413586,19.1914506365004
177,214691.61561958215,14573.541743382972,79273.05065198848,7.611865926413586,19.1914506365004
178,214691.61561958215,14573.541743382972,79273.05065198848,7.611865926413586,18.818046682329914
179,215644.52562632115,14573.541743382972,79273.05065198848,7.611865926413586,19.1914506365004
180,215644.52562632115,14573.541743382972,79273.05065198848,7.611865926413586,18.818046682329914
181,215644.52562632115,14573.541743382972,79273.05065198848,7.611865926413586,19.1914506365004
182,215644.52562632115,9081.190732552292,79273.05065198848,7.611865926413586,18.818046682329914
183,224885.36341559113,10486.04125389416,79273.05065198848,7.611865926413586,19.1914506365004
184,224885.36341559113,9081.190732552292,79273.05065198848,7.611865926413586,19.1914506365004
185,223932.45340885213,14573.541743382972,79273.05065198848,7.611865926413586,19.1914506365004
186,223932.45340885213,10486.04125389416,79273.05065198848,7.611865926413586,19.1914506365004
187,214691.61561958215,14573.541743382972,79273.05065198848,7.611865926413586,19.1914506365004
188,215644.52562632115,14573.541743382972,79273.05065198848,7.611865926413586,19.1914506365004
189,214691.61561958215,9081.190732552292,79273.05065198848,7.611865926413586,19.1914506365004
190,214691.61561958215,14573.541743382972,79273.05065198848,7.611865926413586,19.1914506365004
191,215644.52562632115,14573.541743382972,79273.05065198848,7.611865926413586,19.1914506365004
192,216699.1357627925,14573.541743382972,85364.86655122899,7.153577695792375,19.1914506365004
193,202647.24895453808,14573.541743382972,85364.86655122899,7.153577695792375,19.1914506365004
194,202647.24895453808,14573.541743382972,85364.86655122899,7.153577695792375,19.1914506365004
195,202647.24895453808,14573.541743382972,85364.86655122899,7.153577695792375,19.1914506365004
196,202549.52495706253,14573.541743382972,85364.86655122899,7.153577695792375,19.1914506365004
197,202780.43327633286,6911.61114003534,85364.86655122899,7.153577695792375,19.1914506365004
198,202780.43327633286,14573.541743382972,85364.86655122899,7.153577695792375,19.1914506365004
199,202780.43327633286,14573.541743382972,85364.86655122899,7.153577695792375,19.1914506365004
200,215648.50175857794,14573.541743382972,85364.86655122899,7.153577695792375,19.1914506365004
201,202780.43327633286,14573.541743382972,85364.86655122899,7.153577695792375,19.1914506365004
202,202780.43327633286,14573.541743382972,86169.12923376731,7.153577695792375,19.1914506365004
203,202780.43327633286,14573.541743382972,86169.12923376731,7.153577695792375,19.1914506365004
204,202780.43327633286,14573.541743382972,86169.12923376731,7.153577695792375,19.1914506365004
205,202780.43327633286,14573.541743382972,85364.86655122899,7.153577695792375,19.1914506365004
206,202780.43327633286,14573.541743382972,85364.86655122899,7.153577695792375,19.1914506365004
207,202780.43327633286,14573.541743382972,85364.86655122899,7.153577695792375,19.1914506365004
208,202780.43327633286,14573.541743382972,86169.12923376731,7.153577695792375,19.1914506365004
209,202701.02869540086,10486.04125389416,80756.26972924385,7.4134188966997066,19.1914506365004
210,203282.86119889043,14573.541743382972,80756.26972924385,7.4134188966997066,19.1914506365004
211,202859.76185087953,14573.541743382972,86169.12923376731,7.180339821778659,19.1914506365004
212,202859.76185087953,14573.541743382972,84989.42837593214,7.180339821778659,19.1914506365004
213,202189.16942937594,14573.541743382972,84989.42837593214,7.180339821778659,19.1914506365004
214,202030.43627389727,14573.541743382972,80756.26972924385,7.4134188966997066,19.1914506365004
215,202470.12037613057,14573.541743382972,80756.26972924385,7.4134188966997066,19.1914506365004
216,202780.3114612987,14573.541743382972,80756.26972924385,7.4134188966997066,19.1914506365004
217,202780.3114612987,14573.541743382972,80756.26972924385,7.4134188966997066,19.1914506365004
218,201310.90637649025,14573.541743382972,74012.40211749866,7.570794579096642,19.1914506365004
219,201573.70036375613,9081.190732552292,80756.26972924385,7.4134188966997066,19.1914506365004
220,201573.70036375613,14573.541743382972,80756.26972924385,7.4134188966997066,19.1914506365004
221,200654.80653848476,10486.04125389416,79273.05065198848,7.587396939685121,19.1914506365004
222,206008.60697485975,14573.541743382972,80756.26972924385,7.4134188966997066,19.1914506365004
223,203690.55044366498,14573.541743382972,80756.26972924385,7.4134188966997066,19.1914506365004
224,201882.56014927616,14573.541743382972,79273.05065198848,7.611865926413586,19.1914506365004
225,201882.56014927616,14573.541743382972,79273.05065198848,7.611865926413586,19.1914506365004
226,201882.56014927616,14573.541743382972,79273.05065198848,7.611865926413586,19.1914506365004
227,201882.56014927616,14573.541743382972,79273.05065198848,7.611865926413586,19.1914506365004
228,201882.56014927616,14573.541743382972,79273.05065198848,7.611865926413586,19.1914506365004
229,203195.17714007822,14573.541743382972,84989.42837593214,7.180339821778659,19.1914506365004
230,202795.6022046561,14573.541743382972,85364.86655122899,7.153577695792375,19.1914506365004
231,202795.6022046561,14573.541743382972,85364.86655122899,7.153577695792375,19.1914506365004
232,208471.41118482573,14573.541743382972,85364.86655122899,7.153577695792375,19.1914506365004
233,208471.41118482573,14573.541743382972,85364.86655122899,7.153577695792375,19.1914506365004
234,208471.41118482573,14573.541743382972,85364.86655122899,7.153577695792375,19.1914506365004
235,208451.57488081636,14573.541743382972,81920.01831610486,7.218489430038154,19.1914506365004
236,207765.25405371463,14573.541743382972,81920.01831610486,7.218489430038154,19.1914506365004
237,207765.25405371463,14573.541743382972,81920.01831610486,7.218489430038154,19.1914506365004
238,207765.25405371463,14573.541743382972,81920.01831610486,7.218489430038154,19.1914506365004
239,208426.15502428764,14573.541743382972,81920.01831610486,7.218489430038154,19.1914506365004
240,211327.99319927348,14573.541743382972,85364.86655122899,7.153577695792375,19.1914506365004
241,212383.46877020944,14573.541743382972,85364.86655122899,7.153577695792375,19.1914506365004
242,217839.49832040464,14573.541743382972,85908.99073051437,6.730555277894947,19.1914506365004
243,217839.49832040464,14573.541743382972,88767.0645931481,6.730555277894947,19.1914506365004
244,217839.49832040464,14573.541743382972,88767.0645931481,6.730555277894947,19.1914506365004
245,217839.49832040464,14573.541743382972,88767.0645931481,6.730555277894947,19.1914506365004
246,217839.49832040464,14573.541743382972,88767.0645931481,6.730555277894947,19.1914506365004
247,217954.5754769464,14573.541743382972,94007.94415118985,6.730555277894947,19.1914506365004
248,217954.5754769464,14573.541743382972,93082.5057411631,6.730555277894947,19.1914506365004
249,217313.08350493296,14573.541743382972,88767.0645931481,6.730555277894947,19.1914506365004
250,216884.80777394713,14573.541743382972,88767.0645931481,6.730555277894947,19.1914506365004
251,217061.96969436327,14573.541743382972,88767.0645931481,6.730555277894947,19.1914506365004
252,217061.96969436327,14573.541743382972,88767.0645931481,6.730555277894947,19.1914506365004
253,218087.94134436868,14573.541743382972,88767.0645931481,6.730555277894947,19.1914506365004
254,216420.54640648412,14573.541743382972,88767.0645931481,6.730555277894947,19.1914506365004
255,216420.54640648412,14573.541743382972,88767.0645931481,6.730555277894947,19.1914506365004
256,217010.528472261,14573.541743382972,85908.99073051437,6.730555277894947,19.1914506365004
257,215806.02954536717,14573.541743382972,85908.99073051437,6.730555277894947,19.1914506365004
258,217010.528472261,14573.541743382972,85908.99073051437,6.730555277894947,19.1914506365004
259,210419.2795955117,14573.541743382972,88767.0645931481,6.730555277894947,19.1914506365004
260,217010.528472261,14573.541743382972,88767.0645931481,6.730555277894947,19.1914506365004
261,217010.528472261,14573.541743382972,88767.0645931481,6.730555277894947,19.1914506365004
262,217010.528472261,14573.541743382972,88767.0645931481,6.730555277894947,19.1914506365004
263,210419.2795955117,14573.541743382972,88767.0645931481,6.730555277894947,19.1914506365004
264,219952.25264458155,14573.541743382972,88767.0645931481,6.730555277894947,19.1914506365004
265,219231.23143429702,14573.541743382972,88767.0645931481,6.730555277894947,19.1914506365004
266,219231.23143429702,14573.541743382972,88767.0645931481,6.730555277894947,19.1914506365004
267,219952.25264458155,14573.541743382972,88767.0645931481,6.730555277894947,19.1914506365004
268,217010.528472261,14573.541743382972,88767.0645931481,6.730555277894947,19.1914506365004
269,219054.06951388088,14573.541743382972,88767.0645931481,6.849050513780703,19.1914506365004
270,219014.98490664345,14573.541743382972,88767.0645931481,6.849050513780703,19.1914506365004
271,219139.24110231365,14573.541743382972,84809.00633924062,6.903053775572342,19.1914506365004
272,221617.8470616897,14573.541743382972,84809.00633924062,6.903053775572342,19.1914506365004
273,221617.8470616897,14573.541743382972,84809.00633924062,6.903053775572342,19.1914506365004
274,222058.11173545377,14573.541743382972,88767.0645931481,6.849050513780703,19.1914506365004
275,222058.11173545377,14573.541743382972,88767.0645931481,6.849050513780703,19.1914506365004
276,222058.11173545377,14573.541743382972,88767.0645931481,6.849050513780703,19.1914506365004
277,222058.11173545377,14573.541743382972,88767.0645931481,6.849050513780703,19.1914506365004
278,222058.11173545377,14573.541743382972,88767.0645931481,6.849050513780703,19.1914506365004
279,221617.8470616897,14573.541743382972,88767.0645931481,6.849050513780703,19.1914506365004
280,221617.8470616897,14573.541743382972,88767.0645931481,6.849050513780703,19.1914506365004
281,221822.12296362114,14573.541743382972,91108.35436665436,6.903053775572342,19.1914506365004
282,221822.12296362114,14573.541743382972,91108.35436665436,6.903053775572342,19.1914506365004
283,221617.8470616897,14573.541743382972,84809.00633924062,6.903053775572342,19.1914506365004
284,221617.8470616897,14573.541743382972,84809.00633924062,6.903053775572342,19.1914506365004
285,222058.11173545377,14573.541743382972,84809.00633924062,6.903053775572342,19.1914506365004
286,222058.11173545377,14573.541743382972,84809.00633924062,6.903053775572342,19.1914506365004
287,222058.11173545377,14573.541743382972,84809.00633924062,6.903053775572342,19.1914506365004
288,222058.11173545377,14573.541743382972,84809.00633924062,6.903053775572342,19.1914506365004
289,222046.76650854317,14573.541743382972,90523.84804216129,6.90693371029521,19.1914506365004
290,222046.76650854317,14573.541743382972,90523.84804216129,6.90693371029521,19.1914506365004
291,222046.76650854317,14573.541743382972,90523.84804216129,6.90693371029521,19.1914506365004
292,222046.76650854317,14573.541743382972,90523.84804216129,6.90693371029521,19.1914506365004
293,222046.76650854317,14573.541743382972,90523.84804216129,6.90693371029521,19.1914506365004
294,212688.74442866503,14573.541743382972,90523.84804216129,6.90693371029521,19.1914506365004
295,225787.72123018047,14573.541743382972,90523.84804216129,6.90693371029521,19.1914506365004
296,230072.45452357872,14573.541743382972,90523.84804216129,6.90693371029521,19.1914506365004
297,229993.9620721251,14573.541743382972,90523.84804216129,6.90693371029521,19.1914506365004
298,229993.9620721251,14573.541743382972,90523.84804216129,6.90693371029521,19.1914506365004
299,227195.3278243314,14573.541743382972,90523.84804216129,6.90693371029521,19.1914506365004
300,227195.3278243314,14573.541743382972,90523.84804216129,6.90693371029521,19.1914506365004
301,227195.3278243314,14573.541743382972,90523.84804216129,6.90693371029521,19.1914506365004
302,223399.56569150434,14573.541743382972,90523.84804216129,6.90693371029521,19.1914506365004
303,223399.56569150434,14573.541743382972,90523.84804216129,6.90693371029521,19.1914506365004
304,220738.89954178355,14573.541743382972,90523.84804216129,6.90693371029521,19.1914506365004
305,220738.89954178355,14573.541743382972,90523.84804216129,6.90693371029521,19.1914506365004
306,220738.89954178355,14573.541743382972,90523.84804216129,6.90693371029521,19.1914506365004
307,207639.92274026817,14573.541743382972,90523.84804216129,6.90693371029521,19.1914506365004
308,207639.92274026817,14573.541743382972,90523.84804216129,6.90693371029521,19.1914506365004
309,208598.28438596902,14573.541743382972,92550.65204217122,6.900266410853856,19.1914506365004
310,198731.9418833107,14573.541743382972,92550.65204217122,6.900266410853856,19.1914506365004
311,198731.9418833107,14573.541743382972,92550.65204217122,6.900266410853856,19.1914506365004
312,198731.9418833107,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
313,211830.91868482612,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
314,199593.37200812297,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
315,198551.68143293512,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
316,198551.68143293512,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
317,199593.37200812297,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
318,199593.37200812297,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
319,199593.37200812297,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
320,199593.37200812297,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
321,199593.37200812297,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
322,198551.68143293512,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
323,198551.68143293512,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
324,203907.47665468656,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
325,204761.4153381766,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
326,203907.47665468656,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
327,203907.47665468656,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
328,203907.47665468656,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
329,204761.4153381766,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
330,204761.4153381766,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
331,204761.4153381766,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
332,203907.47665468656,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
333,204761.4153381766,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
334,204761.4153381766,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
335,204761.4153381766,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
336,204761.4153381766,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
337,204761.4153381766,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
338,204761.4153381766,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
339,204761.4153381766,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
340,204761.4153381766,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
341,204761.4153381766,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
342,204761.4153381766,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
343,204761.4153381766,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
344,204761.4153381766,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
345,204761.4153381766,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
346,204761.4153381766,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
347,204761.4153381766,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
348,204761.4153381766,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
349,198551.68143293512,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
350,198551.68143293512,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
351,199593.37200812297,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
352,199593.37200812297,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
353,199593.37200812297,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
354,199593.37200812297,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
355,199593.37200812297,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
356,199593.37200812297,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
357,199593.37200812297,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
358,198770.47763762978,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
359,200763.0094135336,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
360,199593.37200812297,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
361,198471.2864807801,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
362,198471.2864807801,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
363,198471.2864807801,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
364,198520.9830790182,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
365,202785.3911273437,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
366,202832.63043200775,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
367,202785.3911273437,14573.541743382972,96535.88041116335,6.897792604132654,19.1914506365004
368,203639.3298108337,14573.541743382972,104379.95132049214,6.877555137394545,19.1914506365004
369,205787.86597057935,14573.541743382972,104379.95132049214,6.877555137394545,19.1914506365004
370,203245.70402421628,14573.541743382972,104379.95132049214,6.877555137394545,19.1914506365004
371,195245.29904874496,14573.541743382972,110075.20109214634,6.519569565266821,19.1914506365004
372,190814.96072216044,14573.541743382972,110075.20109214634,6.519569565266821,19.1914506365004
373,211048.47746823894,14573.541743382972,110075.20109214634,6.519569565266821,19.1914506365004
374,211048.47746823894,14573.541743382972,110075.20109214634,6.519569565266821,19.1914506365004
375,211048.47746823894,14573.541743382972,110075.20109214634,6.519569565266821,19.1914506365004
376,211048.47746823894,14573.541743382972,99552.83469349037,6.764894360571958,19.1914506365004
377,211048.47746823894,14573.541743382972,99552.83469349037,6.764894360571958,19.1914506365004
378,211048.47746823894,14573.541743382972,110075.20109214634,6.519569565266821,19.1914506365004
379,211048.47746823894,14573.541743382972,110075.20109214634,6.519569565266821,19.1914506365004
380,211526.0682670219,14573.541743382972,110075.20109214634,6.519569565266821,19.1914506365004
381,211048.4774682389,14573.541743382972,110075.20109214634,6.519569565266821,19.1914506365004
382,211048.47746823894,14573.541743382972,110075.20109214634,6.519569565266821,19.1914506365004
383,211048.4774682389,14573.541743382972,110075.20109214634,6.519569565266821,19.1914506365004
384,208579.26907826465,14573.541743382972,110075.20109214634,6.519569565266821,19.1914506365004
385,211048.4774682389,14573.541743382972,110075.20109214634,6.519569565266821,19.1914506365004
386,211048.47746823894,14573.541743382972,110075.20109214634,6.519569565266821,19.1914506365004
387,211048.47746823894,14573.541743382972,110075.20109214634,6.519569565266821,19.1914506365004
388,211048.47746823894,14573.541743382972,110075.20109214634,6.519569565266821,19.1914506365004
389,209472.04520059572,14573.541743382972,110075.20109214634,6.519569565266821,19.1914506365004
390,209472.04520059572,14573.541743382972,110075.20109214634,6.519569565266821,19.1914506365004
391,209472.04520059572,14573.541743382972,110075.20109214634,6.519569565266821,19.1914506365004
392,209472.04520059572,14573.541743382972,110075.20109214634,6.519569565266821,19.1914506365004
393,209472.04520059572,14573.541743382972,110075.20109214634,6.519569565266821,19.1914506365004
394,209659.4953876529,14573.541743382972,110075.20109214634,6.519569565266821,19.1914506365004
395,209472.04520059572,14573.541743382972,110075.20109214634,6.519569565266821,19.1914506365004
396,209474.07949678358,14573.541743382972,110075.20109214634,6.519569565266821,19.1914506365004
397,209472.04520059572,14573.541743382972,110075.20109214634,6.519569565266821,19.1914506365004
398,216688.1803020016,14573.541743382972,110075.20109214634,6.519569565266821,19.1914506365004
399,209472.0452005957,14573.541743382972,110075.20109214634,6.519569565266821,19.1914506365004
400,209472.04520059572,14573.541743382972,110075.20109214634,6.519569565266821,19.1914506365004
401,209472.0452005957,14573.541743382972,110075.20109214634,6.519569565266821,19.1914506365004
402,209472.04520059572,14573.541743382972,110075.20109214634,6.519569565266821,19.1914506365004
403,209472.04520059572,14573.541743382972,110075.20109214634,6.519569565266821,19.1914506365004
404,211689.05780629697,14573.541743382972,110075.20109214634,6.519569565266821,19.1914506365004
405,211902.62413651764,14573.541743382972,110075.20109214634,6.519569565266821,19.1914506365004
406,209472.04520059572,14573.541743382972,110075.20109214634,6.519569565266821,19.1914506365004
407,209472.0452005957,14573.541743382972,110075.20109214634,6.519569565266821,19.1914506365004
408,210160.02288184606,14573.541743382972,110075.20109214634,6.519569565266821,19.1914506365004
409,211866.14622690124,14573.541743382972,110075.20109214634,6.519569565266821,19.1914506365004
410,211689.057806297,14573.541743382972,110075.20109214634,6.519569565266821,19.1914506365004
411,211108.35035109217,14573.541743382972,107337.22667017822,6.548327254911396,19.1914506365004
412,209472.04520059572,14573.541743382972,107337.22667017822,6.548327254911396,19.1914506365004
413,210170.63305196725,14573.541743382972,102851.28380884911,6.548327254911396,19.1914506365004
414,209472.0452005957,14573.541743382972,102851.28380884911,6.548327254911396,19.1914506365004
415,209472.0452005957,14573.541743382972,102851.28380884911,6.548327254911396,19.1914506365004
416,209472.04520059572,14573.541743382972,102851.28380884911,6.548327254911396,19.1914506365004
417,210936.68777634797,14573.541743382972,102851.28380884911,6.548327254911396,19.1914506365004
418,209472.04520059572,14573.541743382972,102851.28380884911,6.548327254911396,19.1914506365004
419,210806.66800028228,14573.541743382972,110075.20109214634,6.519569565266821,19.1914506365004
420,209472.0452005957,14573.541743382972,109324.2894629317,6.491948827018263,19.1914506365004
421,212337.37236444332,14573.541743382972,110075.20109214634,6.519569565266821,19.1914506365004
422,225899.14740415983,14573.541743382972,110075.20109214634,6.491948827018263,19.1914506365004
423,209472.0452005957,14573.541743382972,110075.20109214634,6.519569565266821,19.1914506365004
424,211108.35035109214,14573.541743382972,110075.20109214634,6.519569565266821,19.1914506365004
425,210208.6976345837,14573.541743382972,110075.20109214634,6.519569565266821,19.1914506365004
426,209472.04520059572,14573.541743382972,110075.20109214634,6.519569565266821,19.1914506365004
427,217478.64193294177,14573.541743382972,110075.20109214634,6.519569565266821,19.1914506365004
428,211092.6191999345,14573.541743382972,110075.20109214634,6.519569565266821,19.1914506365004
429,216845.0007843341,14573.541743382972,110075.20109214634,6.519569565266821,19.1914506365004
430,210170.63305196725,14573.541743382972,110075.20109214634,6.519569565266821,19.1914506365004
431,209472.04520059572,14573.541743382972,110075.20109214634,6.519569565266821,19.1914506365004
432,215855.35301907276,14573.541743382972,110075.20109214634,6.519569565266821,19.1914506365004
433,210540.6160789881,14573.541743382972,110075.20109214634,6.519569565266821,19.1914506365004
434,209472.04520059572,14573.541743382972,107337.22667017822,6.678271665913229,19.1914506365004
435,220463.50727074363,14573.541743382972,107337.22667017822,6.678271665913229,19.1914506365004
436,192418.00088917065,14573.541743382972,114150.69805432868,6.620321265099825,19.1914506365004
437,212646.6832506436,14573.541743382972,114150.69805432868,6.620321265099825,19.1914506365004
438,207842.5471133484,14573.541743382972,114150.69805432868,6.620321265099825,19.1914506365004
439,203707.32755641083,14573.541743382972,114150.69805432868,6.620321265099825,19.1914506365004
440,216806.30435792624,5223.685532765536,107337.22667017822,6.678271665913229,47.468315304938685
441,214615.92863517354,14573.541743382972,105069.73089258875,6.710518366592073,19.1914506365004
442,214360.92131607412,14573.541743382972,105069.73089258875,6.710518366592073,19.1914506365004
443,214360.9213160741,14573.541743382972,98508.32005868788,6.693978326647677,19.1914506365004
444,220477.97705947398,14573.541743382972,98508.32005868788,6.693978326647677,19.1914506365004
445,219067.7639784399,14573.541743382972,98508.32005868788,6.693978326647677,19.1914506365004
446,218411.49069447542,14573.541743382972,103364.83901710663,6.67485412554327,19.1914506365004
447,220729.5513051882,5588.579859437683,103364.83901710663,6.67485412554327,19.1914506365004
448,225103.3419856084,6720.953732145237,103364.83901710663,6.67485412554327,19.1914506365004
449,214360.9213160741,9081.190732552292,103364.83901710663,6.67485412554327,19.1914506365004
450,214360.9213160741,6720.953732145237,103364.83901710663,6.67485412554327,19.1914506365004
451,214360.9213160741,5588.579859437683,98508.32005868788,6.693978326647677,19.1914506365004
452,214360.9213160741,5588.579859437683,93135.5469309864,6.559288421631052,19.1914506365004
453,214360.9213160741,5588.579859437683,93135.5469309864,6.559288421631052,19.1914506365004
454,214977.12274856327,7190.602012185293,93135.5469309864,6.559288421631052,19.1914506365004
455,214360.92131607412,6720.953732145237,93135.5469309864,6.559288421631052,19.1914506365004
456,214360.9213160741,10486.04125389416,93135.5469309864,6.559288421631052,19.1914506365004
457,214360.9213160741,7190.602012185293,91109.61323323246,6.559288421631052,19.1914506365004
458,219637.46945076494,6720.953732145237,93135.5469309864,6.559288421631052,19.1914506365004
459,214360.9213160741,9081.190732552292,93135.5469309864,6.559288421631052,19.1914506365004
460,217324.25411164004,6748.166211510819,93135.5469309864,6.559288421631052,40.812543544696965
461,214360.9213160741,7190.602012185293,93135.5469309864,6.559288421631052,19.1914506365004
462,216742.50118286617,9081.190732552292,93135.5469309864,6.559288421631052,38.694924914425975
463,214360.9213160741,10486.04125389416,93135.5469309864,6.559288421631052,19.1914506365004
464,214360.9213160741,9081.190732552292,93135.5469309864,6.559288421631052,38.694924914425975
465,227892.3877485313,9081.190732552292,93135.5469309864,6.559288421631052,38.694924914425975
466,220815.497839063,7190.602012185293,93135.5469309864,6.559288421631052,19.1914506365004
467,220815.497839063,7190.602012185293,93135.5469309864,6.559288421631052,19.1914506365004
468,220815.497839063,7190.602012185293,93135.5469309864,6.559288421631052,19.1914506365004
469,220815.497839063,9081.190732552292,93135.5469309864,6.559288421631052,19.1914506365004
470,221872.75931167422,7190.602012185293,93135.5469309864,6.559288421631052,19.1914506365004
471,220815.497839063,6748.166211510819,93135.5469309864,6.559288421631052,44.448192730576274
472,220815.497839063,11964.107428433636,91109.61323323246,6.559288421631052,19.1914506365004
473,220815.497839063,11964.107428433636,93135.5469309864,6.559288421631052,19.1914506365004
474,233422.44206512108,7190.602012185293,93135.5469309864,6.559288421631052,19.1914506365004
475,225108.0872853716,9081.190732552292,93135.5469309864,6.559288421631052,19.1914506365004
476,220815.497839063,7190.602012185293,93135.5469309864,6.559288421631052,19.1914506365004
477,220704.33274616388,9081.190732552292,93135.5469309864,6.559288421631052,18.818046682329914
478,229424.37500254207,9081.190732552292,93135.5469309864,6.559288421631052,18.818046682329914
479,220815.497839063,7190.602012185293,93135.5469309864,6.559288421631052,18.818046682329914
480,220815.497839063,9081.190732552292,93135.5469309864,6.559288421631052,18.818046682329914
481,220704.33274616388,7190.602012185293,93135.5469309864,6.559288421631052,19.1914506365004
482,220815.497839063,5223.685532765536,91109.61323323246,6.559288421631052,47.468315304938685
483,218674.08576251462,6720.953732145237,93135.5469309864,6.559288421631052,19.1914506365004
484,213438.98488700693,11964.107428433636,93135.5469309864,6.559288421631052,19.1914506365004
485,214502.82787872362,10486.04125389416,93135.5469309864,6.559288421631052,19.1914506365004
486,220886.63151209388,10486.04125389416,93135.5469309864,6.559288421631052,19.1914506365004
487,220704.33274616388,4345.342427668802,93135.5469309864,6.559288421631052,19.1914506365004
488,215502.5309050157,9081.190732552292,93135.5469309864,6.559288421631052,18.818046682329914
489,215502.5309050157,7190.602012185293,93135.5469309864,6.559288421631052,18.818046682329914
490,215334.7453482616,7190.602012185293,93135.5469309864,6.559288421631052,18.818046682329914
491,218908.69074961386,9081.190732552292,93135.5469309864,6.559288421631052,18.818046682329914
492,223778.83063462892,9081.190732552292,91109.61323323246,6.559288421631052,18.818046682329914
493,220815.497839063,7190.602012185293,91109.61323323246,6.559288421631052,18.818046682329914
494,220815.497839063,8671.373478085487,91109.61323323246,6.559288421631052,18.818046682329914
495,220815.497839063,14573.541743382972,91109.61323323246,6.559288421631052,18.818046682329914
496,220815.497839063,14573.541743382972,96156.83828691178,6.693978326647677,18.818046682329914
497,235196.70502952617,14573.541743382972,96156.83828691178,6.693978326647677,18.818046682329914
498,221599.28938883706,14573.541743382972,96156.83828691178,6.693978326647677,18.818046682329914
499,224589.95677110017,14573.541743382972,96156.83828691178,6.693978326647677,18.818046682329914
500,224589.95677110017,6720.953732145237,96156.83828691178,6.693978326647677,18.818046682329914
501,221014.38875827062,9081.190732552292,96156.83828691178,6.693978326647677,18.818046682329914
502,220957.4044017125,10486.04125389416,96156.83828691178,6.693978326647677,18.818046682329914
503,220815.497839063,4345.342427668802,96156.83828691178,6.693978326647677,18.818046682329914
504,220815.497839063,14573.541743382972,96156.83828691178,6.693978326647677,18.818046682329914
505,220815.497839063,10486.04125389416,96156.83828691178,6.693978326647677,18.818046682329914
506,220704.33274616388,14573.541743382972,96156.83828691178,6.693978326647677,18.818046682329914
507,219658.2305472431,14573.541743382972,99263.43318488832,6.274132611305863,18.818046682329914
508,221492.82413863178,14573.541743382972,99263.43318488832,6.274132611305863,18.818046682329914
509,213438.98488700693,14573.541743382972,99263.43318488832,6.274132611305863,18.818046682329914
510,230302.85497080797,11964.107428433636,99263.43318488832,6.274132611305863,18.818046682329914
511,213598.3248396141,9081.190732552292,99263.43318488832,6.274132611305863,18.818046682329914
512,223338.8792238788,5223.685532765536,99263.43318488832,6.274132611305863,47.468315304938685
513,223338.8792238788,14573.541743382972,96156.83828691178,6.693978326647677,18.818046682329914
514,223944.9695638199,9081.190732552292,96156.83828691178,6.693978326647677,18.818046682329914
515,225150.6798989335,9081.190732552292,96156.83828691178,6.693978326647677,18.818046682329914
516,228982.75232763772,14573.541743382972,96156.83828691178,6.693978326647677,18.818046682329914
517,218171.15752553544,10486.04125389416,96156.83828691178,6.693978326647677,18.818046682329914
518,225018.11591121586,14573.541743382972,96156.83828691178,6.693978326647677,18.818046682329914
519,225018.11591121586,14573.541743382972,96156.83828691178,6.693978326647677,18.818046682329914
520,218749.0882905238,14573.541743382972,96156.83828691178,6.693978326647677,18.818046682329914
521,225177.16219118977,14573.541743382972,96156.83828691178,6.693978326647677,18.818046682329914
522,219806.39549514817,9081.190732552292,96156.83828691178,6.693978326647677,18.818046682329914
523,221635.53701294036,10301.632909239866,96156.83828691178,6.693978326647677,18.949654529975028
524,219858.46357799275,14573.541743382972,96156.83828691178,6.693978326647677,18.818046682329914
525,217543.3779554102,14573.541743382972,96156.83828691178,6.693978326647677,18.818046682329914
526,217646.1460864521,14573.541743382972,96156.83828691178,6.693978326647677,18.818046682329914
527,217543.37795541022,14573.541743382972,96156.83828691178,6.693978326647677,18.818046682329914
528,227131.28410505215,14573.541743382972,96156.83828691178,6.693978326647677,18.818046682329914
529,213236.0839551423,9081.190732552292,96156.83828691178,6.693978326647677,18.818046682329914
530,221635.53701294036,7190.602012185293,96156.83828691178,6.693978326647677,18.818046682329914
531,225345.12684291092,9081.190732552292,96156.83828691178,6.693978326647677,18.818046682329914
532,217543.37795541022,9081.190732552292,96156.83828691178,6.693978326647677,18.818046682329914
533,228252.55150082638,14573.541743382972,96156.83828691178,6.693978326647677,18.818046682329914
534,218220.00622421564,14573.541743382972,96156.83828691178,6.693978326647677,18.818046682329914
535,218749.0882905238,7190.602012185293,96156.83828691178,6.693978326647677,18.818046682329914
536,221436.70769189065,9081.190732552292,96156.83828691178,6.693978326647677,18.818046682329914
537,232878.19883121504,11964.107428433636,96156.83828691178,6.693978326647677,18.818046682329914
538,222282.14063557313,7190.602012185293,93173.96319844935,6.6745611104549525,18.818046682329914
539,234705.3194313406,9081.190732552292,93173.96319844935,6.6745611104549525,18.818046682329914
540,229744.0556314282,7190.602012185293,93173.96319844935,6.6745611104549525,18.818046682329914
541,234707.58888220394,7190.602012185293,93173.96319844935,6.6745611104549525,18.818046682329914
542,218305.6471043769,14573.541743382972,93173.96319844935,6.6745611104549525,18.818046682329914
543,211597.68459539366,14573.541743382972,93173.96319844935,6.6745611104549525,18.818046682329914
544,217721.5829345622,9081.190732552292,93173.96319844935,6.6745611104549525,18.818046682329914
545,211597.68459539366,9081.190732552292,93173.96319844935,6.6745611104549525,18.818046682329914
546,225991.7348383711,11964.107428433636,93173.96319844935,6.6745611104549525,18.818046682329914
547,226758.09249267395,10486.04125389416,93173.96319844935,6.6745611104549525,18.818046682329914
548,223942.99555382805,14573.541743382972,93173.96319844935,6.6745611104549525,18.818046682329914
549,222478.7607499387,14573.541743382972,93173.96319844935,6.6745611104549525,18.818046682329914
550,215000.377413097,14573.541743382972,93173.96319844935,6.6745611104549525,18.818046682329914
551,226880.4277667975,14573.541743382972,93173.96319844935,6.6745611104549525,18.818046682329914
552,232520.30603916006,6720.953732145237,93173.96319844935,6.6745611104549525,18.818046682329914
553,231949.25886745687,9081.190732552292,93173.96319844935,6.6745611104549525,18.818046682329914
554,225136.15061037996,10507.545008619898,93173.96319844935,6.6745611104549525,38.694924914425975
555,230028.88090767743,9081.190732552292,93173.96319844935,6.6745611104549525,18.818046682329914
556,228310.7283365266,11964.107428433636,93173.96319844935,6.6745611104549525,18.818046682329914
557,220246.63759684336,11964.107428433636,93173.96319844935,6.6745611104549525,18.818046682329914
558,217929.19001615315,7190.602012185293,93173.96319844935,6.6745611104549525,18.818046682329914
559,217681.70854064016,11964.107428433636,93173.96319844935,6.6745611104549525,18.818046682329914
560,225697.40386731154,9081.190732552292,93173.96319844935,6.6745611104549525,18.818046682329914
561,212080.66866128662,9081.190732552292,93173.96319844935,6.6745611104549525,18.818046682329914
562,220118.9340038664,14573.541743382972,102644.14498822234,6.823213554142242,18.818046682329914
563,219542.98831879956,14573.541743382972,102644.14498822234,6.823213554142242,18.818046682329914
564,222101.84547599193,11964.107428433636,102644.14498822234,6.823213554142242,18.818046682329914
565,222556.6582526357,9081.190732552292,102644.14498822234,6.823213554142242,18.818046682329914
566,223003.5555406158,14573.541743382972,102644.14498822234,6.823213554142242,18.818046682329914
567,222919.56412383355,7190.602012185293,102644.14498822234,6.823213554142242,18.818046682329914
568,210624.3923262923,9081.190732552292,102644.14498822234,6.823213554142242,18.818046682329914
569,215347.88332552486,6720.953732145237,102644.14498822234,6.823213554142242,18.818046682329914
570,223287.3530561772,10971.36373767088,102644.14498822234,6.823213554142242,18.818046682329914
571,220353.56711553165,9081.190732552292,102644.14498822234,6.823213554142242,18.818046682329914
572,219667.73974208138,9081.190732552292,102644.14498822234,6.648881751167242,18.818046682329914
573,211738.90202771494,9081.190732552292,99263.43318488832,6.274132611305863,18.818046682329914
574,214112.21101712197,9081.190732552292,102644.14498822234,6.274132611305863,18.818046682329914
575,208298.6265157396,10971.36373767088,102644.14498822234,6.274132611305863,18.818046682329914
576,219776.23985963353,9081.190732552292,99263.43318488832,6.274132611305863,18.818046682329914
577,222890.5120334336,10486.04125389416,99263.43318488832,6.274132611305863,18.818046682329914
578,222011.49513132335,9081.190732552292,96860.65759131213,6.648881751167242,18.818046682329914
579,215163.27102907753,9081.190732552292,99263.43318488832,6.274132611305863,38.694924914425975
580,216965.13864373986,9081.190732552292,102644.14498822234,6.274132611305863,18.818046682329914
581,208630.02471144887,9081.190732552292,102644.14498822234,6.274132611305863,18.818046682329914
582,214787.99734139343,9081.190732552292,102644.14498822234,6.823213554142242,18.818046682329914
583,211164.48846694815,9081.190732552292,102644.14498822234,6.823213554142242,18.818046682329914
584,205952.95329929152,9081.190732552292,102644.14498822234,6.823213554142242,18.818046682329914
585,219330.48613601242,7190.602012185293,102644.14498822234,6.823213554142242,18.818046682329914
586,217734.30498989794,10971.36373767088,102644.14498822234,6.823213554142242,18.818046682329914
587,211738.64835504646,9081.190732552292,102644.14498822234,6.823213554142242,18.818046682329914
588,204875.2118894022,10486.04125389416,102644.14498822234,6.823213554142242,18.818046682329914
589,223005.98332211023,9081.190732552292,102644.14498822234,6.823213554142242,18.818046682329914
590,216779.16080746998,10486.04125389416,102644.14498822234,6.823213554142242,18.818046682329914
591,208535.59561446073,9081.190732552292,102644.14498822234,6.823213554142242,18.818046682329914
592,214298.1112887002,9081.190732552292,102644.14498822234,6.823213554142242,18.818046682329914
593,214684.98693138454,6720.953732145237,102644.14498822234,6.823213554142242,18.818046682329914
594,218959.70053917263,10971.36373767088,102644.14498822234,6.823213554142242,18.818046682329914
595,205465.84695226292,9081.190732552292,102644.14498822234,6.823213554142242,18.818046682329914
596,216468.52707098098,9081.190732552292,102644.14498822234,6.823213554142242,18.818046682329914
597,208698.55531749636,9081.190732552292,102644.14498822234,6.823213554142242,18.818046682329914
598,206330.4718913189,9081.190732552292,102644.14498822234,6.823213554142242,18.818046682329914
599,208962.18239452905,10971.36373767088,102644.14498822234,6.823213554142242,18.818046682329914
600,203221.08200540752,10486.04125389416,102644.14498822234,6.823213554142242,18.818046682329914
601,215500.31234937825,10971.36373767088,102644.14498822234,6.823213554142242,18.818046682329914
602,213468.42294315825,9081.190732552292,102644.14498822234,6.823213554142242,18.818046682329914
603,206122.11173245945,6467.422505188428,88787.72109627238,6.826271726227031,18.818046682329914
604,208052.18171600558,9081.190732552292,93355.02987184945,6.870705505555161,18.818046682329914
605,201765.8220034908,9081.190732552292,93355.02987184945,6.870705505555161,18.818046682329914
606,201765.8220034908,9081.190732552292,93355.02987184945,6.870705505555161,18.818046682329914
607,200358.1369192301,6467.422505188428,93355.02987184945,6.870705505555161,23.093222482389635
608,200358.1369192301,9081.190732552292,93355.02987184945,6.870705505555161,18.818046682329914
609,214676.4971731084,9081.190732552292,93355.02987184945,6.870705505555161,18.818046682329914
610,202611.22354003828,9081.190732552292,93355.02987184945,6.870705505555161,18.818046682329914
611,219590.37399889706,9081.190732552292,93355.02987184945,6.870705505555161,18.818046682329914
612,210670.68011095014,9081.190732552292,93355.02987184945,6.870705505555161,18.818046682329914
613,202611.22354003828,9081.190732552292,93355.02987184945,6.870705505555161,18.818046682329914
614,203221.08200540752,14437.11572925029,93355.02987184945,6.870705505555161,18.818046682329914
615,205231.4857521501,9081.190732552292,98743.01434453862,6.884628028893982,18.818046682329914
616,201000.8825276278,9081.190732552292,102644.14498822234,6.823213554142242,18.818046682329914
617,205207.9249579657,9081.190732552292,102644.14498822234,6.823213554142242,18.818046682329914
618,205624.93665710834,9081.190732552292,98743.01434453862,6.884628028893982,18.818046682329914
619,200358.1369192301,9081.190732552292,102644.14498822234,6.823213554142242,18.818046682329914
620,203017.31773373735,9081.190732552292,102644.14498822234,6.823213554142242,18.818046682329914
621,208476.41132949194,9081.190732552292,102644.14498822234,6.823213554142242,18.818046682329914
622,210108.37731625646,9081.190732552292,102644.14498822234,6.823213554142242,18.818046682329914
623,207638.59076244564,14437.11572925029,102644.14498822234,6.823213554142242,18.818046682329914
624,197720.00987279642,9081.190732552292,102644.14498822234,6.823213554142242,18.818046682329914
625,200358.1369192301,9081.190732552292,102644.14498822234,6.823213554142242,18.818046682329914
626,203661.1347161223,9081.190732552292,102644.14498822234,6.823213554142242,18.818046682329914
627,209075.28595524823,9081.190732552292,102644.14498822234,6.823213554142242,18.818046682329914
628,197720.00987279642,9081.190732552292,102644.14498822234,6.823213554142242,18.818046682329914
629,199063.48712238294,9081.190732552292,102644.14498822234,6.823213554142242,18.818046682329914
630,201213.62107737537,8671.373478085487,81280.45429568594,6.826271726227031,18.818046682329914


==> data/exp/map/allquads/OP_SIGNED_MULT_8x8_BAUGH_WOOLEY_A1_PDPLUT_0.5_AVG_ABS_REL_ERR_0.5_map_quad_ppf.csv <==
NUM_QUADS,PPF_HV,PPF_MIN_PPA,PPF_MAX_PPA,PPF_MIN_BEHAV,PPF_MAX_BEHAV
0,5466902.569239656,3439.924887727786,212312.00863900463,0.43888834973475355,28.541156988358313
1,5475577.850846461,3439.924887727786,216084.27565546235,0.43006441147682395,28.541156988358313
2,5405109.122949688,3439.924887727786,200800.2319397282,0.48715787031830615,28.541156988358313
3,4950344.020693877,3600.3596091698564,192082.59630123252,3.4324886083553565,21.03475893809218
4,4938431.263693584,4062.6880495294026,192082.59630123252,3.4324886083553565,21.03475893809218
5,4496101.306847278,4062.6880495294026,230034.76570890995,6.187138715231811,21.03475893809218
6,4254293.173673482,3369.970498368886,230034.76570890995,6.187138715231811,54.43775232220551
7,4395021.154492898,3369.970498368886,232674.16917325289,6.163562629496752,54.43775232220551
8,4420869.038989707,3439.924887727786,237807.05116526724,6.624165282604508,42.64889091251412
9,4437369.557493081,4345.342427668802,242719.01033440704,6.1701714655995765,21.03475893809218
10,4275130.438423095,4345.342427668802,225122.65607265435,7.215772701122461,21.03475893809218
11,4286973.286066022,4345.342427668802,224417.525104706,7.287167626354979,21.03475893809218
12,4277563.778945375,4345.342427668802,224417.525104706,7.287167626354979,21.03475893809218
13,4207968.626898832,4345.342427668802,211934.81398888567,7.903313518881195,21.03475893809218
14,4206225.666971967,4558.347289112004,218642.97129681092,7.87653738262922,21.03475893809218
15,4204366.039809805,4558.347289112004,218642.97129681092,7.87653738262922,21.03475893809218
16,4207487.056819454,5472.562312083028,218642.97129681092,7.87653738262922,20.253424163635522
17,4195989.17660464,5472.562312083028,218642.97129681092,7.87653738262922,20.253424163635522
18,4210767.830557777,5472.562312083028,218642.97129681092,7.87653738262922,20.253424163635522
19,4203901.466202434,5472.562312083028,218642.97129681092,7.87653738262922,20.253424163635522
20,4203901.466202434,5472.562312083028,218642.97129681092,7.87653738262922,20.253424163635522
21,4193770.6521247807,5472.562312083028,218642.97129681092,7.87653738262922,20.253424163635522
22,4193508.7848505485,5472.562312083028,231407.59090858154,7.87653738262922,20.253424163635522
23,4187852.1312005366,5472.562312083028,231407.59090858154,7.87653738262922,20.253424163635522
24,4197378.138519988,5472.562312083028,213149.9559244551,7.877630460968231,20.253424163635522
25,4190480.79030223,5472.562312083028,225867.85628714215,7.7901640039032145,20.253424163635522
26,4191457.1223045224,5472.562312083028,225867.85628714215,7.7901640039032145,20.253424163635522
27,4185120.6370412405,5472.562312083028,234942.4439865008,7.839175263787627,20.253424163635522
28,4190046.1060624532,5472.562312083028,236930.22208767937,7.77016003305819,20.253424163635522
29,4183042.9022339485,5472.562312083028,225867.85628714215,7.7901640039032145,20.253424163635522
30,4184132.959681726,5472.562312083028,249567.9752372348,7.782692823380135,20.253424163635522
31,4045252.2087843535,5472.562312083028,225867.85628714215,7.782692823380135,20.253424163635522
32,4089977.3083500625,5472.562312083028,237935.26250342553,7.777332349731989,20.253424163635522
33,4068240.2210975336,5472.562312083028,237935.26250342553,7.777332349731989,20.253424163635522
34,4081022.4087570393,5472.562312083028,243942.33185637477,7.822693114523343,20.253424163635522
35,4125068.224350404,5472.562312083028,234457.84519462378,7.7597476887402195,20.253424163635522
36,4127449.729676598,5472.562312083028,243470.7680511382,7.813930964657498,20.253424163635522
37,3995545.4275581962,5472.562312083028,234775.89404489682,7.810871528978851,20.253424163635522
38,4471994.1424336145,5472.562312083028,239475.05225653228,4.958694217282261,20.253424163635522
39,4391636.833206893,5472.562312083028,235353.79768128574,6.333690989878679,20.253424163635522
40,4422467.124500944,5472.562312083028,239080.26225651882,6.3217262508246,20.253424163635522
41,4412047.357826212,5472.562312083028,248753.87593168896,6.2756136295133835,20.253424163635522
42,4390750.2600013325,5472.562312083028,239080.26225651882,6.3217262508246,20.253424163635522
43,4402627.174597492,5472.562312083028,239080.26225651882,6.3217262508246,20.253424163635522
44,4401573.572374086,5472.562312083028,239080.26225651882,6.3217262508246,20.253424163635522
45,4384133.155366091,5472.562312083028,239080.26225651882,6.3217262508246,20.253424163635522
46,4388982.432625435,5472.562312083028,248753.87593168896,6.2756136295133835,20.253424163635522
47,4383345.969764994,5472.562312083028,248753.87593168896,6.2756136295133835,20.253424163635522
48,4383653.121123156,5472.562312083028,248753.87593168896,6.2756136295133835,20.253424163635522
49,4384061.875320791,5472.562312083028,248753.87593168896,6.2756136295133835,20.253424163635522
50,4384018.580619181,5472.562312083028,248753.87593168896,6.2756136295133835,20.253424163635522
51,4379141.291526968,5953.475376402188,239080.26225651882,6.3217262508246,20.253424163635522
52,4370374.396839786,5953.475376402188,248753.87593168896,6.2756136295133835,20.253424163635522
53,4378284.930661025,5953.475376402188,239080.26225651882,6.3217262508246,20.253424163635522
54,4378779.988515629,5953.475376402188,245103.30733296517,6.335920898426814,20.253424163635522
55,4383344.678950618,5953.475376402188,245103.30733296517,6.335920898426814,20.253424163635522
56,4387286.685044273,5953.475376402188,245103.30733296517,6.335920898426814,20.253424163635522
57,4354858.22704716,5953.475376402188,245103.30733296517,6.335920898426814,20.253424163635522
58,4338049.309656421,5953.475376402188,240716.03060299542,6.344341748772695,20.253424163635522
59,4338750.127504488,5953.475376402188,227348.96131471806,6.395379674602822,20.253424163635522
60,4338184.537175465,5953.475376402188,239080.26225651882,6.3217262508246,20.253424163635522
61,4333619.002349384,5953.475376402188,237358.4905511645,6.331781379050671,20.253424163635522
62,4341227.053908348,5953.475376402188,227348.96131471806,6.395379674602822,20.253424163635522
63,4338484.963514902,5953.475376402188,227348.96131471806,6.395379674602822,20.253424163635522
64,4328886.79553434,5953.475376402188,227348.96131471806,6.395379674602822,20.253424163635522
65,4341493.422497009,5953.475376402188,227348.96131471806,6.3519710064191806,20.253424163635522
66,4331969.099815226,5953.475376402188,227348.96131471806,6.3519710064191806,20.253424163635522
67,4351990.608769672,5953.475376402188,227348.96131471806,6.3519710064191806,20.253424163635522
68,4351990.608769672,5953.475376402188,227348.96131471806,6.3519710064191806,20.253424163635522
69,4360526.2502394095,5953.475376402188,227348.96131471806,6.3519710064191806,20.253424163635522
70,4357245.331254967,5953.475376402188,227348.96131471806,6.3519710064191806,20.253424163635522
71,4361692.042080464,5953.475376402188,221696.83735406166,6.381557637655774,20.02033944886735
72,4321410.550488863,5953.475376402188,219872.7492584448,6.39150812332786,20.02033944886735
73,4332683.599876223,5953.475376402188,219872.7492584448,6.39150812332786,20.02033944886735
74,4323031.483259462,5953.475376402188,206672.99016054935,6.812350048349302,20.02033944886735
75,4327564.295934597,5953.475376402188,200004.2138878339,6.8380985001012,20.02033944886735
76,4328351.455175072,5953.475376402188,200004.2138878339,6.8380985001012,20.02033944886735
77,4326800.556270178,5953.475376402188,200004.2138878339,6.8380985001012,20.02033944886735
78,4327006.519465929,5953.475376402188,200004.2138878339,6.8380985001012,20.02033944886735
79,4311708.9630224,5953.475376402188,200004.2138878339,6.8380985001012,20.02033944886735
80,4324932.34112402,5953.475376402188,200004.2138878339,6.8380985001012,20.02033944886735
81,4319209.698930187,5953.475376402188,189709.70362718112,6.989373881146236,20.02033944886735
82,4343657.960626194,5953.475376402188,189709.70362718112,6.989373881146236,20.02033944886735
83,4335511.784183674,5953.475376402188,189709.70362718112,6.989373881146236,20.61060789343504
84,4332308.282775344,5953.475376402188,189709.70362718112,6.989373881146236,20.61060789343504
85,4326231.348490355,5953.475376402188,189709.70362718112,6.989373881146236,20.61060789343504
86,4319469.557877998,5953.475376402188,189709.70362718112,6.989373881146236,20.61060789343504
87,4298128.18483189,5953.475376402188,189709.70362718112,6.989373881146236,20.61060789343504
88,4302105.763541389,5953.475376402188,189709.70362718112,6.989373881146236,20.61060789343504
89,4302853.433188319,5953.475376402188,189709.70362718112,6.989373881146236,20.61060789343504
90,4302683.759602655,5953.475376402188,202105.0065116448,6.921805661618162,20.61060789343504
91,4282267.999118216,5953.475376402188,202105.0065116448,6.921805661618162,20.61060789343504
92,4228570.495136714,10301.632909239866,202105.0065116448,6.921805661618162,20.61060789343504
93,4226170.081771762,10301.632909239866,189709.70362718112,6.989373881146236,20.61060789343504
94,4228667.360991258,10301.632909239866,189709.70362718112,6.989373881146236,20.61060789343504
95,4276391.834554224,5953.475376402188,189709.70362718112,6.989373881146236,20.61060789343504
96,4280726.156667086,5953.475376402188,189709.70362718112,6.989373881146236,20.61060789343504
97,4266899.597408362,5953.475376402188,189709.70362718112,6.989373881146236,20.61060789343504
98,4268484.39600754,5953.475376402188,189709.70362718112,6.989373881146236,20.61060789343504
99,4282963.84680702,5953.475376402188,193006.72927016753,6.915073877089892,20.61060789343504
100,4285472.468637127,5953.475376402188,193006.72927016753,6.915073877089892,20.61060789343504
101,4219501.902712983,10301.632909239866,193006.72927016753,6.915073877089892,20.61060789343504
102,4218036.088234435,10301.632909239866,181001.20170870013,6.984316473519417,20.61060789343504
103,4215365.610385541,10301.632909239866,193006.72927016753,6.915073877089892,20.61060789343504
104,4212864.752186815,10301.632909239866,181001.20170870013,6.984316473519417,20.61060789343504
105,4234624.476895708,10301.632909239866,193006.72927016753,6.915073877089892,20.61060789343504
106,4235875.291097071,10301.632909239866,193006.72927016753,6.915073877089892,20.61060789343504
107,4236224.582021908,10301.632909239866,193006.72927016753,6.915073877089892,20.61060789343504
108,4235027.552755048,10301.632909239866,181001.20170870013,6.984316473519417,20.61060789343504
109,4218918.45880626,10301.632909239866,193006.72927016753,6.915073877089892,20.61060789343504
110,4215683.590632722,10301.632909239866,193006.72927016753,6.915073877089892,20.61060789343504
111,4218591.472433722,10301.632909239866,187492.94940911236,6.965092935898806,20.61060789343504
112,4229814.4972902285,10301.632909239866,190001.17785551894,6.829098551967512,20.61060789343504
113,4229349.007117192,10301.632909239866,190001.17785551894,6.829098551967512,20.61060789343504
114,4226165.081733381,10301.632909239866,187492.94940911236,6.965092935898806,20.61060789343504
115,4229775.659434363,10301.632909239866,197135.0503692006,6.80662489314896,20.61060789343504
116,4229649.104823399,10301.632909239866,197135.0503692006,6.80662489314896,20.61060789343504
117,4229649.104823399,10301.632909239866,197135.0503692006,6.80662489314896,20.61060789343504
118,4226163.103491086,10301.632909239866,187492.94940911236,6.965092935898806,20.61060789343504
119,4225342.814440406,10301.632909239866,197135.0503692006,6.80662489314896,20.61060789343504
120,4215573.748859668,10301.632909239866,187492.94940911236,6.965092935898806,20.61060789343504
121,4218757.905461821,10301.632909239866,187492.94940911236,6.965092935898806,20.61060789343504
122,4240551.29671863,10301.632909239866,184541.71038579225,6.849193142827193,20.61060789343504
123,4233034.7215751195,10301.632909239866,184541.71038579225,6.849193142827193,20.61060789343504
124,4244597.542441677,10301.632909239866,175503.3117457701,7.005542387850092,20.61060789343504
125,4240529.668556335,10301.632909239866,175503.3117457701,7.005542387850092,20.61060789343504
126,4244287.578800338,10301.632909239866,175503.3117457701,7.005542387850092,20.61060789343504
127,4244287.578800338,10301.632909239866,175503.3117457701,7.005542387850092,20.61060789343504
128,4244239.139655979,10301.632909239866,189226.99341570793,6.956840691295408,20.61060789343504
129,4195315.907292971,10301.632909239866,189226.99341570793,6.956840691295408,20.61060789343504
130,4193976.456553584,10301.632909239866,189226.99341570793,6.956840691295408,20.61060789343504
131,4191173.321315106,10301.632909239866,189226.99341570793,6.956840691295408,20.61060789343504
132,4186783.6909211436,10301.632909239866,189226.99341570793,6.956840691295408,20.61060789343504
133,4196531.523917101,10301.632909239866,189226.99341570793,6.956840691295408,20.61060789343504
134,4214318.3839941155,10301.632909239866,171792.89952807836,7.041728674403327,20.61060789343504
135,4205646.552813849,10301.632909239866,185894.28810237494,7.041728674403327,20.61060789343504
136,4207118.894849346,10301.632909239866,170677.27024664835,7.221497664749677,20.61060789343504
137,4414270.39603302,10301.632909239866,206180.67205923522,5.730364616413343,20.61060789343504
138,4405212.613160026,10301.632909239866,206180.67205923522,5.73540679103451,20.61060789343504
139,4407456.724738486,10301.632909239866,206180.67205923522,5.73540679103451,20.61060789343504
140,4405250.562391598,10301.632909239866,206180.67205923522,5.73540679103451,20.61060789343504
141,4424150.6510727145,10301.632909239866,206180.67205923522,5.73540679103451,20.61060789343504
142,4412268.00351598,10301.632909239866,206180.67205923522,5.73540679103451,20.61060789343504
143,4411686.962488569,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
144,4357573.671936705,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
145,4371113.390799194,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
146,4341019.875311096,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
147,4344858.032399493,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
148,4344858.032399493,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
149,4344741.048916633,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
150,4325050.168714508,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
151,4389989.199399812,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
152,4390859.856802378,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
153,4376100.631338708,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
154,4388287.328490317,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
155,4391026.3398018405,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
156,4370194.932469694,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
157,4362520.415295782,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
158,4339116.493150611,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
159,4340978.371777023,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
160,4340271.705520678,10301.632909239866,212599.51237987625,5.695633540785575,19.222217569718342
161,4322333.492671394,10301.632909239866,212599.51237987625,5.695633540785575,19.222217569718342
162,4342122.787329676,10301.632909239866,212599.51237987625,5.695633540785575,18.949654529975028
163,4342122.787329676,10301.632909239866,212599.51237987625,5.695633540785575,19.1914506365004
164,4357303.203829939,10301.632909239866,212599.51237987625,5.695633540785575,19.1914506365004
165,4358185.488342666,10301.632909239866,212599.51237987625,5.695633540785575,19.1914506365004
166,4359099.040201182,10301.632909239866,212599.51237987625,5.695633540785575,19.1914506365004
167,4350231.565615473,10301.632909239866,213031.0820304885,5.725872578180887,19.1914506365004
168,4332846.4029553365,10301.632909239866,213031.0820304885,5.725872578180887,19.1914506365004
169,4333341.951511392,10301.632909239866,213031.0820304885,5.725872578180887,19.1914506365004
170,4289201.687489527,10301.632909239866,213031.0820304885,5.725872578180887,18.949654529975028
171,4299184.283201642,10301.632909239866,213031.0820304885,5.725872578180887,19.1914506365004
172,4324884.962816775,10301.632909239866,213501.60805698056,5.6741724999425145,19.1914506365004
173,4316065.046752723,10301.632909239866,213501.60805698056,5.6741724999425145,19.1914506365004
174,4316716.476536645,10301.632909239866,213501.60805698056,5.6741724999425145,19.1914506365004
175,4316469.731897095,10301.632909239866,213501.60805698056,5.6741724999425145,19.1914506365004
176,4320330.131170116,10301.632909239866,196885.03493723526,5.708948554767588,19.1914506365004
177,4320330.131170116,10301.632909239866,196885.03493723526,5.708948554767588,19.1914506365004
178,4320330.131170116,10301.632909239866,196885.03493723526,5.708948554767588,18.949654529975028
179,4306835.1175691895,10301.632909239866,196885.03493723526,5.708948554767588,19.1914506365004
180,4316714.775437979,10301.632909239866,196885.03493723526,5.708948554767588,18.949654529975028
181,4316446.279603332,10301.632909239866,196885.03493723526,5.708948554767588,19.1914506365004
182,4316446.279603332,10301.632909239866,196885.03493723526,5.708948554767588,18.949654529975028
183,4344690.200630613,10301.632909239866,196885.03493723526,5.708948554767588,19.1914506365004
184,4326267.851099335,10301.632909239866,196885.03493723526,5.708948554767588,19.1914506365004
185,4343337.750478313,10301.632909239866,196885.03493723526,5.708948554767588,19.1914506365004
186,4346006.927947527,10301.632909239866,196885.03493723526,5.708948554767588,19.1914506365004
187,4300072.183986356,10301.632909239866,217578.03968386404,5.0486511444954125,19.1914506365004
188,4301025.093993095,10301.632909239866,196885.03493723526,5.708948554767588,19.1914506365004
189,4299204.733409155,10301.632909239866,196885.03493723526,5.708948554767588,19.1914506365004
190,4295238.421897944,10301.632909239866,196885.03493723526,5.708948554767588,19.1914506365004
191,4312331.892499592,10301.632909239866,217578.03968386404,5.0486511444954125,19.1914506365004
192,4311450.703092633,10301.632909239866,196885.03493723526,5.708948554767588,19.1914506365004
193,4277750.269774725,10301.632909239866,196885.03493723526,5.708948554767588,19.1914506365004
194,4285832.388627595,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
195,4282787.941523863,10301.632909239866,196885.03493723526,5.708948554767588,19.1914506365004
196,4273592.960553658,10301.632909239866,196885.03493723526,5.708948554767588,19.1914506365004
197,4273823.868872928,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
198,4279986.642716374,10301.632909239866,208752.34365283762,5.396805342218407,19.1914506365004
199,4271019.72071101,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
200,4314196.6012248155,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
201,4271019.72071101,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
202,4271019.72071101,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
203,4271019.72071101,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
204,4271019.72071101,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
205,4271019.72071101,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
206,4295214.275467902,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
207,4267657.055054664,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
208,4292704.210162824,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
209,4295496.856967533,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
210,4306623.75571215,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
211,4304131.137698423,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
212,4303893.890218737,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
213,4315058.984814553,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
214,4312805.909869488,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
215,4303662.981899466,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
216,4328487.631179815,10301.632909239866,208752.34365283762,5.373968284186063,19.1914506365004
217,4326234.55623475,10301.632909239866,208752.34365283762,5.373968284186063,19.1914506365004
218,4311147.746066358,10301.632909239866,208752.34365283762,5.373968284186063,19.1914506365004
219,4310637.1667257305,10301.632909239866,208752.34365283762,5.373968284186063,19.1914506365004
220,4319001.940384321,10301.632909239866,208752.34365283762,5.373968284186063,19.1914506365004
221,4312836.622611112,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
222,4324362.2282842435,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
223,4320816.002027659,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
224,4314934.338628844,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
225,4319148.846370811,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
226,4318808.896752605,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
227,4316913.107203605,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
228,4319658.731882643,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
229,4321545.162216276,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
230,4329565.704080827,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
231,4287226.076970389,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
232,4299644.5370778255,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
233,4301963.832926257,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
234,4309736.203552792,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
235,4310823.472218955,10301.632909239866,208752.34365283762,5.396805342218407,19.1914506365004
236,4310130.602374449,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
237,4330554.199468922,10301.632909239866,198430.6608566774,5.376816526316016,19.1914506365004
238,4330554.199468922,10301.632909239866,198430.6608566774,5.376816526316016,19.1914506365004
239,4334390.165064537,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
240,4336260.086722669,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
241,4334225.55955084,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
242,4381418.575974625,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
243,4359256.6130487025,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
244,4359256.6130487025,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
245,4359256.6130487025,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
246,4359929.660472073,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
247,4388499.555262165,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
248,4395013.5367522035,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
249,4385191.582273142,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
250,4393902.698909987,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
251,4394084.543876408,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
252,4384141.268720051,10301.632909239866,198430.6608566774,5.376816526316016,19.1914506365004
253,4385428.251266647,10301.632909239866,198430.6608566774,5.376816526316016,19.1914506365004
254,4365439.929844746,10301.632909239866,198430.6608566774,5.376816526316016,19.1914506365004
255,4362062.160268612,10301.632909239866,211859.22574718395,5.391079875241047,19.1914506365004
256,4365840.2159109125,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
257,4357196.52951972,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
258,4358401.028446615,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
259,4351809.779569865,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
260,4358401.028446615,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
261,4355212.954870092,10301.632909239866,211859.22574718395,5.391079875241047,19.1914506365004
262,4341938.957528688,10301.632909239866,211859.22574718395,5.391079875241047,19.1914506365004
263,4335148.511178274,10301.632909239866,211859.22574718395,5.391079875241047,19.1914506365004
264,4344681.484227344,10301.632909239866,211859.22574718395,5.391079875241047,19.1914506365004
265,4343414.346306659,10301.632909239866,211859.22574718395,5.391079875241047,19.1914506365004
266,4343414.346306659,10301.632909239866,211859.22574718395,5.391079875241047,19.1914506365004
267,4356592.428810047,10301.632909239866,198430.6608566774,5.376816526316016,19.1914506365004
268,4354921.042685496,10301.632909239866,198430.6608566774,5.376816526316016,19.1914506365004
269,4359702.427803148,10301.632909239866,198430.6608566774,5.376816526316016,19.1914506365004
270,4340410.282789554,10301.632909239866,179649.87240185164,6.239487503597829,19.1914506365004
271,4339221.056017728,10301.632909239866,172674.70775610552,6.275619391272961,19.1914506365004
272,4341699.661977103,10301.632909239866,172674.70775610552,6.275619391272961,19.1914506365004
273,4351138.735349792,10301.632909239866,193879.22026035626,5.688151180398169,19.1914506365004
274,4346241.34126782,10301.632909239866,203645.98601995775,5.650163948285616,19.1914506365004
275,4344213.618682837,10301.632909239866,203645.98601995775,5.650163948285616,19.1914506365004
276,4348202.589742381,10301.632909239866,203645.98601995775,5.650163948285616,19.1914506365004
277,4355430.746196562,10301.632909239866,203645.98601995775,5.650163948285616,19.1914506365004
278,4354683.568782134,10301.632909239866,203645.98601995775,5.650163948285616,19.1914506365004
279,4361041.970039794,10301.632909239866,203645.98601995775,5.650163948285616,19.1914506365004
280,4358713.876391825,10301.632909239866,203645.98601995775,5.650163948285616,19.1914506365004
281,4364794.428468566,10301.632909239866,185225.4508036707,5.408097497175021,19.1914506365004
282,4359098.3790851645,10301.632909239866,185225.4508036707,5.408097497175021,19.1914506365004
283,4369816.366141409,10301.632909239866,203645.98601995775,5.429773106267621,19.1914506365004
284,4369816.366141409,10301.632909239866,178488.40495671128,5.429773106267621,19.1914506365004
285,4339967.881604116,10301.632909239866,208435.47385053828,6.306151710817378,19.1914506365004
286,4328123.958862706,10301.632909239866,208435.47385053828,6.447172154053128,19.1914506365004
287,4347909.290217006,10301.632909239866,208435.47385053828,5.646427788481823,19.1914506365004
288,4347909.290217006,10301.632909239866,208435.47385053828,5.646427788481823,19.1914506365004
289,4327127.396922929,10301.632909239866,208435.47385053828,6.447172154053128,19.1914506365004
290,4356191.721242908,10301.632909239866,208435.47385053828,5.646427788481823,19.1914506365004
291,4354891.240879178,10301.632909239866,208435.47385053828,5.646427788481823,19.1914506365004
292,4354833.777015756,10301.632909239866,207091.86530490324,5.608020703545883,19.1914506365004
293,4354833.777015756,10301.632909239866,207091.86530490324,5.608020703545883,19.1914506365004
294,4347127.796196612,10301.632909239866,207091.86530490324,5.608020703545883,19.1914506365004
295,4379386.759550523,10301.632909239866,207091.86530490324,5.608020703545883,19.1914506365004
296,4409964.867559003,10301.632909239866,207091.86530490324,5.429773106267621,19.1914506365004
297,4409964.867559003,10301.632909239866,191405.93409505743,5.429773106267621,19.1914506365004
298,4521741.595812625,7152.955933371733,191405.93409505743,5.429773106267621,19.1914506365004
299,4517532.074405128,7152.955933371733,178488.40495671128,5.429773106267621,19.1914506365004
300,4422611.807049078,10301.632909239866,163669.72359229837,5.426253837359731,19.1914506365004
301,4422611.807049078,10301.632909239866,163669.72359229837,5.426253837359731,19.1914506365004
302,4529806.23170303,7152.955933371733,163669.72359229837,5.426253837359731,19.1914506365004
303,4532373.091965608,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
304,4528173.122617625,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
305,4528173.122617625,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
306,4529629.0977870105,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
307,4500701.972328901,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
308,4500701.972328901,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
309,4501660.333974603,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
310,4491793.991471944,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
311,4491793.991471944,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
312,4491793.991471944,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
313,4520721.116930053,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
314,4492738.749625634,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
315,4490241.08388106,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
316,4490241.08388106,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
317,4488715.914193668,7152.955933371733,163669.72359229837,5.426253837359731,19.1914506365004
318,4488715.914193668,7152.955933371733,163669.72359229837,5.426253837359731,19.1914506365004
319,4488715.914193668,7152.955933371733,163669.72359229837,5.426253837359731,19.1914506365004
320,4491282.774456248,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
321,4491282.774456248,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
322,4492783.466877487,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
323,4492783.466877487,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
324,4497753.698203201,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
325,4498993.200782729,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
326,4497753.698203201,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
327,4489406.046879692,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
328,4497441.579978357,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
329,4496250.064189366,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
330,4498993.200782729,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
331,4508941.658482924,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
332,4510782.485735109,7152.955933371733,179875.4650098835,5.345894258305094,19.1914506365004
333,4509476.518365558,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
334,4504598.481067017,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
335,4504489.761956828,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
336,4504489.761956828,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
337,4504017.683420731,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
338,4504017.683420731,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
339,4506163.585651673,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
340,4506163.585651673,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
341,4506744.383297959,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
342,4506744.383297959,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
343,4506744.383297959,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
344,4504001.246704597,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
345,4478094.797173683,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
346,4500960.97490686,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
347,4482749.985708173,7152.955933371733,215569.3840366609,4.754412448966569,19.1914506365004
348,4513269.984028533,7152.955933371733,215569.3840366609,4.754412448966569,19.1914506365004
349,4494938.309201857,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
350,4501750.599455897,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
351,4495979.999777045,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
352,4492287.811571561,7152.955933371733,215569.3840366609,4.754412448966569,19.1914506365004
353,4494433.713802505,7152.955933371733,215569.3840366609,4.754412448966569,19.1914506365004
354,4504909.394342424,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
355,4484408.827588586,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
356,4472180.834605711,8957.47480669414,194787.60823517395,5.023841247977764,19.1914506365004
357,4490116.263710935,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
358,4490717.7915317835,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
359,4516372.44098817,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
360,4511393.6839512475,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
361,4510271.598423904,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
362,4510271.598423904,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
363,4510271.598423904,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
364,4510480.488050517,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
365,4514735.579898702,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
366,4510901.19666441,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
367,4514526.690272089,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
368,4517533.067703141,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
369,4503324.442112714,7152.955933371733,211974.02488788296,4.981995144647023,19.1914506365004
370,4503324.442112714,7152.955933371733,211974.02488788296,4.981995144647023,19.1914506365004
371,4490882.771492826,7152.955933371733,211974.02488788296,4.981995144647023,19.1914506365004
372,4487359.690945918,7152.955933371733,197543.72909112013,5.233840752418562,19.1914506365004
373,4517358.15641639,7152.955933371733,197543.72909112013,5.233840752418562,19.1914506365004
374,4515634.511723824,7152.955933371733,197543.72909112013,5.233840752418562,19.1914506365004
375,4492090.953522693,8957.47480669414,197543.72909112013,5.233840752418562,19.1914506365004
376,4492090.953522693,8957.47480669414,197543.72909112013,5.233840752418562,19.1914506365004
377,4492090.953522693,8957.47480669414,197543.72909112013,5.233840752418562,19.1914506365004
378,4490825.389389725,8957.47480669414,197543.72909112013,5.233840752418562,19.1914506365004
379,4481638.273299225,8957.47480669414,195501.3874655024,5.0638013333721865,19.1914506365004
380,4463439.516018029,8957.47480669414,209453.21307347133,5.012845947410867,19.1914506365004
381,4473555.18176063,8957.47480669414,209453.21307347133,5.012845947410867,19.1914506365004
382,4466514.690014498,8957.47480669414,209453.21307347133,5.012845947410867,19.1914506365004
383,4479087.371237506,8957.47480669414,209453.21307347133,5.012845947410867,19.1914506365004
384,4476618.162847532,8957.47480669414,209453.21307347133,5.012845947410867,19.1914506365004
385,4501840.550706676,6290.105487428518,195084.57290390247,5.266816596355596,19.1914506365004
386,4470695.609694585,8957.47480669414,195084.57290390247,5.266816596355596,19.1914506365004
387,4482379.360832106,8957.47480669414,195084.57290390247,5.2571702658418005,19.1914506365004
388,4479072.118468669,8957.47480669414,195084.57290390247,5.266816596355596,19.1914506365004
389,4478100.48224367,8957.47480669414,195084.57290390247,5.266816596355596,19.1914506365004
390,4474131.813870583,8957.47480669414,211240.26328288182,5.184136875953254,19.1914506365004
391,4473274.0849552695,8957.47480669414,195084.57290390247,5.2571702658418005,19.1914506365004
392,4473274.0849552695,8957.47480669414,195084.57290390247,5.2571702658418005,19.1914506365004
393,4473917.407900937,8957.47480669414,195084.57290390247,5.2571702658418005,19.1914506365004
394,4473524.587881859,8957.47480669414,195084.57290390247,5.2571702658418005,19.1914506365004
395,4473524.587881859,8957.47480669414,195084.57290390247,5.2571702658418005,19.1914506365004
396,4473524.587881859,8957.47480669414,195084.57290390247,5.2571702658418005,19.1914506365004
397,4463731.298360193,8957.47480669414,195084.57290390247,5.266816596355596,19.1914506365004
398,4464875.823814349,8957.47480669414,208581.93990262318,5.266816596355596,19.1914506365004
399,4452622.788699163,8957.47480669414,208581.93990262318,5.269601864006955,19.1914506365004
400,4464875.823814349,8957.47480669414,208581.93990262318,5.266816596355596,19.1914506365004
401,4463731.298360193,8957.47480669414,208581.93990262318,5.266816596355596,19.1914506365004
402,4464232.50086868,8957.47480669414,208581.93990262318,5.266816596355596,19.1914506365004
403,4451729.164971772,8957.47480669414,211240.26328288182,5.184136875953254,19.1914506365004
404,4454691.822376119,8957.47480669414,208581.93990262318,5.269601864006955,19.1914506365004
405,4463447.537987599,8957.47480669414,208581.93990262318,5.260686228135391,19.1914506365004
406,4463447.537987599,8957.47480669414,208581.93990262318,5.260686228135391,19.1914506365004
407,4463447.537987599,8957.47480669414,208581.93990262318,5.260686228135391,19.1914506365004
408,4463447.537987599,8957.47480669414,208581.93990262318,5.260686228135391,19.1914506365004
409,4463447.537987599,8957.47480669414,208581.93990262318,5.260686228135391,19.1914506365004
410,4463447.537987599,8957.47480669414,208581.93990262318,5.260686228135391,19.1914506365004
411,4475998.7124460675,8957.47480669414,208581.93990262318,5.2571702658418005,19.1914506365004
412,4482369.575511195,7453.315747141984,208581.93990262318,5.260686228135391,19.1914506365004
413,4484126.40850983,7453.315747141984,208581.93990262318,5.260686228135391,19.1914506365004
414,4484126.40850983,7453.315747141984,208581.93990262318,5.260686228135391,19.1914506365004
415,4484126.40850983,7453.315747141984,208581.93990262318,5.260686228135391,19.1914506365004
416,4472235.41267449,7453.315747141984,208581.93990262318,5.269601864006955,19.1914506365004
417,4472235.41267449,4415.005402994138,223767.56893340644,5.02286647613214,51.58185819248229
418,4474485.467215292,7453.315747141984,208581.93990262318,5.269601864006955,19.1914506365004
419,4474485.467215292,7453.315747141984,208581.93990262318,5.269601864006955,19.1914506365004
420,4474485.467215292,7453.315747141984,208581.93990262318,5.269601864006955,19.1914506365004
421,4491517.97560377,6290.105487428518,208581.93990262318,5.269601864006955,19.1914506365004
422,4475927.987338404,4320.104790949772,208581.93990262318,5.269601864006955,51.54748451508765
423,4475927.987338404,7453.315747141984,208581.93990262318,5.269601864006955,19.1914506365004
424,4487583.60143924,7453.315747141984,208581.93990262318,5.266816596355596,19.1914506365004
425,4487583.60143924,7453.315747141984,208581.93990262318,5.266816596355596,19.1914506365004
426,4497222.606540178,7453.315747141984,208581.93990262318,5.2571702658418005,19.1914506365004
427,4501061.314344494,7152.955933371733,208581.93990262318,5.2571702658418005,19.1914506365004
428,4512318.462348159,6290.105487428518,208581.93990262318,5.2571702658418005,19.1914506365004
429,4496728.474082794,7453.315747141984,208581.93990262318,5.2571702658418005,19.1914506365004
430,4496728.474082794,7453.315747141984,208581.93990262318,5.2571702658418005,19.1914506365004
431,4496728.474082794,7453.315747141984,208581.93990262318,5.2571702658418005,19.1914506365004
432,4503804.2994721,6929.41670034577,208581.93990262318,5.2571702658418005,19.1914506365004
433,4526465.22838828,3693.0667847700097,208581.93990262318,5.2571702658418005,19.1914506365004
434,4492965.488443434,7453.315747141984,208581.93990262318,5.2571702658418005,19.1914506365004
435,4539229.370517317,3693.0667847700097,208581.93990262318,5.2571702658418005,19.1914506365004
436,4490858.109451707,6290.105487428518,208581.93990262318,5.2571702658418005,19.1914506365004
437,4488808.910407318,7453.315747141984,208581.93990262318,5.269601864006955,19.1914506365004
438,4500188.063968563,7453.315747141984,208581.93990262318,5.269601864006955,19.1914506365004
439,4500188.063968563,7453.315747141984,208581.93990262318,5.269601864006955,19.1914506365004
440,4535206.443236524,6290.105487428518,208581.93990262318,5.269601864006955,19.1914506365004
441,4532307.928154869,6290.105487428518,208581.93990262318,5.269601864006955,19.1914506365004
442,4532307.928154869,6290.105487428518,208581.93990262318,5.269601864006955,19.1914506365004
443,4531112.506938256,6290.105487428518,208581.93990262318,5.269601864006955,19.1914506365004
444,4531112.506938256,6290.105487428518,208581.93990262318,5.269601864006955,19.1914506365004
445,4531630.121284815,6290.105487428518,208581.93990262318,5.269601864006955,19.1914506365004
446,4531176.989245011,6290.105487428518,208581.93990262318,5.269601864006955,19.1914506365004
447,4538374.44969018,6290.105487428518,208581.93990262318,5.269601864006955,19.1914506365004
448,4517595.718120519,6290.105487428518,226235.27015065108,5.189313665724427,19.1914506365004
449,4517595.718120519,6290.105487428518,226235.27015065108,5.189313665724427,19.1914506365004
450,4519314.670190994,6290.105487428518,226235.27015065108,5.189313665724427,19.1914506365004
451,4531299.888095863,6290.105487428518,226235.27015065108,5.189313665724427,19.1914506365004
452,4533287.993354674,6290.105487428518,226235.27015065108,5.189313665724427,19.1914506365004
453,4533287.993354674,6290.105487428518,226235.27015065108,5.189313665724427,19.1914506365004
454,4533287.993354674,6290.105487428518,226235.27015065108,5.189313665724427,19.1914506365004
455,4522226.070334818,6290.105487428518,226235.27015065108,5.189313665724427,19.1914506365004
456,4536133.258103242,6290.105487428518,226235.27015065108,5.189313665724427,19.1914506365004
457,4535137.369155653,6290.105487428518,226235.27015065108,5.189313665724427,19.1914506365004
458,4535137.369155653,6290.105487428518,226235.27015065108,5.189313665724427,19.1914506365004
459,4508290.734893862,6290.105487428518,226235.27015065108,5.189313665724427,19.1914506365004
460,4519352.657913719,6290.105487428518,226235.27015065108,5.189313665724427,19.1914506365004
461,4519352.657913719,6290.105487428518,226235.27015065108,5.189313665724427,19.1914506365004
462,4519352.657913719,6290.105487428518,226235.27015065108,5.189313665724427,19.1914506365004
463,4519352.657913719,6290.105487428518,226235.27015065108,5.189313665724427,19.1914506365004
464,4524023.01908466,6290.105487428518,226235.27015065108,5.189313665724427,19.1914506365004
465,4508433.030819295,7453.315747141984,226235.27015065108,5.189313665724427,19.1914506365004
466,4517307.303085083,7453.315747141984,226235.27015065108,5.189313665724427,19.1914506365004
467,4506811.370196186,7453.315747141984,226235.27015065108,5.189313665724427,19.1914506365004
468,4506811.370196186,7453.315747141984,226235.27015065108,5.189313665724427,19.1914506365004
469,4506811.370196186,7453.315747141984,226235.27015065108,5.189313665724427,19.1914506365004
470,4517131.1776883565,7453.315747141984,217441.6641149589,5.171984931869417,19.1914506365004
471,4532032.883841578,7453.315747141984,217441.6641149589,5.178388345933037,19.1914506365004
472,4532032.883841578,7453.315747141984,217441.6641149589,5.178388345933037,19.1914506365004
473,4532032.883841578,7453.315747141984,217441.6641149589,5.178388345933037,19.1914506365004
474,4540980.716557799,7453.315747141984,217441.6641149589,5.178388345933037,19.1914506365004
475,4512280.161820164,7453.315747141984,217441.6641149589,5.178388345933037,19.1914506365004
476,4526018.361735044,7453.315747141984,217441.6641149589,5.178388345933037,19.1914506365004
477,4541836.210416878,6290.105487428518,217441.6641149589,5.178388345933037,18.949654529975028
478,4537689.338025281,7453.315747141984,195084.57290390247,5.266816596355596,18.949654529975028
479,4547406.9815962985,7453.315747141984,209453.21307347133,5.012845947410867,18.949654529975028
480,4547406.9815962985,7453.315747141984,209453.21307347133,5.012845947410867,18.949654529975028
481,4547134.696231349,7453.315747141984,209453.21307347133,5.012845947410867,19.1914506365004
482,4542384.879644189,7453.315747141984,209453.21307347133,5.012845947410867,19.1914506365004
483,4527060.8648118405,7453.315747141984,209453.21307347133,5.012845947410867,19.1914506365004
484,4527060.8648118405,7453.315747141984,209453.21307347133,5.012845947410867,19.1914506365004
485,4533011.529949226,7453.315747141984,209453.21307347133,5.012845947410867,19.1914506365004
486,4539380.15993834,7453.315747141984,209453.21307347133,5.012845947410867,19.1914506365004
487,4539206.811938939,7453.315747141984,209453.21307347133,5.012845947410867,19.1914506365004
488,4534551.889997803,7453.315747141984,209453.21307347133,5.012845947410867,18.949654529975028
489,4535770.694502078,7453.315747141984,209453.21307347133,5.006728430751959,18.949654529975028
490,4535770.694502078,7453.315747141984,223767.56893340644,5.006728430751959,18.949654529975028
491,4521594.184866326,7453.315747141984,223767.56893340644,5.006728430751959,18.949654529975028
492,4527074.937357128,7453.315747141984,223767.56893340644,5.006728430751959,18.949654529975028
493,4527861.27163898,7453.315747141984,223767.56893340644,5.006728430751959,18.949654529975028
494,4587161.610044541,4455.866567759382,223767.56893340644,5.006728430751959,18.949654529975028
495,4587161.610044541,4455.866567759382,223767.56893340644,5.006728430751959,18.949654529975028
496,4582893.285323545,4455.866567759382,223767.56893340644,5.006728430751959,18.949654529975028
497,4583677.076873319,4455.866567759382,223767.56893340644,5.006728430751959,18.949654529975028
498,4581467.488328677,4455.866567759382,223767.56893340644,5.006728430751959,18.949654529975028
499,4583677.076873319,4455.866567759382,209453.21307347133,5.006728430751959,18.949654529975028
500,4583677.076873319,4455.866567759382,209453.21307347133,5.006728430751959,18.949654529975028
501,4579696.135993079,4455.866567759382,223767.56893340644,5.012845947410867,18.949654529975028
502,4579696.135993079,900.3362935187179,223767.56893340644,5.012845947410867,56.3580401630353
503,4579696.135993079,4455.866567759382,223767.56893340644,5.012845947410867,18.949654529975028
504,4575338.426628888,4455.866567759382,209453.21307347133,5.012845947410867,18.949654529975028
505,4579696.135993079,4455.866567759382,209453.21307347133,5.012845947410867,18.949654529975028
506,4580519.952620281,4455.866567759382,209453.21307347133,5.012845947410867,18.949654529975028
507,4597615.7336462755,3556.209177863886,209453.21307347133,5.012845947410867,18.949654529975028
508,4596491.523421837,4281.358523329414,209453.21307347133,5.012845947410867,18.949654529975028
509,4584906.367694395,4455.866567759382,230181.6911772329,4.717230456134626,18.949654529975028
510,4596864.849023208,4455.866567759382,230181.6911772329,4.717230456134626,18.949654529975028
511,4573758.135536615,4455.866567759382,226206.69212848006,5.012845947410867,18.949654529975028
512,4582825.210282097,4455.866567759382,230181.6911772329,4.717230456134626,18.949654529975028
513,4584060.883746818,4455.866567759382,209453.21307347133,5.012845947410867,18.949654529975028
514,4588423.443118903,4062.6880495294026,209453.21307347133,5.012845947410867,18.949654529975028
515,4610642.353312217,4455.866567759382,209453.21307347133,5.012845947410867,18.949654529975028
516,4583732.957371891,4455.866567759382,230181.6911772329,4.717230456134626,18.949654529975028
517,4596442.3233237695,3556.209177863886,230181.6911772329,4.717230456134626,18.949654529975028
518,4584794.986961117,4455.866567759382,230181.6911772329,4.717230456134626,18.949654529975028
519,4584794.986961117,4455.866567759382,230181.6911772329,4.717230456134626,18.949654529975028
520,4587423.556385574,4281.358523329414,230181.6911772329,4.717230456134626,18.949654529975028
521,4595253.899749414,4455.866567759382,209453.21307347133,5.012845947410867,18.949654529975028
522,4589129.224844988,4455.866567759382,230181.6911772329,4.717230456134626,18.949654529975028
523,4597521.095672632,4455.866567759382,230181.6911772329,4.717230456134626,18.949654529975028
524,4597521.095672632,4455.866567759382,209453.21307347133,5.012845947410867,18.949654529975028
525,4597521.095672632,4455.866567759382,209453.21307347133,5.012845947410867,18.949654529975028
526,4596997.59904417,4455.866567759382,216558.3893409412,5.123691069865892,18.949654529975028
527,4590768.679800339,4455.866567759382,216619.67756820744,4.719775978619317,18.949654529975028
528,4590245.183171878,4455.866567759382,216619.67756820744,4.719775978619317,18.949654529975028
529,4601326.332021235,4455.866567759382,212927.96576666983,4.721238250472933,18.949654529975028
530,4594573.916148942,4455.866567759382,212927.96576666983,4.721238250472933,18.949654529975028
531,4518868.017414929,4455.866567759382,198445.6767488927,6.362327501516887,18.949654529975028
532,4518868.017414929,4455.866567759382,198445.6767488927,6.362327501516887,18.949654529975028
533,4518868.017414929,4455.866567759382,198445.6767488927,6.362327501516887,18.949654529975028
534,4518868.017414929,4455.866567759382,198445.6767488927,6.362327501516887,18.949654529975028
535,4519187.500919066,4455.866567759382,216619.67756820744,4.719775978619317,18.949654529975028
536,4530352.14147119,4455.866567759382,205819.61287955707,4.706664219593719,18.949654529975028
537,4576407.503810501,4455.866567759382,205819.61287955707,4.706664219593719,18.949654529975028
538,4535759.307950038,3556.209177863886,216619.67756820744,4.719775978619317,18.949654529975028
539,4600596.693310602,3556.209177863886,205819.61287955707,4.706664219593719,18.949654529975028
540,4541940.306538617,4455.866567759382,205819.61287955707,4.706664219593719,18.949654529975028
541,4535065.812438091,4455.866567759382,216619.67756820744,4.719775978619317,18.949654529975028
542,4594759.6935105445,3556.209177863886,198445.6767488927,5.378123070958317,18.949654529975028
543,4511336.71723471,5594.34674006312,198445.6767488927,5.378123070958317,18.949654529975028
544,4525011.127997354,5594.34674006312,216619.67756820744,4.719775978619317,18.949654529975028
545,4514995.885257296,5594.34674006312,216619.67756820744,4.719775978619317,18.949654529975028
546,4525011.127997354,5594.34674006312,216619.67756820744,4.719775978619317,18.949654529975028
547,4525873.170605106,5524.4900574219355,216619.67756820744,4.719775978619317,18.949654529975028
548,4567184.142768966,2407.33769452454,216619.67756820744,4.719775978619317,18.949654529975028
549,4528809.613589581,5594.34674006312,216619.67756820744,4.719775978619317,18.949654529975028
550,4547638.37618053,4062.6880495294026,216619.67756820744,4.719775978619317,18.949654529975028
551,4528809.613589581,5594.34674006312,198445.6767488927,5.378123070958317,18.949654529975028
552,4548542.6710609235,3693.0667847700097,198445.6767488927,5.378123070958317,18.949654529975028
553,4519289.739208572,5594.34674006312,198445.6767488927,5.378123070958317,18.949654529975028
554,4511875.2496681465,5594.34674006312,198445.6767488927,5.378123070958317,18.949654529975028
555,4524139.095669335,5594.34674006312,198445.6767488927,5.378123070958317,18.949654529975028
556,4465162.2877550265,5594.34674006312,216558.3893409412,6.359402625309535,18.949654529975028
557,4465683.160913486,5594.34674006312,216558.3893409412,6.359402625309535,18.949654529975028
558,4459897.607045792,5594.34674006312,216558.3893409412,6.359402625309535,18.949654529975028
559,4469021.614323032,5594.34674006312,216558.3893409412,6.299027334624949,18.949654529975028
560,4470522.7836770825,3517.873033550466,200609.88993405504,6.299027334624949,18.949654529975028
561,4457830.925106651,3693.0667847700097,216558.3893409412,6.359402625309535,18.949654529975028
562,4435428.692244969,5594.34674006312,200609.88993405504,6.4137085594886045,18.949654529975028
563,4461140.301432267,3517.873033550466,200609.88993405504,6.4137085594886045,18.949654529975028
564,4435428.692244969,5594.34674006312,200609.88993405504,6.4137085594886045,18.949654529975028
565,4436290.734852722,5524.4900574219355,200609.88993405504,6.4137085594886045,18.949654529975028
566,4397852.584198002,5594.34674006312,200609.88993405504,6.4137085594886045,18.949654529975028
567,4430664.810198313,5594.34674006312,200609.88993405504,6.3661454332423375,18.949654529975028
568,4430664.810198313,5594.34674006312,198445.6767488927,6.3661454332423375,18.949654529975028
569,4401195.91536811,5524.4900574219355,198445.6767488927,6.3661454332423375,18.949654529975028
570,4398843.464381846,5594.34674006312,198445.6767488927,6.3661454332423375,18.949654529975028
571,4398843.464381846,5594.34674006312,198445.6767488927,6.3661454332423375,18.949654529975028
572,4437056.800743334,5594.34674006312,198445.6767488927,6.3661454332423375,18.949654529975028
573,4404035.787580857,5594.34674006312,200609.88993405504,6.3661454332423375,18.949654529975028
574,4403599.554854862,5594.34674006312,198445.6767488927,6.3661454332423375,18.949654529975028
575,4421200.896267135,3513.770482091277,198445.6767488927,6.3661454332423375,18.949654529975028
576,4400893.633918911,3517.873033550466,211733.97547322157,6.694735811100433,18.949654529975028
577,4388510.004370594,5594.34674006312,211733.97547322157,6.694735811100433,18.9237399298282
578,4388510.004370594,5594.34674006312,211733.97547322157,6.694735811100433,18.9237399298282
579,4414496.385607875,3693.0667847700097,200609.88993405504,6.4137085594886045,18.9237399298282
580,4454315.043562862,3513.770482091277,200609.88993405504,6.368291010742979,18.9237399298282
581,4428574.1807247,5594.34674006312,200609.88993405504,6.368291010742979,18.9237399298282
582,4443032.400989497,3517.873033550466,200609.88993405504,6.368291010742979,18.9237399298282
583,4429886.700497913,3517.873033550466,200609.88993405504,6.368291010742979,18.9237399298282
584,4425668.816189723,5594.34674006312,200609.88993405504,6.368291010742979,18.9237399298282
585,4426530.858797476,5524.4900574219355,200609.88993405504,6.368291010742979,18.9237399298282
586,4425668.816189723,5594.34674006312,200609.88993405504,6.368291010742979,18.9237399298282
587,4460297.774758231,2407.33769452454,200609.88993405504,6.368291010742979,18.9237399298282
588,4431519.782501837,2866.230336677123,193883.69958436576,6.368291010742979,18.9237399298282
589,4424978.349919961,3693.0667847700097,193883.69958436576,6.368291010742979,18.9237399298282
590,4406489.4964573365,5594.34674006312,193883.69958436576,6.299027334624949,18.9237399298282
591,4429881.721951265,3693.0667847700097,193883.69958436576,6.299027334624949,18.9237399298282
592,4426184.329123333,3693.0667847700097,193883.69958436576,6.299027334624949,18.9237399298282
593,4402792.103629405,5594.34674006312,193883.69958436576,6.299027334624949,18.9237399298282
594,4428503.712816702,3517.873033550466,193883.69958436576,6.299027334624949,18.9237399298282
595,4402792.103629405,5594.34674006312,193883.69958436576,6.299027334624949,18.9237399298282
596,4423076.12622227,4062.6880495294026,193883.69958436576,6.299027334624949,18.9237399298282
597,4418421.546843764,5594.34674006312,193883.69958436576,6.052633153312588,18.9237399298282
598,4391134.377316304,5594.34674006312,193883.69958436576,6.299027334624949,18.9237399298282
599,4391134.377316304,5594.34674006312,193883.69958436576,6.299027334624949,18.9237399298282
600,4321304.142079551,5524.4900574219355,193883.69958436576,6.826027571011032,18.9237399298282
601,4355024.484454127,5594.34674006312,193883.69958436576,6.546111987775145,18.9237399298282
602,4355024.484454127,5594.34674006312,193883.69958436576,6.546111987775145,18.9237399298282
603,4355024.484454127,5594.34674006312,193883.69958436576,6.546111987775145,18.9237399298282
604,4391344.5495428825,3513.770482091277,193883.69958436576,6.546111987775145,18.9237399298282
605,4367399.884672858,5594.34674006312,200609.88993405504,6.4137085594886045,18.9237399298282
606,4367399.884672858,5594.34674006312,200609.88993405504,6.4137085594886045,18.9237399298282
607,4349684.301303929,5524.4900574219355,200609.88993405504,6.4137085594886045,18.9237399298282
608,4348822.258696177,5594.34674006312,200609.88993405504,6.4137085594886045,18.9237399298282
609,4348822.258696177,5594.34674006312,200609.88993405504,6.4137085594886045,18.9237399298282
610,4347026.06072804,5594.34674006312,211733.97547322157,6.546111987775145,18.9237399298282
611,4372737.669915337,3517.873033550466,211733.97547322157,6.546111987775145,18.9237399298282
612,4396592.151215531,5594.34674006312,211733.97547322157,6.546111987775145,18.9237399298282
613,4380712.899807004,5594.34674006312,211733.97547322157,6.681692443583465,18.9237399298282
614,4388711.32353309,5594.34674006312,211733.97547322157,6.681692443583465,18.9237399298282
615,4344243.994632055,5594.34674006312,211733.97547322157,6.694735811100433,18.9237399298282
616,4347668.806336437,5594.34674006312,211733.97547322157,6.546111987775145,18.9237399298282
617,4360522.742232422,3517.873033550466,211733.97547322157,6.694735811100433,18.9237399298282
618,4318184.001703998,5594.34674006312,211733.97547322157,6.688114167049779,18.9237399298282
619,4325247.601537588,5594.34674006312,211733.97547322157,6.688114167049779,18.9237399298282
620,4343895.610891296,3517.873033550466,211733.97547322157,6.688114167049779,18.9237399298282
621,4318184.001703998,5594.34674006312,211733.97547322157,6.688114167049779,18.9237399298282
622,4379297.619952498,3693.0667847700097,197189.7438259251,6.688114167049779,18.9237399298282
623,4352041.470669312,3693.0667847700097,211733.97547322157,6.6682876653970204,18.9237399298282
624,4334374.637248513,4062.6880495294026,216558.3893409412,6.359402625309535,18.9237399298282
625,4315545.874657565,5594.34674006312,216558.3893409412,6.359402625309535,18.9237399298282
626,4380985.820532497,3517.873033550466,216558.3893409412,6.359402625309535,19.153119014988533
627,4315545.874657565,5594.34674006312,216558.3893409412,6.359402625309535,18.9237399298282
628,4359010.397775896,3513.770482091277,216558.3893409412,6.359402625309535,18.9237399298282
629,4330492.321386749,5594.34674006312,216558.3893409412,6.359402625309535,18.9237399298282
630,4411160.6291775275,5594.34674006312,216558.3893409412,6.299027334624949,18.9237399298282


==> data/exp/map/allquads/OP_SIGNED_MULT_8x8_BAUGH_WOOLEY_A1_PDPLUT_0.8_AVG_ABS_REL_ERR_0.8_map_quad_ppf.csv <==
NUM_QUADS,PPF_HV,PPF_MIN_PPA,PPF_MAX_PPA,PPF_MIN_BEHAV,PPF_MAX_BEHAV
0,15227911.159410538,3439.924887727786,383810.5858226826,0.1522419609604917,51.478831577783616
1,15243032.87845325,3439.924887727786,383810.5858226826,0.1522419609604917,51.478831577783616
2,15167476.648822984,3439.924887727786,383810.5858226826,0.16650914399347272,28.541156988358313
3,14301458.13927941,3751.7009690532577,358565.3317634141,3.1848194357186372,58.70068293712818
4,14300546.714839574,3751.7009690532577,358565.3317634141,3.1848194357186372,49.78244527182963
5,13481008.00896034,3751.7009690532577,342847.5816074452,6.0466468129060935,49.78244527182963
6,13247301.113119375,3751.7009690532577,342847.5816074452,6.0466468129060935,49.78244527182963
7,13387339.496912766,3751.7009690532577,342847.5816074452,6.0466468129060935,49.78244527182963
8,13418726.400985297,3439.924887727786,330241.9279938376,6.078786122059611,49.78244527182963
9,13422728.467147805,3751.7009690532577,330241.9279938376,6.078786122059611,49.78244527182963
10,13121318.048106015,4345.342427668802,304573.48858842906,7.149332080186522,21.03475893809218
11,13129526.183035664,4345.342427668802,290171.0888220379,7.193927986521199,21.03475893809218
12,13120116.675915018,4345.342427668802,290171.0888220379,7.193927986521199,21.03475893809218
13,12981357.959755678,4345.342427668802,269603.46669009014,7.7989156148878145,21.03475893809218
14,12975847.890984464,4558.347289112004,269603.46669009014,7.7989156148878145,21.03475893809218
15,12973988.263822302,4558.347289112004,269603.46669009014,7.7989156148878145,21.03475893809218
16,12960041.724766914,5472.562312083028,269603.46669009014,7.7989156148878145,20.253424163635522
17,12948767.463943746,5472.562312083028,269603.46669009014,7.7989156148878145,20.253424163635522
18,12963546.117896881,5472.562312083028,269603.46669009014,7.7989156148878145,20.253424163635522
19,12956679.753541538,5472.562312083028,269603.46669009014,7.7989156148878145,20.253424163635522
20,12963120.789440664,5472.562312083028,269603.46669009014,7.7989156148878145,20.253424163635522
21,12953031.74963659,5453.312451279577,269603.46669009014,7.7989156148878145,45.091367817557554
22,12952769.882362358,5453.312451279577,269603.46669009014,7.7989156148878145,45.091367817557554
23,12940630.41853964,5472.562312083028,269603.46669009014,7.7989156148878145,44.49199657717789
24,12959370.834148439,5453.312451279577,269603.46669009014,7.786597588874219,45.091367817557554
25,12950838.97677746,5453.312451279577,269603.46669009014,7.786597588874219,45.091367817557554
26,12951773.534506172,5472.562312083028,249257.4995848704,7.786597588874219,20.253424163635522
27,12945437.049242891,5472.562312083028,249257.4995848704,7.786597588874219,20.253424163635522
28,12952926.875280386,3369.970498368886,249257.4995848704,7.786597588874219,54.43775232220551
29,12940750.018659806,3369.970498368886,240358.1779356349,7.7901640039032145,54.43775232220551
30,12944208.196064722,5472.562312083028,264056.68096808164,7.8091428306697885,20.253424163635522
31,12805327.44516735,5472.562312083028,264056.68096808164,7.8091428306697885,20.253424163635522
32,12850032.743002435,5472.562312083028,259457.26348210243,7.808849239623246,20.253424163635522
33,12828295.655749906,5472.562312083028,259457.26348210243,7.808849239623246,20.253424163635522
34,12843990.961318742,5472.562312083028,274695.2280975874,7.772912021567677,20.253424163635522
35,12891696.160803009,5472.562312083028,252951.32013115392,7.751925437558825,20.253424163635522
36,12892401.174298517,5472.562312083028,254075.1329591123,7.759041421158415,20.253424163635522
37,12754954.917087909,5472.562312083028,234775.89404489682,7.810871528978851,20.253424163635522
38,13595471.14538561,5472.562312083028,257461.89948466193,4.942305271704559,20.253424163635522
39,13342594.679718424,5472.562312083028,248753.87593168896,6.2756136295133835,20.253424163635522
40,13375341.037912786,5472.562312083028,248753.87593168896,6.2756136295133835,20.253424163635522
41,13359854.409053428,5472.562312083028,248753.87593168896,6.2756136295133835,20.253424163635522
42,13330564.172839383,5472.562312083028,248753.87593168896,6.2756136295133835,20.253424163635522
43,13352824.550055435,5472.562312083028,248753.87593168896,6.2756136295133835,20.253424163635522
44,13345917.482798085,5472.562312083028,248753.87593168896,6.2756136295133835,20.253424163635522
45,13335818.164908472,5472.562312083028,248753.87593168896,6.2756136295133835,20.253424163635522
46,13340667.442167819,5472.562312083028,248753.87593168896,6.2756136295133835,20.253424163635522
47,13334590.915847206,5472.562312083028,248753.87593168896,6.2756136295133835,20.253424163635522
48,13334898.067205366,5472.562312083028,248753.87593168896,6.2756136295133835,20.253424163635522
49,13335746.884863174,5472.562312083028,248753.87593168896,6.2756136295133835,20.253424163635522
50,13319124.329698607,5953.475376402188,248753.87593168896,6.2756136295133835,40.94233326462138
51,13324088.776997063,5953.475376402188,248753.87593168896,6.2756136295133835,40.94233326462138
52,13310941.21220158,5953.475376402188,248753.87593168896,6.2756136295133835,40.94233326462138
53,13307549.354586955,5953.475376402188,248753.87593168896,6.2756136295133835,40.94233326462138
54,13302555.74606748,5953.475376402188,254545.8486172813,6.286636999062566,20.253424163635522
55,13307120.436502468,5953.475376402188,254545.8486172813,6.286636999062566,20.253424163635522
56,13324933.321900912,5953.475376402188,254545.8486172813,6.286636999062566,20.253424163635522
57,13284823.226896439,5953.475376402188,254545.8486172813,6.286636999062566,20.253424163635522
58,13269348.90403121,5953.475376402188,254545.8486172813,6.286636999062566,20.253424163635522
59,13270049.721879277,5953.475376402188,254545.8486172813,6.286636999062566,20.253424163635522
60,13269484.131550252,5953.475376402188,254545.8486172813,6.286636999062566,20.253424163635522
61,13264918.596724171,5953.475376402188,254545.8486172813,6.286636999062566,20.253424163635522
62,13273543.349968398,5953.475376402188,254545.8486172813,6.286636999062566,20.253424163635522
63,13277187.594184542,5953.475376402188,254545.8486172813,6.286636999062566,20.253424163635522
64,13263678.80359231,5953.475376402188,245103.30733296517,6.335920898426814,20.253424163635522
65,13280371.360500026,5953.475376402188,227348.96131471806,6.3519710064191806,20.253424163635522
66,13270847.037818242,5953.475376402188,227348.96131471806,6.3519710064191806,20.253424163635522
67,13290868.546772689,5953.475376402188,227348.96131471806,6.3519710064191806,20.253424163635522
68,13290868.546772689,5953.475376402188,227348.96131471806,6.3519710064191806,20.253424163635522
69,13299404.188242426,5953.475376402188,227348.96131471806,6.3519710064191806,20.253424163635522
70,13295733.286285844,5953.475376402188,227348.96131471806,6.3519710064191806,20.253424163635522
71,13290249.121898139,5953.475376402188,227348.96131471806,6.395379674602822,20.02033944886735
72,13249967.630306538,5953.475376402188,227348.96131471806,6.395379674602822,20.02033944886735
73,13266065.137060571,5953.475376402188,227348.96131471806,6.39150812332786,20.02033944886735
74,13203498.30226181,5953.475376402188,206672.99016054935,6.812350048349302,20.02033944886735
75,13204722.296416955,5953.475376402188,200004.2138878339,6.8380985001012,20.02033944886735
76,13205509.45565743,5953.475376402188,200004.2138878339,6.8380985001012,20.02033944886735
77,13203958.556752536,5953.475376402188,200004.2138878339,6.8380985001012,20.02033944886735
78,13204164.519948285,5953.475376402188,200004.2138878339,6.8380985001012,20.02033944886735
79,13188866.963504758,5953.475376402188,200004.2138878339,6.8380985001012,20.02033944886735
80,13202090.341606379,5953.475376402188,200004.2138878339,6.8380985001012,20.02033944886735
81,13176927.975919912,5953.475376402188,189709.70362718112,6.989373881146236,20.02033944886735
82,13201376.237615919,5953.475376402188,189709.70362718112,6.989373881146236,20.02033944886735
83,13193230.061173398,5953.475376402188,189709.70362718112,6.989373881146236,20.61060789343504
84,13190026.559765067,5953.475376402188,189709.70362718112,6.989373881146236,20.61060789343504
85,13183949.625480078,5953.475376402188,189709.70362718112,6.989373881146236,20.61060789343504
86,13177187.834867721,5953.475376402188,189709.70362718112,6.989373881146236,20.61060789343504
87,13155846.461821614,5953.475376402188,189709.70362718112,6.989373881146236,20.61060789343504
88,13159824.040531114,5953.475376402188,189709.70362718112,6.989373881146236,20.61060789343504
89,13160571.710178044,5953.475376402188,189709.70362718112,6.989373881146236,20.61060789343504
90,13169084.926666372,5953.475376402188,202105.0065116448,6.921805661618162,20.61060789343504
91,13148669.166181933,5953.475376402188,202105.0065116448,6.921805661618162,20.61060789343504
92,13018072.090108037,10301.632909239866,202105.0065116448,6.921805661618162,20.61060789343504
93,13016487.291508859,10301.632909239866,202105.0065116448,6.921805661618162,20.61060789343504
94,13018984.570728354,10301.632909239866,202105.0065116448,6.921805661618162,20.61060789343504
95,13143608.616383715,5953.475376402188,202105.0065116448,6.921805661618162,20.61060789343504
96,13147942.938496577,5953.475376402188,202105.0065116448,6.921805661618162,20.61060789343504
97,13134116.379237853,5953.475376402188,202105.0065116448,6.921805661618162,20.61060789343504
98,13135701.17783703,5953.475376402188,202105.0065116448,6.921805661618162,20.61060789343504
99,13150230.085430548,5953.475376402188,193006.72927016753,6.915073877089892,20.61060789343504
100,13152738.707260653,5953.475376402188,193006.72927016753,6.915073877089892,20.61060789343504
101,13009868.569244117,10301.632909239866,193006.72927016753,6.915073877089892,20.61060789343504
102,12999504.697995173,10301.632909239866,181001.20170870013,6.984316473519417,20.61060789343504
103,13005732.276916673,10301.632909239866,193006.72927016753,6.915073877089892,20.61060789343504
104,12994333.361947553,10301.632909239866,181001.20170870013,6.984316473519417,20.61060789343504
105,13024991.143426841,10301.632909239866,193006.72927016753,6.915073877089892,20.61060789343504
106,13026241.957628205,10301.632909239866,193006.72927016753,6.915073877089892,20.61060789343504
107,13026591.248553041,10301.632909239866,193006.72927016753,6.915073877089892,20.61060789343504
108,13016496.162515786,10301.632909239866,181001.20170870013,6.984316473519417,20.61060789343504
109,13009285.125337392,10301.632909239866,193006.72927016753,6.915073877089892,20.61060789343504
110,13026325.357150106,10301.632909239866,202672.7848647108,6.763863706765491,20.61060789343504
111,13002530.413145294,10301.632909239866,187492.94940911236,6.965092935898806,20.61060789343504
112,13033344.908664556,10301.632909239866,197135.0503692006,6.80662489314896,20.61060789343504
113,13033064.773782069,10301.632909239866,197135.0503692006,6.80662489314896,20.61060789343504
114,13033168.4868883,10301.632909239866,197135.0503692006,6.80662489314896,20.61060789343504
115,13034078.620465664,10301.632909239866,197135.0503692006,6.80662489314896,20.61060789343504
116,13033952.0658547,10301.632909239866,197135.0503692006,6.80662489314896,20.61060789343504
117,13033952.0658547,10301.632909239866,197135.0503692006,6.80662489314896,20.61060789343504
118,13010102.044202657,10301.632909239866,187492.94940911236,6.965092935898806,20.61060789343504
119,13029645.775471708,10301.632909239866,197135.0503692006,6.80662489314896,20.61060789343504
120,13022577.154014587,10301.632909239866,197135.0503692006,6.80662489314896,20.61060789343504
121,13002696.846173394,10301.632909239866,187492.94940911236,6.965092935898806,20.61060789343504
122,13039384.002130058,10301.632909239866,184541.71038579225,6.849193142827193,20.61060789343504
123,13031867.426986545,10301.632909239866,184541.71038579225,6.849193142827193,20.61060789343504
124,13023338.5047649,10301.632909239866,175503.3117457701,7.005542387850092,20.61060789343504
125,13019270.630879559,10301.632909239866,175503.3117457701,7.005542387850092,20.61060789343504
126,13023028.54112356,10301.632909239866,175503.3117457701,7.005542387850092,20.61060789343504
127,13023028.54112356,10301.632909239866,175503.3117457701,7.005542387850092,20.61060789343504
128,13029238.53945994,10301.632909239866,189226.99341570793,6.956840691295408,20.61060789343504
129,12980315.307096932,10301.632909239866,189226.99341570793,6.956840691295408,20.61060789343504
130,12978975.856357545,10301.632909239866,189226.99341570793,6.956840691295408,20.61060789343504
131,12976172.721119067,10301.632909239866,189226.99341570793,6.956840691295408,20.61060789343504
132,12971783.090725105,10301.632909239866,189226.99341570793,6.956840691295408,20.61060789343504
133,12981530.923721062,10301.632909239866,189226.99341570793,6.956840691295408,20.61060789343504
134,12988409.208271343,10301.632909239866,171792.89952807836,7.041728674403327,20.61060789343504
135,12979737.377091076,10301.632909239866,185894.28810237494,7.041728674403327,20.61060789343504
136,12958108.409179501,10301.632909239866,170677.27024664835,7.221497664749677,20.61060789343504
137,13356878.75772708,10301.632909239866,206180.67205923522,5.730364616413343,20.61060789343504
138,13347173.027516194,10301.632909239866,206180.67205923522,5.73540679103451,20.61060789343504
139,13349417.13909465,10301.632909239866,206180.67205923522,5.73540679103451,20.61060789343504
140,13347210.976747762,10301.632909239866,206180.67205923522,5.73540679103451,20.61060789343504
141,13366111.06542888,10301.632909239866,206180.67205923522,5.73540679103451,20.61060789343504
142,13354228.417872146,10301.632909239866,206180.67205923522,5.73540679103451,20.61060789343504
143,13358758.459572813,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
144,13304645.169020947,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
145,13318184.887883438,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
146,13288091.37239534,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
147,13291929.529483736,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
148,13291929.529483736,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
149,13291812.546000877,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
150,13272121.665798752,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
151,13337060.696484055,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
152,13337931.353886623,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
153,13323172.128422953,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
154,13335358.82557456,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
155,13338097.836886086,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
156,13317266.429553937,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
157,13310010.557831503,10301.632909239866,227444.7250892297,5.692000626093954,20.61060789343504
158,13286606.635686332,10301.632909239866,227444.7250892297,5.692000626093954,20.61060789343504
159,13288468.514312744,10301.632909239866,227444.7250892297,5.692000626093954,20.61060789343504
160,13287761.8480564,10301.632909239866,227444.7250892297,5.692000626093954,19.222217569718342
161,13269823.635207117,10301.632909239866,227444.7250892297,5.692000626093954,19.222217569718342
162,13289612.929865398,10301.632909239866,227444.7250892297,5.692000626093954,18.949654529975028
163,13289194.284413919,10301.632909239866,212599.51237987625,5.695633540785575,19.1914506365004
164,13304374.700914182,10301.632909239866,212599.51237987625,5.695633540785575,19.1914506365004
165,13305256.98542691,10301.632909239866,212599.51237987625,5.695633540785575,19.1914506365004
166,13306170.537285425,10301.632909239866,212599.51237987625,5.695633540785575,19.1914506365004
167,13297320.47433146,10301.632909239866,227444.7250892297,5.692000626093954,19.1914506365004
168,13279935.311671326,10301.632909239866,227444.7250892297,5.692000626093954,19.1914506365004
169,13280430.860227382,10301.632909239866,227444.7250892297,5.692000626093954,19.1914506365004
170,13236290.596205518,10301.632909239866,227444.7250892297,5.692000626093954,18.949654529975028
171,13244626.948451009,10301.632909239866,227444.7250892297,5.692000626093954,19.1914506365004
172,13274714.322396364,10301.632909239866,213501.60805698056,5.6741724999425145,19.1914506365004
173,13265894.406332312,10301.632909239866,213501.60805698056,5.6741724999425145,19.1914506365004
174,13266545.836116234,10301.632909239866,213501.60805698056,5.6741724999425145,19.1914506365004
175,13266299.091476684,10301.632909239866,213501.60805698056,5.6741724999425145,19.1914506365004
176,13265690.575283794,10301.632909239866,196885.03493723526,5.708948554767588,19.1914506365004
177,13265690.575283794,10301.632909239866,196885.03493723526,5.708948554767588,19.1914506365004
178,13265690.575283794,10301.632909239866,196885.03493723526,5.708948554767588,18.949654529975028
179,13252195.561682865,10301.632909239866,196885.03493723526,5.708948554767588,19.1914506365004
180,13262075.219551656,10301.632909239866,196885.03493723526,5.708948554767588,18.949654529975028
181,13261806.723717008,10301.632909239866,196885.03493723526,5.708948554767588,19.1914506365004
182,13261806.723717008,10301.632909239866,196885.03493723526,5.708948554767588,18.949654529975028
183,13290050.64474429,10301.632909239866,196885.03493723526,5.708948554767588,19.1914506365004
184,13271628.295213012,10301.632909239866,196885.03493723526,5.708948554767588,19.1914506365004
185,13288698.19459199,10301.632909239866,196885.03493723526,5.708948554767588,19.1914506365004
186,13291367.372061204,10301.632909239866,196885.03493723526,5.708948554767588,19.1914506365004
187,13328038.133301355,10301.632909239866,217578.03968386404,5.0486511444954125,19.1914506365004
188,13246385.538106771,10301.632909239866,196885.03493723526,5.708948554767588,19.1914506365004
189,13244565.17752283,10301.632909239866,196885.03493723526,5.708948554767588,19.1914506365004
190,13240598.86601162,10301.632909239866,196885.03493723526,5.708948554767588,19.1914506365004
191,13300564.669500016,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
192,13299683.480093054,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
193,13265983.046775147,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
194,13274065.165628016,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
195,13271020.718524285,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
196,13261825.73755408,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
197,13262056.64587335,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
198,13266526.465768002,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
199,13259252.497711431,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
200,13302429.378225237,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
201,13259252.497711431,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
202,13259252.497711431,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
203,13259252.497711431,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
204,13259252.497711431,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
205,13259252.497711431,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
206,13283447.052468324,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
207,13255889.832055084,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
208,13280936.987163246,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
209,13283729.633967955,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
210,13293977.962230533,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
211,13291485.344216805,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
212,13291248.09673712,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
213,13302413.191332936,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
214,13300160.116387872,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
215,13291017.18841785,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
216,13302099.238790289,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
217,13299846.163845222,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
218,13284759.353676831,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
219,13284248.774336204,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
220,13292613.547994792,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
221,13300190.829129495,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
222,13311716.434802625,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
223,13308170.208546042,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
224,13302288.545147227,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
225,13306503.052889194,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
226,13306160.619595654,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
227,13304264.830046654,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
228,13307010.454725692,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
229,13308896.885059325,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
230,13316917.426923875,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
231,13274577.799813438,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
232,13286996.259920875,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
233,13289315.555769306,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
234,13297968.980553214,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
235,13297363.295270583,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
236,13298363.37937487,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
237,13318595.4469727,10301.632909239866,198430.6608566774,5.376816526316016,19.1914506365004
238,13318595.4469727,10301.632909239866,198430.6608566774,5.376816526316016,19.1914506365004
239,13322431.412568316,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
240,13324301.334226448,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
241,13322266.80705462,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
242,13369459.823478403,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
243,13347297.86055248,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
244,13347297.86055248,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
245,13347297.86055248,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
246,13347970.90797585,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
247,13376540.802765943,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
248,13383054.784255981,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
249,13373232.82977692,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
250,13381943.946413765,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
251,13382125.791380186,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
252,13372182.51622383,10301.632909239866,198430.6608566774,5.376816526316016,19.1914506365004
253,13373469.498770425,10301.632909239866,198430.6608566774,5.376816526316016,19.1914506365004
254,13353481.177348524,10301.632909239866,198430.6608566774,5.376816526316016,19.1914506365004
255,13348270.488514371,10301.632909239866,211859.22574718395,5.391079875241047,19.1914506365004
256,13353881.463414691,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
257,13345237.777023498,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
258,13346442.275950393,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
259,13339851.027073644,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
260,13346442.275950393,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
261,13341421.28311585,10301.632909239866,211859.22574718395,5.391079875241047,19.1914506365004
262,13328147.285774447,10301.632909239866,211859.22574718395,5.391079875241047,19.1914506365004
263,13321356.839424033,10301.632909239866,211859.22574718395,5.391079875241047,19.1914506365004
264,13330889.812473103,10301.632909239866,211859.22574718395,5.391079875241047,19.1914506365004
265,13329622.674552418,10301.632909239866,211859.22574718395,5.391079875241047,19.1914506365004
266,13329622.674552418,10301.632909239866,211859.22574718395,5.391079875241047,19.1914506365004
267,13344633.676313825,10301.632909239866,198430.6608566774,5.376816526316016,19.1914506365004
268,13342962.290189274,10301.632909239866,198430.6608566774,5.376816526316016,19.1914506365004
269,13347743.675306926,10301.632909239866,198430.6608566774,5.376816526316016,19.1914506365004
270,13217593.536430568,10301.632909239866,179649.87240185164,6.239487503597829,19.1914506365004
271,13211761.162169578,10301.632909239866,172674.70775610552,6.275619391272961,19.1914506365004
272,13214239.768128954,10301.632909239866,172674.70775610552,6.275619391272961,19.1914506365004
273,13299171.75714479,10301.632909239866,193879.22026035626,5.688151180398169,19.1914506365004
274,13299155.932578076,10301.632909239866,203645.98601995775,5.650163948285616,19.1914506365004
275,13297128.209993092,10301.632909239866,203645.98601995775,5.650163948285616,19.1914506365004
276,13301117.181052636,10301.632909239866,203645.98601995775,5.650163948285616,19.1914506365004
277,13308345.337506818,10301.632909239866,203645.98601995775,5.650163948285616,19.1914506365004
278,13307598.16009239,10301.632909239866,203645.98601995775,5.650163948285616,19.1914506365004
279,13313956.56135005,10301.632909239866,203645.98601995775,5.650163948285616,19.1914506365004
280,13311628.46770208,10301.632909239866,203645.98601995775,5.650163948285616,19.1914506365004
281,13348815.898134872,10301.632909239866,185225.4508036707,5.408097497175021,19.1914506365004
282,13343119.848751469,10301.632909239866,185225.4508036707,5.408097497175021,19.1914506365004
283,13351052.400105065,10301.632909239866,203645.98601995775,5.429773106267621,19.1914506365004
284,13351052.400105065,10301.632909239866,178488.40495671128,5.429773106267621,19.1914506365004
285,13208584.415754812,10301.632909239866,208435.47385053828,6.306151710817378,19.1914506365004
286,13178618.585771302,10301.632909239866,208435.47385053828,6.447172154053128,19.1914506365004
287,13301303.998734755,10301.632909239866,208435.47385053828,5.646427788481823,19.1914506365004
288,13301303.998734755,10301.632909239866,208435.47385053828,5.646427788481823,19.1914506365004
289,13177622.023831524,10301.632909239866,208435.47385053828,6.447172154053128,19.1914506365004
290,13309586.429760657,10301.632909239866,208435.47385053828,5.646427788481823,19.1914506365004
291,13308285.949396927,10301.632909239866,208435.47385053828,5.646427788481823,19.1914506365004
292,13313164.008459676,10301.632909239866,207091.86530490324,5.608020703545883,19.1914506365004
293,13313164.008459676,10301.632909239866,207091.86530490324,5.608020703545883,19.1914506365004
294,13305458.02764053,10301.632909239866,207091.86530490324,5.608020703545883,19.1914506365004
295,13337716.990994442,10301.632909239866,223393.15996799618,5.608020703545883,19.1914506365004
296,13391200.901522659,10301.632909239866,207091.86530490324,5.429773106267621,19.1914506365004
297,13391200.901522659,10301.632909239866,191405.93409505743,5.429773106267621,19.1914506365004
298,13558663.724466465,7152.955933371733,191405.93409505743,5.429773106267621,19.1914506365004
299,13554454.203058967,7152.955933371733,178488.40495671128,5.429773106267621,19.1914506365004
300,13404300.086540017,10301.632909239866,163669.72359229837,5.426253837359731,19.1914506365004
301,13404300.086540017,10301.632909239866,163669.72359229837,5.426253837359731,19.1914506365004
302,13567180.605884152,7152.955933371733,163669.72359229837,5.426253837359731,19.1914506365004
303,13577796.731805202,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
304,13573596.762457216,7152.955933371733,223393.15996799618,5.36361633482122,19.1914506365004
305,13573596.762457216,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
306,13575052.737626601,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
307,13546125.612168493,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
308,13546125.612168493,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
309,13547083.973814193,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
310,13537217.631311536,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
311,13537217.631311536,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
312,13537217.631311536,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
313,13566144.756769644,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
314,13538162.389465226,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
315,13535664.723720651,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
316,13535664.723720651,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
317,13526090.288374789,7152.955933371733,163669.72359229837,5.426253837359731,19.1914506365004
318,13526090.288374789,7152.955933371733,163669.72359229837,5.426253837359731,19.1914506365004
319,13526090.288374789,7152.955933371733,163669.72359229837,5.426253837359731,19.1914506365004
320,13536706.41429584,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
321,13536706.41429584,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
322,13538207.10671708,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
323,13538207.10671708,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
324,13543177.338042792,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
325,13544416.84062232,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
326,13543177.338042792,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
327,13534829.686719283,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
328,13542865.219817948,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
329,13541673.704028958,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
330,13544416.84062232,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
331,13554365.298322516,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
332,13558483.51046581,7152.955933371733,179875.4650098835,5.345894258305094,19.1914506365004
333,13632786.76741089,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
334,13627908.730112348,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
335,13627800.011002159,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
336,13627800.011002159,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
337,13627327.93246606,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
338,13627327.93246606,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
339,13629473.834697004,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
340,13629473.834697004,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
341,13630054.63234329,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
342,13630054.63234329,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
343,13630054.63234329,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
344,13627311.495749928,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
345,13601405.046219014,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
346,13624271.22395219,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
347,13606084.274825834,7152.955933371733,215569.3840366609,4.754412448966569,19.1914506365004
348,13636604.273146195,7152.955933371733,215569.3840366609,4.754412448966569,19.1914506365004
349,13584024.927725043,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
350,13590837.217979085,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
351,13585066.618300231,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
352,13615622.100689223,7152.955933371733,215569.3840366609,4.754412448966569,19.1914506365004
353,13617768.002920166,7152.955933371733,215569.3840366609,4.754412448966569,19.1914506365004
354,13593996.01286561,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
355,13573495.446111774,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
356,13529353.53829413,8957.47480669414,194787.60823517395,5.023841247977764,19.1914506365004
357,13579202.882234123,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
358,13579804.41005497,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
359,13605459.059511356,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
360,13600480.302474435,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
361,13599358.216947092,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
362,13599358.216947092,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
363,13599358.216947092,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
364,13599567.106573705,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
365,13603822.198421888,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
366,13599987.815187596,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
367,13603613.308795275,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
368,13606619.686226327,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
369,13597788.516454384,7152.955933371733,211974.02488788296,4.981995144647023,19.1914506365004
370,13597788.516454384,7152.955933371733,211974.02488788296,4.981995144647023,19.1914506365004
371,13585346.845834494,7152.955933371733,211974.02488788296,4.981995144647023,19.1914506365004
372,13549460.211191133,7152.955933371733,197543.72909112013,5.233840752418562,19.1914506365004
373,13579458.676661603,7152.955933371733,197543.72909112013,5.233840752418562,19.1914506365004
374,13577735.031969037,7152.955933371733,197543.72909112013,5.233840752418562,19.1914506365004
375,13522277.558933139,8957.47480669414,197543.72909112013,5.233840752418562,19.1914506365004
376,13522277.558933139,8957.47480669414,197543.72909112013,5.233840752418562,19.1914506365004
377,13522277.558933139,8957.47480669414,197543.72909112013,5.233840752418562,19.1914506365004
378,13521011.99480017,8957.47480669414,197543.72909112013,5.233840752418562,19.1914506365004
379,13533675.884909585,8957.47480669414,195501.3874655024,5.0638013333721865,19.1914506365004
380,13522025.176667867,8957.47480669414,209453.21307347133,5.012845947410867,19.1914506365004
381,13532140.842410468,8957.47480669414,209453.21307347133,5.012845947410867,19.1914506365004
382,13525100.350664336,8957.47480669414,209453.21307347133,5.012845947410867,19.1914506365004
383,13537673.031887343,8957.47480669414,209453.21307347133,5.012845947410867,19.1914506365004
384,13535203.82349737,8957.47480669414,209453.21307347133,5.012845947410867,19.1914506365004
385,13492040.016495109,8957.47480669414,195084.57290390247,5.266816596355596,19.1914506365004
386,13496644.636699054,8957.47480669414,195084.57290390247,5.266816596355596,19.1914506365004
387,13509567.994682128,8957.47480669414,195084.57290390247,5.2571702658418005,19.1914506365004
388,13505021.14547314,8957.47480669414,195084.57290390247,5.266816596355596,19.1914506365004
389,13504049.509248141,8957.47480669414,195084.57290390247,5.266816596355596,19.1914506365004
390,13510705.642425487,8957.47480669414,211240.26328288182,5.184136875953254,19.1914506365004
391,13500462.71880529,8957.47480669414,195084.57290390247,5.2571702658418005,19.1914506365004
392,13500462.71880529,8957.47480669414,195084.57290390247,5.2571702658418005,19.1914506365004
393,13501106.041750958,8957.47480669414,195084.57290390247,5.2571702658418005,19.1914506365004
394,13500713.22173188,8957.47480669414,195084.57290390247,5.2571702658418005,19.1914506365004
395,13500713.22173188,8957.47480669414,195084.57290390247,5.2571702658418005,19.1914506365004
396,13500713.22173188,8957.47480669414,195084.57290390247,5.2571702658418005,19.1914506365004
397,13489680.325364664,8957.47480669414,195084.57290390247,5.266816596355596,19.1914506365004
398,13490824.850818818,8957.47480669414,208581.93990262318,5.266816596355596,19.1914506365004
399,13535395.011127613,7152.955933371733,208581.93990262318,5.269601864006955,19.1914506365004
400,13490962.989911884,7067.58696478729,208581.93990262318,5.266816596355596,47.1883818388301
401,13489818.464457728,7067.58696478729,208581.93990262318,5.266816596355596,47.1883818388301
402,13490319.666966215,7067.58696478729,208581.93990262318,5.266816596355596,47.1883818388301
403,13571226.457186405,6290.105487428518,211240.26328288182,5.184136875953254,47.1883818388301
404,13480421.066169169,7067.58696478729,208581.93990262318,5.269601864006955,47.1883818388301
405,13490322.490321636,7067.58696478729,208581.93990262318,5.260686228135391,47.1883818388301
406,13490322.490321636,7067.58696478729,208581.93990262318,5.260686228135391,47.1883818388301
407,13490322.490321636,7067.58696478729,208581.93990262318,5.260686228135391,47.1883818388301
408,13490322.490321636,7067.58696478729,208581.93990262318,5.260686228135391,47.1883818388301
409,13490322.490321636,7067.58696478729,208581.93990262318,5.260686228135391,47.1883818388301
410,13490322.490321636,7067.58696478729,208581.93990262318,5.260686228135391,47.1883818388301
411,13503325.485389154,7067.58696478729,208581.93990262318,5.2571702658418005,47.1883818388301
412,13545956.80480571,7067.58696478729,208581.93990262318,5.260686228135391,47.1883818388301
413,13490664.419226218,7067.58696478729,208581.93990262318,5.260686228135391,47.1883818388301
414,13490664.419226218,7067.58696478729,208581.93990262318,5.260686228135391,47.1883818388301
415,13490664.419226218,7067.58696478729,208581.93990262318,5.260686228135391,47.1883818388301
416,13560413.039416557,6290.105487428518,208581.93990262318,5.269601864006955,47.1883818388301
417,13553796.877341373,7067.58696478729,223767.56893340644,5.02286647613214,47.1883818388301
418,13526706.651618833,7067.58696478729,208581.93990262318,5.269601864006955,47.1883818388301
419,13631073.748911625,3989.7622967846546,208581.93990262318,5.269601864006955,47.1883818388301
420,13526706.651618833,7067.58696478729,208581.93990262318,5.269601864006955,47.1883818388301
421,13528149.171741946,7067.58696478729,208581.93990262318,5.269601864006955,47.1883818388301
422,13528149.171741946,7067.58696478729,208581.93990262318,5.269601864006955,47.1883818388301
423,13619217.000365276,4584.791612137531,208581.93990262318,5.269601864006955,47.1883818388301
424,13540162.708147265,7067.58696478729,208581.93990262318,5.266816596355596,47.1883818388301
425,13540162.708147265,7067.58696478729,208581.93990262318,5.266816596355596,47.1883818388301
426,13551041.320093753,4236.869658196447,208581.93990262318,5.2571702658418005,51.67680280110929
427,13549949.766622022,7067.58696478729,208581.93990262318,5.2571702658418005,47.1883818388301
428,13550547.18763637,7067.58696478729,208581.93990262318,5.2571702658418005,47.1883818388301
429,13550547.18763637,7067.58696478729,208581.93990262318,5.2571702658418005,47.1883818388301
430,13550547.18763637,7067.58696478729,208581.93990262318,5.2571702658418005,47.1883818388301
431,13550547.18763637,7067.58696478729,208581.93990262318,5.2571702658418005,47.1883818388301
432,13550547.18763637,7067.58696478729,208581.93990262318,5.2571702658418005,47.1883818388301
433,13533493.143324945,7067.58696478729,208581.93990262318,5.2571702658418005,47.1883818388301
434,13546784.20199701,7067.58696478729,208581.93990262318,5.2571702658418005,47.1883818388301
435,13546784.20199701,7067.58696478729,208581.93990262318,5.2571702658418005,47.1883818388301
436,13529086.834739916,7067.58696478729,208581.93990262318,5.2571702658418005,47.1883818388301
437,13590705.15545668,3847.7974058526597,208581.93990262318,5.269601864006955,51.50272912979041
438,13552409.248372104,7067.58696478729,208581.93990262318,5.269601864006955,47.1883818388301
439,13552409.248372104,7067.58696478729,208581.93990262318,5.269601864006955,47.1883818388301
440,13685853.947091114,3693.0667847700097,208581.93990262318,5.269601864006955,47.1883818388301
441,13605072.935298549,6290.105487428518,208581.93990262318,5.269601864006955,47.1883818388301
442,13605072.935298549,6290.105487428518,208581.93990262318,5.269601864006955,47.1883818388301
443,13603877.514081936,6290.105487428518,208581.93990262318,5.269601864006955,47.1883818388301
444,13603877.514081936,6290.105487428518,208581.93990262318,5.269601864006955,47.1883818388301
445,13604395.128428493,6290.105487428518,208581.93990262318,5.269601864006955,47.1883818388301
446,13603941.99638869,6290.105487428518,208581.93990262318,5.269601864006955,47.1883818388301
447,13611139.45683386,6290.105487428518,208581.93990262318,5.269601864006955,47.1883818388301
448,13600678.2029896,6290.105487428518,226235.27015065108,5.189313665724427,47.1883818388301
449,13600678.2029896,6290.105487428518,226235.27015065108,5.189313665724427,47.1883818388301
450,13602397.155060077,6290.105487428518,226235.27015065108,5.189313665724427,47.1883818388301
451,13614382.372964947,6290.105487428518,226235.27015065108,5.189313665724427,47.1883818388301
452,13616370.478223758,6290.105487428518,226235.27015065108,5.189313665724427,47.1883818388301
453,13616370.478223758,6290.105487428518,226235.27015065108,5.189313665724427,47.1883818388301
454,13616370.478223758,6290.105487428518,226235.27015065108,5.189313665724427,47.1883818388301
455,13605308.555203902,6290.105487428518,226235.27015065108,5.189313665724427,47.1883818388301
456,13619215.742972326,6290.105487428518,226235.27015065108,5.189313665724427,47.1883818388301
457,13618219.854024734,6290.105487428518,226235.27015065108,5.189313665724427,47.1883818388301
458,13618219.854024734,6290.105487428518,226235.27015065108,5.189313665724427,47.1883818388301
459,13591373.219762946,6290.105487428518,226235.27015065108,5.189313665724427,47.1883818388301
460,13602435.142782802,6290.105487428518,226235.27015065108,5.189313665724427,47.1883818388301
461,13602435.142782802,6290.105487428518,226235.27015065108,5.189313665724427,47.1883818388301
462,13602435.142782802,6290.105487428518,226235.27015065108,5.189313665724427,47.1883818388301
463,13602435.142782802,6290.105487428518,226235.27015065108,5.189313665724427,47.1883818388301
464,13604301.30496053,6290.105487428518,226235.27015065108,5.189313665724427,47.1883818388301
465,13570971.692948239,7067.58696478729,226235.27015065108,5.189313665724427,47.1883818388301
466,13579845.965214027,7067.58696478729,226235.27015065108,5.189313665724427,47.1883818388301
467,13569350.03232513,7067.58696478729,226235.27015065108,5.189313665724427,47.1883818388301
468,13569350.03232513,7067.58696478729,226235.27015065108,5.189313665724427,47.1883818388301
469,13569350.03232513,7067.58696478729,226235.27015065108,5.189313665724427,47.1883818388301
470,13581896.678000035,7067.58696478729,217441.6641149589,5.171984931869417,47.1883818388301
471,13595619.10283132,7067.58696478729,217441.6641149589,5.178388345933037,47.1883818388301
472,13595619.10283132,7067.58696478729,217441.6641149589,5.178388345933037,47.1883818388301
473,13595619.10283132,7067.58696478729,217441.6641149589,5.178388345933037,47.1883818388301
474,13604534.105419248,7067.58696478729,217441.6641149589,5.178388345933037,47.1883818388301
475,13575833.550681613,7067.58696478729,217441.6641149589,5.178388345933037,47.1883818388301
476,13589542.717345119,7067.58696478729,217441.6641149589,5.178388345933037,47.1883818388301
477,13589770.577761587,7067.58696478729,217441.6641149589,5.178388345933037,47.1883818388301
478,13590268.444733307,7067.58696478729,195084.57290390247,5.266816596355596,47.1883818388301
479,13632622.721949693,7067.58696478729,209453.21307347133,5.012845947410867,47.1883818388301
480,13745360.493334115,3693.0667847700097,209453.21307347133,5.012845947410867,47.1883818388301
481,13632350.43658474,7067.58696478729,209453.21307347133,5.012845947410867,47.1883818388301
482,13627600.61999758,7067.58696478729,209453.21307347133,5.012845947410867,47.1883818388301
483,13612276.605165232,7067.58696478729,209453.21307347133,5.012845947410867,47.1883818388301
484,13612276.605165232,7067.58696478729,209453.21307347133,5.012845947410867,47.1883818388301
485,13618227.270302616,7067.58696478729,209453.21307347133,5.012845947410867,47.1883818388301
486,13624595.900291732,7067.58696478729,209453.21307347133,5.012845947410867,47.1883818388301
487,13624422.55229233,7067.58696478729,209453.21307347133,5.012845947410867,47.1883818388301
488,13619767.630351195,7067.58696478729,209453.21307347133,5.012845947410867,47.1883818388301
489,13621772.569595236,7067.58696478729,209453.21307347133,5.006728430751959,47.1883818388301
490,13621772.569595236,7067.58696478729,223767.56893340644,5.006728430751959,47.1883818388301
491,13607596.059959484,7067.58696478729,223767.56893340644,5.006728430751959,47.1883818388301
492,13613076.812450286,7067.58696478729,223767.56893340644,5.006728430751959,47.1883818388301
493,13613863.146732138,7067.58696478729,223767.56893340644,5.006728430751959,47.1883818388301
494,13726146.838178324,4455.866567759382,223767.56893340644,5.006728430751959,47.1883818388301
495,13726146.838178324,4455.866567759382,223767.56893340644,5.006728430751959,47.1883818388301
496,13721878.513457328,4455.866567759382,223767.56893340644,5.006728430751959,47.1883818388301
497,13722662.305007102,4455.866567759382,223767.56893340644,5.006728430751959,47.1883818388301
498,13720452.71646246,4455.866567759382,223767.56893340644,5.006728430751959,47.1883818388301
499,13722662.305007102,4455.866567759382,209453.21307347133,5.006728430751959,47.1883818388301
500,13722662.305007102,4455.866567759382,209453.21307347133,5.006728430751959,47.1883818388301
501,13717895.229387097,4455.866567759382,223767.56893340644,5.012845947410867,47.1883818388301
502,13717895.229387097,4455.866567759382,223767.56893340644,5.012845947410867,47.1883818388301
503,13717895.229387097,4455.866567759382,223767.56893340644,5.012845947410867,47.1883818388301
504,13713537.520022905,4455.866567759382,209453.21307347133,5.012845947410867,47.1883818388301
505,13717895.229387097,4455.866567759382,209453.21307347133,5.012845947410867,47.1883818388301
506,13747339.350746626,3556.209177863886,209453.21307347133,5.012845947410867,47.1883818388301
507,13723627.606384564,3903.032919778154,209453.21307347133,5.012845947410867,46.31698664944039
508,13732754.568951793,3903.032919778154,209453.21307347133,5.012845947410867,46.31698664944039
509,13756884.29905754,3903.032919778154,230181.6911772329,4.717230456134626,46.31698664944039
510,13768320.6350902,4455.866567759382,230181.6911772329,4.717230456134626,47.1883818388301
511,13740894.995678673,4455.866567759382,233499.94928931264,4.7233902318872545,47.1883818388301
512,13752627.533844644,4455.866567759382,233499.94928931264,4.7233902318872545,47.1883818388301
513,13753863.207309365,4455.866567759382,233499.94928931264,4.7233902318872545,47.1883818388301
514,13753392.402028235,4455.866567759382,233499.94928931264,4.7233902318872545,47.1883818388301
515,13780444.676874762,4455.866567759382,233499.94928931264,4.7233902318872545,47.1883818388301
516,13753535.280934436,4455.866567759382,233499.94928931264,4.7233902318872545,47.1883818388301
517,13753535.280934436,4455.866567759382,233499.94928931264,4.7233902318872545,47.1883818388301
518,13754597.310523663,4455.866567759382,233499.94928931264,4.7233902318872545,47.1883818388301
519,13754597.310523663,4455.866567759382,233499.94928931264,4.7233902318872545,47.1883818388301
520,13754767.686787909,4455.866567759382,233499.94928931264,4.7233902318872545,47.1883818388301
521,13758931.548407534,4455.866567759382,233499.94928931264,4.7233902318872545,47.1883818388301
522,13756266.084987046,4455.866567759382,233499.94928931264,4.7233902318872545,47.1883818388301
523,13787358.892454227,3741.2350551959826,233499.94928931264,4.7233902318872545,47.1883818388301
524,13767323.419235177,3847.7974058526597,233499.94928931264,4.7233902318872545,51.50272912979041
525,13764657.95581469,4455.866567759382,233499.94928931264,4.7233902318872545,47.1883818388301
526,13765180.10111084,3903.032919778154,233499.94928931264,4.7233902318872545,46.31698664944039
527,13758427.685238548,3903.032919778154,233499.94928931264,4.7233902318872545,46.31698664944039
528,13757905.539942397,4455.866567759382,233499.94928931264,4.7233902318872545,47.1883818388301
529,13775697.224842519,4455.866567759382,216619.67756820744,4.719775978619317,45.33367652568006
530,13768944.808970226,4455.866567759382,216619.67756820744,4.719775978619317,45.33367652568006
531,13690714.33831456,4455.866567759382,216619.67756820744,4.719775978619317,45.33367652568006
532,13690714.338314557,4455.866567759382,216619.67756820744,4.719775978619317,45.39577721136555
533,13690714.338314557,4455.866567759382,216619.67756820744,4.719775978619317,45.39577721136555
534,13690714.338314557,4455.866567759382,216619.67756820744,4.719775978619317,45.39577721136555
535,13691033.821818694,4455.866567759382,216619.67756820744,4.719775978619317,45.33367652568006
536,13688363.117966885,4455.866567759382,216619.67756820744,4.719775978619317,45.33367652568006
537,13694896.262897788,4455.866567759382,216619.67756820744,4.719775978619317,45.33367652568006
538,13694896.262897788,4455.866567759382,216619.67756820744,4.719775978619317,45.33367652568006
539,13694896.262897788,4455.866567759382,216619.67756820744,4.719775978619317,45.33367652568006
540,13699951.283034312,4455.866567759382,216619.67756820744,4.719775978619317,45.33367652568006
541,13706912.133337721,4455.866567759382,216619.67756820744,4.719775978619317,45.33367652568006
542,13756301.737995265,4455.866567759382,216619.67756820744,4.719775978619317,46.756315836761985
543,13665453.47582748,5594.34674006312,216619.67756820744,4.719775978619317,46.756315836761985
544,13679127.886590123,5594.34674006312,216619.67756820744,4.719775978619317,46.756315836761985
545,13669112.643850066,5594.34674006312,216619.67756820744,4.719775978619317,46.756315836761985
546,13679127.886590123,5594.34674006312,216619.67756820744,4.719775978619317,46.756315836761985
547,13679127.886590123,5594.34674006312,216619.67756820744,4.719775978619317,46.756315836761985
548,13681844.028057225,5594.34674006312,216619.67756820744,4.719775978619317,46.756315836761985
549,13682926.37218235,5594.34674006312,216619.67756820744,4.719775978619317,46.756315836761985
550,13682926.37218235,5594.34674006312,216619.67756820744,4.719775978619317,46.756315836761985
551,13599933.923633285,5594.34674006312,198445.6767488927,5.378123070958317,46.756315836761985
552,13596274.7556107,5594.34674006312,198445.6767488927,5.378123070958317,46.756315836761985
553,13590414.049252277,5594.34674006312,198445.6767488927,5.378123070958317,46.756315836761985
554,13645434.755449545,3517.873033550466,198445.6767488927,5.378123070958317,46.756315836761985
555,13595263.40571304,5594.34674006312,198445.6767488927,5.378123070958317,46.756315836761985
556,13410024.205168217,5594.34674006312,216558.3893409412,6.359402625309535,46.756315836761985
557,13426097.015684826,5049.266248125437,216558.3893409412,6.359402625309535,46.756315836761985
558,13404759.524458982,5594.34674006312,216558.3893409412,6.359402625309535,46.756315836761985
559,13421804.63099041,5594.34674006312,216558.3893409412,6.299027334624949,46.756315836761985
560,13460029.386894858,3517.873033550466,200609.88993405504,6.299027334624949,46.756315836761985
561,13379333.778862657,5594.34674006312,216558.3893409412,6.359402625309535,46.756315836761985
562,13373474.536969729,5594.34674006312,200609.88993405504,6.4137085594886045,46.756315836761985
563,13373474.536969729,5594.34674006312,200609.88993405504,6.4137085594886045,46.756315836761985
564,13469295.42882822,2407.33769452454,200609.88993405504,6.4137085594886045,46.756315836761985
565,13373474.536969729,5594.34674006312,200609.88993405504,6.4137085594886045,46.756315836761985
566,13335898.428922761,5594.34674006312,200609.88993405504,6.4137085594886045,46.756315836761985
567,13374822.779819306,5594.34674006312,200609.88993405504,6.3661454332423375,46.756315836761985
568,13374822.779819306,5594.34674006312,198445.6767488927,6.3661454332423375,46.756315836761985
569,13344491.84238135,5594.34674006312,198445.6767488927,6.3661454332423375,46.756315836761985
570,13400018.847610515,3693.0667847700097,198445.6767488927,6.3661454332423375,46.756315836761985
571,13343001.434002839,5594.34674006312,198445.6767488927,6.3661454332423375,46.756315836761985
572,13381214.770364327,5594.34674006312,198445.6767488927,6.3661454332423375,46.756315836761985
573,13348193.75720185,5594.34674006312,200609.88993405504,6.3661454332423375,46.756315836761985
574,13347757.524475858,5594.34674006312,198445.6767488927,6.3661454332423375,46.756315836761985
575,13341715.499746565,5524.4900574219355,198445.6767488927,6.3661454332423375,46.756315836761985
576,13279211.809356825,5524.4900574219355,211733.97547322157,6.694735811100433,46.756315836761985
577,13290442.292299207,5594.34674006312,211733.97547322157,6.694735811100433,46.756315836761985
578,13290442.292299207,5594.34674006312,211733.97547322157,6.694735811100433,46.756315836761985
579,13331244.934286797,5524.4900574219355,200609.88993405504,6.4137085594886045,46.93880903948186
580,13372456.431765072,5594.34674006312,200609.88993405504,6.368291010742979,46.756315836761985
581,13434891.627502766,3517.873033550466,200609.88993405504,6.368291010742979,46.756315836761985
582,13345468.375466406,5594.34674006312,200609.88993405504,6.368291010742979,46.756315836761985
583,13348057.34235099,5594.34674006312,200609.88993405504,6.368291010742979,46.756315836761985
584,13431986.26296779,3517.873033550466,200609.88993405504,6.368291010742979,46.77172485431316
585,13369551.067230096,5594.34674006312,200609.88993405504,6.368291010742979,46.756315836761985
586,13369551.067230096,5594.34674006312,200609.88993405504,6.368291010742979,46.756315836761985
587,13364723.152494093,5594.34674006312,200609.88993405504,6.368291010742979,46.756315836761985
588,13341770.982638475,5594.34674006312,193883.69958436576,6.368291010742979,46.756315836761985
589,13345468.375466406,5594.34674006312,193883.69958436576,6.368291010742979,46.77172485431316
590,13359272.513124716,5594.34674006312,193883.69958436576,6.299027334624949,46.756315836761985
591,13359272.513124716,5594.34674006312,193883.69958436576,6.299027334624949,46.756315836761985
592,13357672.616993383,5524.4900574219355,193883.69958436576,6.299027334624949,46.756315836761985
593,13355575.120296784,5594.34674006312,193883.69958436576,6.299027334624949,46.756315836761985
594,13355575.120296784,5594.34674006312,193883.69958436576,6.299027334624949,46.756315836761985
595,13355575.120296784,5594.34674006312,193883.69958436576,6.299027334624949,46.756315836761985
596,13359127.876995299,5524.4900574219355,193883.69958436576,6.299027334624949,46.756315836761985
597,13403767.40488493,5594.34674006312,193883.69958436576,6.052633153312588,46.756315836761985
598,13343917.39398368,5594.34674006312,193883.69958436576,6.299027334624949,46.756315836761985
599,13439738.285842175,2407.33769452454,193883.69958436576,6.299027334624949,46.756315836761985
600,13205502.66979579,5594.34674006312,193883.69958436576,6.826027571011032,46.756315836761985
601,13276055.756036937,5594.34674006312,193883.69958436576,6.546111987775145,46.756315836761985
602,13278153.252733536,5524.4900574219355,193883.69958436576,6.546111987775145,49.35310674210009
603,13276055.756036937,5594.34674006312,193883.69958436576,6.546111987775145,49.35310674210009
604,13286634.95828753,5594.34674006312,193883.69958436576,6.546111987775145,46.756315836761985
605,13362463.143005293,3693.0667847700097,200609.88993405504,6.4137085594886045,46.756315836761985
606,13305445.729397617,5594.34674006312,200609.88993405504,6.4137085594886045,46.756315836761985
607,13286868.103420936,5594.34674006312,200609.88993405504,6.4137085594886045,46.756315836761985
608,13368747.40256643,2866.230336677123,200609.88993405504,6.4137085594886045,46.756315836761985
609,13286868.103420936,5594.34674006312,200609.88993405504,6.4137085594886045,46.756315836761985
610,13268057.33231085,5594.34674006312,211733.97547322157,6.546111987775145,46.756315836761985
611,13268057.33231085,5594.34674006312,211733.97547322157,6.546111987775145,46.756315836761985
612,13317623.422798341,5594.34674006312,211733.97547322157,6.546111987775145,46.756315836761985
613,13346756.52837006,3517.873033550466,211733.97547322157,6.681692443583465,46.756315836761985
614,13292319.756358454,5594.34674006312,211733.97547322157,6.681692443583465,46.93880903948186
615,13245525.688008027,5594.34674006312,211733.97547322157,6.694735811100433,46.756315836761985
616,13364520.96977774,2407.33769452454,211733.97547322157,6.546111987775145,46.756315836761985
617,13283169.04932963,4062.6880495294026,211733.97547322157,6.694735811100433,46.756315836761985
618,13220967.207531625,5594.34674006312,211733.97547322157,6.688114167049779,46.756315836761985
619,13231676.538433572,5524.4900574219355,211733.97547322157,6.688114167049779,46.756315836761985
620,13220967.207531625,5594.34674006312,211733.97547322157,6.688114167049779,46.756315836761985
621,13220967.207531625,5594.34674006312,211733.97547322157,6.688114167049779,46.756315836761985
622,13252841.462441161,5594.34674006312,197189.7438259251,6.688114167049779,46.756315836761985
623,13218329.080485191,5594.34674006312,211733.97547322157,6.688114167049779,46.756315836761985
624,13270413.415495452,5594.34674006312,216558.3893409412,6.359402625309535,46.756315836761985
625,13282425.043259421,5594.34674006312,216558.3893409412,6.359402625309535,46.756315836761985
626,13262857.506579421,5594.34674006312,216558.3893409412,6.359402625309535,46.756315836761985
627,13259787.209777042,5594.34674006312,216558.3893409412,6.359402625309535,46.756315836761985
628,13267748.44942975,5594.34674006312,216558.3893409412,6.359402625309535,46.756315836761985
629,13275387.400636684,5594.34674006312,216558.3893409412,6.359402625309535,46.756315836761985
630,13426378.841582598,3517.873033550466,216558.3893409412,6.299027334624949,46.756315836761985


==> data/exp/map/allquads/OP_SIGNED_MULT_8x8_BAUGH_WOOLEY_A1_PDPLUT_1.0_AVG_ABS_REL_ERR_1.0_map_quad_ppf.csv <==
NUM_QUADS,PPF_HV,PPF_MIN_PPA,PPF_MAX_PPA,PPF_MIN_BEHAV,PPF_MAX_BEHAV
0,24272927.087427307,3439.924887727786,383810.5858226826,0.1522419609604917,58.70068293712818
1,24288495.257606428,3439.924887727786,383810.5858226826,0.1522419609604917,58.70068293712818
2,24211091.191217817,3439.924887727786,383810.5858226826,0.16650914399347272,58.70068293712818
3,23083218.159065463,3369.970498368886,358565.3317634141,3.1848194357186372,54.43775232220551
4,23069434.407166645,3369.970498368886,358565.3317634141,3.1848194357186372,54.43775232220551
5,22015585.62776461,3369.970498368886,342847.5816074452,6.0466468129060935,54.43775232220551
6,21781878.731923643,3369.970498368886,342847.5816074452,6.0466468129060935,54.43775232220551
7,21921917.115717035,3369.970498368886,342847.5816074452,6.0466468129060935,54.43775232220551
8,21956687.419872575,3369.970498368886,330241.9279938376,6.078786122059611,54.43775232220551
9,21954558.03696387,3369.970498368886,330241.9279938376,6.078786122059611,54.43775232220551
10,21561433.565186482,3369.970498368886,304573.48858842906,7.149332080186522,54.43775232220551
11,21565821.15296977,3369.970498368886,290171.0888220379,7.193927986521199,54.43775232220551
12,21556411.645849127,3369.970498368886,290171.0888220379,7.193927986521199,54.43775232220551
13,21361322.96849494,4345.342427668802,269603.46669009014,7.7989156148878145,48.23716085052275
14,21353301.493827492,4558.347289112004,269603.46669009014,7.7989156148878145,48.23716085052275
15,21356925.146784622,3369.970498368886,269603.46669009014,7.7989156148878145,54.43775232220551
16,21336417.94778071,3369.970498368886,269603.46669009014,7.7989156148878145,54.43775232220551
17,21325143.68695754,3369.970498368886,269603.46669009014,7.7989156148878145,54.43775232220551
18,21339922.340910677,3369.970498368886,269603.46669009014,7.7989156148878145,54.43775232220551
19,21333055.976555336,3369.970498368886,269603.46669009014,7.7989156148878145,54.43775232220551
20,21329795.459898964,5472.562312083028,269603.46669009014,7.7989156148878145,48.23716085052275
21,21288732.238511533,5718.453744817205,269603.46669009014,7.7989156148878145,48.23716085052275
22,21329104.331102576,3369.970498368886,269603.46669009014,7.7989156148878145,54.43775232220551
23,21276372.681688163,5718.453744817205,269603.46669009014,7.7989156148878145,48.23716085052275
24,21327059.01999992,5472.562312083028,269603.46669009014,7.786597588874219,48.23716085052275
25,21318527.162628945,5472.562312083028,269603.46669009014,7.786597588874219,48.23716085052275
26,21319503.49463124,5472.562312083028,249257.4995848704,7.786597588874219,48.23716085052275
27,21313167.009367958,5472.562312083028,249257.4995848704,7.786597588874219,48.23716085052275
28,21320656.835405454,5472.562312083028,249257.4995848704,7.786597588874219,48.23716085052275
29,21308132.668468148,5472.562312083028,240358.1779356349,7.7901640039032145,48.23716085052275
30,21310006.69731193,5472.562312083028,264056.68096808164,7.8091428306697885,20.253424163635522
31,21171125.94641456,5472.562312083028,264056.68096808164,7.8091428306697885,20.253424163635522
32,21215856.396298956,5472.562312083028,259457.26348210243,7.808849239623246,20.253424163635522
33,21194119.309046425,5472.562312083028,259457.26348210243,7.808849239623246,20.253424163635522
34,21212893.368859205,5472.562312083028,274695.2280975874,7.772912021567677,20.253424163635522
35,21262396.496454746,5472.562312083028,252951.32013115392,7.751925437558825,20.253424163635522
36,21262491.881106053,5472.562312083028,254075.1329591123,7.759041421158415,20.253424163635522
37,21120605.320136555,5472.562312083028,234775.89404489682,7.810871528978851,20.253424163635522
38,22206872.639266007,5472.562312083028,257461.89948466193,4.942305271704559,20.253424163635522
39,21839771.172689147,5472.562312083028,248753.87593168896,6.2756136295133835,20.253424163635522
40,21872517.53088351,5472.562312083028,248753.87593168896,6.2756136295133835,20.253424163635522
41,21857030.902024154,5472.562312083028,248753.87593168896,6.2756136295133835,20.253424163635522
42,21827740.66581011,5472.562312083028,248753.87593168896,6.2756136295133835,20.253424163635522
43,21850001.043026157,5472.562312083028,248753.87593168896,6.2756136295133835,20.253424163635522
44,21843093.97576881,5472.562312083028,248753.87593168896,6.2756136295133835,20.253424163635522
45,21832994.657879196,5472.562312083028,248753.87593168896,6.2756136295133835,20.253424163635522
46,21837843.93513854,5472.562312083028,248753.87593168896,6.2756136295133835,20.253424163635522
47,21831767.408817932,5472.562312083028,248753.87593168896,6.2756136295133835,20.253424163635522
48,21832074.56017609,5472.562312083028,248753.87593168896,6.2756136295133835,20.253424163635522
49,21832923.377833895,5472.562312083028,248753.87593168896,6.2756136295133835,20.253424163635522
50,21810630.68022693,5953.475376402188,248753.87593168896,6.2756136295133835,40.94233326462138
51,21815595.127525385,5953.475376402188,248753.87593168896,6.2756136295133835,40.94233326462138
52,21802447.562729903,5953.475376402188,248753.87593168896,6.2756136295133835,40.94233326462138
53,21799055.705115277,5953.475376402188,248753.87593168896,6.2756136295133835,40.94233326462138
54,21793117.7206085,5953.475376402188,254545.8486172813,6.286636999062566,20.253424163635522
55,21797682.411043487,5953.475376402188,254545.8486172813,6.286636999062566,20.253424163635522
56,21815495.29644193,5953.475376402188,254545.8486172813,6.286636999062566,20.253424163635522
57,21775385.20143746,5953.475376402188,254545.8486172813,6.286636999062566,20.253424163635522
58,21759910.87857223,5953.475376402188,254545.8486172813,6.286636999062566,20.253424163635522
59,21760611.696420297,5953.475376402188,254545.8486172813,6.286636999062566,20.253424163635522
60,21760046.106091276,5953.475376402188,254545.8486172813,6.286636999062566,20.253424163635522
61,21755480.57126519,5953.475376402188,254545.8486172813,6.286636999062566,20.253424163635522
62,21764105.324509416,5953.475376402188,254545.8486172813,6.286636999062566,20.253424163635522
63,21767749.568725564,5953.475376402188,254545.8486172813,6.286636999062566,20.253424163635522
64,21750018.608957876,5953.475376402188,245103.30733296517,6.335920898426814,20.253424163635522
65,21765336.147409216,5953.475376402188,227348.96131471806,6.3519710064191806,20.253424163635522
66,21755811.824727435,5953.475376402188,227348.96131471806,6.3519710064191806,20.253424163635522
67,21775833.33368188,5953.475376402188,227348.96131471806,6.3519710064191806,20.253424163635522
68,21775833.33368188,5953.475376402188,227348.96131471806,6.3519710064191806,20.253424163635522
69,21784368.975151617,5953.475376402188,227348.96131471806,6.3519710064191806,20.253424163635522
70,21780698.073195033,5953.475376402188,227348.96131471806,6.3519710064191806,20.253424163635522
71,21771495.072775345,5953.475376402188,227348.96131471806,6.395379674602822,20.02033944886735
72,21731213.581183746,5953.475376402188,227348.96131471806,6.395379674602822,20.02033944886735
73,21747642.765111566,5953.475376402188,227348.96131471806,6.39150812332786,20.02033944886735
74,21649022.253016874,5953.475376402188,206672.99016054935,6.812350048349302,20.02033944886735
75,21648040.368158694,5953.475376402188,200004.2138878339,6.8380985001012,20.02033944886735
76,21648827.52739917,5953.475376402188,200004.2138878339,6.8380985001012,20.02033944886735
77,21647276.628494278,5953.475376402188,200004.2138878339,6.8380985001012,20.02033944886735
78,21647482.591690026,5953.475376402188,200004.2138878339,6.8380985001012,20.02033944886735
79,21632185.0352465,5953.475376402188,200004.2138878339,6.8380985001012,20.02033944886735
80,21645408.413348116,5953.475376402188,200004.2138878339,6.8380985001012,20.02033944886735
81,21607286.231999896,5953.475376402188,189709.70362718112,6.989373881146236,20.02033944886735
82,21631734.493695904,5953.475376402188,189709.70362718112,6.989373881146236,20.02033944886735
83,21623588.317253385,5953.475376402188,189709.70362718112,6.989373881146236,20.61060789343504
84,21620384.815845057,5953.475376402188,189709.70362718112,6.989373881146236,20.61060789343504
85,21614307.881560065,5953.475376402188,189709.70362718112,6.989373881146236,20.61060789343504
86,21607546.09094771,5953.475376402188,189709.70362718112,6.989373881146236,20.61060789343504
87,21586204.717901602,5953.475376402188,189709.70362718112,6.989373881146236,20.61060789343504
88,21590182.2966111,5953.475376402188,189709.70362718112,6.989373881146236,20.61060789343504
89,21590929.96625803,5953.475376402188,189709.70362718112,6.989373881146236,20.61060789343504
90,21605231.77612902,5953.475376402188,202105.0065116448,6.921805661618162,20.61060789343504
91,21584816.01564458,5953.475376402188,202105.0065116448,6.921805661618162,20.61060789343504
92,21402952.558175758,10301.632909239866,202105.0065116448,6.921805661618162,20.61060789343504
93,21401367.75957658,10301.632909239866,202105.0065116448,6.921805661618162,20.61060789343504
94,21403865.038796075,10301.632909239866,202105.0065116448,6.921805661618162,20.61060789343504
95,21579755.465846363,5953.475376402188,202105.0065116448,6.921805661618162,20.61060789343504
96,21584089.787959225,5953.475376402188,202105.0065116448,6.921805661618162,20.61060789343504
97,21570263.2287005,5953.475376402188,202105.0065116448,6.921805661618162,20.61060789343504
98,21571848.02729968,5953.475376402188,202105.0065116448,6.921805661618162,20.61060789343504
99,21586953.649266403,5953.475376402188,193006.72927016753,6.915073877089892,20.61060789343504
100,21589462.27109651,5953.475376402188,193006.72927016753,6.915073877089892,20.61060789343504
101,21395325.751685046,10301.632909239866,193006.72927016753,6.915073877089892,20.61060789343504
102,21379029.84258917,10301.632909239866,181001.20170870013,6.984316473519417,20.61060789343504
103,21391189.4593576,10301.632909239866,193006.72927016753,6.915073877089892,20.61060789343504
104,21373858.50654155,10301.632909239866,181001.20170870013,6.984316473519417,20.61060789343504
105,21410448.32586777,10301.632909239866,193006.72927016753,6.915073877089892,20.61060789343504
106,21411699.140069135,10301.632909239866,193006.72927016753,6.915073877089892,20.61060789343504
107,21412048.43099397,10301.632909239866,193006.72927016753,6.915073877089892,20.61060789343504
108,21396021.307109784,10301.632909239866,181001.20170870013,6.984316473519417,20.61060789343504
109,21394742.30777832,10301.632909239866,193006.72927016753,6.915073877089892,20.61060789343504
110,21424736.768627174,10301.632909239866,202672.7848647108,6.763863706765491,20.61060789343504
111,21383702.44503985,10301.632909239866,187492.94940911236,6.965092935898806,20.61060789343504
112,21428092.954105597,10301.632909239866,197135.0503692006,6.80662489314896,20.61060789343504
113,21427812.81922311,10301.632909239866,197135.0503692006,6.80662489314896,20.61060789343504
114,21427916.53232934,10301.632909239866,197135.0503692006,6.80662489314896,20.61060789343504
115,21428826.665906705,10301.632909239866,197135.0503692006,6.80662489314896,20.61060789343504
116,21428700.11129574,10301.632909239866,197135.0503692006,6.80662489314896,20.61060789343504
117,21428700.11129574,10301.632909239866,197135.0503692006,6.80662489314896,20.61060789343504
118,21391274.076097213,10301.632909239866,187492.94940911236,6.965092935898806,20.61060789343504
119,21424393.82091275,10301.632909239866,197135.0503692006,6.80662489314896,20.61060789343504
120,21417325.199455626,10301.632909239866,197135.0503692006,6.80662489314896,20.61060789343504
121,21383868.878067948,10301.632909239866,187492.94940911236,6.965092935898806,20.61060789343504
122,21430485.21049118,10301.632909239866,184541.71038579225,6.849193142827193,20.61060789343504
123,21422968.63534767,10301.632909239866,184541.71038579225,6.849193142827193,20.61060789343504
124,21401045.217733886,10301.632909239866,175503.3117457701,7.005542387850092,20.61060789343504
125,21396977.343848545,10301.632909239866,175503.3117457701,7.005542387850092,20.61060789343504
126,21400735.254092548,10301.632909239866,175503.3117457701,7.005542387850092,20.61060789343504
127,21400735.254092548,10301.632909239866,175503.3117457701,7.005542387850092,20.61060789343504
128,21411117.544082753,10301.632909239866,189226.99341570793,6.956840691295408,20.61060789343504
129,21362194.311719745,10301.632909239866,189226.99341570793,6.956840691295408,20.61060789343504
130,21360854.860980358,10301.632909239866,189226.99341570793,6.956840691295408,20.61060789343504
131,21358051.72574188,10301.632909239866,189226.99341570793,6.956840691295408,20.61060789343504
132,21353662.09534792,10301.632909239866,189226.99341570793,6.956840691295408,20.61060789343504
133,21363409.928343873,10301.632909239866,189226.99341570793,6.956840691295408,20.61060789343504
134,21363015.829209667,10301.632909239866,171792.89952807836,7.041728674403327,20.61060789343504
135,21354343.9980294,10301.632909239866,185894.28810237494,7.041728674403327,20.61060789343504
136,21317314.156819776,10301.632909239866,170677.27024664835,7.221497664749677,20.61060789343504
137,21843830.403609958,10301.632909239866,206180.67205923522,5.730364616413343,20.61060789343504
138,21833692.708507143,10301.632909239866,206180.67205923522,5.73540679103451,20.61060789343504
139,21835936.8200856,10301.632909239866,206180.67205923522,5.73540679103451,20.61060789343504
140,21833730.65773871,10301.632909239866,206180.67205923522,5.73540679103451,20.61060789343504
141,21852630.74641983,10301.632909239866,206180.67205923522,5.73540679103451,20.61060789343504
142,21840748.098863095,10301.632909239866,206180.67205923522,5.73540679103451,20.61060789343504
143,21848685.529049147,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
144,21794572.23849728,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
145,21808111.957359772,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
146,21778018.441871673,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
147,21781856.59896007,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
148,21781856.59896007,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
149,21781739.61547721,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
150,21762048.735275086,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
151,21826987.765960388,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
152,21827858.423362955,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
153,21813099.197899286,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
154,21825285.895050894,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
155,21828024.906362418,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
156,21807193.49903027,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
157,21800248.86040071,10301.632909239866,227444.7250892297,5.692000626093954,20.61060789343504
158,21776844.93825554,10301.632909239866,227444.7250892297,5.692000626093954,20.61060789343504
159,21778706.81688195,10301.632909239866,227444.7250892297,5.692000626093954,20.61060789343504
160,21778000.150625605,10301.632909239866,227444.7250892297,5.692000626093954,19.222217569718342
161,21760061.93777632,10301.632909239866,227444.7250892297,5.692000626093954,19.222217569718342
162,21779851.2324346,10301.632909239866,227444.7250892297,5.692000626093954,18.949654529975028
163,21779121.35389025,10301.632909239866,212599.51237987625,5.695633540785575,19.1914506365004
164,21794301.770390514,10301.632909239866,212599.51237987625,5.695633540785575,19.1914506365004
165,21795184.054903243,10301.632909239866,212599.51237987625,5.695633540785575,19.1914506365004
166,21796097.606761757,10301.632909239866,212599.51237987625,5.695633540785575,19.1914506365004
167,21787558.776900668,10301.632909239866,227444.7250892297,5.692000626093954,19.1914506365004
168,21770173.61424053,10301.632909239866,227444.7250892297,5.692000626093954,19.1914506365004
169,21770669.162796587,10301.632909239866,227444.7250892297,5.692000626093954,19.1914506365004
170,21726528.89877472,10301.632909239866,227444.7250892297,5.692000626093954,18.949654529975028
171,21734865.251020215,10301.632909239866,227444.7250892297,5.692000626093954,19.1914506365004
172,21766479.966869593,10301.632909239866,213501.60805698056,5.6741724999425145,19.1914506365004
173,21757660.050805543,10301.632909239866,213501.60805698056,5.6741724999425145,19.1914506365004
174,21758311.480589464,10301.632909239866,213501.60805698056,5.6741724999425145,19.1914506365004
175,21758064.735949915,10301.632909239866,213501.60805698056,5.6741724999425145,19.1914506365004
176,21754476.942779746,10301.632909239866,196885.03493723526,5.708948554767588,19.1914506365004
177,21754476.942779746,10301.632909239866,196885.03493723526,5.708948554767588,19.1914506365004
178,21754476.942779746,10301.632909239866,196885.03493723526,5.708948554767588,18.949654529975028
179,21740981.92917882,10301.632909239866,196885.03493723526,5.708948554767588,19.1914506365004
180,21750861.587047607,10301.632909239866,196885.03493723526,5.708948554767588,18.949654529975028
181,21750593.09121296,10301.632909239866,196885.03493723526,5.708948554767588,19.1914506365004
182,21750593.09121296,10301.632909239866,196885.03493723526,5.708948554767588,18.949654529975028
183,21778837.012240242,10301.632909239866,196885.03493723526,5.708948554767588,19.1914506365004
184,21760414.662708964,10301.632909239866,196885.03493723526,5.708948554767588,19.1914506365004
185,21777484.562087946,10301.632909239866,196885.03493723526,5.708948554767588,19.1914506365004
186,21780153.73955716,10301.632909239866,196885.03493723526,5.708948554767588,19.1914506365004
187,21873392.414624043,10301.632909239866,217578.03968386404,5.0486511444954125,19.1914506365004
188,21735171.905602723,10301.632909239866,196885.03493723526,5.708948554767588,19.1914506365004
189,21733351.545018785,10301.632909239866,196885.03493723526,5.708948554767588,19.1914506365004
190,21729385.233507574,10301.632909239866,196885.03493723526,5.708948554767588,19.1914506365004
191,21818311.057355344,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
192,21817429.867948383,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
193,21783729.434630476,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
194,21791811.553483345,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
195,21788767.106379613,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
196,21779572.12540941,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
197,21779803.033728678,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
198,21784272.85362333,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
199,21776998.88556676,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
200,21820175.766080566,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
201,21776998.88556676,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
202,21776998.88556676,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
203,21776998.88556676,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
204,21776998.88556676,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
205,21776998.88556676,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
206,21801193.44032365,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
207,21773636.219910413,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
208,21798683.375018574,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
209,21801476.021823283,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
210,21811724.350085862,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
211,21809231.732072134,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
212,21808994.48459245,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
213,21820159.579188265,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
214,21817906.5042432,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
215,21808763.57627318,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
216,21819845.626645617,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
217,21817592.55170055,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
218,21802505.74153216,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
219,21801995.162191533,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
220,21810359.93585012,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
221,21817937.216984823,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
222,21829462.822657954,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
223,21825916.59640137,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
224,21820034.933002554,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
225,21824249.440744523,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
226,21823907.007450983,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
227,21822011.217901982,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
228,21824756.84258102,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
229,21826643.272914656,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
230,21834663.814779203,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
231,21792324.187668767,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
232,21804742.6477762,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
233,21807061.943624634,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
234,21815715.368408542,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
235,21815109.683125913,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
236,21816109.767230198,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
237,21835835.683395386,10301.632909239866,198430.6608566774,5.376816526316016,19.1914506365004
238,21835835.683395386,10301.632909239866,198430.6608566774,5.376816526316016,19.1914506365004
239,21839671.648991004,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
240,21841541.570649136,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
241,21839507.043477308,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
242,21886700.05990109,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
243,21864538.09697517,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
244,21864538.09697517,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
245,21864538.09697517,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
246,21865211.14439854,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
247,21893781.03918863,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
248,21900295.02067867,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
249,21890473.06619961,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
250,21899184.18283645,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
251,21899366.027802873,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
252,21889422.752646517,10301.632909239866,198430.6608566774,5.376816526316016,19.1914506365004
253,21890709.73519311,10301.632909239866,198430.6608566774,5.376816526316016,19.1914506365004
254,21870721.413771212,10301.632909239866,198430.6608566774,5.376816526316016,19.1914506365004
255,21864288.77876505,10301.632909239866,211859.22574718395,5.391079875241047,19.1914506365004
256,21871121.69983738,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
257,21862478.013446186,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
258,21863682.512373082,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
259,21857091.263496332,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
260,21863682.512373082,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
261,21857439.573366527,10301.632909239866,211859.22574718395,5.391079875241047,19.1914506365004
262,21844165.57602512,10301.632909239866,211859.22574718395,5.391079875241047,19.1914506365004
263,21837375.12967471,10301.632909239866,211859.22574718395,5.391079875241047,19.1914506365004
264,21846908.102723777,10301.632909239866,211859.22574718395,5.391079875241047,19.1914506365004
265,21845640.964803092,10301.632909239866,211859.22574718395,5.391079875241047,19.1914506365004
266,21845640.964803092,10301.632909239866,211859.22574718395,5.391079875241047,19.1914506365004
267,21861873.912736513,10301.632909239866,198430.6608566774,5.376816526316016,19.1914506365004
268,21860202.52661196,10301.632909239866,198430.6608566774,5.376816526316016,19.1914506365004
269,21864983.911729615,10301.632909239866,198430.6608566774,5.376816526316016,19.1914506365004
270,21660928.443611413,10301.632909239866,179649.87240185164,6.239487503597829,19.1914506365004
271,21652000.63769098,10301.632909239866,172674.70775610552,6.275619391272961,19.1914506365004
272,21654479.24365036,10301.632909239866,172674.70775610552,6.275619391272961,19.1914506365004
273,21789739.843094956,10301.632909239866,193879.22026035626,5.688151180398169,19.1914506365004
274,21792978.398205083,10301.632909239866,203645.98601995775,5.650163948285616,19.1914506365004
275,21790950.675620098,10301.632909239866,203645.98601995775,5.650163948285616,19.1914506365004
276,21794939.646679644,10301.632909239866,203645.98601995775,5.650163948285616,19.1914506365004
277,21802167.803133823,10301.632909239866,203645.98601995775,5.650163948285616,19.1914506365004
278,21801420.625719395,10301.632909239866,203645.98601995775,5.650163948285616,19.1914506365004
279,21807779.026977055,10301.632909239866,203645.98601995775,5.650163948285616,19.1914506365004
280,21805450.933329087,10301.632909239866,203645.98601995775,5.650163948285616,19.1914506365004
281,21863376.282665912,10301.632909239866,185225.4508036707,5.408097497175021,19.1914506365004
282,21857680.233282506,10301.632909239866,185225.4508036707,5.408097497175021,19.1914506365004
283,21863755.827501006,10301.632909239866,203645.98601995775,5.429773106267621,19.1914506365004
284,21863755.827501006,10301.632909239866,178488.40495671128,5.429773106267621,19.1914506365004
285,21646208.17660878,10301.632909239866,208435.47385053828,6.306151710817378,19.1914506365004
286,21604161.075130537,10301.632909239866,208435.47385053828,6.447172154053128,19.1914506365004
287,21795446.542500094,10301.632909239866,208435.47385053828,5.646427788481823,19.1914506365004
288,21795446.542500094,10301.632909239866,208435.47385053828,5.646427788481823,19.1914506365004
289,21603164.513190757,10301.632909239866,208435.47385053828,6.447172154053128,19.1914506365004
290,21803728.973525994,10301.632909239866,208435.47385053828,5.646427788481823,19.1914506365004
291,21802428.493162263,10301.632909239866,208435.47385053828,5.646427788481823,19.1914506365004
292,21810596.900842458,10301.632909239866,207091.86530490324,5.608020703545883,19.1914506365004
293,21810596.900842458,10301.632909239866,207091.86530490324,5.608020703545883,19.1914506365004
294,21802890.920023315,10301.632909239866,207091.86530490324,5.608020703545883,19.1914506365004
295,21835149.883377224,10301.632909239866,223393.15996799618,5.608020703545883,19.1914506365004
296,21903904.3289186,10301.632909239866,207091.86530490324,5.429773106267621,19.1914506365004
297,21903904.3289186,10301.632909239866,191405.93409505743,5.429773106267621,19.1914506365004
298,22108491.214989193,7152.955933371733,191405.93409505743,5.429773106267621,19.1914506365004
299,22104281.693581693,7152.955933371733,178488.40495671128,5.429773106267621,19.1914506365004
300,21917305.010954145,10301.632909239866,163669.72359229837,5.426253837359731,19.1914506365004
301,21917305.010954145,10301.632909239866,163669.72359229837,5.426253837359731,19.1914506365004
302,22117309.59342507,7152.955933371733,163669.72359229837,5.426253837359731,19.1914506365004
303,22133291.896451764,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
304,22129091.92710378,7152.955933371733,223393.15996799618,5.36361633482122,19.1914506365004
305,22129091.92710378,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
306,22130547.902273163,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
307,22101620.776815057,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
308,22101620.776815057,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
309,22102579.138460755,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
310,22092712.795958098,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
311,22092712.795958098,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
312,22092712.795958098,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
313,22121639.92141621,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
314,22093657.554111786,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
315,22091159.888367213,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
316,22091159.888367213,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
317,22076219.275915705,7152.955933371733,163669.72359229837,5.426253837359731,19.1914506365004
318,22076219.275915705,7152.955933371733,163669.72359229837,5.426253837359731,19.1914506365004
319,22076219.275915705,7152.955933371733,163669.72359229837,5.426253837359731,19.1914506365004
320,22092201.578942403,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
321,22092201.578942403,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
322,22093702.271363642,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
323,22093702.271363642,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
324,22098672.502689354,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
325,22099912.005268883,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
326,22098672.502689354,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
327,22090324.851365846,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
328,22098360.38446451,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
329,22097168.868675523,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
330,22099912.005268883,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
331,22109860.46296908,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
332,22115496.931706443,7152.955933371733,179875.4650098835,5.345894258305094,19.1914506365004
333,22240206.338194612,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
334,22235328.30089607,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
335,22235219.58178588,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
336,22235219.58178588,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
337,22234747.503249783,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
338,22234747.503249783,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
339,22236893.405480728,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
340,22236893.405480728,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
341,22237474.20312701,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
342,22237474.20312701,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
343,22237474.20312701,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
344,22234731.06653365,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
345,22208824.617002737,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
346,22231690.794735912,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
347,22213770.15290217,7152.955933371733,215569.3840366609,4.754412448966569,19.1914506365004
348,22244290.15122253,7152.955933371733,215569.3840366609,4.754412448966569,19.1914506365004
349,22168628.744827338,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
350,22175441.03508138,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
351,22169670.435402524,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
352,22223307.978765562,7152.955933371733,215569.3840366609,4.754412448966569,19.1914506365004
353,22225453.880996503,7152.955933371733,215569.3840366609,4.754412448966569,19.1914506365004
354,22178599.829967905,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
355,22158099.263214067,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
356,22092681.41217324,8957.47480669414,194787.60823517395,5.023841247977764,19.1914506365004
357,22163806.699336413,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
358,22164408.227157265,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
359,22190062.87661365,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
360,22185084.119576726,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
361,22183962.034049384,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
362,22183962.034049384,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
363,22183962.034049384,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
364,22184170.923676,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
365,22188426.015524182,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
366,22184591.63228989,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
367,22188217.125897568,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
368,22191223.50332862,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
369,22185977.30410233,7152.955933371733,211974.02488788296,4.981995144647023,19.1914506365004
370,22185977.30410233,7152.955933371733,211974.02488788296,4.981995144647023,19.1914506365004
371,22173535.63348244,7152.955933371733,211974.02488788296,4.981995144647023,19.1914506365004
372,22116073.29610811,7152.955933371733,197543.72909112013,5.233840752418562,19.1914506365004
373,22146071.761578582,7152.955933371733,197543.72909112013,5.233840752418562,19.1914506365004
374,22144348.116886016,7152.955933371733,197543.72909112013,5.233840752418562,19.1914506365004
375,22067614.700626936,8957.47480669414,197543.72909112013,5.233840752418562,19.1914506365004
376,22067614.700626936,8957.47480669414,197543.72909112013,5.233840752418562,19.1914506365004
377,22067614.700626936,8957.47480669414,197543.72909112013,5.233840752418562,19.1914506365004
378,22066349.136493966,8957.47480669414,197543.72909112013,5.233840752418562,19.1914506365004
379,22093580.36406999,8957.47480669414,195501.3874655024,5.0638013333721865,19.1914506365004
380,22086295.021854594,8957.47480669414,209453.21307347133,5.012845947410867,19.1914506365004
381,22096410.687597193,8957.47480669414,209453.21307347133,5.012845947410867,19.1914506365004
382,22089370.19585106,8957.47480669414,209453.21307347133,5.012845947410867,19.1914506365004
383,22101942.87707407,8957.47480669414,209453.21307347133,5.012845947410867,19.1914506365004
384,22099473.668684095,8957.47480669414,209453.21307347133,5.012845947410867,19.1914506365004
385,22034552.10591826,8957.47480669414,195084.57290390247,5.266816596355596,19.1914506365004
386,22039156.7261222,8957.47480669414,195084.57290390247,5.266816596355596,19.1914506365004
387,22052906.488668974,8957.47480669414,195084.57290390247,5.2571702658418005,19.1914506365004
388,22047533.234896287,8957.47480669414,195084.57290390247,5.266816596355596,19.1914506365004
389,22069027.589638133,1275.8103711472068,195084.57290390247,5.266816596355596,56.12721914879768
390,22082766.923849102,1275.8103711472068,211240.26328288182,5.184136875953254,56.12721914879768
391,22066267.203758985,1275.8103711472068,195084.57290390247,5.2571702658418005,56.12721914879768
392,22066267.203758985,1275.8103711472068,195084.57290390247,5.2571702658418005,56.12721914879768
393,22066910.526704654,1275.8103711472068,195084.57290390247,5.2571702658418005,56.12721914879768
394,22066517.706685573,1275.8103711472068,195084.57290390247,5.2571702658418005,56.12721914879768
395,22066517.706685573,1275.8103711472068,195084.57290390247,5.2571702658418005,56.12721914879768
396,22066517.706685573,1275.8103711472068,195084.57290390247,5.2571702658418005,56.12721914879768
397,22054658.405754656,1275.8103711472068,195084.57290390247,5.266816596355596,56.12721914879768
398,22055802.93120881,1275.8103711472068,208581.93990262318,5.266816596355596,56.12721914879768
399,22042953.358919486,1275.8103711472068,208581.93990262318,5.269601864006955,56.12721914879768
400,22055802.93120881,1275.8103711472068,208581.93990262318,5.266816596355596,56.12721914879768
401,22054658.405754656,1275.8103711472068,208581.93990262318,5.266816596355596,56.12721914879768
402,22055159.608263142,1275.8103711472068,208581.93990262318,5.266816596355596,56.12721914879768
403,22060364.27495029,1275.8103711472068,211240.26328288182,5.184136875953254,56.12721914879768
404,22045022.39259644,1275.8103711472068,208581.93990262318,5.269601864006955,56.12721914879768
405,22055687.622442897,1275.8103711472068,208581.93990262318,5.260686228135391,56.12721914879768
406,22055687.622442897,1275.8103711472068,208581.93990262318,5.260686228135391,56.12721914879768
407,22055687.622442897,1275.8103711472068,208581.93990262318,5.260686228135391,56.12721914879768
408,22055687.622442897,1275.8103711472068,208581.93990262318,5.260686228135391,56.12721914879768
409,22055687.622442897,1275.8103711472068,208581.93990262318,5.260686228135391,56.12721914879768
410,22055687.622442897,1275.8103711472068,208581.93990262318,5.260686228135391,56.12721914879768
411,22068991.83124978,1275.8103711472068,208581.93990262318,5.2571702658418005,56.12721914879768
412,22054272.718348846,1275.8103711472068,208581.93990262318,5.260686228135391,56.12721914879768
413,22056029.55134748,1275.8103711472068,208581.93990262318,5.260686228135391,56.12721914879768
414,22056029.55134748,1275.8103711472068,208581.93990262318,5.260686228135391,56.12721914879768
415,22056029.55134748,1275.8103711472068,208581.93990262318,5.260686228135391,56.12721914879768
416,22042229.041277163,1275.8103711472068,208581.93990262318,5.269601864006955,56.12721914879768
417,22092707.229916606,1275.8103711472068,223767.56893340644,5.02286647613214,56.12721914879768
418,22044479.09581797,1275.8103711472068,208581.93990262318,5.269601864006955,56.12721914879768
419,22104753.411167756,1275.8103711472068,208581.93990262318,5.269601864006955,58.390157773952794
420,22044479.09581797,1275.8103711472068,208581.93990262318,5.269601864006955,56.12721914879768
421,22045921.615941077,1275.8103711472068,208581.93990262318,5.269601864006955,56.12721914879768
422,22045921.615941077,1275.8103711472068,208581.93990262318,5.269601864006955,56.12721914879768
423,22045921.615941077,1275.8103711472068,208581.93990262318,5.269601864006955,56.12721914879768
424,22118448.082565844,1275.8103711472068,208581.93990262318,5.266816596355596,56.12721914879768
425,22118448.082565844,1275.8103711472068,208581.93990262318,5.266816596355596,56.12721914879768
426,22069878.783726245,1275.8103711472068,208581.93990262318,5.2571702658418005,56.12721914879768
427,22068787.23025451,1275.8103711472068,208581.93990262318,5.2571702658418005,56.12721914879768
428,22069384.651268862,1275.8103711472068,208581.93990262318,5.2571702658418005,56.12721914879768
429,22069384.651268862,1275.8103711472068,208581.93990262318,5.2571702658418005,56.12721914879768
430,22129658.96661865,1275.8103711472068,208581.93990262318,5.2571702658418005,56.12721914879768
431,22129658.96661865,1275.8103711472068,208581.93990262318,5.2571702658418005,56.12721914879768
432,22129658.96661865,1275.8103711472068,208581.93990262318,5.2571702658418005,56.12721914879768
433,22112604.922307223,1275.8103711472068,208581.93990262318,5.2571702658418005,56.12721914879768
434,22125895.98097929,1275.8103711472068,208581.93990262318,5.2571702658418005,56.12721914879768
435,22125895.98097929,1275.8103711472068,208581.93990262318,5.2571702658418005,56.12721914879768
436,22108198.613722194,1275.8103711472068,208581.93990262318,5.2571702658418005,56.12721914879768
437,22119076.85435978,1275.8103711472068,208581.93990262318,5.269601864006955,56.12721914879768
438,22130456.007921025,1275.8103711472068,208581.93990262318,5.269601864006955,56.12721914879768
439,22130456.007921025,1275.8103711472068,208581.93990262318,5.269601864006955,56.12721914879768
440,22196359.128118627,1275.8103711472068,208581.93990262318,5.269601864006955,56.12721914879768
441,22193460.61303697,1275.8103711472068,208581.93990262318,5.269601864006955,56.12721914879768
442,22193460.61303697,1275.8103711472068,208581.93990262318,5.269601864006955,56.12721914879768
443,22192265.19182036,1275.8103711472068,208581.93990262318,5.269601864006955,56.12721914879768
444,22192265.19182036,1275.8103711472068,208581.93990262318,5.269601864006955,56.12721914879768
445,22192782.806166917,1275.8103711472068,208581.93990262318,5.269601864006955,56.12721914879768
446,22192329.674127113,1275.8103711472068,208581.93990262318,5.269601864006955,56.12721914879768
447,22199527.134572282,1275.8103711472068,208581.93990262318,5.269601864006955,56.12721914879768
448,22195944.199211627,1275.8103711472068,226235.27015065108,5.189313665724427,56.12721914879768
449,22195944.199211627,1275.8103711472068,226235.27015065108,5.189313665724427,56.12721914879768
450,22197663.151282102,1275.8103711472068,226235.27015065108,5.189313665724427,56.12721914879768
451,22209648.36918697,1275.8103711472068,226235.27015065108,5.189313665724427,56.12721914879768
452,22211636.474445783,1275.8103711472068,226235.27015065108,5.189313665724427,56.12721914879768
453,22211636.474445783,1275.8103711472068,226235.27015065108,5.189313665724427,56.12721914879768
454,22211636.474445783,1275.8103711472068,226235.27015065108,5.189313665724427,56.12721914879768
455,22200574.551425926,1275.8103711472068,226235.27015065108,5.189313665724427,56.12721914879768
456,22214481.739194352,1275.8103711472068,226235.27015065108,5.189313665724427,56.12721914879768
457,22213485.85024676,1275.8103711472068,226235.27015065108,5.189313665724427,56.12721914879768
458,22213485.85024676,1275.8103711472068,226235.27015065108,5.189313665724427,56.12721914879768
459,22186639.21598497,1275.8103711472068,226235.27015065108,5.189313665724427,56.12721914879768
460,22197701.139004827,1275.8103711472068,226235.27015065108,5.189313665724427,56.12721914879768
461,22197701.139004827,1275.8103711472068,226235.27015065108,5.189313665724427,56.12721914879768
462,22197701.139004827,1275.8103711472068,226235.27015065108,5.189313665724427,56.12721914879768
463,22197701.139004827,1275.8103711472068,226235.27015065108,5.189313665724427,56.12721914879768
464,22199567.301182557,1275.8103711472068,226235.27015065108,5.189313665724427,56.12721914879768
465,22155896.770980764,1275.8103711472068,226235.27015065108,5.189313665724427,56.12721914879768
466,22164771.043246552,1275.8103711472068,226235.27015065108,5.189313665724427,56.12721914879768
467,22154275.110357653,1275.8103711472068,226235.27015065108,5.189313665724427,56.12721914879768
468,22154275.110357653,1275.8103711472068,226235.27015065108,5.189313665724427,56.12721914879768
469,22154275.110357653,1275.8103711472068,226235.27015065108,5.189313665724427,56.12721914879768
470,22168306.31482105,1275.8103711472068,217441.6641149589,5.171984931869417,56.12721914879768
471,22181480.156893548,1275.8103711472068,217441.6641149589,5.178388345933037,56.12721914879768
472,22181480.156893548,1275.8103711472068,217441.6641149589,5.178388345933037,56.12721914879768
473,22181480.156893548,1275.8103711472068,217441.6641149589,5.178388345933037,56.12721914879768
474,22190395.159481473,1275.8103711472068,217441.6641149589,5.178388345933037,56.12721914879768
475,22161694.60474384,1275.8103711472068,217441.6641149589,5.178388345933037,56.12721914879768
476,22175403.771407343,1275.8103711472068,217441.6641149589,5.178388345933037,56.12721914879768
477,22175631.631823815,1275.8103711472068,217441.6641149589,5.178388345933037,56.12721914879768
478,22168553.819151886,1275.8103711472068,195084.57290390247,5.266816596355596,56.12721914879768
479,22232665.85213185,1275.8103711472068,209453.21307347133,5.012845947410867,56.12721914879768
480,22232665.85213185,1275.8103711472068,209453.21307347133,5.012845947410867,56.12721914879768
481,22232393.5667669,1275.8103711472068,209453.21307347133,5.012845947410867,56.12721914879768
482,22227643.750179738,1275.8103711472068,209453.21307347133,5.012845947410867,56.12721914879768
483,22212319.73534739,1275.8103711472068,209453.21307347133,5.012845947410867,56.12721914879768
484,22212319.73534739,1275.8103711472068,209453.21307347133,5.012845947410867,56.12721914879768
485,22218270.400484774,1275.8103711472068,209453.21307347133,5.012845947410867,56.12721914879768
486,22224639.030473888,1275.8103711472068,209453.21307347133,5.012845947410867,56.12721914879768
487,22224465.682474487,1275.8103711472068,209453.21307347133,5.012845947410867,56.12721914879768
488,22219810.760533355,1275.8103711472068,209453.21307347133,5.012845947410867,56.12721914879768
489,22222339.789603904,1275.8103711472068,209453.21307347133,5.006728430751959,56.12721914879768
490,22222339.789603904,1275.8103711472068,223767.56893340644,5.006728430751959,56.12721914879768
491,22208163.279968154,1275.8103711472068,223767.56893340644,5.006728430751959,56.12721914879768
492,22213644.032458954,1275.8103711472068,223767.56893340644,5.006728430751959,56.12721914879768
493,22214430.366740808,1275.8103711472068,223767.56893340644,5.006728430751959,56.12721914879768
494,22216803.175689913,1275.8103711472068,223767.56893340644,5.006728430751959,56.12721914879768
495,22353316.868165422,1275.8103711472068,223767.56893340644,5.006728430751959,56.12721914879768
496,22349048.543444425,1275.8103711472068,223767.56893340644,5.006728430751959,56.12721914879768
497,22349832.3349942,1275.8103711472068,223767.56893340644,5.006728430751959,56.12721914879768
498,22211109.05397405,1275.8103711472068,223767.56893340644,5.006728430751959,56.12721914879768
499,22349832.3349942,1275.8103711472068,209453.21307347133,5.006728430751959,56.12721914879768
500,22349832.3349942,1275.8103711472068,209453.21307347133,5.006728430751959,56.12721914879768
501,22344541.169547684,1275.8103711472068,223767.56893340644,5.012845947410867,56.12721914879768
502,22344541.169547684,1275.8103711472068,223767.56893340644,5.012845947410867,56.12721914879768
503,22344541.169547684,1275.8103711472068,223767.56893340644,5.012845947410867,56.12721914879768
504,22340183.460183494,1275.8103711472068,209453.21307347133,5.012845947410867,56.12721914879768
505,22344541.169547684,1275.8103711472068,209453.21307347133,5.012845947410867,56.12721914879768
506,22345364.986174885,1275.8103711472068,209453.21307347133,5.012845947410867,56.12721914879768
507,22349751.401249,1275.8103711472068,209453.21307347133,5.012845947410867,56.12721914879768
508,22358878.36381623,1275.8103711472068,209453.21307347133,5.012845947410867,56.12721914879768
509,22408333.57812987,1275.8103711472068,230181.6911772329,4.717230456134626,56.12721914879768
510,22420292.059458684,1275.8103711472068,230181.6911772329,4.717230456134626,56.12721914879768
511,22392338.709869064,1275.8103711472068,233499.94928931264,4.7233902318872545,56.12721914879768
512,22404071.248035036,1275.8103711472068,233499.94928931264,4.7233902318872545,56.12721914879768
513,22405306.92149976,1275.8103711472068,233499.94928931264,4.7233902318872545,56.12721914879768
514,22398991.76625148,1275.8103711472068,233499.94928931264,4.7233902318872545,56.12721914879768
515,22431888.391065154,1275.8103711472068,233499.94928931264,4.7233902318872545,56.12721914879768
516,22404978.995124828,1275.8103711472068,233499.94928931264,4.7233902318872545,56.12721914879768
517,22404978.995124828,1275.8103711472068,233499.94928931264,4.7233902318872545,56.12721914879768
518,22406041.024714056,1275.8103711472068,233499.94928931264,4.7233902318872545,56.12721914879768
519,22406041.024714056,1275.8103711472068,233499.94928931264,4.7233902318872545,56.12721914879768
520,22406211.4009783,1275.8103711472068,233499.94928931264,4.7233902318872545,56.12721914879768
521,22410375.262597926,1275.8103711472068,233499.94928931264,4.7233902318872545,56.12721914879768
522,22407709.799177438,1275.8103711472068,233499.94928931264,4.7233902318872545,56.12721914879768
523,22416101.670005083,1275.8103711472068,233499.94928931264,4.7233902318872545,56.12721914879768
524,22418767.13342557,1275.8103711472068,233499.94928931264,4.7233902318872545,56.12721914879768
525,22416101.670005083,1275.8103711472068,233499.94928931264,4.7233902318872545,56.12721914879768
526,22416101.670005083,1275.8103711472068,233499.94928931264,4.7233902318872545,56.12721914879768
527,22409349.25413279,1275.8103711472068,233499.94928931264,4.7233902318872545,56.12721914879768
528,22409349.25413279,1275.8103711472068,233499.94928931264,4.7233902318872545,56.12721914879768
529,22427450.573394984,1275.8103711472068,216619.67756820744,4.719775978619317,56.12721914879768
530,22420698.157522693,1275.8103711472068,216619.67756820744,4.719775978619317,56.12721914879768
531,22342467.686867025,1275.8103711472068,216619.67756820744,4.719775978619317,56.12721914879768
532,22342467.686867025,1275.8103711472068,216619.67756820744,4.719775978619317,56.12721914879768
533,22342467.686867025,1275.8103711472068,216619.67756820744,4.719775978619317,56.12721914879768
534,22342467.686867025,1275.8103711472068,216619.67756820744,4.719775978619317,56.12721914879768
535,22342787.17037116,1275.8103711472068,216619.67756820744,4.719775978619317,56.12721914879768
536,22340116.466519352,1275.8103711472068,216619.67756820744,4.719775978619317,56.12721914879768
537,22346649.611450255,1275.8103711472068,216619.67756820744,4.719775978619317,56.12721914879768
538,22346649.611450255,1275.8103711472068,216619.67756820744,4.719775978619317,56.12721914879768
539,22346649.611450255,1275.8103711472068,216619.67756820744,4.719775978619317,56.12721914879768
540,22351704.63158678,1275.8103711472068,216619.67756820744,4.719775978619317,56.12721914879768
541,22358665.481890187,1275.8103711472068,216619.67756820744,4.719775978619317,56.12721914879768
542,22408055.086547732,1275.8103711472068,216619.67756820744,4.719775978619317,56.12721914879768
543,22307113.351186614,1275.8103711472068,216619.67756820744,4.719775978619317,56.12721914879768
544,22320787.76194926,1275.8103711472068,216619.67756820744,4.719775978619317,56.12721914879768
545,22310772.519209202,1275.8103711472068,216619.67756820744,4.719775978619317,56.12721914879768
546,22320787.76194926,1275.8103711472068,216619.67756820744,4.719775978619317,56.12721914879768
547,22320787.76194926,1275.8103711472068,216619.67756820744,4.719775978619317,56.12721914879768
548,22323503.903416358,1275.8103711472068,216619.67756820744,4.719775978619317,56.130981702397705
549,22324586.247541487,1275.8103711472068,216619.67756820744,4.719775978619317,56.130981702397705
550,22311956.146361183,5594.34674006312,216619.67756820744,4.719775978619317,56.130981702397705
551,22172562.868415922,5594.34674006312,198445.6767488927,5.378123070958317,56.130981702397705
552,22168903.700393334,5594.34674006312,198445.6767488927,5.378123070958317,56.130981702397705
553,22163042.994034912,5594.34674006312,198445.6767488927,5.378123070958317,56.130981702397705
554,22155628.50449449,5594.34674006312,198445.6767488927,5.378123070958317,56.130981702397705
555,22184275.949414566,5188.208861757361,198445.6767488927,5.378123070958317,56.130981702397705
556,21898586.58175457,5594.34674006312,216558.3893409412,6.359402625309535,56.130981702397705
557,21899107.454913028,5594.34674006312,216558.3893409412,6.359402625309535,56.130981702397705
558,21893321.901045334,5594.34674006312,216558.3893409412,6.359402625309535,56.130981702397705
559,21915539.380188826,5594.34674006312,216558.3893409412,6.299027334624949,56.130981702397705
560,21891328.94035558,5594.34674006312,200609.88993405504,6.299027334624949,56.130981702397705
561,22001293.05967683,2407.33769452454,216558.3893409412,6.359402625309535,56.130981702397705
562,21857384.504873067,5594.34674006312,200609.88993405504,6.4137085594886045,56.130981702397705
563,21857384.504873067,5594.34674006312,200609.88993405504,6.4137085594886045,56.130981702397705
564,21990781.409100886,2407.33769452454,200609.88993405504,6.4137085594886045,56.130981702397705
565,21857384.504873067,5594.34674006312,200609.88993405504,6.4137085594886045,56.130981702397705
566,21819808.3968261,5594.34674006312,200609.88993405504,6.4137085594886045,56.130981702397705
567,21862807.497653466,5594.34674006312,200609.88993405504,6.3661454332423375,56.130981702397705
568,21862807.497653466,5594.34674006312,198445.6767488927,6.3661454332423375,56.130981702397705
569,21832476.56021551,5594.34674006312,198445.6767488927,6.3661454332423375,56.130981702397705
570,21830986.151837,5594.34674006312,198445.6767488927,6.3661454332423375,56.130981702397705
571,21830986.151837,5594.34674006312,198445.6767488927,6.3661454332423375,56.130981702397705
572,21869199.48819849,5594.34674006312,198445.6767488927,6.3661454332423375,56.130981702397705
573,21836178.47503601,5594.34674006312,200609.88993405504,6.3661454332423375,56.130981702397705
574,21835742.242310017,5594.34674006312,198445.6767488927,6.3661454332423375,56.130981702397705
575,21876004.261514507,4394.2601160147315,198445.6767488927,6.3661454332423375,56.130981702397705
576,21736948.5760328,5594.34674006312,211733.97547322157,6.694735811100433,56.130981702397705
577,21754843.27736896,3904.6930341508414,211733.97547322157,6.694735811100433,56.34908855125893
578,21750276.55567178,5594.34674006312,211733.97547322157,6.694735811100433,56.130981702397705
579,21813057.405493535,5594.34674006312,200609.88993405504,6.4137085594886045,56.130981702397705
580,21860257.337212153,5594.34674006312,200609.88993405504,6.368291010742979,56.130981702397705
581,21860257.337212157,5594.34674006312,200609.88993405504,6.368291010742979,56.130981702397705
582,21833269.280913487,5594.34674006312,200609.88993405504,6.368291010742979,56.130981702397705
583,21835858.24779807,5594.34674006312,200609.88993405504,6.368291010742979,56.130981702397705
584,21857351.97267718,5594.34674006312,200609.88993405504,6.368291010742979,56.130981702397705
585,21857351.97267718,5594.34674006312,200609.88993405504,6.368291010742979,56.130981702397705
586,21857351.97267718,5594.34674006312,200609.88993405504,6.368291010742979,56.130981702397705
587,21852524.057941172,5594.34674006312,200609.88993405504,6.368291010742979,56.130981702397705
588,21829571.888085555,5594.34674006312,193883.69958436576,6.368291010742979,56.130981702397705
589,21833269.280913487,5594.34674006312,193883.69958436576,6.368291010742979,56.130981702397705
590,21853007.262323134,5594.34674006312,193883.69958436576,6.299027334624949,56.130981702397705
591,21853007.262323134,5594.34674006312,193883.69958436576,6.299027334624949,56.130981702397705
592,21849309.8694952,5594.34674006312,193883.69958436576,6.299027334624949,56.130981702397705
593,21849309.8694952,5594.34674006312,193883.69958436576,6.299027334624949,56.130981702397705
594,21849309.8694952,5594.34674006312,193883.69958436576,6.299027334624949,56.130981702397705
595,21849309.8694952,5594.34674006312,193883.69958436576,6.299027334624949,56.130981702397705
596,21850765.12949712,5594.34674006312,193883.69958436576,6.299027334624949,56.130981702397705
597,21917711.005431104,5594.34674006312,193883.69958436576,6.052633153312588,56.130981702397705
598,21837652.143182103,5594.34674006312,193883.69958436576,6.299027334624949,56.130981702397705
599,21837652.143182103,5594.34674006312,193883.69958436576,6.299027334624949,56.130981702397705
600,21654089.12143195,5594.34674006312,193883.69958436576,6.826027571011032,56.130981702397705
601,21748622.675178975,5594.34674006312,193883.69958436576,6.546111987775145,56.130981702397705
602,21748622.675178975,5594.34674006312,193883.69958436576,6.546111987775145,56.130981702397705
603,21748622.675178975,5594.34674006312,193883.69958436576,6.546111987775145,56.130981702397705
604,21759201.87742957,5594.34674006312,193883.69958436576,6.546111987775145,56.130981702397705
605,21789355.697300956,5594.34674006312,200609.88993405504,6.4137085594886045,56.130981702397705
606,21789355.697300956,5594.34674006312,200609.88993405504,6.4137085594886045,56.130981702397705
607,21770778.071324274,5594.34674006312,200609.88993405504,6.4137085594886045,56.130981702397705
608,21770778.071324274,5594.34674006312,200609.88993405504,6.4137085594886045,56.130981702397705
609,21770778.071324274,5594.34674006312,200609.88993405504,6.4137085594886045,56.130981702397705
610,21740624.25145289,5594.34674006312,211733.97547322157,6.546111987775145,56.130981702397705
611,21740624.25145289,5594.34674006312,211733.97547322157,6.546111987775145,56.130981702397705
612,21790190.34194038,5594.34674006312,211733.97547322157,6.546111987775145,56.130981702397705
613,21745273.025936108,5594.34674006312,211733.97547322157,6.681692443583465,56.130981702397705
614,21753271.449662197,5594.34674006312,211733.97547322157,6.681692443583465,56.130981702397705
615,21705359.951380603,5594.34674006312,211733.97547322157,6.694735811100433,56.130981702397705
616,21741266.997061286,5594.34674006312,211733.97547322157,6.546111987775145,56.130981702397705
617,21696577.684346315,5594.34674006312,211733.97547322157,6.694735811100433,56.130981702397705
618,21681368.74950354,5594.34674006312,211733.97547322157,6.688114167049779,56.130981702397705
619,21681368.74950354,5594.34674006312,211733.97547322157,6.688114167049779,56.130981702397705
620,21695412.018159434,5594.34674006312,211733.97547322157,6.671980229349764,56.130981702397705
621,21704844.49429024,5594.34674006312,211733.97547322157,6.688114167049779,56.130981702397705
622,21691161.407726545,5594.34674006312,197189.7438259251,6.688114167049779,56.130981702397705
623,21696080.351583682,5594.34674006312,211733.97547322157,6.6682876653970204,56.130981702397705
624,21748349.586363394,5594.34674006312,216558.3893409412,6.359402625309535,56.130981702397705
625,21769972.582713157,5594.34674006312,216558.3893409412,6.359402625309535,56.130981702397705
626,21759468.544046458,5594.34674006312,216558.3893409412,6.359402625309535,56.130981702397705
627,21748349.586363394,5594.34674006312,216558.3893409412,6.359402625309535,56.130981702397705
628,21758075.08122483,5594.34674006312,216558.3893409412,6.359402625309535,56.130981702397705
629,21777348.81084948,5594.34674006312,216558.3893409412,6.359402625309535,56.130981702397705
630,21857678.395043325,5594.34674006312,216558.3893409412,6.299027334624949,56.130981702397705


==> data/exp/map/allquads/OP_SIGNED_MULT_8x8_BAUGH_WOOLEY_A1_PDPLUT_1.2_AVG_ABS_REL_ERR_1.2_map_quad_ppf.csv <==
NUM_QUADS,PPF_HV,PPF_MIN_PPA,PPF_MAX_PPA,PPF_MIN_BEHAV,PPF_MAX_BEHAV
0,35338830.74323034,3439.924887727786,383810.5858226826,0.1522419609604917,58.70068293712818
1,35354398.913409464,3439.924887727786,383810.5858226826,0.1522419609604917,58.70068293712818
2,35275772.57237945,3439.924887727786,383810.5858226826,0.16650914399347272,58.70068293712818
3,33890144.61279807,3369.970498368886,358565.3317634141,3.1848194357186372,54.43775232220551
4,33876360.860899255,3369.970498368886,358565.3317634141,3.1848194357186372,54.43775232220551
5,32577338.312917702,3369.970498368886,342847.5816074452,6.0466468129060935,54.43775232220551
6,32343631.417076737,3369.970498368886,342847.5816074452,6.0466468129060935,54.43775232220551
7,32483669.800870128,3369.970498368886,342847.5816074452,6.0466468129060935,54.43775232220551
8,32515686.71898725,3369.970498368886,330241.9279938376,6.078786122059611,54.43775232220551
9,32513557.336078547,3369.970498368886,330241.9279938376,6.078786122059611,54.43775232220551
10,32028718.81156556,3369.970498368886,304573.48858842906,7.149332080186522,54.43775232220551
11,32029285.852202486,3369.970498368886,290171.0888220379,7.193927986521199,54.43775232220551
12,32019876.34508184,3369.970498368886,290171.0888220379,7.193927986521199,54.43775232220551
13,31761458.16770366,4345.342427668802,269603.46669009014,7.7989156148878145,48.23716085052275
14,31750925.287139982,4558.347289112004,269603.46669009014,7.7989156148878145,48.23716085052275
15,31768560.340865143,3369.970498368886,269603.46669009014,7.7989156148878145,54.43775232220551
16,31748053.141861234,3369.970498368886,269603.46669009014,7.7989156148878145,54.43775232220551
17,31736778.881038062,3369.970498368886,269603.46669009014,7.7989156148878145,54.43775232220551
18,31751557.5349912,3369.970498368886,269603.46669009014,7.7989156148878145,54.43775232220551
19,31744691.170635857,3369.970498368886,269603.46669009014,7.7989156148878145,54.43775232220551
20,31716640.320826728,5472.562312083028,269603.46669009014,7.7989156148878145,48.23716085052275
21,31672677.948735327,5718.453744817205,269603.46669009014,7.7989156148878145,48.23716085052275
22,31740739.5251831,3369.970498368886,269603.46669009014,7.7989156148878145,54.43775232220551
23,31660318.391911954,5718.453744817205,269603.46669009014,7.7989156148878145,48.23716085052275
24,31714959.170594454,5472.562312083028,269603.46669009014,7.786597588874219,48.23716085052275
25,31706427.313223474,5472.562312083028,269603.46669009014,7.786597588874219,48.23716085052275
26,31707403.645225767,5472.562312083028,249257.4995848704,7.786597588874219,48.23716085052275
27,31701067.159962486,5472.562312083028,249257.4995848704,7.786597588874219,48.23716085052275
28,31708556.985999983,5472.562312083028,249257.4995848704,7.786597588874219,48.23716085052275
29,31695727.28301954,5472.562312083028,240358.1779356349,7.7901640039032145,48.23716085052275
30,31695975.38902861,5472.562312083028,264056.68096808164,7.8091428306697885,20.253424163635522
31,31557094.638131235,5472.562312083028,264056.68096808164,7.8091428306697885,20.253424163635522
32,31601850.240064938,5472.562312083028,259457.26348210243,7.808849239623246,20.253424163635522
33,31580113.152812406,5472.562312083028,259457.26348210243,7.808849239623246,20.253424163635522
34,31601965.96686913,5472.562312083028,274695.2280975874,7.772912021567677,20.253424163635522
35,31653267.022575945,5472.562312083028,252951.32013115392,7.751925437558825,20.253424163635522
36,31652752.778383046,5472.562312083028,254075.1329591123,7.759041421158415,20.253424163635522
37,31506425.913654663,5472.562312083028,234775.89404489682,7.810871528978851,20.253424163635522
38,32838444.323615864,5472.562312083028,257461.89948466193,4.942305271704559,20.253424163635522
39,32357117.856129333,5472.562312083028,248753.87593168896,6.2756136295133835,20.253424163635522
40,32389864.214323696,5472.562312083028,248753.87593168896,6.2756136295133835,20.253424163635522
41,32374377.58546434,5472.562312083028,248753.87593168896,6.2756136295133835,20.253424163635522
42,32345087.349250294,5472.562312083028,248753.87593168896,6.2756136295133835,20.253424163635522
43,32367347.726466347,5472.562312083028,248753.87593168896,6.2756136295133835,20.253424163635522
44,32360440.659208994,5472.562312083028,248753.87593168896,6.2756136295133835,20.253424163635522
45,32350341.341319382,5472.562312083028,248753.87593168896,6.2756136295133835,20.253424163635522
46,32355190.61857873,5472.562312083028,248753.87593168896,6.2756136295133835,20.253424163635522
47,32349114.092258118,5472.562312083028,248753.87593168896,6.2756136295133835,20.253424163635522
48,32349421.243616275,5472.562312083028,248753.87593168896,6.2756136295133835,20.253424163635522
49,32350270.061274085,5472.562312083028,248753.87593168896,6.2756136295133835,20.253424163635522
50,32322307.22122471,5953.475376402188,248753.87593168896,6.2756136295133835,40.94233326462138
51,32327271.66852317,5953.475376402188,248753.87593168896,6.2756136295133835,40.94233326462138
52,32314124.103727683,5953.475376402188,248753.87593168896,6.2756136295133835,40.94233326462138
53,32310732.246113062,5953.475376402188,248753.87593168896,6.2756136295133835,40.94233326462138
54,32303849.88561898,5953.475376402188,254545.8486172813,6.286636999062566,20.253424163635522
55,32321900.087671656,5953.475376402188,254545.8486172813,6.286636999062566,20.253424163635522
56,32326227.461452413,5953.475376402188,254545.8486172813,6.286636999062566,20.253424163635522
57,32286117.36644794,5953.475376402188,254545.8486172813,6.286636999062566,20.253424163635522
58,32270643.04358271,5953.475376402188,254545.8486172813,6.286636999062566,20.253424163635522
59,32271343.86143078,5953.475376402188,254545.8486172813,6.286636999062566,20.253424163635522
60,32278181.307396606,5953.475376402188,254545.8486172813,6.286636999062566,20.253424163635522
61,32266212.736275673,5953.475376402188,254545.8486172813,6.286636999062566,20.253424163635522
62,32274837.4895199,5953.475376402188,254545.8486172813,6.286636999062566,20.253424163635522
63,32278481.733736046,5953.475376402188,254545.8486172813,6.286636999062566,20.253424163635522
64,32256528.604792904,5953.475376402188,245103.30733296517,6.335920898426814,20.253424163635522
65,32270471.124787867,5953.475376402188,227348.96131471806,6.3519710064191806,20.253424163635522
66,32260946.802106086,5953.475376402188,227348.96131471806,6.3519710064191806,20.253424163635522
67,32280968.311060533,5953.475376402188,227348.96131471806,6.3519710064191806,20.253424163635522
68,32280968.311060533,5953.475376402188,227348.96131471806,6.3519710064191806,20.253424163635522
69,32289503.952530272,5953.475376402188,227348.96131471806,6.3519710064191806,20.253424163635522
70,32285833.050573688,5953.475376402188,227348.96131471806,6.3519710064191806,20.253424163635522
71,32272911.21412202,5953.475376402188,227348.96131471806,6.395379674602822,20.02033944886735
72,32232629.72253042,5953.475376402188,227348.96131471806,6.395379674602822,20.02033944886735
73,32249390.58363203,5953.475376402188,227348.96131471806,6.39150812332786,20.02033944886735
74,32114716.39424141,5953.475376402188,206672.99016054935,6.812350048349302,20.02033944886735
75,32111528.6303699,5953.475376402188,200004.2138878339,6.8380985001012,20.02033944886735
76,32112315.78961038,5953.475376402188,200004.2138878339,6.8380985001012,20.02033944886735
77,32110764.890705485,5953.475376402188,200004.2138878339,6.8380985001012,20.02033944886735
78,32110970.853901237,5953.475376402188,200004.2138878339,6.8380985001012,20.02033944886735
79,32095673.297457706,5953.475376402188,200004.2138878339,6.8380985001012,20.02033944886735
80,32108896.675559327,5953.475376402188,200004.2138878339,6.8380985001012,20.02033944886735
81,32057814.67854935,5953.475376402188,189709.70362718112,6.989373881146236,20.02033944886735
82,32082262.940245356,5953.475376402188,189709.70362718112,6.989373881146236,20.02033944886735
83,32074116.76380283,5953.475376402188,189709.70362718112,6.989373881146236,20.61060789343504
84,32070913.262394503,5953.475376402188,189709.70362718112,6.989373881146236,20.61060789343504
85,32064836.32810951,5953.475376402188,189709.70362718112,6.989373881146236,20.61060789343504
86,32058074.537497155,5953.475376402188,189709.70362718112,6.989373881146236,20.61060789343504
87,32036733.164451048,5953.475376402188,189709.70362718112,6.989373881146236,20.61060789343504
88,32040710.743160546,5953.475376402188,189709.70362718112,6.989373881146236,20.61060789343504
89,32041458.412807476,5953.475376402188,189709.70362718112,6.989373881146236,20.61060789343504
90,32061548.816061124,5953.475376402188,202105.0065116448,6.921805661618162,20.61060789343504
91,32041133.05557669,5953.475376402188,202105.0065116448,6.921805661618162,20.61060789343504
92,31808003.216712937,10301.632909239866,202105.0065116448,6.921805661618162,20.61060789343504
93,31806418.418113757,10301.632909239866,202105.0065116448,6.921805661618162,20.61060789343504
94,31808915.697333254,10301.632909239866,202105.0065116448,6.921805661618162,20.61060789343504
95,32036072.50577847,5953.475376402188,202105.0065116448,6.921805661618162,20.61060789343504
96,32040406.82789133,5953.475376402188,202105.0065116448,6.921805661618162,20.61060789343504
97,32029763.753104623,5953.475376402188,202105.0065116448,6.921805661618162,20.61060789343504
98,32028165.067231786,5953.475376402188,202105.0065116448,6.921805661618162,20.61060789343504
99,32043847.403571717,5953.475376402188,193006.72927016753,6.915073877089892,20.61060789343504
100,32046356.025401823,5953.475376402188,193006.72927016753,6.915073877089892,20.61060789343504
101,31800953.12459543,10301.632909239866,193006.72927016753,6.915073877089892,20.61060789343504
102,31778725.177652627,10301.632909239866,181001.20170870013,6.984316473519417,20.61060789343504
103,31796816.83226799,10301.632909239866,193006.72927016753,6.915073877089892,20.61060789343504
104,31773553.841605008,10301.632909239866,181001.20170870013,6.984316473519417,20.61060789343504
105,31816075.698778152,10301.632909239866,193006.72927016753,6.915073877089892,20.61060789343504
106,31817326.51297952,10301.632909239866,193006.72927016753,6.915073877089892,20.61060789343504
107,31817675.803904355,10301.632909239866,193006.72927016753,6.915073877089892,20.61060789343504
108,31792755.251074694,10301.632909239866,181001.20170870013,6.984316473519417,20.61060789343504
109,31800369.680688705,10301.632909239866,193006.72927016753,6.915073877089892,20.61060789343504
110,31843318.3705737,10301.632909239866,202672.7848647108,6.763863706765491,20.61060789343504
111,31785044.667403862,10301.632909239866,187492.94940911236,6.965092935898806,20.61060789343504
112,31843011.190016095,10301.632909239866,197135.0503692006,6.80662489314896,20.61060789343504
113,31842731.055133607,10301.632909239866,197135.0503692006,6.80662489314896,20.61060789343504
114,31842834.768239837,10301.632909239866,197135.0503692006,6.80662489314896,20.61060789343504
115,31843744.901817203,10301.632909239866,197135.0503692006,6.80662489314896,20.61060789343504
116,31843618.34720624,10301.632909239866,197135.0503692006,6.80662489314896,20.61060789343504
117,31843618.34720624,10301.632909239866,197135.0503692006,6.80662489314896,20.61060789343504
118,31792616.298461225,10301.632909239866,187492.94940911236,6.965092935898806,20.61060789343504
119,31839312.056823246,10301.632909239866,197135.0503692006,6.80662489314896,20.61060789343504
120,31832243.435366124,10301.632909239866,197135.0503692006,6.80662489314896,20.61060789343504
121,31785211.10043196,10301.632909239866,187492.94940911236,6.965092935898806,20.61060789343504
122,31841756.609321762,10301.632909239866,184541.71038579225,6.849193142827193,20.61060789343504
123,31834240.03417825,10301.632909239866,184541.71038579225,6.849193142827193,20.61060789343504
124,31798922.12117233,10301.632909239866,175503.3117457701,7.005542387850092,20.61060789343504
125,31794854.24728699,10301.632909239866,175503.3117457701,7.005542387850092,20.61060789343504
126,31798612.157530993,10301.632909239866,175503.3117457701,7.005542387850092,20.61060789343504
127,31798612.157530993,10301.632909239866,175503.3117457701,7.005542387850092,20.61060789343504
128,31813166.73917502,10301.632909239866,189226.99341570793,6.956840691295408,20.61060789343504
129,31764243.506812014,10301.632909239866,189226.99341570793,6.956840691295408,20.61060789343504
130,31762904.056072626,10301.632909239866,189226.99341570793,6.956840691295408,20.61060789343504
131,31760100.92083415,10301.632909239866,189226.99341570793,6.956840691295408,20.61060789343504
132,31755711.290440187,10301.632909239866,189226.99341570793,6.956840691295408,20.61060789343504
133,31765459.123436145,10301.632909239866,189226.99341570793,6.956840691295408,20.61060789343504
134,31757792.640617445,10301.632909239866,171792.89952807836,7.041728674403327,20.61060789343504
135,31749120.809437178,10301.632909239866,185894.28810237494,7.041728674403327,20.61060789343504
136,31696690.09492951,10301.632909239866,170677.27024664835,7.221497664749677,20.61060789343504
137,32350952.239962295,10301.632909239866,206180.67205923522,5.730364616413343,20.61060789343504
138,32340382.579967547,10301.632909239866,206180.67205923522,5.73540679103451,20.61060789343504
139,32342626.691546008,10301.632909239866,206180.67205923522,5.73540679103451,20.61060789343504
140,32340420.52919912,10301.632909239866,206180.67205923522,5.73540679103451,20.61060789343504
141,32359320.617880236,10301.632909239866,206180.67205923522,5.73540679103451,20.61060789343504
142,32347437.970323503,10301.632909239866,206180.67205923522,5.73540679103451,20.61060789343504
143,32358782.788994938,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
144,32304669.498443075,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
145,32318209.217305563,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
146,32288115.701817464,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
147,32291953.858905863,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
148,32291953.858905863,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
149,32291836.875423003,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
150,32272145.995220877,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
151,32337085.025906183,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
152,32337955.683308747,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
153,32323196.457845077,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
154,32335383.154996686,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
155,32338122.16630821,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
156,32317290.758976065,10301.632909239866,212599.51237987625,5.695633540785575,20.61060789343504
157,32310657.353439376,10301.632909239866,227444.7250892297,5.692000626093954,20.61060789343504
158,32287253.431294207,10301.632909239866,227444.7250892297,5.692000626093954,20.61060789343504
159,32289115.309920616,10301.632909239866,227444.7250892297,5.692000626093954,20.61060789343504
160,32288408.643664274,10301.632909239866,227444.7250892297,5.692000626093954,19.222217569718342
161,32270470.43081499,10301.632909239866,227444.7250892297,5.692000626093954,19.222217569718342
162,32290259.72547327,10301.632909239866,227444.7250892297,5.692000626093954,18.949654529975028
163,32289218.613836046,10301.632909239866,212599.51237987625,5.695633540785575,19.1914506365004
164,32304399.03033631,10301.632909239866,212599.51237987625,5.695633540785575,19.1914506365004
165,32305281.314849038,10301.632909239866,212599.51237987625,5.695633540785575,19.1914506365004
166,32306194.866707552,10301.632909239866,212599.51237987625,5.695633540785575,19.1914506365004
167,32297967.269939333,10301.632909239866,227444.7250892297,5.692000626093954,19.1914506365004
168,32280582.1072792,10301.632909239866,227444.7250892297,5.692000626093954,19.1914506365004
169,32236937.39181339,10301.632909239866,227444.7250892297,5.692000626093954,19.1914506365004
170,32236937.39181339,10301.632909239866,227444.7250892297,5.692000626093954,18.949654529975028
171,32245273.744058885,10301.632909239866,227444.7250892297,5.692000626093954,19.1914506365004
172,32278415.801812284,10301.632909239866,213501.60805698056,5.6741724999425145,19.1914506365004
173,32269146.79030841,10301.632909239866,213501.60805698056,5.6741724999425145,19.1914506365004
174,32270247.315532155,10301.632909239866,213501.60805698056,5.6741724999425145,19.1914506365004
175,32270000.570892606,10301.632909239866,213501.60805698056,5.6741724999425145,19.1914506365004
176,32263433.500745162,10301.632909239866,196885.03493723526,5.708948554767588,19.1914506365004
177,32263433.500745162,10301.632909239866,196885.03493723526,5.708948554767588,19.1914506365004
178,32263433.500745162,10301.632909239866,196885.03493723526,5.708948554767588,18.949654529975028
179,32249938.487144236,10301.632909239866,196885.03493723526,5.708948554767588,19.1914506365004
180,32259818.145013023,10301.632909239866,196885.03493723526,5.708948554767588,18.949654529975028
181,32259549.64917838,10301.632909239866,196885.03493723526,5.708948554767588,19.1914506365004
182,32259549.64917838,10301.632909239866,196885.03493723526,5.708948554767588,18.949654529975028
183,32287793.57020566,10301.632909239866,196885.03493723526,5.708948554767588,19.1914506365004
184,32269371.22067438,10301.632909239866,196885.03493723526,5.708948554767588,19.1914506365004
185,32286441.12005336,10301.632909239866,196885.03493723526,5.708948554767588,19.1914506365004
186,32289110.297522575,10301.632909239866,196885.03493723526,5.708948554767588,19.1914506365004
187,32438916.88641619,10301.632909239866,217578.03968386404,5.0486511444954125,19.1914506365004
188,32244128.463568144,10301.632909239866,196885.03493723526,5.708948554767588,19.1914506365004
189,32242308.1029842,10301.632909239866,196885.03493723526,5.708948554767588,19.1914506365004
190,32238341.79147299,10301.632909239866,196885.03493723526,5.708948554767588,19.1914506365004
191,32356227.63568013,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
192,32355346.446273174,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
193,32321646.012955263,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
194,32329728.131808136,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
195,32326683.684704404,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
196,32317488.703734197,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
197,32317719.61205347,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
198,32322189.43194812,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
199,32315715.90530747,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
200,32358092.344405357,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
201,32314915.46389155,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
202,32314915.46389155,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
203,32314915.46389155,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
204,32314915.46389155,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
205,32314915.46389155,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
206,32339110.018648446,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
207,32317480.86306127,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
208,32336599.953343365,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
209,32339392.600148074,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
210,32349640.928410653,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
211,32347148.310396925,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
212,32346911.06291724,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
213,32358076.157513056,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
214,32355823.08256799,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
215,32346680.154597968,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
216,32357762.204970405,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
217,32355509.130025342,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
218,32340422.31985695,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
219,32339911.740516324,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
220,32348276.514174912,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
221,32355853.795309614,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
222,32367379.400982745,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
223,32363833.174726162,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
224,32357951.51132735,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
225,32362166.019069314,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
226,32361823.585775774,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
227,32359927.79622677,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
228,32362673.42090581,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
229,32364559.851239443,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
230,32372580.393103994,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
231,32330240.765993558,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
232,32342659.226100992,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
233,32344978.521949425,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
234,32353631.946733333,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
235,32353026.2614507,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
236,32354026.34555499,10301.632909239866,215855.36790414678,5.370908398234757,19.1914506365004
237,32373246.11028754,10301.632909239866,198430.6608566774,5.376816526316016,19.1914506365004
238,32373246.11028754,10301.632909239866,198430.6608566774,5.376816526316016,19.1914506365004
239,32377082.075883154,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
240,32378951.997541286,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
241,32376917.47036946,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
242,32424110.486793242,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
243,32401948.52386732,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
244,32401948.52386732,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
245,32401948.52386732,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
246,32402621.571290687,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
247,32431191.46608078,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
248,32437705.44757082,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
249,32427883.49309176,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
250,32436594.609728605,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
251,32436776.454695024,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
252,32426833.179538667,10301.632909239866,198430.6608566774,5.376816526316016,19.1914506365004
253,32428120.162085265,10301.632909239866,198430.6608566774,5.376816526316016,19.1914506365004
254,32408131.840663362,10301.632909239866,198430.6608566774,5.376816526316016,19.1914506365004
255,32400477.259485185,10301.632909239866,211859.22574718395,5.391079875241047,19.1914506365004
256,32408532.12672953,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
257,32399888.440338336,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
258,32401092.93926523,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
259,32394501.690388482,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
260,32401092.93926523,10301.632909239866,211859.22574718395,5.376816526316016,19.1914506365004
261,32393628.054086663,10301.632909239866,211859.22574718395,5.391079875241047,19.1914506365004
262,32380354.05674526,10301.632909239866,211859.22574718395,5.391079875241047,19.1914506365004
263,32373563.610394847,10301.632909239866,211859.22574718395,5.391079875241047,19.1914506365004
264,32383096.583443917,10301.632909239866,211859.22574718395,5.391079875241047,19.1914506365004
265,32381829.445523232,10301.632909239866,211859.22574718395,5.391079875241047,19.1914506365004
266,32381829.445523232,10301.632909239866,211859.22574718395,5.391079875241047,19.1914506365004
267,32399284.339628663,10301.632909239866,198430.6608566774,5.376816526316016,19.1914506365004
268,32397612.95350411,10301.632909239866,198430.6608566774,5.376816526316016,19.1914506365004
269,32402394.338621765,10301.632909239866,198430.6608566774,5.376816526316016,19.1914506365004
270,32124433.54126172,10301.632909239866,179649.87240185164,6.239487503597829,19.1914506365004
271,32112410.303681847,10301.632909239866,172674.70775610552,6.275619391272961,19.1914506365004
272,32114888.90964122,10301.632909239866,172674.70775610552,6.275619391272961,19.1914506365004
273,32300478.119514585,10301.632909239866,193879.22026035626,5.688151180398169,19.1914506365004
274,32306971.05430155,10301.632909239866,203645.98601995775,5.650163948285616,19.1914506365004
275,32304943.331716567,10301.632909239866,203645.98601995775,5.650163948285616,19.1914506365004
276,32308932.302776113,10301.632909239866,203645.98601995775,5.650163948285616,19.1914506365004
277,32316160.459230293,10301.632909239866,203645.98601995775,5.650163948285616,19.1914506365004
278,32318720.572305787,10301.632909239866,203645.98601995775,5.650163948285616,19.1914506365004
279,32321771.683073524,10301.632909239866,203645.98601995775,5.650163948285616,19.1914506365004
280,32319443.589425556,10301.632909239866,203645.98601995775,5.650163948285616,19.1914506365004
281,32398106.85766641,10301.632909239866,185225.4508036707,5.408097497175021,19.1914506365004
282,32392410.80828301,10301.632909239866,185225.4508036707,5.408097497175021,19.1914506365004
283,32396629.44536641,10301.632909239866,203645.98601995775,5.429773106267621,19.1914506365004
284,32396629.44536641,10301.632909239866,178488.40495671128,5.429773106267621,19.1914506365004
285,32104002.12793221,10301.632909239866,208435.47385053828,6.306151710817378,19.1914506365004
286,32049873.754959233,10301.632909239866,208435.47385053828,6.447172154053128,19.1914506365004
287,32309759.27673489,10301.632909239866,208435.47385053828,5.646427788481823,19.1914506365004
288,32309759.27673489,10301.632909239866,208435.47385053828,5.646427788481823,19.1914506365004
289,32048877.193019453,10301.632909239866,208435.47385053828,6.447172154053128,19.1914506365004
290,32318041.707760792,10301.632909239866,208435.47385053828,5.646427788481823,19.1914506365004
291,32316741.227397062,10301.632909239866,208435.47385053828,5.646427788481823,19.1914506365004
292,32328199.983694702,10301.632909239866,207091.86530490324,5.608020703545883,19.1914506365004
293,32328199.983694702,10301.632909239866,207091.86530490324,5.608020703545883,19.1914506365004
294,32320494.00287556,10301.632909239866,207091.86530490324,5.608020703545883,19.1914506365004
295,32352752.96622947,10301.632909239866,223393.15996799618,5.608020703545883,19.1914506365004
296,32436777.946784,10301.632909239866,207091.86530490324,5.429773106267621,19.1914506365004
297,32436777.946784,10301.632909239866,191405.93409505743,5.429773106267621,19.1914506365004
298,32678488.895981383,7152.955933371733,191405.93409505743,5.429773106267621,19.1914506365004
299,32674279.374573886,7152.955933371733,178488.40495671128,5.429773106267621,19.1914506365004
300,32450480.125837736,10301.632909239866,163669.72359229837,5.426253837359731,19.1914506365004
301,32450480.125837736,10301.632909239866,163669.72359229837,5.426253837359731,19.1914506365004
302,32687608.771435447,7152.955933371733,163669.72359229837,5.426253837359731,19.1914506365004
303,32708957.25156779,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
304,32704757.282219805,7152.955933371733,223393.15996799618,5.36361633482122,19.1914506365004
305,32704757.282219805,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
306,32706213.257389188,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
307,32677286.13193108,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
308,32677286.13193108,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
309,32678244.493576784,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
310,32668378.151074126,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
311,32668378.151074126,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
312,32668378.151074126,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
313,32697305.276532233,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
314,32669322.909227815,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
315,32666825.243483238,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
316,32666825.243483238,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
317,32646518.453926086,7152.955933371733,163669.72359229837,5.426253837359731,19.1914506365004
318,32646518.453926086,7152.955933371733,163669.72359229837,5.426253837359731,19.1914506365004
319,32646518.453926086,7152.955933371733,163669.72359229837,5.426253837359731,19.1914506365004
320,32667866.934058428,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
321,32667866.934058428,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
322,32669367.62647967,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
323,32669367.62647967,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
324,32674337.857805382,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
325,32675577.36038491,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
326,32674337.857805382,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
327,32665990.206481874,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
328,32674025.739580538,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
329,32672834.223791547,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
330,32675577.36038491,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
331,32685525.818085104,7152.955933371733,173196.38117144565,5.36361633482122,19.1914506365004
332,32692680.543416545,7152.955933371733,179875.4650098835,5.345894258305094,19.1914506365004
333,32867796.099447794,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
334,32862918.062149256,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
335,32862809.343039066,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
336,32862809.343039066,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
337,32862337.26450297,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
338,32862337.26450297,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
339,32864483.166733913,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
340,32864483.166733913,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
341,32865063.964380197,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
342,32865063.964380197,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
343,32865063.964380197,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
344,32862320.827786833,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
345,32836414.378255922,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
346,32859280.555989098,7152.955933371733,199335.77714744728,4.757520960554757,19.1914506365004
347,32841626.221447974,7152.955933371733,215569.3840366609,4.754412448966569,19.1914506365004
348,32872146.21976833,7152.955933371733,215569.3840366609,4.754412448966569,19.1914506365004
349,32773402.752399094,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
350,32780215.042653136,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
351,32774444.44297428,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
352,32851164.04731136,7152.955933371733,215569.3840366609,4.754412448966569,19.1914506365004
353,32853309.949542306,7152.955933371733,215569.3840366609,4.754412448966569,19.1914506365004
354,32783373.83753966,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
355,32762873.270785823,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
356,32676179.47652182,8957.47480669414,194787.60823517395,5.023841247977764,19.1914506365004
357,32768580.70690817,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
358,32769182.23472902,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
359,32794836.884185404,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
360,32789858.127148483,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
361,32788736.04162114,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
362,32788736.04162114,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
363,32788736.04162114,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
364,32788944.931247756,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
365,32793200.023095936,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
366,32789365.639861643,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
367,32792991.133469325,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
368,32795997.51090038,7152.955933371733,194787.60823517395,5.023841247977764,19.1914506365004
369,32794336.282219745,7152.955933371733,211974.02488788296,4.981995144647023,19.1914506365004
370,32794336.282219745,7152.955933371733,211974.02488788296,4.981995144647023,19.1914506365004
371,32781894.611599855,7152.955933371733,211974.02488788296,4.981995144647023,19.1914506365004
372,32702856.57149455,7152.955933371733,197543.72909112013,5.233840752418562,19.1914506365004
373,32732855.036965024,7152.955933371733,197543.72909112013,5.233840752418562,19.1914506365004
374,32731131.392272457,7152.955933371733,197543.72909112013,5.233840752418562,19.1914506365004
375,32633122.0327902,8957.47480669414,197543.72909112013,5.233840752418562,19.1914506365004
376,32633122.0327902,8957.47480669414,197543.72909112013,5.233840752418562,19.1914506365004
377,32633122.0327902,8957.47480669414,197543.72909112013,5.233840752418562,19.1914506365004
378,32631856.468657233,8957.47480669414,197543.72909112013,5.233840752418562,19.1914506365004
379,32673655.033699863,8957.47480669414,195501.3874655024,5.0638013333721865,19.1914506365004
380,32670735.057510782,8957.47480669414,209453.21307347133,5.012845947410867,19.1914506365004
381,32680850.723253384,8957.47480669414,209453.21307347133,5.012845947410867,19.1914506365004
382,32673810.23150725,8957.47480669414,209453.21307347133,5.012845947410867,19.1914506365004
383,32683913.704340287,8957.47480669414,209453.21307347133,5.012845947410867,19.1914506365004
384,32683913.704340287,8957.47480669414,209453.21307347133,5.012845947410867,19.1914506365004
385,32597234.385810867,8957.47480669414,195084.57290390247,5.266816596355596,19.1914506365004
386,32601839.006014816,8957.47480669414,195084.57290390247,5.266816596355596,19.1914506365004
387,32616415.17312529,8957.47480669414,195084.57290390247,5.2571702658418005,19.1914506365004
388,32610215.5147889,8957.47480669414,195084.57290390247,5.266816596355596,19.1914506365004
389,32722279.527075697,1275.8103711472068,195084.57290390247,5.266816596355596,56.12721914879768
390,32743102.06232029,1275.8103711472068,211240.26328288182,5.184136875953254,56.12721914879768
391,32720345.545760248,1275.8103711472068,195084.57290390247,5.2571702658418005,56.12721914879768
392,32720345.545760248,1275.8103711472068,195084.57290390247,5.2571702658418005,56.12721914879768
393,32720988.868705917,1275.8103711472068,195084.57290390247,5.2571702658418005,56.12721914879768
394,32720596.04868684,1275.8103711472068,195084.57290390247,5.2571702658418005,56.12721914879768
395,32720596.04868684,1275.8103711472068,195084.57290390247,5.2571702658418005,56.12721914879768
396,32720596.04868684,1275.8103711472068,195084.57290390247,5.2571702658418005,56.12721914879768
397,32707910.34319222,1275.8103711472068,195084.57290390247,5.266816596355596,56.12721914879768
398,32709054.868646376,1275.8103711472068,208581.93990262318,5.266816596355596,56.12721914879768
399,32695966.681487393,1275.8103711472068,208581.93990262318,5.269601864006955,56.12721914879768
400,32709054.868646376,1275.8103711472068,208581.93990262318,5.266816596355596,56.12721914879768
401,32707910.34319222,1275.8103711472068,208581.93990262318,5.266816596355596,56.12721914879768
402,32708411.545700707,1275.8103711472068,208581.93990262318,5.266816596355596,56.12721914879768
403,32720699.413421478,1275.8103711472068,211240.26328288182,5.184136875953254,56.12721914879768
404,32698035.71516435,1275.8103711472068,208581.93990262318,5.269601864006955,56.12721914879768
405,32709464.750704795,1275.8103711472068,208581.93990262318,5.260686228135391,56.12721914879768
406,32709464.750704795,1275.8103711472068,208581.93990262318,5.260686228135391,56.12721914879768
407,32709464.750704795,1275.8103711472068,208581.93990262318,5.260686228135391,56.12721914879768
408,32709464.750704795,1275.8103711472068,208581.93990262318,5.260686228135391,56.12721914879768
409,32709464.750704795,1275.8103711472068,208581.93990262318,5.260686228135391,56.12721914879768
410,32709464.750704795,1275.8103711472068,208581.93990262318,5.260686228135391,56.12721914879768
411,32723070.173251048,1275.8103711472068,208581.93990262318,5.2571702658418005,56.12721914879768
412,32708049.846610744,1275.8103711472068,208581.93990262318,5.260686228135391,56.12721914879768
413,32709806.67960938,1275.8103711472068,208581.93990262318,5.260686228135391,56.12721914879768
414,32709806.67960938,1275.8103711472068,208581.93990262318,5.260686228135391,56.12721914879768
415,32709806.67960938,1275.8103711472068,208581.93990262318,5.260686228135391,56.12721914879768
416,32695242.363845073,1275.8103711472068,208581.93990262318,5.269601864006955,56.12721914879768
417,32766858.46086061,1275.8103711472068,223767.56893340644,5.02286647613214,56.12721914879768
418,32697492.418385874,1275.8103711472068,208581.93990262318,5.269601864006955,56.12721914879768
419,32757766.733735662,1275.8103711472068,208581.93990262318,5.269601864006955,56.12721914879768
420,32697492.418385874,1275.8103711472068,208581.93990262318,5.269601864006955,56.12721914879768
421,32698934.938508987,1275.8103711472068,208581.93990262318,5.269601864006955,56.12721914879768
422,32698934.938508987,1275.8103711472068,208581.93990262318,5.269601864006955,56.12721914879768
423,32698934.938508987,1275.8103711472068,208581.93990262318,5.269601864006955,56.12721914879768
424,32771700.02000341,1275.8103711472068,208581.93990262318,5.266816596355596,56.12721914879768
425,32771700.02000341,1275.8103711472068,208581.93990262318,5.266816596355596,56.12721914879768
426,32723957.12572751,1275.8103711472068,208581.93990262318,5.2571702658418005,56.12721914879768
427,32722865.572255775,1275.8103711472068,208581.93990262318,5.2571702658418005,56.12721914879768
428,32723462.993270125,1275.8103711472068,208581.93990262318,5.2571702658418005,56.12721914879768
429,32723462.993270125,1275.8103711472068,208581.93990262318,5.2571702658418005,56.12721914879768
430,32783737.308619913,1275.8103711472068,208581.93990262318,5.2571702658418005,56.12721914879768
431,32830212.03781492,1275.8103711472068,208581.93990262318,5.2571702658418005,56.12721914879768
432,32783737.308619913,1275.8103711472068,208581.93990262318,5.2571702658418005,56.12721914879768
433,32766683.264308486,1275.8103711472068,208581.93990262318,5.2571702658418005,56.12721914879768
434,32779974.322980553,1275.8103711472068,208581.93990262318,5.2571702658418005,56.12721914879768
435,32779974.322980553,1275.8103711472068,208581.93990262318,5.2571702658418005,56.12721914879768
436,32762276.955723457,1275.8103711472068,208581.93990262318,5.2571702658418005,56.12721914879768
437,32772090.176927686,1275.8103711472068,208581.93990262318,5.269601864006955,56.12721914879768
438,32783469.330488935,1275.8103711472068,208581.93990262318,5.269601864006955,56.12721914879768
439,32783469.330488935,1275.8103711472068,208581.93990262318,5.269601864006955,56.12721914879768
440,32849372.450686533,1275.8103711472068,208581.93990262318,5.269601864006955,56.12721914879768
441,32846473.935604878,1275.8103711472068,208581.93990262318,5.269601864006955,56.12721914879768
442,32846473.935604878,1275.8103711472068,208581.93990262318,5.269601864006955,56.12721914879768
443,32845278.514388267,1275.8103711472068,208581.93990262318,5.269601864006955,56.12721914879768
444,32845278.514388267,1275.8103711472068,208581.93990262318,5.269601864006955,56.12721914879768
445,32845796.128734823,1275.8103711472068,208581.93990262318,5.269601864006955,56.12721914879768
446,32845342.99669502,1275.8103711472068,208581.93990262318,5.269601864006955,56.12721914879768
447,32852540.45714019,1275.8103711472068,208581.93990262318,5.269601864006955,56.12721914879768
448,32855835.840263136,1275.8103711472068,226235.27015065108,5.189313665724427,56.12721914879768
449,32855835.840263136,1275.8103711472068,226235.27015065108,5.189313665724427,56.12721914879768
450,32857554.79233361,1275.8103711472068,226235.27015065108,5.189313665724427,56.12721914879768
451,32869540.01023848,1275.8103711472068,226235.27015065108,5.189313665724427,56.12721914879768
452,32871528.11549729,1275.8103711472068,226235.27015065108,5.189313665724427,56.12721914879768
453,32871528.11549729,1275.8103711472068,226235.27015065108,5.189313665724427,56.12721914879768
454,32871528.11549729,1275.8103711472068,226235.27015065108,5.189313665724427,56.12721914879768
455,32860466.192477435,1275.8103711472068,226235.27015065108,5.189313665724427,56.12721914879768
456,32874373.38024586,1275.8103711472068,226235.27015065108,5.189313665724427,56.12721914879768
457,32873377.49129827,1275.8103711472068,226235.27015065108,5.189313665724427,56.12721914879768
458,32873377.49129827,1275.8103711472068,226235.27015065108,5.189313665724427,56.12721914879768
459,32846530.85703648,1275.8103711472068,226235.27015065108,5.189313665724427,56.12721914879768
460,32857592.780056335,1275.8103711472068,226235.27015065108,5.189313665724427,56.12721914879768
461,32857592.780056335,1275.8103711472068,226235.27015065108,5.189313665724427,56.12721914879768
462,32857592.780056335,1275.8103711472068,226235.27015065108,5.189313665724427,56.12721914879768
463,32857592.780056335,1275.8103711472068,226235.27015065108,5.189313665724427,56.12721914879768
464,32859458.942234065,1275.8103711472068,226235.27015065108,5.189313665724427,56.12721914879768
465,32815788.412032273,1275.8103711472068,226235.27015065108,5.189313665724427,56.12721914879768
466,32824662.68429806,1275.8103711472068,226235.27015065108,5.189313665724427,56.12721914879768
467,32814166.75140916,1275.8103711472068,226235.27015065108,5.189313665724427,56.12721914879768
468,32814166.75140916,1275.8103711472068,226235.27015065108,5.189313665724427,56.12721914879768
469,32814166.75140916,1275.8103711472068,226235.27015065108,5.189313665724427,56.12721914879768
470,32829682.514661048,1275.8103711472068,217441.6641149589,5.171984931869417,56.12721914879768
471,32842307.773974758,1275.8103711472068,217441.6641149589,5.178388345933037,56.12721914879768
472,32842307.773974758,1275.8103711472068,217441.6641149589,5.178388345933037,56.12721914879768
473,32842307.773974758,1275.8103711472068,217441.6641149589,5.178388345933037,56.12721914879768
474,32851222.776562683,1275.8103711472068,217441.6641149589,5.178388345933037,56.12721914879768
475,32822522.22182505,1275.8103711472068,217441.6641149589,5.178388345933037,56.12721914879768
476,32836231.388488553,1275.8103711472068,217441.6641149589,5.178388345933037,56.12721914879768
477,32836459.24890502,1275.8103711472068,217441.6641149589,5.178388345933037,56.12721914879768
478,32821805.756589446,1275.8103711472068,195084.57290390247,5.266816596355596,56.12721914879768
479,32907675.545332987,1275.8103711472068,209453.21307347133,5.012845947410867,56.12721914879768
480,32907675.545332987,1275.8103711472068,209453.21307347133,5.012845947410867,56.12721914879768
481,32907403.25996804,1275.8103711472068,209453.21307347133,5.012845947410867,56.12721914879768
482,32902653.443380877,1275.8103711472068,209453.21307347133,5.012845947410867,56.12721914879768
483,32887329.42854853,1275.8103711472068,209453.21307347133,5.012845947410867,56.12721914879768
484,32887329.42854853,1275.8103711472068,209453.21307347133,5.012845947410867,56.12721914879768
485,32893280.093685914,1275.8103711472068,209453.21307347133,5.012845947410867,56.12721914879768
486,32899648.723675027,1275.8103711472068,209453.21307347133,5.012845947410867,56.12721914879768
487,32899475.375675626,1275.8103711472068,209453.21307347133,5.012845947410867,56.12721914879768
488,32894820.45373449,1275.8103711472068,209453.21307347133,5.012845947410867,56.12721914879768
489,32897873.57263155,1275.8103711472068,209453.21307347133,5.006728430751959,56.12721914879768
490,32897873.57263155,1275.8103711472068,223767.56893340644,5.006728430751959,56.12721914879768
491,32883697.0629958,1275.8103711472068,223767.56893340644,5.006728430751959,56.12721914879768
492,32889177.815486602,1275.8103711472068,223767.56893340644,5.006728430751959,56.12721914879768
493,32889964.149768453,1275.8103711472068,223767.56893340644,5.006728430751959,56.12721914879768
494,32892336.958717562,1275.8103711472068,223767.56893340644,5.006728430751959,56.12721914879768
495,33028850.651193075,1275.8103711472068,223767.56893340644,5.006728430751959,56.12721914879768
496,33024582.326472078,1275.8103711472068,223767.56893340644,5.006728430751959,56.12721914879768
497,33025366.118021853,1275.8103711472068,223767.56893340644,5.006728430751959,56.12721914879768
498,32886642.837001696,1275.8103711472068,223767.56893340644,5.006728430751959,56.12721914879768
499,33025366.118021853,1275.8103711472068,209453.21307347133,5.006728430751959,56.12721914879768
500,33025366.118021853,1275.8103711472068,209453.21307347133,5.006728430751959,56.12721914879768
501,33019550.862748824,1275.8103711472068,223767.56893340644,5.012845947410867,56.12721914879768
502,33019550.862748824,1275.8103711472068,223767.56893340644,5.012845947410867,56.12721914879768
503,33019550.862748824,1275.8103711472068,223767.56893340644,5.012845947410867,56.12721914879768
504,33015193.153384633,1275.8103711472068,209453.21307347133,5.012845947410867,56.12721914879768
505,33019550.862748824,1275.8103711472068,209453.21307347133,5.012845947410867,56.12721914879768
506,33020374.67937603,1275.8103711472068,209453.21307347133,5.012845947410867,56.12721914879768
507,33024761.09445014,1275.8103711472068,209453.21307347133,5.012845947410867,56.12721914879768
508,33033888.05701737,1275.8103711472068,209453.21307347133,5.012845947410867,56.12721914879768
509,33108668.755538903,1275.8103711472068,230181.6911772329,4.717230456134626,56.12721914879768
510,33120627.23686772,1275.8103711472068,230181.6911772329,4.717230456134626,56.12721914879768
511,33092146.17710001,1275.8103711472068,233499.94928931264,4.7233902318872545,56.12721914879768
512,33103878.71526598,1275.8103711472068,233499.94928931264,4.7233902318872545,56.12721914879768
513,33105114.388730705,1275.8103711472068,233499.94928931264,4.7233902318872545,56.12721914879768
514,33098799.233482424,1275.8103711472068,233499.94928931264,4.7233902318872545,56.12721914879768
515,33131695.8582961,1275.8103711472068,233499.94928931264,4.7233902318872545,56.12721914879768
516,33104786.462355774,1275.8103711472068,233499.94928931264,4.7233902318872545,56.12721914879768
517,33104786.462355774,1275.8103711472068,233499.94928931264,4.7233902318872545,56.12721914879768
518,33105848.491945002,1275.8103711472068,233499.94928931264,4.7233902318872545,56.12721914879768
519,33105848.491945002,1275.8103711472068,233499.94928931264,4.7233902318872545,56.12721914879768
520,33106018.868209247,1275.8103711472068,233499.94928931264,4.7233902318872545,56.12721914879768
521,33110182.72982887,1275.8103711472068,233499.94928931264,4.7233902318872545,56.12721914879768
522,33107517.266408384,1275.8103711472068,233499.94928931264,4.7233902318872545,56.12721914879768
523,33115909.13723603,1275.8103711472068,233499.94928931264,4.7233902318872545,56.12721914879768
524,33118574.600656517,1275.8103711472068,233499.94928931264,4.7233902318872545,56.12721914879768
525,33115909.13723603,1275.8103711472068,233499.94928931264,4.7233902318872545,56.12721914879768
526,33115909.13723603,1275.8103711472068,233499.94928931264,4.7233902318872545,56.12721914879768
527,33109156.72136374,1275.8103711472068,233499.94928931264,4.7233902318872545,56.12721914879768
528,33109156.72136374,1275.8103711472068,233499.94928931264,4.7233902318872545,56.12721914879768
529,33127567.674988005,1275.8103711472068,216619.67756820744,4.719775978619317,56.12721914879768
530,33120815.25911571,1275.8103711472068,216619.67756820744,4.719775978619317,56.12721914879768
531,33042584.788460046,1275.8103711472068,216619.67756820744,4.719775978619317,56.12721914879768
532,33042584.788460046,1275.8103711472068,216619.67756820744,4.719775978619317,56.12721914879768
533,33042584.788460046,1275.8103711472068,216619.67756820744,4.719775978619317,56.12721914879768
534,33042584.788460046,1275.8103711472068,216619.67756820744,4.719775978619317,56.12721914879768
535,33042904.27196418,1275.8103711472068,216619.67756820744,4.719775978619317,56.12721914879768
536,33040233.568112373,1275.8103711472068,216619.67756820744,4.719775978619317,56.12721914879768
537,33046766.713043272,1275.8103711472068,216619.67756820744,4.719775978619317,56.12721914879768
538,33046766.713043272,1275.8103711472068,216619.67756820744,4.719775978619317,56.12721914879768
539,33046766.713043272,1275.8103711472068,216619.67756820744,4.719775978619317,56.12721914879768
540,33051821.7331798,1275.8103711472068,216619.67756820744,4.719775978619317,56.12721914879768
541,33058782.583483208,1275.8103711472068,216619.67756820744,4.719775978619317,56.12721914879768
542,33108172.188140754,1275.8103711472068,216619.67756820744,4.719775978619317,56.12721914879768
543,33007230.452779632,1275.8103711472068,216619.67756820744,4.719775978619317,56.12721914879768
544,33020904.863542274,1275.8103711472068,216619.67756820744,4.719775978619317,56.12721914879768
545,33010889.620802216,1275.8103711472068,216619.67756820744,4.719775978619317,56.12721914879768
546,33020904.863542274,1275.8103711472068,216619.67756820744,4.719775978619317,56.12721914879768
547,33020904.863542274,1275.8103711472068,216619.67756820744,4.719775978619317,56.12721914879768
548,33023621.005009376,1275.8103711472068,216619.67756820744,4.719775978619317,56.130981702397705
549,33024703.349134505,1275.8103711472068,216619.67756820744,4.719775978619317,56.130981702397705
550,32961156.111009486,5594.34674006312,216619.67756820744,4.719775978619317,56.130981702397705
551,32765362.003668025,5594.34674006312,198445.6767488927,5.378123070958317,56.130981702397705
552,32761702.835645437,5594.34674006312,198445.6767488927,5.378123070958317,56.130981702397705
553,32755842.129287012,5594.34674006312,198445.6767488927,5.378123070958317,56.130981702397705
554,32748427.63974659,5594.34674006312,198445.6767488927,5.378123070958317,56.130981702397705
555,32760691.485747777,5594.34674006312,198445.6767488927,5.378123070958317,56.130981702397705
556,32407319.148810387,5594.34674006312,216558.3893409412,6.359402625309535,56.130981702397705
557,32407840.02196885,5594.34674006312,216558.3893409412,6.359402625309535,56.130981702397705
558,32402054.46810115,5594.34674006312,216558.3893409412,6.359402625309535,56.130981702397705
559,32429444.31985671,5594.34674006312,216558.3893409412,6.299027334624949,56.130981702397705
560,32405233.880023465,5594.34674006312,200609.88993405504,6.299027334624949,56.130981702397705
561,32376628.722504824,5594.34674006312,216558.3893409412,6.359402625309535,56.130981702397705
562,32382636.77757868,5188.208861757361,200609.88993405504,6.4137085594886045,56.130981702397705
563,32361464.66324587,5594.34674006312,200609.88993405504,6.4137085594886045,56.130981702397705
564,32361464.66324587,5594.34674006312,200609.88993405504,6.4137085594886045,56.130981702397705
565,32361464.66324587,5594.34674006312,200609.88993405504,6.4137085594886045,56.130981702397705
566,32323888.5551989,5594.34674006312,200609.88993405504,6.4137085594886045,56.130981702397705
567,32370962.405957095,5594.34674006312,200609.88993405504,6.3661454332423375,56.130981702397705
568,32370962.405957095,5594.34674006312,198445.6767488927,6.3661454332423375,56.130981702397705
569,32340631.468519136,5594.34674006312,198445.6767488927,6.3661454332423375,56.130981702397705
570,32339141.060140625,5594.34674006312,198445.6767488927,6.3661454332423375,56.130981702397705
571,32339141.060140625,5594.34674006312,198445.6767488927,6.3661454332423375,56.130981702397705
572,32377354.396502115,5594.34674006312,198445.6767488927,6.3661454332423375,56.130981702397705
573,32344333.383339636,5594.34674006312,200609.88993405504,6.3661454332423375,56.130981702397705
574,32343897.150613643,5594.34674006312,198445.6767488927,6.3661454332423375,56.130981702397705
575,32335757.629187755,5594.34674006312,198445.6767488927,6.3661454332423375,56.130981702397705
576,32216953.02987484,5594.34674006312,211733.97547322157,6.694735811100433,56.130981702397705
577,32254769.3717354,3904.6930341508414,211733.97547322157,6.694735811100433,56.34908855125893
578,32230281.009513825,5594.34674006312,211733.97547322157,6.694735811100433,56.130981702397705
579,32317137.56386634,5594.34674006312,200609.88993405504,6.4137085594886045,56.130981702397705
580,32368228.4331287,5594.34674006312,200609.88993405504,6.368291010742979,56.130981702397705
581,32368228.4331287,5594.34674006312,200609.88993405504,6.368291010742979,56.130981702397705
582,32341240.376830034,5594.34674006312,200609.88993405504,6.368291010742979,56.130981702397705
583,32343829.343714617,5594.34674006312,200609.88993405504,6.368291010742979,56.130981702397705
584,32365323.068593726,5594.34674006312,200609.88993405504,6.368291010742979,56.130981702397705
585,32365323.068593726,5594.34674006312,200609.88993405504,6.368291010742979,56.130981702397705
586,32365323.068593726,5594.34674006312,200609.88993405504,6.368291010742979,56.130981702397705
587,32360495.153857723,5594.34674006312,200609.88993405504,6.368291010742979,56.130981702397705
588,32337542.984002106,5594.34674006312,193883.69958436576,6.368291010742979,56.130981702397705
589,32341240.376830034,5594.34674006312,193883.69958436576,6.368291010742979,56.130981702397705
590,32366912.201991014,5594.34674006312,193883.69958436576,6.299027334624949,56.130981702397705
591,32366912.20199102,5594.34674006312,193883.69958436576,6.299027334624949,56.130981702397705
592,32363214.809163086,5594.34674006312,193883.69958436576,6.299027334624949,56.130981702397705
593,32363214.809163086,5594.34674006312,193883.69958436576,6.299027334624949,56.130981702397705
594,32363214.809163086,5594.34674006312,193883.69958436576,6.299027334624949,56.130981702397705
595,32363214.809163086,5594.34674006312,193883.69958436576,6.299027334624949,56.130981702397705
596,32364670.069165006,5594.34674006312,193883.69958436576,6.299027334624949,56.130981702397705
597,32452724.622187607,5594.34674006312,193883.69958436576,6.052633153312588,56.130981702397705
598,32351557.082849987,5594.34674006312,193883.69958436576,6.299027334624949,56.130981702397705
599,32351557.082849987,5594.34674006312,193883.69958436576,6.299027334624949,56.130981702397705
600,32122845.76353758,5594.34674006312,193883.69958436576,6.826027571011032,56.130981702397705
601,32241359.78479048,5594.34674006312,193883.69958436576,6.546111987775145,56.130981702397705
602,32241359.78479048,5594.34674006312,193883.69958436576,6.546111987775145,56.130981702397705
603,32241359.78479048,5594.34674006312,193883.69958436576,6.546111987775145,56.130981702397705
604,32251938.98704108,5594.34674006312,193883.69958436576,6.546111987775145,56.130981702397705
605,32293435.85567376,5594.34674006312,200609.88993405504,6.4137085594886045,56.130981702397705
606,32293435.85567376,5594.34674006312,200609.88993405504,6.4137085594886045,56.130981702397705
607,32274858.22969708,5594.34674006312,200609.88993405504,6.4137085594886045,56.130981702397705
608,32274858.22969708,5594.34674006312,200609.88993405504,6.4137085594886045,56.130981702397705
609,32274858.22969708,5594.34674006312,200609.88993405504,6.4137085594886045,56.130981702397705
610,32233361.361064397,5594.34674006312,211733.97547322157,6.546111987775145,56.130981702397705
611,32233361.361064397,5594.34674006312,211733.97547322157,6.546111987775145,56.130981702397705
612,32282927.451551884,5594.34674006312,211733.97547322157,6.546111987775145,56.130981702397705
613,32226394.90970932,5594.34674006312,211733.97547322157,6.681692443583465,56.130981702397705
614,32234393.3334354,5594.34674006312,211733.97547322157,6.681692443583465,56.130981702397705
615,32185364.40522264,5594.34674006312,211733.97547322157,6.694735811100433,56.130981702397705
616,32234004.106672794,5594.34674006312,211733.97547322157,6.546111987775145,56.130981702397705
617,32173944.01114192,5594.34674006312,211733.97547322157,6.694735811100433,56.130981702397705
618,32161940.481944926,5594.34674006312,211733.97547322157,6.688114167049779,56.130981702397705
619,32161940.481944926,5594.34674006312,211733.97547322157,6.688114167049779,56.130981702397705
620,32161940.481944926,5594.34674006312,211733.97547322157,6.688114167049779,56.130981702397705
621,32180988.754515,5594.34674006312,211733.97547322157,6.6682876653970204,56.130981702397705
622,32161940.481944926,5594.34674006312,197189.7438259251,6.688114167049779,56.130981702397705
623,32159302.35489849,5594.34674006312,211733.97547322157,6.688114167049779,56.130981702397705
624,32273572.09563387,5594.34674006312,216558.3893409412,6.359402625309535,56.130981702397705
625,32257082.15341921,5594.34674006312,216558.3893409412,6.359402625309535,56.130981702397705
626,32259720.280465648,5594.34674006312,216558.3893409412,6.359402625309535,56.130981702397705
627,32258163.277665153,5594.34674006312,216558.3893409412,6.359402625309535,56.130981702397705
628,32259163.987691693,5594.34674006312,216558.3893409412,6.359402625309535,56.130981702397705
629,32278707.06061537,5594.34674006312,216558.3893409412,6.359402625309535,56.130981702397705
630,32390911.359231003,5594.34674006312,216558.3893409412,6.299027334624949,56.130981702397705


==> data/exp/map/allquads/OP_SIGNED_MULT_8x8_BAUGH_WOOLEY_A1_PDPLUT_AVG_ABS_REL_ERR_linreg_models.csv <==
NUM_QUADS,TRAIN_TEST_SPLIT,PPA_MSE_TRAIN,PPA_MAE_TRAIN,PPA_R2_TRAIN,PPA_MSE_TEST,PPA_MAE_TEST,PPA_R2_TEST,BEHAV_MSE_TRAIN,BEHAV_MAE_TRAIN,BEHAV_R2_TRAIN,BEHAV_MSE_TEST,BEHAV_MAE_TEST,BEHAV_R2_TEST
0,0.2,0.002731627343689646,0.03974917158924932,0.9367124334081018,0.0026702391753508216,0.03905252808278845,0.9355792940770856,0.0052169867217303325,0.050975215404646945,0.909104554959785,0.005453948277141192,0.05133574030742993,0.9050018023219375
1,0.2,0.002568507422398362,0.03841682728002785,0.9404916688536086,0.002553417186514647,0.03815792294883995,0.9383976764368442,0.004922365913748186,0.04743029234960808,0.9142377268247046,0.005170923382121617,0.047614625980163125,0.9099315987847261
2,0.2,0.0024404264236343306,0.03757750779824153,0.9434591068378421,0.0024273169625674464,0.0372858869897621,0.9414399003389968,0.004368135619822043,0.0474308690103263,0.9238940690598402,0.004597995531786666,0.048313403166711344,0.919910995437515
3,0.2,0.002345948420253542,0.03697690633919287,0.9456480155644457,0.00235951691982667,0.036956406234893144,0.9430756064792121,0.004205682923297271,0.046866299864740675,0.926724478822452,0.004370736304128487,0.04730103640058302,0.9238694519420846
4,0.2,0.0022556751435626713,0.036271324006684286,0.9477395072985727,0.002278978684303945,0.03627696017315698,0.9450186271771531,0.0038425947913378767,0.04478187419332762,0.9330505553688618,0.003985451810302709,0.04542942647182921,0.9305804309699126
5,0.2,0.002156213888389662,0.03524728565019382,0.9500438702361517,0.0021715684794490955,0.03538192602641838,0.9476099460687146,0.0037539854131735475,0.04422495229448776,0.9345943946179508,0.003874692455600353,0.04453072479966407,0.9325096643505828
6,0.2,0.0020814993486970934,0.03470637214304505,0.9517748901782019,0.002127831392254094,0.03495274589265056,0.9486651227203508,0.003686524294383877,0.04387458463504414,0.9357697682085633,0.0038194872977610275,0.04431521169140632,0.9334712412176113
7,0.2,0.0020241947803688676,0.034249900769145254,0.9531025481006745,0.002096383716044623,0.03464002648424023,0.9494238118743974,0.0036507184931173454,0.0438095372156775,0.9363936118974089,0.0037623557495480896,0.04396680567274193,0.9344663724207314
8,0.2,0.001993338955999785,0.033993582945963975,0.9538174296689885,0.0020727205622009357,0.03447303007610982,0.9499946959693671,0.0036200702424789956,0.04368264841575942,0.9369275956949664,0.003743306529887831,0.044062677285648215,0.9347981763621958
9,0.2,0.0019182636046445312,0.03330458845827997,0.9555568090573527,0.0019665975844419805,0.03360861617082466,0.9525549599355998,0.003584746902968195,0.04350944132517366,0.9375430334632412,0.003742351482416036,0.044129504103903545,0.9348148116113597
10,0.2,0.0018656833644871964,0.032910802358330625,0.9567750116273566,0.00190911984644166,0.03325840138631002,0.9539416358899538,0.0035687145582084124,0.04333990253572398,0.9378223646537748,0.0037160769726263493,0.04386262550353793,0.9352724674137362
11,0.2,0.001800710204756613,0.032368395940194965,0.9582803389124397,0.001840981584687051,0.032596876423718744,0.9555855017140763,0.0035683486227557158,0.04333876252760595,0.9378287403391278,0.0037174407160039157,0.04386524507333061,0.9352487133998766
12,0.2,0.001779697493384657,0.032227247956685065,0.9587671708272326,0.0018213186376988574,0.03247358939576623,0.9560598790422188,0.003565486647337382,0.043326008410407416,0.9378786044739664,0.00371004925680266,0.04379857905347176,0.9353774596340999
13,0.2,0.0017368135003079366,0.03162284905220171,0.959760726399093,0.0017786099064978176,0.0317395924988522,0.9570902461488213,0.003565275429674706,0.04332065781702953,0.9378822845146629,0.0037090687122564203,0.04378279702262674,0.9353945389975082
14,0.2,0.0017084646158068567,0.03141674451476334,0.960417526060955,0.0017531058681230967,0.03143588088460109,0.9577055424006145,0.0035652706483759607,0.0433212919732888,0.9378823678191259,0.003709095472397806,0.04378312237586835,0.9353940728828566
15,0.2,0.001646510643659362,0.030959574651113462,0.9618529034549377,0.0016753369201017547,0.030847714690494292,0.9595817528077811,0.0035652607267418414,0.043320090121988515,0.9378825406835393,0.003709489045505645,0.043786621974482826,0.9353872175307338
16,0.2,0.0016160397241609297,0.03064686936755988,0.9625588673746972,0.0016549187175440903,0.03055838680467011,0.9600743510119361,0.0035650050626325914,0.04331552877588867,0.937886995113698,0.0037111253581926856,0.04380068030275626,0.9353587158383437
17,0.2,0.0015924771648982586,0.030458978267047025,0.9631047753082435,0.0016411927516058586,0.030437125998230834,0.9604054960357141,0.003564334427151891,0.04330147602445883,0.937898679580945,0.0037109619488958573,0.04376311405390586,0.9353615621412226
18,0.2,0.001569695974342638,0.03022910795682821,0.9636325801413815,0.001614186677866551,0.030080143353397117,0.9610570295577118,0.0035642283659220995,0.04330413278626883,0.9379005274834216,0.003711508425287698,0.04376919118690404,0.9353520434825078
19,0.2,0.0015403990939717503,0.029910730612493934,0.9643113433964392,0.00159538664611971,0.029815704257386444,0.9615105886724474,0.0035642191602473826,0.04330401634540005,0.93790068787369,0.0037115560115954013,0.04376666136503547,0.9353512146126256
20,0.2,0.0015228931233256017,0.029677314432496125,0.9647169295704038,0.0015813068649244847,0.02967336325431733,0.9618502696464252,0.0035639977650940868,0.043291796240822376,0.937904545236582,0.003713123021035372,0.04376079974286537,0.9353239200610499
21,0.2,0.0014910004937266302,0.029403120911899738,0.9654558323069715,0.0015737485697993562,0.0296379359800866,0.9620326168728569,0.0035639516412068386,0.0432901767242124,0.9379053488520562,0.0037131346220314375,0.043764070405694154,0.9353237179920786
22,0.2,0.0014724774357989187,0.029122099397242297,0.9658849828149256,0.0015656425641783578,0.029574015192631104,0.9622281778582323,0.0035635965633263223,0.04328133626320293,0.9379115353661677,0.0037148882104600617,0.043777293498604306,0.9352931735622961
23,0.2,0.001435091241953617,0.028704642002400253,0.9667511629101234,0.0015389925582704922,0.0294198161656349,0.9628711210856715,0.003563269868231549,0.043275266073059857,0.9379172273676267,0.0037157373119631803,0.043775245355259576,0.9352783837057843
24,0.2,0.0014096137631512326,0.02834293527988536,0.9673414365578171,0.0015003201874767096,0.028973773062497224,0.9638041092049552,0.003563269102258908,0.04327534596393676,0.9379172407131512,0.003715663976848132,0.04377524805268127,0.9352796610746559
25,0.2,0.001400100913535277,0.028212601550855535,0.967561834521302,0.0014875776185031462,0.028797004103297642,0.9641115293402472,0.003562815027322053,0.04327659087200367,0.9379251520508004,0.003717640662243932,0.04376553166935811,0.9352452306876342
26,0.2,0.001372806259164152,0.02803560028449682,0.9681942093070156,0.001441990236776004,0.028594029574853203,0.9652113451691623,0.0035627939301610912,0.04327429025819998,0.9379255196261724,0.0037176837463748303,0.04376923530871685,0.9352444802377627
27,0.2,0.0013608585677437135,0.0278848017733024,0.968471018776703,0.0014398507959135138,0.028566362884996435,0.965262960130067,0.003562695756233894,0.04327299206901143,0.9379272301083491,0.0037179431534763315,0.04377551418263387,0.9352399618217722
28,0.2,0.0013318520079063547,0.027685473918665437,0.9691430557555206,0.0014168211658082198,0.028432070405942377,0.9658185601835085,0.0035620687145715684,0.04326746139788988,0.9379381550414563,0.00371873748996255,0.04379500801330686,0.9352261258756454
29,0.2,0.0013105072831480018,0.0274746580039772,0.9696375799052552,0.0013921626940943874,0.028220160277038702,0.9664134567641028,0.0035620686502240745,0.0432674019763829,0.9379381561625812,0.0037187435866565333,0.04379512836591678,0.9352260196819466
30,0.2,0.0012812586413191434,0.027274623145761533,0.9703152255481511,0.0013501759644423772,0.027884801742934808,0.9674264052627038,0.003561658697283901,0.04326354790783925,0.9379452987636516,0.0037174831255819395,0.04378794778377335,0.9352479746995311
31,0.2,0.001254125400956718,0.027009418900785467,0.9709438606217669,0.0013333392280411487,0.027809084339926207,0.9678325990053533,0.0035614443113942624,0.04326158232749707,0.937949034004297,0.0037174065047028515,0.043792119622507654,0.93524930930064
32,0.2,0.001243426624213497,0.02684909185494852,0.971191734676459,0.0013267717449037108,0.02774720651868677,0.9679910424525756,0.0035607738064332593,0.043248878185253956,0.9379607161975021,0.003716738729503527,0.04377888127126427,0.9352609407714876
33,0.2,0.0012289014163547345,0.026651630945372956,0.9715282612022116,0.001309109081557426,0.027458744016736335,0.9684171620495577,0.003560615571364773,0.04324998036517716,0.937963473123624,0.0037170487982015007,0.04378197383933852,0.935255539919487
34,0.2,0.0012073420901864427,0.026431375949828445,0.9720277573335943,0.0012816017967233841,0.027149539517404724,0.969080787511797,0.0035603126895979295,0.04324286068728547,0.9379687502259937,0.003716961827215549,0.04378033792109621,0.9352570548012745
35,0.2,0.0011922677515067578,0.02620772674912868,0.972377006368322,0.0012630717087538496,0.026977525110968077,0.9695278341130268,0.003560112304424949,0.04324341160679303,0.9379722415324603,0.0037177306540174793,0.043790504217365196,0.9352436631890335
36,0.2,0.0011690562809672507,0.026003975681473862,0.9729147801209748,0.001231854978406522,0.026712639530446357,0.9702809515955894,0.0030761438647581548,0.043345335868211626,0.9464044130244248,0.0032188334426531567,0.044188724332120455,0.9439335761654479
37,0.2,0.0011583812174578213,0.025884871718281157,0.9731621047768384,0.0012218024185993075,0.026501343628780056,0.970523474065146,0.0025000269111763226,0.039364365687755615,0.9564420860499112,0.002557662445766238,0.03955341273502385,0.9554500134086314
38,0.2,0.0011403423376986164,0.025683674612731005,0.9735800376279798,0.0012043916685247208,0.02631022723878459,0.9709435161425772,0.0024200737604639618,0.038769149067230314,0.9578351080382741,0.002482820900689969,0.039067037732977976,0.9567536216447942
39,0.2,0.0011240802881875942,0.025519366374269395,0.9739568040795703,0.001182906122814486,0.026150771954199608,0.9714618644742806,0.0022677508314182335,0.037374192600941596,0.9604890270846405,0.0023327252455204637,0.037803134889121764,0.9593680242749352
40,0.2,0.0011162049092041384,0.025400108486846044,0.9741392643895402,0.0011755911865833398,0.026052087651079848,0.9716383405593226,0.00226627060951234,0.03737077655301094,0.9605148169583877,0.0023297106396612498,0.037803655123563845,0.9594205334130462
41,0.2,0.001108263059098456,0.025297267279410045,0.9743232647322617,0.0011669369039976828,0.025912009215337428,0.971847128969953,0.002260055722017812,0.037297430474003135,0.9606230988066694,0.0023247889672649708,0.037736279448029215,0.9595062602999638
42,0.2,0.0010974119148434358,0.025121378760237,0.9745746689057572,0.001155351136444927,0.02576460148919354,0.972126640757248,0.002250540712364411,0.03716092245555267,0.9607888786108244,0.0023223169105331867,0.037722756164821264,0.9595493191854068
43,0.2,0.0010846873622436044,0.02500327125579664,0.9748694770434316,0.0011378110992414884,0.02554618763405643,0.9725498019440773,0.00225049811192741,0.037160816162460496,0.9607896208373023,0.0023231687915980766,0.03772677129958268,0.9595344809138119
44,0.2,0.001075124508109304,0.024881028474030214,0.975091033534009,0.0011190925801437825,0.02525771853158844,0.9730013945299539,0.002227709529416115,0.03696662008868649,0.9611866658097521,0.0023101374551709234,0.03767829687437993,0.9597614639013669
45,0.2,0.0010678720318219935,0.024769872382355763,0.9752590621551347,0.001116339246290916,0.025203086703049753,0.9730678199318731,0.0022271457526392108,0.036954439245669525,0.9611964884801504,0.0023118438250947257,0.037674727655804055,0.9597317419349866
46,0.2,0.0010619676982945127,0.024652200783723374,0.9753958564005739,0.0011126293081654137,0.02510350912925864,0.9731573238366849,0.002227123492865657,0.0369541812208967,0.961196876311696,0.0023124383223279187,0.03767929066888345,0.9597213868375767
47,0.2,0.0010536295600725727,0.024510818246118407,0.975589038123986,0.0011010603920472907,0.024856467675513846,0.9734364290756358,0.002227031772373252,0.03695416366514012,0.9611984743558202,0.0023125518996630428,0.037678902640445266,0.9597194085199277
48,0.2,0.0010465760216468586,0.0244089558877975,0.9757524576635719,0.0010966013903120238,0.024809229424276054,0.9735440044726823,0.0022270188534221987,0.03695384044953234,0.9611986994424205,0.002312572384439662,0.03767958117164652,0.9597190517111059
49,0.2,0.001035779507177432,0.02430645446233574,0.9760025961497101,0.0010833315066344506,0.024683125652733083,0.973864146309382,0.0022268543391232567,0.03695213380856795,0.9612015657714368,0.002314536084746949,0.037703755233985815,0.9596848475015145
50,0.2,0.00101985517976038,0.02416675238176348,0.9763715381044632,0.0010731968864945293,0.024680099686854143,0.9741086485209071,0.0022257884433889256,0.03695100809343729,0.9612201368493992,0.002316660170396569,0.037708866529549606,0.9596478496610191
51,0.2,0.001008745789631092,0.02408587962589816,0.9766289254341174,0.0010558645296718891,0.024502001301419656,0.9745267993263216,0.002225735382584083,0.03694898515878286,0.9612210613266363,0.002316266001231454,0.03771414522312354,0.9596547153954125
52,0.2,0.001004133635165182,0.024013894840717833,0.9767357818959139,0.0010540944055778343,0.024471963029246327,0.9745695043561792,0.002223916095895344,0.036921967778876054,0.9612527587186461,0.0023113547085782194,0.037675501755503035,0.9597402614854409
53,0.2,0.0009978263572005268,0.023908538894767538,0.9768819117386701,0.0010423793867393278,0.02424418642416845,0.9748521343881416,0.002223835520849148,0.036921220618131995,0.9612541625759058,0.0023110728746631457,0.037672057012551816,0.9597451705371254
54,0.2,0.0009906871098491336,0.023779402582120815,0.9770473170210601,0.0010343292392699084,0.024081651701227672,0.9750463477708043,0.0022238208118474764,0.03692164351966282,0.9612544188505188,0.002311284039498042,0.03767408754864926,0.9597414924166686
55,0.2,0.0009837574790630837,0.02368886775360846,0.9772078658129159,0.0010284286659932307,0.024020179194630207,0.9751887017214701,0.002223457946012698,0.03691730268409057,0.9612607410539863,0.0023128432158714316,0.03768731007918627,0.9597143343033518
56,0.2,0.000968243228718166,0.02353145504626545,0.9775673069182684,0.0010211960719789556,0.023972665262155638,0.9753631912639629,0.002223154548666849,0.03690981784138725,0.9612660271392777,0.0023138386471075615,0.03768989699679286,0.959696995639958
57,0.2,0.000957896954184934,0.02341956044226027,0.977807014043771,0.0010075865325692023,0.023849306153458212,0.975691527446038,0.00221677336238168,0.036862250415178245,0.9613772064077353,0.0023069924185144365,0.037583096734007,0.9598162449148301
58,0.2,0.0009414262440462249,0.023226547529589837,0.9781886148383038,0.000986313394963385,0.023540458079471933,0.9762047513378949,0.00221673059188688,0.03686251721621349,0.9613779515971266,0.0023072418011803194,0.037580717206220526,0.9598119011068973
59,0.2,0.0009301098776616442,0.023050797778993513,0.9784507974866057,0.0009772410513492387,0.023454691715093765,0.9764236256564928,0.0022164422807792964,0.036853891260886444,0.9613829748352201,0.0023067677820980026,0.037585794260368025,0.9598201576865708
60,0.2,0.0009196836313470053,0.022923973998798246,0.9786923574341826,0.000959927174882896,0.023153865530387223,0.9768413306151047,0.0022163331556059227,0.03685477209126197,0.9613848761207183,0.002306664651219172,0.03758272519347002,0.9598219540453032
61,0.2,0.0009101497964068139,0.02281808194505614,0.9789132415950647,0.0009444094383128527,0.022987760005460687,0.9772157029010767,0.002216292583238631,0.03685441145267288,0.9613855830121824,0.0023065426826426377,0.03757920005207541,0.9598240785236363
62,0.2,0.0008973742597199046,0.022743295278616894,0.9792092309549193,0.0009372636340166556,0.022946347038123975,0.9773880986030787,0.0022160768976410053,0.03685518620354394,0.9613893408976113,0.0023055423574368907,0.03756577348186192,0.9598415024313832
63,0.2,0.0008856168661034467,0.02260219626044095,0.9794816315197942,0.0009306243727442776,0.02283644859727977,0.9775482737296822,0.002215212353085535,0.036857696952875676,0.9614044038384081,0.0023085878814062604,0.037594338797006625,0.9597884547541091
64,0.2,0.0008791471021592156,0.022537897425973757,0.97963152591055,0.0009218943600766395,0.022754176937100634,0.9777588891621711,0.002215034846459298,0.03685441286037336,0.9614074965324573,0.0023082982841068755,0.037585725553456295,0.9597934990303099
65,0.2,0.000874039583736026,0.022452872880078106,0.9797498591865269,0.0009187518258487688,0.022712349588825627,0.977834704195976,0.0022149065947733443,0.03685087778945385,0.9614097310587641,0.0023075594721548094,0.037582963141991936,0.9598063678365952
66,0.2,0.0008692926978311596,0.022401322269582098,0.9798598371666868,0.000910390418058742,0.022635318391198804,0.9780364268721,0.002214905566883046,0.036850537240848136,0.9614097489676742,0.0023075433984330006,0.03758308595146689,0.9598066478125914
67,0.2,0.0008606962174596852,0.022327062875115284,0.9800590042768061,0.0009130037355702979,0.022694463061460217,0.9779733794265942,0.002214898313382652,0.03685043967468793,0.9614098753452522,0.002307432799266661,0.03758254255149223,0.9598085742557722
68,0.2,0.0008553052776339973,0.022199665103679295,0.9801839039868633,0.0009114779122402826,0.022587257425427974,0.9780101905920286,0.002214767477524804,0.03685393526604034,0.9614121548955291,0.0023074430579945104,0.037583508663308236,0.9598083955667552
69,0.2,0.0008476893126988259,0.02208772254081268,0.9803603540758953,0.0008962120733453059,0.02247070019445815,0.9783784857347253,0.0022145803020517624,0.03685376199606365,0.9614154160496838,0.00230789665513847,0.037587352869936135,0.9598004947013714
70,0.2,0.0008346638529828357,0.021957390719800386,0.9806621337645012,0.0008849775074731038,0.022407045701979753,0.9786495246255129,0.002213830908394548,0.03685717072213341,0.96142847271891,0.002307131702952424,0.037592398145592634,0.9598138188246105
71,0.2,0.0008241747564501472,0.021829836761845717,0.9809051498540987,0.0008739636859654166,0.02219887740504293,0.978915237960477,0.0021958251472378363,0.036813513708985494,0.9617421866999731,0.0022922861286519013,0.03754500380619821,0.9600724026487286
72,0.2,0.0008142838097101601,0.021727886075374785,0.9811343077412131,0.0008712339871502111,0.02225291527050212,0.9789810931566166,0.002180935482898668,0.03678843470045197,0.9620016089946419,0.002271025773275596,0.03744927967455693,0.9604427206899189
73,0.2,0.0008030869409436243,0.021620873579997778,0.9813937218151423,0.0008611822168060682,0.022180623619603268,0.9792235965800261,0.002165545712523194,0.036782655225152484,0.9622697446257944,0.0022432767859596413,0.03723806499339363,0.9609260593004912
74,0.2,0.0007968342961709667,0.021577265724359557,0.9815385858916201,0.000853653514328581,0.022097135473250807,0.9794052298706917,0.002152442851776143,0.03676903616931698,0.9624980354807322,0.002224929336563149,0.03716583069549335,0.9612456396368068
75,0.2,0.0007908347446116049,0.02152090301674835,0.9816775861910979,0.0008446086961915436,0.021935253614846103,0.9796234401249307,0.0021458558014407336,0.03673819875206141,0.9626128015140145,0.0022231688037561157,0.0372597253216309,0.9612763050254615
76,0.2,0.0007852107949850684,0.021464186797256785,0.9818078843766542,0.0008403304497493844,0.021872833634071605,0.97972665472026,0.002132865565777675,0.03667506879281537,0.9628391301045882,0.0022070049138898083,0.03714183179680235,0.9615578515907639
77,0.2,0.0007753126924608202,0.021337143000837496,0.9820372080521856,0.0008285412900950669,0.021720075944737023,0.9800110734323288,0.0021325693964165215,0.03667442118337103,0.962844290256861,0.002206117939063521,0.0371337558439876,0.9615733011340307
78,0.2,0.0007735598129763288,0.021316647472676004,0.9820778195497087,0.000823600589167605,0.021633586082071242,0.9801302700363032,0.0021322187199889374,0.03667853172613027,0.9628504000845548,0.00220546002380445,0.03713770933215429,0.9615847608620408
79,0.2,0.0007698351568951526,0.021266986595272604,0.9821641140511581,0.0008218557851243383,0.021629367074427214,0.9801723642086911,0.002130748201987197,0.03667760235698599,0.9628760208873932,0.002205541189354006,0.03712571802807886,0.9615833471007563
80,0.2,0.0007631808830106311,0.021180496050603567,0.9823182832509065,0.000819788039586697,0.02163265644177688,0.9802222494880449,0.0021298338150230424,0.036671545446757055,0.9628919522313814,0.002205326058853475,0.03710567419524019,0.9615870942961418
81,0.2,0.00075513242239159,0.02108797212201995,0.9825047535937834,0.0008098614114479541,0.021471583306347665,0.9804617338001752,0.002129756025463476,0.03667214642460025,0.9628933075571687,0.0022059847471768384,0.03711797243376013,0.9615756211027098
82,0.2,0.0007465861323262124,0.020981171544598894,0.9827027578723962,0.0008016520204170576,0.02137495151340795,0.9806597890044766,0.0021293870877021337,0.03667387057508919,0.9628997355516794,0.0022044417206816785,0.03709388111147869,0.9616024979135194
83,0.2,0.0007372493719377607,0.02085822346392253,0.9829190761217365,0.0007909076342821246,0.021255536978476576,0.9809190020914202,0.002129268747501612,0.03667361161423622,0.9629017973903933,0.0022043141187149716,0.03708576636628352,0.9616047205156126
84,0.2,0.000730278343246407,0.020744535241423827,0.9830805840388165,0.0007865835382796378,0.021216963148500894,0.9810233228277536,0.0021290961845086406,0.03667045837999224,0.9629048039516287,0.0022030835508042063,0.03707707145326591,0.9616261548467986
85,0.2,0.000726416828108625,0.020697737972267836,0.9831700493522284,0.0007835038835912308,0.02121986573498808,0.981097620864745,0.0021290617729807005,0.03667004712493176,0.9629054035029241,0.0022034466899106225,0.03708373453282597,0.9616198296015152
86,0.2,0.0007196769837755182,0.020604441771624824,0.9833262010864816,0.0007731096821657246,0.021081221140523052,0.9813483855900614,0.002128146808083187,0.03666592281109297,0.9629213449162325,0.0022043802126245375,0.03710899858293903,0.9616035692758195
87,0.2,0.0007160144287994883,0.020553631217928643,0.9834110568016938,0.0007670747256998225,0.02096679687213139,0.9814939815948449,0.002127994449365617,0.036669212454626655,0.9629239994588215,0.0022026366968149733,0.037096340381886896,0.9616339382582731
88,0.2,0.0007126667145857568,0.020494671100958723,0.983488618145016,0.0007617675939034673,0.020851349393692608,0.9816220185062584,0.00212795984712528,0.03666808453492235,0.9629246023328947,0.002202640524842532,0.037095889106832224,0.9616338715807581
89,0.2,0.000705267824456284,0.02040328350170891,0.9836600389476584,0.0007508351767052826,0.020757703320559207,0.9818857679261052,0.0021279309200465395,0.03666909578473154,0.9629251063287521,0.002202514352849931,0.03709503005821315,0.9616360692752145
90,0.2,0.0006981781032093411,0.02030758377047133,0.9838242967870633,0.0007464177077245489,0.020686773405217355,0.9819923413270043,0.0021267625511390675,0.036668335343314686,0.962945462794559,0.0022033364153133304,0.03710071465133806,0.9616217503912733
91,0.2,0.0006945606831334753,0.02023572262492864,0.9839081067966794,0.0007441201744828002,0.020657447605791714,0.9820477703367654,0.0021267417322023982,0.036668679704530104,0.9629458255224352,0.002203658084688168,0.03710369774121681,0.9616161474758614
92,0.2,0.000689414953753551,0.020192123180298466,0.9840273253612278,0.0007359518682039535,0.020491716385132575,0.9822448343531783,0.0021265796999809005,0.03666288522002019,0.9629486486062706,0.002205034649000099,0.03711923975965107,0.9615921701438487
93,0.2,0.000685175684946062,0.020127545658525734,0.9841255426409657,0.0007340084417728853,0.020484790184000623,0.9822917203788776,0.002126530208976127,0.03666232248544486,0.9629495108869596,0.0022052504086514527,0.03712370124881653,0.9615884119897613
94,0.2,0.0006779607430219781,0.02004151160009468,0.9842927016491416,0.0007296764762474937,0.0204475327803657,0.9823962309709457,0.002126493606200775,0.03666255377744815,0.9629501486163103,0.0022053464395242976,0.03712528040141658,0.9615867393006601
95,0.2,0.0006732525115058303,0.019979732895190686,0.984401784067099,0.0007234855613242226,0.020354190978737172,0.9825455895427724,0.002126208552946917,0.036657369379853304,0.96295511509289,0.0022049805557072364,0.03712071499773437,0.961593112353981
96,0.2,0.0006637111505521327,0.01990782966413814,0.9846228425940351,0.0007151536032372662,0.020323903546983407,0.9827466017317316,0.002125583485619477,0.03664869455616874,0.9629660056272038,0.0022046630802906647,0.037132682830416236,0.9615986422180078
97,0.2,0.0006559152764225594,0.01980510001256306,0.9848034608999169,0.0007025622322993569,0.02023049367765981,0.9830503741472684,0.002125544616769981,0.0366498224475907,0.9629666828383147,0.002204244217340871,0.03712950580273241,0.9616059380747491
98,0.2,0.0006533029576699712,0.01978329758535908,0.9848639842715969,0.0007011467353530899,0.020198421178197347,0.9830845236397003,0.0021249973693613635,0.03664646748936044,0.9629762175178924,0.002204176633473699,0.037134549697726976,0.9616071152669863
99,0.2,0.0006493430230456844,0.019720637925924975,0.9849557298117831,0.0006944535673001072,0.020142851081935517,0.9832459992913252,0.0021248726377856944,0.036648319696490655,0.9629783907133951,0.002205135863653057,0.03714533649884175,0.9615904071624045
100,0.2,0.0006433434984465407,0.019647509062375505,0.9850947294866346,0.0006868928201282722,0.01995102872821626,0.9834284056744725,0.0021248726301477767,0.036648313494804394,0.9629783908464704,0.0022051406241564205,0.0371453938546028,0.9615903242427991
101,0.2,0.00063811115009603,0.019583426112441498,0.9852159548783154,0.00068328642004174,0.019859836270160646,0.9835154116781143,0.0021246992160964245,0.036647117820765324,0.9629814122356773,0.0022056433514655374,0.037147148140846416,0.9615815676162484
102,0.2,0.0006353548844737427,0.01954064491423857,0.9852798132755886,0.0006793442198433906,0.019814654017312,0.983610519008578,0.002124529958539779,0.036648159038491286,0.9629843612063683,0.002205954624520233,0.03715019161437208,0.9615761457864694
103,0.2,0.0006304226092074069,0.019454386599918033,0.9853940864395649,0.0006728429383830979,0.01973139666507585,0.9837673653109399,0.0021233819886803344,0.03666515603443439,0.9630043622600096,0.0022049277747085397,0.03713559768395701,0.9615940317062546
104,0.2,0.0006272959205185811,0.019405659810276105,0.9854665269644642,0.000669436945332648,0.01967300347195098,0.983849536405838,0.0021232379722057786,0.03666905356462357,0.9630068714558818,0.002203978113016867,0.037138782221973116,0.9616105731445903
105,0.2,0.000623036523452923,0.01935774587762405,0.9855652105847087,0.0006691140739784986,0.019746994580692685,0.9838573258206397,0.002117520522618461,0.0365791925883075,0.9631064864544345,0.002193637270573078,0.03697884393177148,0.9617906924535229
106,0.2,0.0006206619657570302,0.01932569413819501,0.9856202254016647,0.0006642098724837537,0.019653996531378122,0.9839756418595909,0.0021168632082910954,0.036585886444442474,0.9631179388275195,0.0021920276470864153,0.036989360131401215,0.9618187292669291
107,0.2,0.0006170944010320323,0.019250821369109127,0.9857028803401672,0.0006620193006642392,0.019608567054061065,0.9840284903775404,0.0021164856256408278,0.03658630877392372,0.96312451744174,0.0021889603297669926,0.03697562457905735,0.9618721565460753
108,0.2,0.0006164649082886877,0.019244038717557747,0.9857174647101785,0.0006597704269782443,0.019547186016540083,0.9840827454539097,0.002116227882788727,0.03658709687815651,0.9631290080897899,0.002188547537959733,0.03698568941192261,0.9618793466541792
109,0.2,0.0006121426232392048,0.019165559801216578,0.9858176053474181,0.0006537662011881521,0.019441847035367166,0.9842276000674922,0.0021115433412282588,0.03651370951430981,0.9632106267544827,0.0021829168273085663,0.036868443572935866,0.9619774237418828
110,0.2,0.0006069082255688747,0.01907763635950163,0.9859388782186591,0.0006490241910098009,0.019394691562932664,0.9843420031689084,0.00209977803789453,0.036385411140842115,0.9634156133759931,0.00217651109936425,0.036710605576786404,0.962089000269309
111,0.2,0.0006053014639282762,0.01905999491757998,0.9859761043924861,0.0006448314289079852,0.019328415165690876,0.9844431554165644,0.00209380986913835,0.03634482502802442,0.9635195966491168,0.0021675122286121873,0.03664096488870318,0.9622457447889017
112,0.2,0.0006022371065465087,0.018991960991109835,0.9860471007977271,0.0006391049249059728,0.01922936275256948,0.984581309868677,0.0020857463839134113,0.0362676631297457,0.9636600865750434,0.002160571478884473,0.03659293786802348,0.9623666404558868
113,0.2,0.0005990947986898774,0.018943560137351375,0.9861199031945065,0.0006380290763083017,0.019196969374934463,0.9846072651938658,0.0020790112849967536,0.03621051590675555,0.9637774320555043,0.0021551412553082274,0.036580257459196096,0.962461225410954
114,0.2,0.000596105102803685,0.01893301334317588,0.9861891698087553,0.0006338336815017605,0.019126527218229376,0.9847084809566924,0.0020785686809031,0.03619210368678163,0.9637851435369044,0.00215460181817323,0.03655487273158072,0.962470621458181
115,0.2,0.000589776904290568,0.018849071033796173,0.9863357843481546,0.0006284362940954708,0.019108312686141528,0.9848386953247769,0.0020760703250859995,0.0361862498574507,0.9638286723354191,0.002157741546927333,0.03658712588739868,0.9624159328990526
116,0.2,0.0005842864944397252,0.01879242600100339,0.9864629886243362,0.000618906159117098,0.01899123822987358,0.9850686140633358,0.002076068412224006,0.03618644307012618,0.9638287056631716,0.0021577694992627044,0.036588372378021816,0.9624154460184761
117,0.2,0.0005808469263884373,0.018739997308131293,0.9865426780785351,0.0006164171128311307,0.018967474120908448,0.985128663410337,0.0020760678009734005,0.03618665870763588,0.9638287163129775,0.0021577910555226334,0.036588864016954534,0.9624150705462974
118,0.2,0.0005745108537355501,0.018656128032577546,0.9866894750495337,0.0006063735750686145,0.018823527160639873,0.9853709682190588,0.002074415301026518,0.03619038428035138,0.9638575077832481,0.0021517329047710775,0.03652302287425842,0.9625205928896375
119,0.2,0.000568150275183161,0.018541815896772406,0.9868368397841955,0.0005986245404917006,0.018730452127228472,0.9855579171194696,0.00207257524773491,0.03616723417061512,0.9638895669913234,0.0021503798708832097,0.036487101748032075,0.9625441603630006
120,0.2,0.000565245653517444,0.018479343186107472,0.9869041353607747,0.0005992342053631804,0.018761215117697374,0.9855432086837012,0.002072015741756862,0.036162182438754464,0.9638993152516871,0.0021502824332012,0.036486409484426975,0.962545857556246
121,0.2,0.000562757012804572,0.01844027899106201,0.9869617933041992,0.0005970662394518608,0.01867106041180583,0.9855955118240765,0.002069935378539187,0.036143426493716435,0.963935561374325,0.0021457043583868645,0.03644892437294099,0.9626255995769065
122,0.2,0.0005601883917177462,0.018390107337943832,0.987021304268774,0.000594227651565737,0.018634324922621365,0.9856639940174082,0.002069933778157818,0.03614336166501689,0.9639355892577344,0.0021456587030790585,0.03644851358904344,0.9626263948121628
123,0.2,0.0005586643746916717,0.01836057434378574,0.9870566133782862,0.0005909930282701065,0.01859183470338609,0.9857420307408683,0.002069751311723194,0.03614556219902861,0.9639387683664162,0.0021460077772162025,0.03645637501382959,0.9626203145539353
124,0.2,0.0005531237824542204,0.018315967513818848,0.9871849803024921,0.0005839102842708728,0.018502158708388425,0.9859129050852019,0.0020589507149081487,0.036032313807680676,0.9641269469274454,0.00212156926061237,0.03624535298346888,0.9630459905804242
125,0.2,0.0005500225129505761,0.01825897006774739,0.9872568319043165,0.0005803256821845307,0.01847599687284297,0.9859993852024088,0.002058689562005023,0.0360323473434023,0.9641314969887392,0.0021212436976359617,0.03623754394058778,0.9630516613155353
126,0.2,0.000548319206706151,0.01823673239128454,0.9872962948667954,0.0005784291774690435,0.018438118504071004,0.9860451392208824,0.002057516564105106,0.03600923176330797,0.9641519341053798,0.0021196798938531826,0.036216630246933994,0.9630789000301944
127,0.2,0.0005460730198196286,0.018200775947809115,0.9873483355313051,0.000576706973868527,0.01842229769561277,0.9860866881475525,0.0020575068325598073,0.03600868517360024,0.9641521036578797,0.0021196974794477083,0.03621908528534514,0.9630785937200315
128,0.2,0.0005417676938433371,0.018146233530396485,0.9874480832531362,0.000573960189905052,0.018473356133558206,0.9861529555304814,0.0020568111990482123,0.036005661795567245,0.9641642236652699,0.002117093958132163,0.03620383393182881,0.963123942487571
129,0.2,0.0005388484073893671,0.0180869806540688,0.9875157185901023,0.0005751436757049123,0.01852031081649647,0.9861244034099895,0.002043664557566499,0.035869202512482906,0.9643932773109859,0.0021128177559231257,0.03616401401307699,0.9631984264177668
130,0.2,0.0005338251955816003,0.018014594013258185,0.9876320986126276,0.000571954680151857,0.018521772639115468,0.9862013393438974,0.0020434466600045826,0.03587343014768774,0.9643970737354202,0.002111830505568441,0.03616711917961872,0.9632156225845777
131,0.2,0.000531085490742344,0.017978776511498255,0.9876955733222571,0.0005696369510456789,0.0184932652721796,0.9862572555878565,0.002043418947618299,0.03587336082934712,0.9643975565677175,0.0021118526666503734,0.036171918702994764,0.9632152365774623
132,0.2,0.0005241604425709779,0.017868499237503003,0.9878560159420419,0.0005628589119194142,0.018401352529199545,0.9864207787918143,0.0020392622361898563,0.03584395778722829,0.964469978859616,0.0021041898309246514,0.03613549100638517,0.9633487097139968
133,0.2,0.0005218737239765171,0.01782516196619493,0.9879089956633271,0.0005604021672431821,0.018351510650378,0.9864800488481359,0.002032863996287072,0.035784316383398095,0.9645814552528787,0.002096647292619833,0.03607722815481734,0.9634800874807935
134,0.2,0.0005171722734611543,0.017736747426695367,0.9880179209760191,0.000558609825079058,0.018365064850802613,0.9865232898988007,0.002032653340479482,0.03578793161458858,0.9645851255043865,0.0020962729800002777,0.03607703873043399,0.9634866073490465
135,0.2,0.0005137057962099203,0.0177006384464544,0.9880982338746228,0.0005561289276413337,0.018346634463420098,0.9865831426512192,0.0020227528847312753,0.035680315274096285,0.9647576209273834,0.002080128007450081,0.03599068600052962,0.9637678244079355
136,0.2,0.0005111460273381136,0.017644993315626196,0.9881575397471126,0.0005525110636463754,0.01827466092308625,0.9866704252267426,0.0020225734913831093,0.0356714333356708,0.9647607464937473,0.002080691158889321,0.03599968513734783,0.9637580152991891
137,0.2,0.0005076924558120899,0.017581202028797916,0.9882375536400904,0.0005506584752357222,0.01824352653689728,0.9867151197448595,0.0020164257210053506,0.035615316655,0.9648678589619781,0.002069792370387362,0.03593671240893964,0.9639478530482746
138,0.2,0.0005061589077753428,0.017555249719698667,0.9882730835683295,0.000548866675312408,0.018179591152110458,0.9867583477137238,0.0020158640844347834,0.035607459967091554,0.9648776443436085,0.0020676302413535695,0.035915156300705256,0.9639855135376889
139,0.2,0.0005047246694140276,0.017529108507580254,0.9883063126454985,0.0005459852131400384,0.01814229158518047,0.9868278642682512,0.0020157918305093187,0.035605767989356184,0.9648789032221644,0.0020675941643851464,0.03592087478813901,0.9639861419351
140,0.2,0.000501362526984826,0.017462896041501634,0.9883842082681833,0.0005448967630949318,0.018123930814773884,0.9868541236089555,0.0020156588146372045,0.03560209342376112,0.9648812207547821,0.002067950114792161,0.03592660581853111,0.9639799419043313
141,0.2,0.0005004523417188552,0.017448051498272485,0.988405295848363,0.0005437896635829086,0.01811653757655955,0.9868808328763312,0.0020152604215254656,0.035595162642032406,0.9648881619492156,0.0020685903726646287,0.035930783338082584,0.9639687897369761
142,0.2,0.0004986357114823018,0.017425603476508615,0.9884473843518825,0.0005401273903288222,0.018072336471606106,0.9869691868449527,0.0020151423577336744,0.03559068626729064,0.9648902189720662,0.0020684014888231878,0.03592759059641013,0.9639720797616693
143,0.2,0.0004966884578312227,0.017376817422336637,0.988492499197214,0.0005396698302781177,0.01803930045823076,0.9869802256843723,0.0020151410524944327,0.035590555649172205,0.9648902417132208,0.0020684138223049653,0.0359285593465391,0.9639718649340837
144,0.2,0.0004946368554964749,0.017342565280140377,0.988540031639617,0.0005376127691902994,0.018003098295799505,0.9870298531966292,0.002015129000939257,0.03558941803135148,0.9648904516872019,0.002068345494668682,0.035927603367926754,0.9639730550814721
145,0.2,0.0004901872845126761,0.01730996622851235,0.9886431212944314,0.0005310233333389501,0.01790176160858443,0.9871888262628236,0.0020150436469766526,0.03558643311823367,0.9648919388074172,0.002068396032449745,0.03592895594832776,0.9639721748021091
146,0.2,0.00048730009447471757,0.0172472398965147,0.9887100130072461,0.0005268846749572326,0.017870403526310977,0.9872886732342054,0.0020150425814145167,0.03558645344128737,0.9648919573726829,0.002068448466038634,0.03592927838375725,0.9639712615011041
147,0.2,0.0004856228180638302,0.017228475702464243,0.9887488728988753,0.0005262421142456845,0.017873578890065397,0.9873041752967241,0.0020150177345894874,0.03558725989887735,0.9648923902783695,0.0020686156392260135,0.035929454453948684,0.9639683496378642
148,0.2,0.00048362704526083147,0.017184936015677547,0.9887951118576644,0.0005223617428892361,0.017815648032518637,0.9873977909789196,0.002015001920218784,0.03558727111534964,0.9648926658118028,0.002068820917077619,0.035933443326822356,0.9639647740583143
149,0.2,0.0004804157639428676,0.01714200381449663,0.9888695122625093,0.0005188932450842657,0.017764643603848745,0.9874814700287781,0.0020149999702354943,0.03558729117000123,0.9648926997863189,0.002068887789390997,0.03593400010407332,0.9639636092600943
150,0.2,0.0004776158533316029,0.017103077113396634,0.9889343818464484,0.0005181859041900049,0.01775919674673409,0.9874985349419727,0.002014552924813545,0.035585355619104045,0.9649004886488842,0.002068836016591976,0.03591661329439434,0.9639645110513005
151,0.2,0.00047604692050523225,0.017079424397308578,0.9889707315853528,0.0005155918575832279,0.0176976877733896,0.9875611174683427,0.0020145347274597583,0.03558452697104416,0.9649008057009796,0.002068758053457563,0.03591552498788872,0.963965869032139
152,0.2,0.00047537739160827296,0.017071154049720302,0.9889862435309149,0.0005138415974025134,0.017652397813895666,0.9876033432724697,0.0020144456409865587,0.03558437336378443,0.9649023578526449,0.002067797104490194,0.03591764073535017,0.9639826070749883
153,0.2,0.00047187027390691434,0.017025692524864112,0.9890674980056818,0.0005107568156857312,0.01762280909106449,0.9876777650012974,0.0020143979524354302,0.03558527790434119,0.9649031887292235,0.0020673540562681776,0.03592194194694834,0.9639903241966838
154,0.2,0.0004688815078304766,0.016975924240828312,0.9891367430776815,0.000505585090807383,0.01753994049158613,0.9878025351606815,0.0020143888722465235,0.035585122387009956,0.9649033469331554,0.002067436571704982,0.03592381663966141,0.9639888869227351
155,0.2,0.00046805758534903093,0.016950673484118793,0.9891558320830071,0.000503576061200078,0.017491121884862897,0.987851003892141,0.0020143696134225317,0.03558738009038014,0.9649036824792228,0.0020675876134211074,0.03592482021373846,0.9639862560413851
156,0.2,0.00046591958932107124,0.016910516518498935,0.9892053661332154,0.0005011094539927157,0.01747727827157428,0.987910511886406,0.0020142790726925945,0.035583907863407614,0.9649052599683713,0.0020670565429779303,0.035919762100023164,0.9639955063555388
157,0.2,0.00046483006300725995,0.0168855945438634,0.9892306087671706,0.0004980154330260091,0.017440392723309234,0.9879851565162412,0.0020134819579587133,0.03557148978785947,0.9649191480808679,0.0020680015146581176,0.03593041300977643,0.9639790466089639
158,0.2,0.0004627851123230866,0.016852595866835657,0.989277987101152,0.0004945010832565961,0.017377185808230746,0.9880699417651041,0.0020131848475718676,0.03556848458764428,0.9649243246286106,0.0020671204011699575,0.035909100079237984,0.9639943940580176
159,0.2,0.0004604214629316843,0.016811204559957292,0.9893327491896206,0.0004923553598455984,0.017341373662167568,0.9881217082952816,0.002013091155982667,0.035569350733005205,0.964925957015111,0.0020671597643387688,0.035909842900993486,0.9639937084207688
160,0.2,0.0004583716084273132,0.01677927402898338,0.989380241137506,0.0004903603183788062,0.01730810259237873,0.9881698395566392,0.002013069223480743,0.03556929197455413,0.9649263391446101,0.0020678963456152045,0.0359195812687656,0.9639808784689341
161,0.2,0.00045478409577680696,0.01673543708835107,0.9894633582384871,0.0004852234931361352,0.017211368319727513,0.9882937677468141,0.002012441735146088,0.035565020419302984,0.9649372718600795,0.00206826548035455,0.03592763180075763,0.963974448790258
162,0.2,0.00045111695657957303,0.01667082818566397,0.9895483201629908,0.0004807310772611621,0.01718526035276613,0.9884021492748198,0.0020122186207656334,0.03556418612125828,0.9649411591770285,0.0020694941182096277,0.03594148159977592,0.9639530480772515
163,0.2,0.0004493520171534948,0.01663628916787931,0.9895892110706458,0.0004805857788067257,0.017184103501179267,0.9884056546645582,0.002012203645727563,0.03556291728238296,0.9649414200867878,0.002069625514855535,0.03594118511902542,0.9639507593785128
164,0.2,0.0004472305053356685,0.01659247769040597,0.9896383632072856,0.00047953440761764433,0.017205264566532992,0.9884310194613947,0.0020117381206435745,0.0355529294916526,0.9649495309200989,0.0020730704510009803,0.03597291953194451,0.9638907546428052
165,0.2,0.00044405655873721163,0.016522259464687987,0.9897118986246158,0.00047544494624770383,0.01712690167713733,0.9885296795330197,0.0020116568409096753,0.03554821212990841,0.9649509470551171,0.0020732451912946464,0.03597432262419116,0.9638877109738673
166,0.2,0.00044241292442002457,0.016497716465348453,0.98974997908114,0.00047350865617695346,0.017095539243188178,0.9885763933908571,0.002011432333424693,0.035543856300292435,0.9649548586440957,0.0020730132974656895,0.035973132288171186,0.9638917501569846
167,0.2,0.00043984165051481287,0.01646475375095119,0.9898095515074001,0.00047047726023972773,0.017057726875571548,0.9886495271640452,0.0020114300495077024,0.035543190848396855,0.9649548984367312,0.0020729840942528372,0.03597307321976086,0.9638922588256492
168,0.2,0.0004398416275420662,0.01646472351780316,0.989809552039643,0.00047047959540194654,0.017057744618642935,0.9886494708272197,0.002011425811296271,0.03554271372397754,0.9649549722789958,0.002073318251723591,0.0359768733956027,0.9638864383895451
169,0.2,0.00043740138419275245,0.01644538978551362,0.9898660886912574,0.0004705122348108063,0.017089963930754397,0.9886486833869862,0.0020114258112313653,0.03554271225331806,0.9649549722801267,0.0020733179669211095,0.035976875183906395,0.963886443350304
170,0.2,0.0004348899880362401,0.01641586394048243,0.9899242738429989,0.00047073591005186927,0.017032067465254753,0.9886432871224643,0.002011356279836541,0.035540124821358134,0.9649561837240912,0.002072731838307745,0.03596495033395673,0.9638966526810582
171,0.2,0.0004336240968905298,0.01639188049875246,0.9899536025764248,0.0004689521401014579,0.017006604977666692,0.9886863213646664,0.0020113251898815714,0.03554104661296848,0.9649567254036936,0.0020723428979327147,0.03596452448177849,0.963903427339114
172,0.2,0.0004302652165755824,0.01636430529584468,0.9900314226209845,0.0004613969526418462,0.01689436045428787,0.9888685936172874,0.0020110565113743606,0.0355386189865529,0.9649614065834221,0.0020729296759396296,0.03595608705848832,0.963893206697065
173,0.2,0.00042852016917822156,0.016319388380665673,0.9900718526612028,0.0004612663625829727,0.016905397832160864,0.9888717441604511,0.0020109013009942593,0.035535355542127896,0.9649641108104648,0.002072682778146504,0.035947036507594315,0.9638975072228797
174,0.2,0.00042745995264301475,0.016304562175163656,0.9900964162330709,0.00045922162579983404,0.016872601106060706,0.9889210743433846,0.0020108175505581284,0.03553661145388012,0.9649655699924736,0.002072672077268459,0.03595072662682162,0.9638976936133763
175,0.2,0.00042502995160268483,0.016244351009847786,0.9901527155862802,0.00045589899676427685,0.0167901504516681,0.9890012342444027,0.0020108095311627246,0.03553735069493541,0.9649657097142236,0.0020728302500795516,0.03595292897619182,0.9638949385208797
176,0.2,0.0004231008674825902,0.016209009807961434,0.9901974094717744,0.00045446571027919893,0.016792999567231563,0.9890358129173585,0.0020108043249331196,0.03553781206288685,0.9649658004222476,0.0020726619278517173,0.03595247015660029,0.9638978703983858
177,0.2,0.00042126833444906873,0.016167540627358472,0.9902398664184214,0.00045152385373049624,0.016736754611660354,0.9891067865130352,0.002010639221105074,0.03553972850583804,0.9649686770226165,0.002074003295071478,0.03596199898835034,0.9638745061378856
178,0.2,0.0004182618727768248,0.01610911128187969,0.9903095214699158,0.00045037394790066124,0.01672094733858267,0.9891345285018378,0.002010626478783001,0.03553856012145841,0.9649688990318139,0.0020739491726685104,0.035959003254078956,0.9638754488550649
179,0.2,0.0004162170657345743,0.016078164747877304,0.9903568964759367,0.00044766959071144735,0.01663811293367442,0.9891997723199966,0.002010417772089716,0.03554110887814103,0.964972535323946,0.002074196786381476,0.035956464632983506,0.9638711358591844
180,0.2,0.00041541439979628594,0.016052924009186797,0.9903754930001434,0.00044705092455891787,0.016630156107458747,0.9892146979156677,0.0020101853577179584,0.03553707656995584,0.9649765846744391,0.0020744736151668054,0.03595951212955291,0.9638663139880673
181,0.2,0.0004129743835440703,0.016007983151892852,0.9904320243902702,0.00044423136309032496,0.016565962766844727,0.9892827210882271,0.0020100302995082176,0.0355326793428931,0.964979286250221,0.0020740104489412273,0.035957481744224584,0.9638743815300422
182,0.2,0.00040934800704810437,0.015927977691524882,0.9905160419062414,0.0004437784292834674,0.016528994974591357,0.9892936483174594,0.002009982493480135,0.035533490268572686,0.964980119173598,0.0020739695537991707,0.03595540940227288,0.9638750938515737
183,0.2,0.0004073090633840355,0.01588723078934411,0.9905632810668886,0.0004424738009605384,0.016479965596695338,0.9893251230551181,0.002009570201272406,0.0355292447582324,0.9649873025316756,0.0020735753183212997,0.03595024395159111,0.9638819607410188
184,0.2,0.0004054223544389151,0.01585068920884666,0.9906069931853368,0.00044068983574758265,0.016496586511999454,0.9893681620081158,0.002009561768650336,0.0355296502110799,0.9649874494530647,0.002073605922196454,0.03594796803387591,0.9638814276752775
185,0.2,0.0004028459055733745,0.01579974022362233,0.9906666855073972,0.0004415634436133556,0.016529942602565885,0.9893470858303964,0.0020095396781774234,0.03552964006716516,0.9649878343348889,0.0020732209266230497,0.0359440084493556,0.9638881336218191
186,0.2,0.00040188356177553203,0.01578996694527043,0.9906889815198204,0.0004408324216833408,0.01650496472100801,0.9893647220590951,0.0020082292347891467,0.03550950373982159,0.9650106661612536,0.002077059379587921,0.035973074505547174,0.9638212745144339
187,0.2,0.0003995136461024991,0.01573865313614286,0.9907438887883103,0.00043915322906421433,0.016452813188099515,0.9894052333267386,0.0020072376031554,0.0355019983897658,0.9650279433374231,0.002078231380562639,0.03597469422461683,0.9638008603163856
188,0.2,0.0003982774676875974,0.015718902687328704,0.9907725291238719,0.00043789686232528074,0.016438684849329595,0.9894355437322511,0.0020066103570343424,0.035496410374771505,0.9650388718328102,0.0020797335562477465,0.03600029580177984,0.9637746950549219
189,0.2,0.0003960542521029281,0.015666042246379453,0.9908240375789648,0.0004354230675399877,0.016410046984509742,0.9894952251300255,0.002006321028193846,0.03549359101308237,0.965043912802842,0.0020803436469407203,0.03600804318799023,0.9637640683468367
190,0.2,0.000394356730182351,0.015648827555445725,0.9908633665276363,0.0004329900950188346,0.016332788455698393,0.989553921672549,0.0020062299521335122,0.035491746931981746,0.9650454996190403,0.0020803636463823296,0.03601331266569499,0.9637637199916982
191,0.2,0.00039348578231176155,0.0156186309886273,0.9908835450382539,0.0004328081660276773,0.01632927364457312,0.9895583107902528,0.0020042210770501697,0.03549454129626533,0.9650805002054842,0.002076786024973736,0.035984564154071065,0.963826035871593
192,0.2,0.0003903271473313676,0.015558726582821151,0.9909567257091544,0.0004310015529302784,0.01630875282284255,0.9896018961335203,0.002002918256039651,0.03547366688432858,0.9651031992273287,0.0020785356739862855,0.03600429129078569,0.9637955600595179
193,0.2,0.00038813101801554663,0.015508475489795998,0.9910076066174307,0.000429202702521088,0.016263101176662638,0.9896452941984875,0.0020025930944245836,0.03547041300751388,0.9651088645110044,0.002078479795853895,0.036009115305178974,0.9637965333584193
194,0.2,0.0003864255400753073,0.015472156414474723,0.9910471198947316,0.00042660648555657124,0.016226582710577614,0.9897079290857018,0.0020024461305312704,0.035469314163796506,0.9651114250596889,0.002079978596020236,0.03602449052571092,0.9637704268925625
195,0.2,0.0003851747555193806,0.015435046586672965,0.9910760986319148,0.0004238406223352615,0.016160189261554447,0.9897746567641988,0.002002336482403602,0.03546815663288424,0.9651133354566085,0.0020810503243965995,0.036038681999994646,0.9637517592670221
196,0.2,0.00038355733603232076,0.015399413860877228,0.9911135717315054,0.00042262422354623694,0.01615213627092598,0.9898040029251705,0.0020023364626401774,0.035468166287665956,0.9651133358009462,0.0020810511831836375,0.03603873984547853,0.9637517443084606
197,0.2,0.00038282556293212127,0.015377437185845623,0.9911305257786656,0.000421693994386626,0.016128147095208878,0.9898264451167484,0.0020021434690832155,0.03546468885230626,0.9651166983234493,0.00208085403233806,0.036036586968052446,0.9637551783298426
198,0.2,0.00038206179902630454,0.015367178904068307,0.9911482210031484,0.00042181128397574024,0.016111702718409168,0.9898236154533243,0.002002130286288076,0.035464200211649345,0.9651169280069993,0.0020806370007628665,0.03603063965281391,0.9637589586386088
199,0.2,0.0003789789566646073,0.015292637510667192,0.9912196456766892,0.00041697730898750075,0.016003665131627716,0.9899402372466194,0.0020020670604990287,0.03546338659560065,0.9651180295885329,0.0020812538899677943,0.03603730530840907,0.9637482135123888
200,0.2,0.0003781172071161859,0.015270066911672923,0.9912396110764562,0.0004165438468082749,0.01597271751277445,0.989950694714188,0.002001990061548655,0.035461816468978814,0.9651193711395537,0.002081161607456408,0.0360407355833059,0.9637498209116184
201,0.2,0.0003773413691603486,0.015265646002236186,0.9912575860379413,0.0004152370144031511,0.015968306089326326,0.9899822226263084,0.0020019515610938355,0.0354604136234871,0.9651200419321322,0.002080573417561553,0.03603561957402372,0.963760066146275
202,0.2,0.0003771415475201362,0.015258844166703108,0.9912622155952602,0.00041443323694880554,0.015943068594282316,0.9900016141143413,0.0020016029159061212,0.03546082451921257,0.9651261163695783,0.002081125378454767,0.03604509901724563,0.9637504519571811
203,0.2,0.0003761048976911214,0.015232835360501816,0.9912862331631169,0.0004127249391130867,0.015927080992158695,0.9900428275582603,0.0020013750107551577,0.03545462009241882,0.9651300871560167,0.002082385018444372,0.0360551842200384,0.9637285112414546
204,0.2,0.0003739116076092643,0.015208761846651627,0.9913370482907483,0.000407795165079415,0.015832596865020934,0.9901617605460695,0.0020013710128468547,0.035454907537095105,0.9651301568114852,0.002082503006134552,0.03605662016828893,0.9637264561031684
205,0.2,0.0003719458822336393,0.015165155787306627,0.991382591097273,0.0004062859869302799,0.01578481481242821,0.9901981701391233,0.0020013318840881662,0.035456180018661576,0.9651308385509882,0.002082645501700223,0.036061241772948,0.9637239740807458
206,0.2,0.00037088819989317953,0.015152349925644857,0.9914070959557815,0.0004051991716435879,0.015762120767014148,0.9902243900405548,0.002001235498847367,0.03545385754879573,0.9651325178689212,0.0020831440885137912,0.036068009762492116,0.9637152895743537
207,0.2,0.00036959432146506973,0.015120298262181663,0.9914370731111097,0.00040557585732954246,0.015801321189047604,0.9902153023311001,0.002001151897789635,0.03545292458248678,0.9651339744483134,0.0020823313083635406,0.03605765000715467,0.9637294467767067
208,0.2,0.00036754974031390333,0.015083728419572826,0.9914844428835847,0.00040237140029665726,0.0157107389186593,0.9902926112800751,0.002000991659673083,0.03545224959221009,0.9651367662734978,0.0020836477223440788,0.03606597293256363,0.9637065171577968
209,0.2,0.00036607794882189955,0.015053407834632314,0.9915185420085165,0.0004005313892674637,0.015672287696660625,0.9903370023632787,0.002000632060943993,0.03544931842225837,0.9651430315542546,0.0020838257929532956,0.036069183972884014,0.9637034154806126
210,0.2,0.0003644231777779509,0.015004133292494115,0.9915568804857177,0.0004014509594559814,0.01570315081989852,0.9903148173241119,0.0020004978960796813,0.03544903439734574,0.9651453691057381,0.0020818949953231177,0.036048231658874275,0.9637370465833711
211,0.2,0.00036265542268552143,0.014980382969456968,0.9915978366279926,0.0003993666373337951,0.015629940547740903,0.9903651025209292,0.001999985243335691,0.03544353799686099,0.9651543010432341,0.0020836564651690024,0.03607281725944889,0.9637063648731458
212,0.2,0.00036155052153654467,0.014957503020377438,0.9916234354730199,0.000398713504028626,0.01562536872377828,0.9903808596519642,0.001999840613877765,0.03544350991730445,0.9651568209191022,0.0020828007003534485,0.03606284016362585,0.9637212707928543
213,0.2,0.0003598970099796635,0.01492157048773111,0.9916617447698602,0.000398018459990275,0.015574757022573176,0.9903976278980492,0.001999797943984107,0.03544270336374879,0.965157564355722,0.002082127569472215,0.03605495075379583,0.9637329955502721
214,0.2,0.00035904118056550845,0.014898753040255732,0.9916815730093032,0.00039677717647839604,0.015547888575676272,0.9904275744140107,0.001999791399100594,0.03544224999723927,0.9651576783870837,0.0020821791780390943,0.03605764729309685,0.9637320966197013
215,0.2,0.00035700432399871844,0.014852414204955346,0.9917287638151453,0.0003948704840320677,0.015529330844833105,0.9904735742160151,0.001999378282835425,0.03544172890797757,0.9651648761026959,0.0020840696293135132,0.036073185929447346,0.963699168279581
216,0.2,0.0003560566907373938,0.014833128777078482,0.9917507190072652,0.0003937706551544253,0.015507809116975167,0.9905001080761076,0.00199922758556819,0.03543943911775657,0.9651675016978722,0.002083542848510506,0.03606599102536197,0.9637083438757389
217,0.2,0.0003535315409791571,0.014798031486569553,0.9918092228086157,0.00039102466358183327,0.015463393263383082,0.9905663563422545,0.0019992086384044367,0.035440655854619425,0.9651678318138901,0.0020834327757480297,0.03606404161887966,0.9637102611498891
218,0.2,0.0003522292838248916,0.014773325137685697,0.9918393940860268,0.0003917625574143223,0.015483521595864016,0.990548554325857,0.0019984272528135068,0.03542782491840133,0.9651814458778745,0.002084854050621721,0.03606875502432209,0.9636855050384365
219,0.2,0.0003512465067441115,0.01476197186073646,0.9918621635059072,0.00038899837905991366,0.015449818480572865,0.9906152413561917,0.0019983767228694865,0.0354276171245138,0.965182326259979,0.002084510867801364,0.036067526995777574,0.9636914826802753
220,0.2,0.00034985713870617103,0.014729872861431256,0.9918943530073137,0.00038723935585421496,0.015419056374879088,0.9906576785721879,0.001998249393110566,0.0354278166077796,0.9651845447235714,0.0020845721361433967,0.03606862778601902,0.9636904154933912
221,0.2,0.00034739630213596363,0.014695224313916778,0.9919513667718993,0.00038561554880299904,0.015349297476759755,0.9906968536384095,0.001998207628249071,0.03542668886461996,0.9651852723918357,0.0020854564329531623,0.036084124941378845,0.9636750125964675
222,0.2,0.00034554122628795354,0.014667818367400751,0.991994346000576,0.0003827032555400832,0.01530705510325066,0.9907671140066879,0.001997639493338282,0.03542486127709065,0.965195170993905,0.002085541268589428,0.03608952725428229,0.9636735349087201
223,0.2,0.00034432976940833136,0.014651479924734482,0.9920224135765282,0.0003803910682609044,0.01528342932274824,0.9908228965516097,0.001997627080340979,0.03542401021554404,0.9651953872652843,0.0020854793354122907,0.03609102603934572,0.9636746136758637
224,0.2,0.00034249774480024636,0.014602280175350275,0.992064858743747,0.00037895270367928156,0.015260170806483299,0.9908575977358999,0.001997614548538568,0.03542402582386811,0.9651956056066023,0.002085501840306084,0.03608946598224296,0.9636742216801497
225,0.2,0.00034160680572321286,0.014581578954525653,0.9920855004195954,0.0003776401333550638,0.015222454386605284,0.9908892640778666,0.0019976048785502075,0.035423602863956155,0.9651957740865971,0.0020850790275021196,0.036084306753548526,0.9636815863364117
226,0.2,0.00034086045408871803,0.014566312150729965,0.9921027922287722,0.0003755855193058035,0.01518464197841228,0.9909388325542317,0.0019974957956472765,0.03542019298085391,0.9651976746356185,0.0020859819043751735,0.03610353045344624,0.9636658598074263
227,0.2,0.0003406417215482045,0.014568232875100154,0.9921078599223049,0.0003756130191561815,0.015193464136256418,0.9909381691081289,0.0019973110512868575,0.03541399178862161,0.9652008934325513,0.0020865903991017323,0.036112005723476184,0.9636552608982724
228,0.2,0.0003399465736079702,0.014555035973974945,0.992123965421344,0.0003736933821497798,0.015154925337859811,0.9909844812033936,0.0019971485667847943,0.03541360264732712,0.9652037243964612,0.0020866724213100918,0.0361119865293286,0.9636538322154965
229,0.2,0.0003391866563221975,0.014544738798184785,0.9921415715256096,0.00037353851236279734,0.015157853976296078,0.9909882175057801,0.001996932776712669,0.03540859076851987,0.9652074841021471,0.0020864611990485,0.03611046151440742,0.9636575113362253
230,0.2,0.00033837474117909337,0.014528110090059053,0.9921603823395387,0.00037201256779148805,0.015137202014482928,0.9910250315962146,0.0019969306852573435,0.035408991824242994,0.9652075205415273,0.0020864173222904076,0.036111463780031536,0.9636582755922701
231,0.2,0.0003381686546101875,0.014519681429881309,0.9921651570455335,0.00037128819653606796,0.015116079367624555,0.9910425073744352,0.001996801631841307,0.035412430781748265,0.9652097690363597,0.0020874488998946293,0.036124929810163756,0.9636403073226448
232,0.2,0.00033703704326414817,0.014492876049133803,0.9921913747243776,0.00036956878152487197,0.015073900542053195,0.9910839890251495,0.0019962943500438897,0.03541110461156917,0.9652186073959715,0.0020865446167885188,0.03611257258994936,0.9636560583457396
233,0.2,0.0003351091329956544,0.0144441893350708,0.9922360414135518,0.0003677053452505687,0.015039810150543526,0.9911289452527943,0.0019962442567366843,0.03540928202380549,0.9652194801705625,0.0020865797357702484,0.036109626029828853,0.9636554466347738
234,0.2,0.00033373109175369967,0.014426150404940634,0.9922679684906724,0.0003659597606067714,0.014980184608031782,0.9911710582575167,0.0019962127331072006,0.03540810357303298,0.9652200294060664,0.002086270900777491,0.03610415882217628,0.9636608259977969
235,0.2,0.0003329086770730275,0.014419299077754397,0.9922870225625938,0.0003650765446758764,0.014960316872709474,0.991192366234074,0.0019962124763623413,0.03540811887421705,0.9652200338793265,0.002086308799874571,0.036104529075040595,0.9636601658621056
236,0.2,0.00033234741932352207,0.014412729392575705,0.9923000260336856,0.00036349514853550565,0.01492094571617515,0.9912305181182374,0.00199612190518027,0.03540712338647732,0.965221611899042,0.0020847257391763884,0.03608971367186557,0.9636877399984011
237,0.2,0.00033169304736575345,0.014405370312995115,0.9923151868164873,0.00036344353991414597,0.014928203866427544,0.9912317631991463,0.0019959394856663808,0.03540540973538392,0.9652247901902249,0.0020855089529807614,0.0360950257014298,0.9636740977898521
238,0.2,0.00033063066313056136,0.014378464382296266,0.9923398006106003,0.0003630718022069592,0.01494024267015206,0.991240731536416,0.0019959151842062492,0.03540566106471523,0.9652252135940308,0.0020856026682072953,0.036091910684811726,0.9636724654352415
239,0.2,0.00032937122245558847,0.014347894249514477,0.9923689798966292,0.00036202509216499697,0.014913380088602886,0.9912659838810083,0.0019956980284153917,0.03540279167990987,0.9652289970946042,0.0020848311287050697,0.036090044229171836,0.9636859042979561
240,0.2,0.0003282408399007406,0.014326294590782752,0.9923951691062883,0.00036096219467986494,0.014900655460188341,0.9912916267548557,0.0019955568923948333,0.03540108544992393,0.9652314561043898,0.002085424127191663,0.03609386810624849,0.9636755753060792
241,0.2,0.0003271665188850544,0.014308031682338605,0.9924200594570817,0.0003610469170106645,0.01490158587123605,0.9912895827910011,0.001995327975497597,0.03539787722739716,0.9652354445184612,0.002084166231766802,0.036079940891611366,0.9636974856345526
242,0.2,0.00032516885104503677,0.01427357349275023,0.9924663423209378,0.0003604520756124623,0.014865859112406732,0.9913039336038938,0.0019951269095764266,0.03539784221832713,0.9652389476855886,0.0020833439434388553,0.03606937789534022,0.9637118084526574
243,0.2,0.000324033234007804,0.014250358860943953,0.9924926528054308,0.00035814410641748476,0.014820948091873539,0.991359614385661,0.0019951022248411382,0.0353980648122911,0.9652393777671892,0.0020834645273626585,0.03607335212099854,0.9637097080925424
244,0.2,0.00032402481139643497,0.014249656798920209,0.992492847944266,0.00035814016951691706,0.014821760401203728,0.9913597093651355,0.00199507615651312,0.03539640666814162,0.9652398319550956,0.002083600071933914,0.036075022200040774,0.9637073471442312
245,0.2,0.00032364440541401935,0.014242093067852903,0.9925016613605614,0.0003579267764972987,0.014812401548639956,0.9913648575664988,0.001995031197786973,0.035397487831298216,0.9652406152699935,0.002083723870961859,0.03607621743243629,0.9637051907826504
246,0.2,0.000322941272486115,0.01422425649078935,0.9925179518593736,0.00035591485098625725,0.014769299114018227,0.9914133961629219,0.0019949294685929677,0.03539856101106564,0.9652423876955057,0.002084340730026092,0.036078473945654416,0.9636944461814283
247,0.2,0.00032195963879804514,0.014204001694090017,0.9925406947886191,0.00035470188617584426,0.014730822169382615,0.9914426594776347,0.001994628026725596,0.03539604350967593,0.9652476397105386,0.00208448225821507,0.036071799054965055,0.9636919810090082
248,0.2,0.00032123215391587133,0.01419089963502248,0.9925575494844221,0.00035350981428512555,0.014706955312115057,0.9914714187413814,0.001994624849278732,0.03539605370092499,0.9652476950711255,0.0020843802429796553,0.03607182936390497,0.9636937579351923
249,0.2,0.0003205279121728381,0.01418036489951647,0.9925738656727602,0.0003525247648990271,0.014705386892824964,0.9914951834952683,0.001993986157692621,0.03539444536014886,0.9652588229805988,0.0020857085913076187,0.03608786970065228,0.963670620440916
250,0.2,0.0003201886186049473,0.014173184639505655,0.9925817265782098,0.00035183653415551844,0.01469078139166579,0.9915117873675896,0.001993970175528245,0.035393868151301876,0.9652591014374976,0.0020856918273531953,0.03608481709620477,0.9636709124395517
251,0.2,0.00031827634721606806,0.014133598652282942,0.9926260309388119,0.0003514490115400157,0.014688385083729915,0.9915211365227822,0.001993878097536405,0.03539497079884684,0.9652607057103266,0.0020860598876464567,0.03608650825835251,0.9636645014758388
252,0.2,0.0003172553012990104,0.014121997514122558,0.9926496869882427,0.0003494573510929556,0.014670845010695722,0.9915691862155374,0.00199326338743324,0.035377337502912644,0.9652714157909494,0.0020862937538667073,0.03609030107004241,0.9636604279371302
253,0.2,0.0003171663418567862,0.014120280968485258,0.9926517480404712,0.0003489267910136088,0.014654024507679053,0.9915819862130663,0.0019931262061979806,0.03537574698050911,0.9652738058965976,0.002086207801593981,0.0360881706216263,0.9636619250747231
254,0.2,0.0003157555445876201,0.014090865995684047,0.9926844340239112,0.0003470737148345451,0.01461637662749809,0.9916266924988125,0.0019929735410898416,0.03537044687044947,0.9652764657774228,0.0020869504566273602,0.03610359951880913,0.9636489893287126
255,0.2,0.0003146959320040984,0.014073093215267224,0.992708983603156,0.0003468020937859571,0.014626663313897554,0.991633245477233,0.0019925203682196863,0.035367354891325906,0.9652843613983837,0.0020859620866796554,0.03607962753192979,0.9636662049968672
256,0.2,0.0003134749121858644,0.014046454517129884,0.992737272737556,0.00034507324238885697,0.014609228116657024,0.9916749547849478,0.001992445496540962,0.03536453090816869,0.9652856658859972,0.0020850617531085725,0.036074517595476877,0.9636818872260002
257,0.2,0.0003131567538904412,0.014035778450839406,0.9927446439715404,0.00034452357783803486,0.014612057514915067,0.9916882156863351,0.0019924378685349134,0.035365242264315616,0.965285798788579,0.0020849807212115325,0.03607532918868108,0.9636832986592926
258,0.2,0.00031270845749757224,0.01403113928466959,0.9927550303032932,0.00034433285275150844,0.01461484476749985,0.991692817013746,0.001992418726766247,0.035363820874359866,0.965286132295194,0.0020847072537196077,0.036071436895477337,0.9636880619825836
259,0.2,0.0003119534205905776,0.014019460971100735,0.9927725233367558,0.00034404221339673125,0.014600492115896426,0.9916998288172492,0.0019920520600090748,0.03536206402088088,0.9652925207220489,0.0020825823163296924,0.036053800657671234,0.9637250746588986
260,0.2,0.00031096863415614796,0.014005754546226996,0.992795339310242,0.000340648201032697,0.014508968726773184,0.991781710872767,0.0019920042707500664,0.03536048900521189,0.9652933533532587,0.00208254131600527,0.03605172612082406,0.963725788812522
261,0.2,0.0003102567717114872,0.013991978141795609,0.992811832058411,0.0003385044200368863,0.014464977122834462,0.9918334305413155,0.0019917007343613334,0.035356139148661106,0.9652986418610912,0.002083556612227312,0.0360730643908786,0.9637081041359717
262,0.2,0.00030884428223928626,0.013950804334761622,0.9928445572475693,0.00033634857572284325,0.014433272291272127,0.9918854412427734,0.001991656478506721,0.035351717032053157,0.9652994129298738,0.0020837217465465296,0.03606904578720637,0.9637052277862332
263,0.2,0.00030826864774717084,0.013938817303418843,0.9928578938054773,0.00033653529018187034,0.01443714212094046,0.991880936673532,0.0019916334775224556,0.03535247694699369,0.9652998136755173,0.002083577386009388,0.036066438726098785,0.9637077422931827
264,0.2,0.0003073004855316701,0.013920859896879507,0.9928803246216085,0.0003358703458667335,0.014455057761330103,0.9918969787504276,0.0019916256760196854,0.035353639884076256,0.9652999496009287,0.0020833879284911207,0.03606400513753292,0.9637110423103183
265,0.2,0.00030674582793465386,0.013903580375703403,0.9928931751774092,0.0003350184428117918,0.014439207678252497,0.9919175312899469,0.001991521583702529,0.03534974173589558,0.9653017631990837,0.002083684646471565,0.036065953570691436,0.963705874004363
266,0.2,0.00030578772765084314,0.013879025351239986,0.9929153728741973,0.0003343088611388152,0.014423222280416146,0.9919346502629232,0.0019913050586535357,0.035344104251549276,0.9653055357102555,0.002081926064894194,0.03604880744410174,0.9637365054060248
267,0.2,0.00030408618087766085,0.013833418871485417,0.992954795072458,0.00033408701936500537,0.014386193508084373,0.9919400022942333,0.0019911292918588642,0.03534003651184207,0.9653085980912576,0.002082612235562927,0.036055045535404916,0.9637245535184167
268,0.2,0.00030268404208724456,0.013805187849937254,0.9929872804523816,0.00033362433452356014,0.014359804744217372,0.9919511647715054,0.0019909781488281885,0.035339028805889995,0.9653112314529606,0.0020835207944175397,0.03605618224157919,0.9637087280192944
269,0.2,0.00030239350041096324,0.013794772863943367,0.9929940118521561,0.00033302979705524563,0.014342796426792469,0.9919655082519546,0.001990392761243408,0.035339772231901725,0.9653214306479898,0.0020846805095537154,0.03607432071906543,0.9636885278189702
270,0.2,0.00030228212800447265,0.013792547366122523,0.9929965921779859,0.00033283119840972605,0.014345105280180556,0.9919702995324727,0.001989622135453781,0.035335486462465364,0.9653348572441924,0.0020860935131324903,0.03608719806831164,0.9636639157789443
271,0.2,0.00030195436144532745,0.0137857634529752,0.9930041860205304,0.00033174841844174,0.01432652248386134,0.9919964220800486,0.0019896221202098537,0.03533552698835501,0.9653348575097871,0.0020860871846320986,0.036087166531002364,0.9636640260103033
272,0.2,0.0003000917457471284,0.01375951940445686,0.9930473399358356,0.00033050765173813526,0.01427702471657729,0.9920263561277809,0.001989613396524286,0.0353357845908145,0.9653350095023691,0.0020861249419941255,0.03608844617952908,0.9636633683433877
273,0.2,0.00029965142549750296,0.01374761543572157,0.993057541472727,0.00032975777142319244,0.014275639353304935,0.9920444473233908,0.0019896131075735094,0.03533562587843337,0.9653350145367521,0.002086106687387882,0.03608865936342466,0.9636636863065594
274,0.2,0.0002995666160920307,0.013745649782225236,0.9930595063750438,0.0003297900193545878,0.014279084395553573,0.9920436693277249,0.0019895542302866423,0.03533521064504918,0.9653360403544278,0.0020855374440597327,0.03608251329007333,0.9636736015253086
275,0.2,0.00029955656609653876,0.01374525932535063,0.9930597392178437,0.00032980798019690194,0.014278945908900128,0.992043236014428,0.0019893381685155394,0.035331534575273514,0.965339804793919,0.002086873404174602,0.03609646096461821,0.9636503314470766
276,0.2,0.00029883662369632687,0.013713957837737926,0.9930764191660442,0.0003288255158595364,0.014239153688299776,0.9920669384028662,0.001989170555513812,0.03532791649574292,0.9653427251115657,0.002087307693296001,0.036089050616056786,0.963642766893526
277,0.2,0.0002986931524654911,0.01370895050616887,0.9930797431718228,0.0003275851505844313,0.014220822320739816,0.9920968627659578,0.001988679828034183,0.03531312140578903,0.9653512750456625,0.002087721538324166,0.03609090711905811,0.9636355584401642
278,0.2,0.0002984282637907784,0.013700201523707009,0.9930858802313596,0.00032659739291436275,0.01420319646128722,0.9921206928583982,0.001988675630634868,0.03531312733317557,0.9653513481768585,0.002087654513301052,0.03609025662027703,0.9636367258983196
279,0.2,0.00029745883438067643,0.013683470281362005,0.9931083404064232,0.0003257728974165821,0.014199735756413775,0.9921405841784295,0.0019883604811956656,0.03531057055134304,0.9653568390186142,0.002089414916329185,0.036119235273308056,0.9636060627701853
280,0.2,0.0002949828046619826,0.01361850583666409,0.9931657061726824,0.0003225825780538294,0.014151016683468054,0.9922175520498342,0.0019881460567377695,0.03530748175313717,0.9653605749312334,0.0020883775149295254,0.03610764583557762,0.9636241324800962
281,0.2,0.0002938059029622482,0.013596489838826106,0.9931929731587397,0.00032173630987428583,0.01411112557540592,0.9922379686454821,0.0019877038552889035,0.035293908186233264,0.9653682793973623,0.0020908377550840733,0.03612011353081079,0.9635812794186697
282,0.2,0.00029372992549265263,0.013597198598123843,0.9931947334388077,0.0003214862653977888,0.014107046394873297,0.992244001079519,0.0019875618229180164,0.035287905151862496,0.9653707540242399,0.0020909569921484226,0.03612509754464695,0.9635792025184803
283,0.2,0.00029207896630200524,0.013560144585472979,0.9932329836012832,0.0003203504501203527,0.014082770858910163,0.9922714031274876,0.0019872913221318455,0.035281271289598494,0.9653754669534947,0.002089124294928355,0.0361141842923022,0.963611124884434
284,0.2,0.00029141233707995017,0.01354394222339908,0.9932484283658777,0.00032040858081934764,0.014100432761544534,0.9922700006985593,0.001987016877981523,0.035281573932389586,0.9653802485878965,0.0020884495861298847,0.03609921288654522,0.963622877126398
285,0.2,0.000290279857820433,0.01353006681833098,0.9932746661529301,0.00031973503355444305,0.014097527185400138,0.9922862503254385,0.001986349114305399,0.03527367408693762,0.9653918830197554,0.0020899542434399386,0.036112119484450075,0.9635966686393874
286,0.2,0.0002898802429706705,0.013520023871915985,0.9932839246088736,0.00031865115475783045,0.014070549912943363,0.9923123993827428,0.0019863083126100156,0.0352725718562927,0.9653925939067978,0.002090350439747859,0.03611782163239353,0.9635897675957276
287,0.2,0.000289116113921258,0.013505648453769498,0.9933016282931669,0.0003174359047218842,0.0140423203766074,0.9923417178295364,0.001986306657920732,0.035272455935141216,0.9653926227364128,0.0020903891026988774,0.03611817131368076,0.9635890941550426
288,0.2,0.0002883942550363416,0.013489572567812691,0.9933183526433439,0.0003158370387359423,0.014012594211069063,0.9923802911814822,0.001986266493404233,0.03527298376156022,0.9653933225219014,0.002090503233097134,0.03612026923609135,0.9635871062040053
289,0.2,0.0002880573373511727,0.013485480950832629,0.9933261585032778,0.0003154833064297065,0.01398755277915477,0.992388825130458,0.0019862649988782537,0.035272673949317275,0.9653933485609947,0.0020906171283249053,0.03612137162278727,0.9635851223492248
290,0.2,0.00028799525460580094,0.013485305768755463,0.9933275968641475,0.0003150973580509698,0.013985082860740506,0.9923981363064895,0.001986108723061793,0.03527047524963925,0.9653960713511116,0.0020917272187752642,0.03613880613589002,0.9635657865237485
291,0.2,0.0002826269403382719,0.01335675041495341,0.9934519723751326,0.00030921507741586647,0.01380179223133441,0.9925400489390537,0.0019858333587134923,0.03526702994329186,0.9654008690181025,0.002093510499030542,0.03615050532910308,0.9635347249145072
292,0.2,0.0002811726898145089,0.013328260344116832,0.9934856651030505,0.0003100773526939978,0.013802451295311683,0.9925192461650438,0.0019857886720333947,0.03526777356073237,0.9654016475931482,0.0020932102653727297,0.036145431646347766,0.9635399544573862
293,0.2,0.00028079846437186807,0.01331346260151809,0.9934943353258304,0.00030881199954608586,0.013782889225123133,0.9925497733716636,0.0019857356111969847,0.035267035683050306,0.9654025720709352,0.0020928544068563246,0.03614177346604561,0.9635461528875818
294,0.2,0.0002801581115887968,0.013296330589212145,0.9935091713061096,0.00030889461637587177,0.013776418204251465,0.9925477802039561,0.0019856808763011667,0.03526787845698062,0.9654035257158226,0.0020928125819568103,0.036137231503751865,0.9635468814038548
295,0.2,0.0002788772240882432,0.013262389501061072,0.9935388474818059,0.0003081237212596707,0.013756242275884945,0.9925663783909786,0.001985297019600427,0.035262319977976915,0.9654102136426865,0.002093731646523279,0.036129462700551944,0.9635308729136881
296,0.2,0.0002777795480647654,0.01324558785806597,0.9935642789318873,0.00030667903164627433,0.013748748716415408,0.9926012321694692,0.001985285100703817,0.035262466517480814,0.9654104213053604,0.002093755303056315,0.03612613185555376,0.9635304608584416
297,0.2,0.00027708674155004095,0.013237568224760366,0.9935803301837307,0.0003062132860483526,0.013752767997540185,0.9926124684888504,0.0019852005655827034,0.03526252706778005,0.9654118941589184,0.0020946512950340366,0.036139862904128725,0.9635148542522378
298,0.2,0.0002761377236990251,0.013198742288958136,0.9936023174546452,0.00030549334771781016,0.01372967537909525,0.9926298373207898,0.0019851868135365826,0.03526297158871109,0.9654121337605158,0.0020949744390467563,0.03614186153228732,0.9635092256512245
299,0.2,0.00027534639650172066,0.013186927960759012,0.9936206512778187,0.00030512480549810175,0.013738774445013535,0.992638728565505,0.00198502356656268,0.03526234108447559,0.9654149780089557,0.0020940050431882164,0.03612908548982744,0.9635261108240788
300,0.2,0.0002751098052761973,0.013187383774105573,0.99362613272937,0.0003050569988615587,0.013737225123813583,0.9926403644307236,0.001984967039455112,0.03526412700963424,0.965415962879509,0.002094416296565138,0.03612996665496801,0.9635189475127287
301,0.2,0.0002742617332381185,0.013172579645559988,0.9936457812424472,0.0003046765759079548,0.013740000761807576,0.9926495423034201,0.001984953943466845,0.03526422823004527,0.9654161910506249,0.0020944290626639926,0.03613071042463434,0.9635187251497137
302,0.2,0.00027367626628266626,0.013148790977589479,0.9936593456032727,0.00030378823089454696,0.013717967268793096,0.9926709740213706,0.0019847057150105285,0.03526436028601722,0.9654205159295659,0.002093606105908959,0.03612725356114572,0.9635330596106442
303,0.2,0.00027297785458090467,0.01313557452268033,0.9936755267186016,0.0003029998023954762,0.013716234039936628,0.9926899952090413,0.001984526506159797,0.03526604200217124,0.9654236382814352,0.002093747635544182,0.036123551106947795,0.963530594413033
304,0.2,0.00027200937986386517,0.013113675722775518,0.9936979647749085,0.0003028057282868981,0.013700417324437789,0.9926946773330965,0.0019839526834965347,0.035261264578931355,0.9654336359810909,0.002095131640409608,0.036139904922258825,0.9635064874796496
305,0.2,0.0002715912316192615,0.013100690061879444,0.9937076526208501,0.00030235293359722365,0.013683019794655492,0.9927056012060649,0.0019839351074669226,0.03526200462602814,0.9654339422078686,0.002095524073561297,0.036143363344016265,0.9634996519835604
306,0.2,0.00026859111601579993,0.013033657606387132,0.9937771606437787,0.00030020830960230587,0.013654090372199544,0.9927573412123413,0.001983758324169754,0.03525927552296597,0.9654370222993715,0.0020965684574729615,0.03614953288821318,0.9634814606505571
307,0.2,0.000267947461470645,0.013025397705630885,0.9937920731207616,0.0002994505751296654,0.013631832130143849,0.9927756218929934,0.0019836210210796186,0.03525629856730257,0.9654394145280945,0.002098170402950072,0.03617657815946698,0.9634535575745888
308,0.2,0.0002673022589972152,0.01301401805498523,0.9938070214608405,0.0002987125712328829,0.013622170833699392,0.992793426564741,0.001983613802569088,0.03525635440983555,0.9654395402960448,0.0020980385226626805,0.0361754761743188,0.9634558546975124
309,0.2,0.00026621736312117626,0.013003693841725847,0.9938321568147382,0.0002972486388414984,0.013597477237651904,0.992828744583796,0.0019836030478565794,0.03525607761582354,0.9654397276751646,0.002097701323599711,0.036171361595199104,0.9634617281128095
310,0.2,0.00026479342876034356,0.01296828649324961,0.9938651471642058,0.0002966784248855097,0.013604334045404867,0.9928425012487087,0.0019835503067775727,0.03525731494518792,0.9654406465818255,0.002097524851271978,0.0361683580140176,0.9634648019507381
311,0.2,0.0002637288251077263,0.012942559995607155,0.9938898123787764,0.0002947772590112093,0.013558318556159597,0.9928883677197085,0.001983507273450552,0.035257042227606866,0.9654413963505367,0.0020976766767673715,0.036174117467885826,0.9634621574173302
312,0.2,0.00024854257713072166,0.012530090726191156,0.9942416541782613,0.0002748881884274229,0.013106629704378578,0.9933682003800132,0.0019833969075778164,0.035253519230025836,0.9654433192527128,0.0020987923728901224,0.03618420409037805,0.9634427239508887
313,0.2,0.0002480078624444135,0.012520129423108145,0.9942540426877685,0.0002736641128942797,0.013095421575785962,0.9933977317458458,0.0019832681056046277,0.035252050443177405,0.965445563366662,0.0020990741283308137,0.036188214854250694,0.9634378162660902
314,0.2,0.00024703587491094913,0.012494210310660555,0.9942765621305807,0.00027225425166469704,0.013052959687328737,0.99343174527411,0.0019825885241032755,0.03523362224825378,0.9654574037002303,0.002103190174074004,0.03622281240478253,0.9633661219801721
315,0.2,0.0002465256135189311,0.012482796359673714,0.994288384095206,0.0002713809268205659,0.01303782448936085,0.9934528146238066,0.0019823604447604362,0.03523597100263067,0.9654613775216099,0.0021029487859961045,0.036212438909796994,0.9633703265364267
316,0.2,0.00024606339884710837,0.012462946277420606,0.9942990928918837,0.00027157126657425325,0.013046176884470627,0.9934482225927216,0.0019823452484277835,0.03523736416113243,0.9654616422869798,0.002102946389128238,0.03620990694118343,0.9633703682856543
317,0.2,0.0002453458969550481,0.012446391962888898,0.9943157162972975,0.0002696830576841637,0.013020512650916501,0.9934937764707233,0.001982238723636222,0.03523782737044381,0.9654634982660829,0.0021032128365685372,0.03620878304048708,0.96336572723933
318,0.2,0.0002449436706558049,0.012437050908407467,0.994325035256473,0.000268653892520717,0.012990377412509468,0.99351860553733,0.0019815882791196257,0.03523711637737499,0.9654748309466059,0.0021047721538311605,0.03624133562287392,0.9633385666719704
319,0.2,0.00024399884862596745,0.012409876002355994,0.9943469253167219,0.0002683305703188275,0.012977778565805008,0.9935264058290336,0.00198152593677554,0.0352358252854173,0.9654759171358973,0.0021055823888911016,0.03624800206916557,0.9633244538006194
320,0.2,0.00024364146892430263,0.012403126586068498,0.9943552052498247,0.00026823153850804796,0.012978970601957011,0.9935287950154474,0.001981322646998101,0.03523366326730089,0.9654794590492235,0.002104547628712944,0.036224775198790284,0.9633424775050916
321,0.2,0.00024269504966485602,0.012377104542287937,0.994377132315405,0.00026587900585710767,0.012909118644079762,0.9935855509103797,0.0019812377603524584,0.0352315769281815,0.9654809380273857,0.002105345881136643,0.03623441197285537,0.9633285733502134
322,0.2,0.0002422481532371908,0.012364847627802707,0.9943874862121365,0.0002649437367900624,0.012878725465435087,0.9936081146919626,0.001980859008929803,0.03523588165358196,0.9654875370051018,0.0021059934070926578,0.03624061014275523,0.963317294585611
323,0.2,0.00024184112751351062,0.012352003635307505,0.9943969163665284,0.00026466371358453174,0.012867786347065452,0.9936148703761507,0.001980839323639644,0.03523595211672878,0.9654878799814798,0.002105990694546051,0.03624277818187972,0.9633173418334076
324,0.2,0.0002411215022989936,0.012322970940933764,0.9944135889660285,0.00026331960566310423,0.012833059434969386,0.9936472975766555,0.001980831029029621,0.03523614032185952,0.965488024498288,0.0021057839815104553,0.0362413685963983,0.9633209424113413
325,0.2,0.0002410458274097183,0.012322684739471167,0.9944153422357801,0.0002626873556779663,0.012814407915356735,0.9936625508883207,0.001980820944710783,0.03523625035769576,0.9654882001971535,0.0021061603036423913,0.036244959557246485,0.9633143875409128
326,0.2,0.00024030243144565683,0.012309385674366869,0.9944325655666596,0.0002616531642505653,0.012790674699689553,0.9936875012157774,0.001980716065627583,0.03523608758804619,0.965490027503116,0.0021060785563771964,0.03624822900473443,0.9633158114346617
327,0.2,0.00024022716352740554,0.01230520549314424,0.9944343094075241,0.0002615892723413168,0.012783685447174533,0.9936890426364615,0.0019806480496542154,0.03523452124580265,0.9654912125439258,0.002106199806121246,0.03624642260204338,0.9633136994771277
328,0.2,0.0002389447364053967,0.01227732905146667,0.9944640212538602,0.0002599886700191025,0.01274423428252341,0.9937276578782911,0.001979952397302544,0.03522444615425736,0.965503332879566,0.0021070124056178884,0.03625418752296855,0.9632995454214432
329,0.2,0.0002389208773538948,0.012276237549631157,0.9944645740310589,0.00025988017705710106,0.012740818325983817,0.9937302753191797,0.001979070103933234,0.035212422735858534,0.9655187050575563,0.0021094810448115493,0.03627689286746933,0.9632565460635105
330,0.2,0.00023812035726096967,0.012258974750406574,0.9944831208393584,0.000258997786224271,0.012717321507618095,0.9937515633898797,0.001978502364903236,0.035212985749349925,0.9655285967622033,0.0021089205068699547,0.036276651949423165,0.9632663096497193
331,0.2,0.00023736711538026065,0.01223667656318676,0.9945005722848476,0.0002577900600484442,0.012691216939977861,0.9937807003202066,0.001977050011302156,0.03519835828376646,0.965553901087088,0.00211091231987238,0.036287938636498485,0.963231615766366
332,0.2,0.00023685488149558466,0.012220342591436999,0.9945124399490668,0.00025617699135066296,0.01265691694665976,0.9938196163188828,0.001976820177184739,0.03520016634601982,0.9655579054818665,0.0021085380336157045,0.03626264654042287,0.9632729716618923
333,0.2,0.00023674454286167073,0.012220866920097504,0.9945149963239902,0.00025598729192308195,0.012644801851669586,0.9938241929018162,0.0019763374020330708,0.03519237128959867,0.9655663168627279,0.0021055489109707026,0.036232856994627874,0.9633250369271799
334,0.2,0.00023632916120773091,0.012207956728419126,0.9945246200723195,0.0002555062434737311,0.012641363824544394,0.9938357984092839,0.0019762222285973075,0.035191422383729645,0.965568323526969,0.0021052859252995697,0.03622707501556805,0.9633296176755668
335,0.2,0.00023609496397616723,0.012199187763902643,0.9945300460587456,0.0002549149644696217,0.012632239726942527,0.9938500632778372,0.00197614588938706,0.03519158924568297,0.965569653583352,0.0021055691417174844,0.036221180461580745,0.9633246845431116
336,0.2,0.00023601094529310238,0.012196082472692715,0.9945319926412514,0.0002549594466186415,0.01263116278914002,0.9938489901262382,0.001976116621032235,0.035190721078078226,0.9655701635252552,0.0021055350762008394,0.03622068461190144,0.9633252779045665
337,0.2,0.00023501525206366715,0.01218044006080185,0.9945550613082526,0.0002528208923717358,0.012564024366727723,0.9939005836971482,0.0019755527470561424,0.03518556810565857,0.9655799878891528,0.0021073312315636936,0.03622890505553943,0.9632939920335698
338,0.2,0.0002348859089796404,0.012175048901195225,0.9945580579867939,0.00025248721092863895,0.012552069090256891,0.9939086339101464,0.00197554429794891,0.035185010929423735,0.9655801350977624,0.0021073042770197474,0.036229142529346815,0.9632944615343726
339,0.2,0.00023480032260077833,0.01217261323022447,0.9945600408903784,0.0002520882306153197,0.012545163496007792,0.993918259487387,0.0019751926605886694,0.03518295234329722,0.9655862616677647,0.0021093559246945027,0.036249270943446314,0.9632587254361428
340,0.2,0.00023390489092118324,0.01215961770965368,0.9945807866528565,0.0002510125199955632,0.012529061654880587,0.9939442114837974,0.001975156227947095,0.035181731811850095,0.9655868964328785,0.0021097042135400043,0.036250627902937184,0.9632526588563161
341,0.2,0.00023354187208081078,0.012137747033924961,0.9945891972360523,0.0002502725364513629,0.012500269089203963,0.9939620639154181,0.001975077993699407,0.03518031904563457,0.9655882595064573,0.0021097267921578147,0.036248172218774855,0.9632522655764592
342,0.2,0.0002330781767852019,0.01212253740236479,0.9945999403364855,0.00025061213090811604,0.012505797698343727,0.9939538710483395,0.001975074668320519,0.035180498069038085,0.9655883174444606,0.002109754753353001,0.036248470343539174,0.9632517785415603
343,0.2,0.00023280162472612525,0.01211211759145247,0.9946063476185386,0.00025137159240806674,0.012517921956889078,0.9939355487023864,0.0019750743702364524,0.03518036481539017,0.9655883226379727,0.0021097485836305894,0.036248159409852036,0.9632518860072858
344,0.2,0.00023188396310994724,0.01208111314371986,0.9946276084141508,0.0002496705298033021,0.012490621945861265,0.9939765875931457,0.0019750340409687007,0.03518070514058338,0.9655890252939188,0.0021100668640476467,0.03625056928230827,0.9632463421215649
345,0.2,0.00023066947360977417,0.012055960396988625,0.9946557462512151,0.0002484291469531402,0.012452371731773585,0.9940065365056874,0.001974387376469609,0.03516923147348815,0.9656002921152798,0.0021109685397346905,0.03624619489207404,0.9632306365151296
346,0.2,0.00023015764542713214,0.012039986253837575,0.9946676045159478,0.00024764398266678337,0.01243961322385174,0.9940254789427767,0.001973630307307193,0.03516499405766877,0.9656134825146645,0.0021109405394581834,0.036267852098710224,0.9632311242307564
347,0.2,0.00022999515109256474,0.012032876937561712,0.9946713692575198,0.00024765723393033255,0.012426513990278538,0.9940251592501589,0.0019736174593636543,0.035163793362530345,0.9656137063641025,0.0021104680611105883,0.03626287078092741,0.9632393539735378
348,0.2,0.00022984372552523275,0.01202559173273226,0.9946748775529314,0.0002472170828022995,0.012413256369103712,0.9940357780915878,0.0019736107339649914,0.035164207531016976,0.9656138235405756,0.0021106110888298034,0.03626539621486837,0.9632368626819352
349,0.2,0.00022955218659794342,0.012017614609073498,0.9946816320574642,0.0002468998569543996,0.01239781020084349,0.9940434313060442,0.0019732802652812765,0.03515911302714156,0.9656195812891919,0.0021105113317639967,0.03625900671747698,0.9632386002747717
350,0.2,0.00022926763571011344,0.01200745468829227,0.9946882246599669,0.0002464363293170567,0.012395084564702577,0.9940546141161416,0.0019729024695854646,0.03515547588155853,0.9656261636153002,0.002110984484975193,0.03625778090004291,0.9632303587770521
351,0.2,0.00022869154996895728,0.011996495643616956,0.994701571672615,0.000245501122936416,0.012389484791607933,0.9940771763853872,0.0019728956727806495,0.03515531498752109,0.9656262820358812,0.0021110169585394525,0.03625930051794725,0.9632297931446111
352,0.2,0.0002286915002329831,0.011996548101414945,0.9947015728249203,0.00024550499066491464,0.012389772885590164,0.9940770830747195,0.0019726708978108653,0.03514769189323619,0.9656301982852417,0.002110780728102256,0.03625863729225348,0.9632339078638256
353,0.2,0.0002283458426759024,0.011990152869126804,0.9947095811741237,0.0002448407574462156,0.01237347509572323,0.9940931079960977,0.001972590968749357,0.03514549734725199,0.9656315908875243,0.002110913100424759,0.036269833873254484,0.9632316021705147
354,0.2,0.0002280409971386624,0.011978182539743712,0.9947166439721598,0.00024471689365810966,0.012364091024418884,0.9940960962649921,0.001972396989433354,0.035145102704026286,0.9656349705848855,0.00211087501858616,0.03627655170744777,0.9632322654892422
355,0.2,0.00022733867243496142,0.011952610085076186,0.9947329157456714,0.00024361892106725358,0.01233596737620603,0.9941225853413415,0.0019723676753381795,0.03514476652960756,0.9656354813237217,0.002110884765932916,0.036278277179406335,0.9632320957075856
356,0.2,0.000226953086700255,0.01194894140140781,0.9947418491687894,0.0002428235086186289,0.012325969053470115,0.9941417750198965,0.001972109796911451,0.03514594948270317,0.9656399743338853,0.002111170356424215,0.03627740214944771,0.9632271212229427
357,0.2,0.00022651862290884293,0.011934343762744368,0.994751915020632,0.0002433915932534659,0.012338259688664033,0.9941280697258024,0.0019717169604353533,0.03514014912257621,0.965646818715178,0.002112800405601173,0.03631192281018482,0.9631987286298948
358,0.2,0.0002265186202090087,0.01193433822852147,0.994751915083183,0.00024338995429269605,0.01233825126531859,0.9941281092664588,0.0019715661784979748,0.03513926199119393,0.9656494457855604,0.0021121591556732245,0.03630682173996074,0.9632098980771137
359,0.2,0.00022608600441431518,0.01192395715880195,0.9947619381198094,0.00024197733193885825,0.012294670707643991,0.9941621894080718,0.001971409822019078,0.03513724435836959,0.9656521699810572,0.0021120183626800165,0.03629583837296207,0.9632123504437151
360,0.2,0.00022584912533106584,0.011918272266758083,0.9947674262405773,0.00024129599625927133,0.012282934219300384,0.9941786269339139,0.0019705337110317517,0.03513749055114931,0.9656674344435421,0.0021128758543356102,0.0363186296114184,0.9631974144454867
361,0.2,0.00022491498347729133,0.011897098321363495,0.9947890688577204,0.0002411049909733263,0.012265764875624785,0.9941832350212603,0.0019704385112203687,0.035137231069392774,0.9656690931077643,0.0021131846725843837,0.03632118470353574,0.9631920353741144
362,0.2,0.00022463375033224107,0.011889701019605717,0.9947955845932714,0.0002403740194171535,0.012240055613031932,0.9942008700346676,0.001970438048926952,0.035136989190250593,0.9656691011622923,0.0021132128863897955,0.03632127829781471,0.963191543939189
363,0.2,0.0002244398847382919,0.01188647838674135,0.994800076158241,0.00023985724813324304,0.012223702021209811,0.9942133373713832,0.001970438001683178,0.0351369694770928,0.9656691019854196,0.002113230108173497,0.03632138460644332,0.9631912439659717
364,0.2,0.00022416171394711671,0.011871026532523003,0.9948065209438048,0.00023819951423010923,0.012173939224383932,0.9942533309379739,0.0019703914376596535,0.03513594278795614,0.9656699132693785,0.0021128556522248443,0.03632086512535655,0.9631977663307658
365,0.2,0.0002232440923727227,0.011859748161899279,0.994827780811711,0.00023792476580686544,0.012160461812743302,0.9942599593656967,0.001970375762144369,0.035135729514708114,0.965670186383537,0.0021126763988404407,0.03632098265439629,0.9632008886098159
366,0.2,0.00022294730334136337,0.01185258107627398,0.994834656953008,0.0002375042526320992,0.012151102786166747,0.9942701044327822,0.0019698312481650853,0.03513001102569348,0.9656796734386355,0.00211250996100921,0.03632325118991615,0.9632037876644436
367,0.2,0.00022275049507115139,0.011850262520479795,0.9948392166952201,0.00023729451038851998,0.012155145078935921,0.9942751645575523,0.001969695801322232,0.03512706182595924,0.9656820333260029,0.0021126442748932695,0.036329847780300566,0.9632014481525414
368,0.2,0.00022157747867884234,0.011824673327981492,0.9948663936647336,0.00023700252161160522,0.01216181400608436,0.9942822089164637,0.0019690784110695404,0.035114821244893964,0.9656927901028121,0.0021102677870445024,0.03629519073080734,0.9632428423959343
369,0.2,0.00022126637305213887,0.011814501474373552,0.9948736014993281,0.00023681386841930042,0.012161301720092582,0.9942867602585064,0.0019690644115804372,0.03511322396199361,0.9656930340156031,0.00211028910924768,0.03629413952624271,0.9632424710006131
370,0.2,0.0002211870311528001,0.011813315375853664,0.9948754397280124,0.00023692600306725474,0.012161222717488648,0.994284054960327,0.0019689482245762945,0.03511331600774025,0.9656950583392238,0.002110715551064529,0.036299426650863664,0.963235043133322
371,0.2,0.00022062400540261086,0.011803918315178658,0.9948884841609363,0.0002366327763257376,0.012144616876438233,0.9942911291856842,0.001968909515855932,0.0351116105294126,0.9656957327604082,0.002111506120318476,0.03630744436530525,0.9632212728057632
372,0.2,0.00022044431859549518,0.011799815640933744,0.9948926472254178,0.00023657304090842738,0.012132903469989038,0.9942925703291545,0.001968194918589122,0.03509724057357868,0.9657081831728889,0.0021113676121004223,0.03630072781238841,0.9632236853755952
373,0.2,0.00021976792711288104,0.011782407964087036,0.9949083181664402,0.00023567999888927715,0.01212425211206919,0.9943141153644545,0.001968170711861008,0.035096877016613695,0.9657086049261809,0.0021119280456361753,0.03630696677788625,0.9632139236079529
374,0.2,0.00021975896087689058,0.011782458891660796,0.9949085259002142,0.0002357580573690429,0.012126016835000662,0.9943122321689655,0.001968161033992564,0.0350976125526092,0.9657087735434702,0.002111871114407455,0.03630875896746224,0.9632149152499424
375,0.2,0.00021872812690150936,0.011762198766464562,0.9949324087237673,0.00023356197852910575,0.01209312455153028,0.9943652135462282,0.0019681335993097016,0.03509718219027544,0.965709251537347,0.0021118965570716217,0.03630757858294325,0.9632144720834294
376,0.2,0.00021853014379522975,0.01175339165337868,0.994936995685108,0.00023266442013144035,0.012067958817994282,0.9943868675411656,0.0019681327813644285,0.03509749640318848,0.9657092657883896,0.0021118706370949775,0.036306650159872514,0.9632149235638872
377,0.2,0.00021824397147057525,0.011744846189920667,0.9949436258537857,0.0002318388144998112,0.01204822067833312,0.9944067856436691,0.0019680418138634435,0.03509636052659379,0.9657108507131608,0.0021123101927240833,0.03630622605381722,0.9632072672770244
378,0.2,0.0002175851786298838,0.011720165778889274,0.9949588890615845,0.00023081475570019952,0.012005749663685084,0.9944314915169805,0.0019679305752122395,0.03509468154517064,0.9657127888217368,0.0021128530261549584,0.03631637826220219,0.9631978120722898
379,0.2,0.0002173092844301949,0.011706751579743456,0.9949652811020564,0.0002310654309612978,0.0120161813247024,0.994425443864985,0.001966606100876508,0.035067995005139824,0.9657358651089908,0.002113820354658944,0.036344627749900285,0.96318096290912
380,0.2,0.00021730360008349566,0.011706175859681847,0.9949654127995484,0.0002310675395417887,0.012017205778936989,0.9944253929945442,0.001966214418564025,0.03506549887404645,0.9657426893813162,0.0021170226904672885,0.036390824899852355,0.9631251838450926
381,0.2,0.0002165321212640767,0.011684829078027212,0.9949832867666073,0.00023137972603560022,0.012004637551210217,0.9944178613567433,0.0019660531229849757,0.03506652948841968,0.9657454996306465,0.002116845321245756,0.03639904465848395,0.9631282733053356
382,0.2,0.00021625739501803494,0.011675671387987283,0.9949896517474057,0.00023128469229431907,0.012011988807024167,0.9944201540879548,0.0019659573503662165,0.03506510859580489,0.9657471682748792,0.002115943513374094,0.03639621096242893,0.9631439812141946
383,0.2,0.0002160944071439136,0.011672265956088257,0.9949934279235232,0.0002307160996405958,0.012001152304697857,0.9944338716382304,0.0019658100276988438,0.03505966672009964,0.9657497350744763,0.0021160103962194316,0.03639183935892538,0.9631428162325264
384,0.2,0.00021552660483059978,0.011655453682128603,0.9950065830220024,0.0002311395647742534,0.012007177122616662,0.9944236553538256,0.0019658022649615393,0.03505931562610073,0.9657498703244778,0.00211616210870226,0.03639509875725134,0.9631401736675989
385,0.2,0.0002154961512949533,0.011655978643177738,0.9950072885831653,0.00023075706365039537,0.011993195116616902,0.9944328833633024,0.0019653825832213504,0.03505623253805034,0.965757182430217,0.0021178598554923082,0.03641481044292735,0.9631106019010597
386,0.2,0.00021531823470286884,0.011656564774976544,0.9950114106345115,0.0002306349778056498,0.011988445497942996,0.9944358287385235,0.0019651147776527894,0.035059398695957256,0.9657618484007546,0.0021164684758671276,0.03640557888757913,0.9631348372898022
387,0.2,0.0002149711123892479,0.011639523496726284,0.9950194529198508,0.00023073306065577744,0.011990771109037035,0.9944334624462069,0.0019650310602312487,0.03505692880289757,0.965763307007551,0.0021174510556535653,0.036418324055743384,0.963117722476085
388,0.2,0.00021492433646893964,0.011637265786583466,0.9950205366453372,0.00023064352551366974,0.011983695309862681,0.9944356225212716,0.001964932237304742,0.03505597301019443,0.9657650287972284,0.0021176517247586263,0.03642148646794775,0.9631142271728035
389,0.2,0.00021457921101060337,0.011625804082840559,0.9950285326666384,0.0002303009781046169,0.011982435076012083,0.9944438866296358,0.0019647560361346133,0.03505204324588886,0.9657680987463446,0.002117704803910593,0.036416281225723754,0.9631133026272238
390,0.2,0.00021457774031322243,0.01162552653427617,0.9950285667404144,0.00023027835141371886,0.011982706858158745,0.9944444325086019,0.0019647337899008966,0.03505146673203502,0.9657684863419859,0.0021172869222952787,0.03641196684274778,0.9631205813908424
391,0.2,0.0002145724616077431,0.011624974508396026,0.9950286890398289,0.00023022571064453944,0.011981356770194485,0.9944457024905354,0.0019647263956383866,0.03505151297832302,0.9657686151720591,0.0021171244042282092,0.03640974404039966,0.9631234121700647
392,0.2,0.00021431714011945212,0.011617141785470776,0.9950346044425026,0.00023057013129781982,0.01199375351135855,0.9944373931893224,0.0019646614935967667,0.03505238495958259,0.9657697459589044,0.0021171884793244776,0.03641563434480329,0.9631222960944525
393,0.2,0.00021382966133741204,0.01160122568547854,0.995045898569409,0.00022995329211443754,0.011980892466098706,0.9944522747085516,0.0019646349197368117,0.0350524449740465,0.9657702089546827,0.0021172848173083725,0.036415367120198994,0.9631206180560165
394,0.2,0.00021361320278827467,0.011593712713246255,0.9950509135780904,0.00023023383688406838,0.011985891461589734,0.9944455064413981,0.0019646311045793965,0.03505173000944959,0.9657702754260865,0.0021173526095766043,0.03641678058331132,0.963119437233799
395,0.2,0.00021359863115606384,0.011593968868238649,0.9950512511801963,0.00023020946080078971,0.011984522567090159,0.9944460945252322,0.0019646127305591515,0.035049647301453414,0.9657705955562376,0.0021175066947039566,0.03641978815519174,0.963116753341572
396,0.2,0.00021352133077448584,0.011592041721097093,0.995053042110082,0.00023019463306598475,0.011982011201485768,0.9944464522509192,0.0019646025279092807,0.03504954917804705,0.9657707733167821,0.0021175839562595374,0.03641763481226771,0.9631154075810042
397,0.2,0.0002130999087659309,0.011585287131646546,0.9950628058040543,0.00022988297722782028,0.011979555960932586,0.9944539710864171,0.001964595438720904,0.03504918871233856,0.9657708968315555,0.00211747603172895,0.036417524579564285,0.9631172874367289
398,0.2,0.00021289349703644086,0.011580227702997603,0.9950675880435151,0.00022947349288148725,0.01197858771594257,0.9944638500781189,0.001964474355526575,0.035049672308159585,0.9657730064613902,0.0021170100606050213,0.03641339720134399,0.9631254038351056
399,0.2,0.00021261148196600492,0.011579485905638481,0.9950741218950638,0.00022932066381092675,0.01197094510630983,0.9944675371473155,0.0019640544479025686,0.0350439299081119,0.9657803225026982,0.0021166330092100864,0.03640443750804057,0.9631319714080144
400,0.2,0.0002124819333761957,0.01157365520384625,0.9950771233348552,0.00022884803871290262,0.011963161032996187,0.9944789394376918,0.00196405154912224,0.035043656136747314,0.9657803730080842,0.0021167118330131323,0.03640557796770845,0.9631305984358403
401,0.2,0.00021203580379739836,0.01155149742059986,0.9950874594648884,0.00022826844115754426,0.011935947339364721,0.9944929224861064,0.001964050255423252,0.035043960793017095,0.9657803955481733,0.0021166138314903907,0.03640333802283662,0.9631323054502007
402,0.2,0.00021163307490666114,0.011538306845714863,0.9950967900683289,0.00022794564100833684,0.011943205100393685,0.9945007101830573,0.0019638017009009187,0.03504058052004328,0.9657847261081554,0.0021174234691550566,0.03640856638986499,0.963118202984426
403,0.2,0.00021159147379389167,0.011533912151437231,0.9950977539015547,0.00022802815194104684,0.011943308259485827,0.9944987195701637,0.001963735590732884,0.035043129848419716,0.9657858779441606,0.0021185605333441083,0.03641712021740427,0.9630983973238082
404,0.2,0.00021139085959669105,0.01152443781310707,0.9951024018211893,0.00022757525543059696,0.01193007753831831,0.9945096458996036,0.0019633113313131676,0.035036953232791414,0.9657932698067098,0.0021180650296948418,0.03640628740923111,0.9631070281268945
405,0.2,0.00021083992087489033,0.01150911322312756,0.9951151662164222,0.0002274220887492899,0.011932180124230788,0.9945133411138094,0.0019631431375211764,0.03504005606978797,0.9657962002434526,0.0021166472836432614,0.0363856016196593,0.9631317227724653
406,0.2,0.00021046931138672488,0.011505528288082429,0.9951237526631481,0.0002276061351506637,0.011941645937142835,0.9945089009126437,0.001962938568780846,0.03504039513365973,0.9657997644401212,0.002118561106698221,0.036404744622967646,0.9630983873369867
407,0.2,0.00020996093883267502,0.011501471986390776,0.9951355308663289,0.00022721899542770297,0.011931063164342408,0.9945182408303836,0.001962795562838506,0.035037599895189786,0.9658022560295129,0.002117376457185169,0.036391603043418964,0.9631190218503524
408,0.2,0.00020978703795590783,0.011499035532531803,0.9951395598797828,0.00022625049041813495,0.01190866313995955,0.9945416064438397,0.001962784632093661,0.03503670686963674,0.9658024464756401,0.002117156220639464,0.03639052397267444,0.9631228579840746
409,0.2,0.00020889132353431422,0.0114793942090813,0.9951603121929542,0.00022619612972255053,0.011930201014010185,0.9945429179197615,0.0019627520760094777,0.035037514118534466,0.9658030136995797,0.002117496540444707,0.036391867990735995,0.9631169302109295
410,0.2,0.00020807726489704265,0.011444050155840501,0.995179172668317,0.00022561969406588057,0.011892210254315493,0.9945568246859661,0.001962548356610388,0.03503409382746228,0.9658065630981945,0.0021170522319441097,0.03638591579566282,0.9631246692844638
411,0.2,0.00020776227828174705,0.01143043189739888,0.9951864704193947,0.00022523106483796662,0.011875961049217811,0.9945662005386745,0.0019624855497438936,0.035036458291985796,0.9658076573808495,0.002117459074644493,0.03639320620912991,0.9631175827993506
412,0.2,0.00020750019142980742,0.01142807061595411,0.9951925425650456,0.00022384806996148562,0.011825805567917265,0.9945995659042391,0.0019603517166754967,0.03501993705395655,0.9658448351075218,0.002123211506046532,0.03644103957612803,0.9630173855500017
413,0.2,0.000206816376388406,0.011424720684022806,0.9952083854984052,0.00022228576984397835,0.011796616894249884,0.9946372570883707,0.0019603322348061164,0.035021055204711465,0.9658451745397041,0.0021225952635291266,0.03643659197935699,0.9630281194120611
414,0.2,0.00020671809952228686,0.011421851542268307,0.9952106624208863,0.00022225981347508613,0.011794812070676083,0.9946378832972971,0.00196032710496921,0.03502106443135383,0.9658452639167397,0.0021226937139688803,0.03643670899194861,0.963026404578355
415,0.2,0.00020652803215375092,0.011413313044458005,0.9952150659868672,0.00022222436539246244,0.011784565957953038,0.9946387384980324,0.0019603224575214127,0.03502148125422896,0.9658453448891207,0.0021226193760986102,0.03643616436749657,0.9630276994134608
416,0.2,0.00020652442964947008,0.011413345739962123,0.995215149451301,0.00022228936520271453,0.011787022863698954,0.9946371703487445,0.0019594918552588007,0.03502117022134458,0.9658598164540946,0.0021236091091582487,0.03643341313732542,0.9630104600022911
417,0.2,0.0002062347297304075,0.011402189534210617,0.995221861348867,0.00022202402082813132,0.011771935535686593,0.9946435718996173,0.0019594442416709375,0.03502148572032999,0.9658606460245899,0.002123146094092102,0.03643199814050457,0.9630185249113343
418,0.2,0.0002056567740202869,0.01139592898991935,0.9952352516857942,0.00022168860108207454,0.011753481563286584,0.9946516640499463,0.0019589970615399837,0.035021840719933466,0.9658684372341874,0.002123314889108552,0.036457714845391974,0.9630155847986811
419,0.2,0.00020541245429441744,0.011385943410930174,0.9952409121947052,0.00022105598409919463,0.011724858029245853,0.994666926215595,0.0019589964685810483,0.03502191380730712,0.9658684475652979,0.0021233017560224497,0.03645769448855157,0.9630158135539693
420,0.2,0.00020514360549527902,0.011376675398404193,0.9952471410041795,0.00022066570957012031,0.011710143614961746,0.9946763417619247,0.001958987073956118,0.035020976902410274,0.9658686112476416,0.002123063070247626,0.03645265284388924,0.9630199710408517
421,0.2,0.0002049253855883774,0.011364196852714326,0.995252196820787,0.00022076660686720144,0.011710039210567685,0.9946739075698254,0.0019589485765778075,0.03502152966170071,0.9658692819866181,0.0021228006564588072,0.03644571930105553,0.9630245418280533
422,0.2,0.00020416454879990692,0.011349134344845349,0.9952698242285032,0.0002202906639962698,0.011708624013715122,0.9946853899029465,0.001958944039043703,0.035021136959751856,0.9658693610439751,0.002122579733698409,0.03644247148676588,0.96302838991443
423,0.2,0.00020408801074200058,0.011347415575549729,0.9952715974965325,0.00022024584479727528,0.011704926290558268,0.9946864711860258,0.001958824344868943,0.03502091197160045,0.9658714464729524,0.00212209006125802,0.036435629873001855,0.9630369191481017
424,0.2,0.00020368944251207585,0.011331917697009874,0.9952808317039185,0.00021989312158529327,0.011682611320731624,0.9946949807901546,0.0019587723952212218,0.03502131728772133,0.9658723515905234,0.002122800803717679,0.03645264897361088,0.9630245392630625
425,0.2,0.00020364239354632714,0.011330952383193016,0.9952819217554439,0.00021995849953403225,0.011677750456516037,0.9946934035181078,0.001958577621979735,0.035021686006202035,0.9658757451204308,0.002124546476833698,0.03647193914156614,0.9629941327041203
426,0.2,0.00020355181115098785,0.011328133450476134,0.9952840204089775,0.00021994232503642853,0.011676872825805446,0.9946937937350454,0.0019584308209779104,0.03501994288932121,0.9658783028310606,0.0021252327219009573,0.03647637774612541,0.9629821795206205
427,0.2,0.00020325389828879762,0.011322754625108197,0.9952909225876908,0.00022021178988765246,0.01167746698868904,0.9946872927758439,0.001958009633211671,0.035017680353505734,0.9658856411762586,0.00212607521146511,0.03647066395912884,0.9629675048324697
428,0.2,0.00020264532229021212,0.011295122320547657,0.9953050223491848,0.00021926802373364548,0.011668039458881087,0.9947100615534232,0.0019579493163515388,0.03501973254800846,0.9658866920755876,0.002126058270334913,0.03646353729472552,0.9629677999171962
429,0.2,0.0002025136591263769,0.011288708653605083,0.9953080727803749,0.0002194554658766513,0.01167364514707248,0.9947055394284826,0.0019578914037131725,0.03501639417135751,0.9658877010862136,0.0021258954741778906,0.03646673298562961,0.9629706355402567
430,0.2,0.00020228039138574138,0.011276496035612017,0.9953134772319387,0.00021903053083467442,0.011667349356488551,0.9947157911750784,0.001957749650825547,0.03501690194481004,0.9658901708436605,0.0021268271610085953,0.03647862239196364,0.9629544071924214
431,0.2,0.0002021934168155813,0.01127343973163002,0.9953154922977615,0.0002189934145839787,0.011671841438781859,0.9947166866211092,0.0019577455399282812,0.035016572764667,0.9658902424677333,0.002126810476175127,0.03647957165369374,0.9629546978129091
432,0.2,0.00020218860290692887,0.011273557013223922,0.9953156038285547,0.0002190002441746869,0.011671629507503428,0.9947165218542005,0.001957740376158328,0.03501552526488127,0.9658903324359837,0.0021268232544006407,0.03647684752395741,0.9629544752386691
433,0.2,0.00020128271698908117,0.011246933967592182,0.9953365917995102,0.00021789189958088917,0.011649469427427405,0.9947432611597269,0.0019573019749350882,0.03500883257906209,0.9658979706908649,0.0021291435941268324,0.03648876818824588,0.9629140589969323
434,0.2,0.0002012587642135055,0.011244823566418049,0.9953371467481501,0.00021811523579979978,0.01165820434469408,0.994737873074265,0.001957110918601837,0.03501040103243977,0.9659012994611618,0.0021281110679692715,0.03647951655038583,0.9629320437886904
435,0.2,0.00020077545501505758,0.011231234932490373,0.995348344272275,0.00021746022272499415,0.011637461833914073,0.9947536755555773,0.001956958986171066,0.03501378751134824,0.9659039465765653,0.0021282902104073037,0.03648308332316533,0.9629289234421311
436,0.2,0.0002004152786097849,0.011219940805382543,0.9953566890006605,0.0002169610207131153,0.011609754195130042,0.9947657190258028,0.001956376575387113,0.035009001399664626,0.9659140939068591,0.002130304808579845,0.03651429946982741,0.9628938326811426
437,0.2,0.00020029159710783804,0.011216101958696862,0.9953595545091307,0.000216681192801015,0.01159874383189821,0.99477246999845,0.0019563210060722486,0.0350061921907579,0.9659150620898111,0.0021301412846571046,0.036516956316746285,0.9628966809806034
438,0.2,0.00020021289269964127,0.011215503549550967,0.9953613779681345,0.0002164699843711886,0.01159049470953591,0.9947775654956145,0.0019554421444024617,0.03499910720835166,0.9659303744773761,0.0021290186694944064,0.03650742102377939,0.9629162349645658
439,0.2,0.00019950515644704466,0.01119686451578899,0.9953777751188363,0.0002172706101104365,0.011623782181082142,0.9947582500441079,0.0019554333017681876,0.034998052359407596,0.9659305285423987,0.0021290349054034785,0.03650434299062866,0.9629159521635524
440,0.2,0.00017784970430140664,0.01054238669519808,0.995879498339945,0.00019235727121905187,0.010934055882058669,0.9953592954085437,0.0019553497972148934,0.034994847205836455,0.9659319834403963,0.002129353974608358,0.0365055903565702,0.9629103945385333
441,0.2,0.0001776061280682323,0.010530665100106053,0.9958851416232841,0.0001917293868235002,0.010926548423941293,0.9953744433984215,0.001955303309273594,0.03499473265175881,0.9659327933987762,0.0021286054671809896,0.03649917010982221,0.9629234322229658
442,0.2,0.00017740412168539482,0.010526336903070662,0.9958898217976994,0.0001919245189947378,0.010939819204833768,0.9953697357481348,0.0019550494925689534,0.03499053680844589,0.965937215641645,0.0021302122865390063,0.0365198041032336,0.9628954442525545
443,0.2,0.00017718715752330737,0.010520962362614641,0.9958948485206481,0.00019238220458488202,0.010958602796754747,0.9953586938800205,0.0019549320343544884,0.03499003880990617,0.9659392621135352,0.002128914633330792,0.036502567052407564,0.9629180470917688
444,0.2,0.0001771847286312757,0.010520388612437526,0.9958949047943074,0.00019237859284527354,0.01095784838936733,0.9953587810148425,0.0019549081248255514,0.03498976872106699,0.9659396786887327,0.002128877129917354,0.03650200456593944,0.9629187003353461
445,0.2,0.00017716709820740444,0.010518792671532126,0.9958953132638695,0.00019231099946546838,0.010959434248948716,0.9953604117351477,0.0019548362007529834,0.03499080706245129,0.9659409318202689,0.0021294050824865393,0.0365049211802254,0.96290950432908
446,0.2,0.0001770309822378335,0.010512209059454953,0.9958984668596585,0.00019162815703306863,0.010945468892066476,0.9953768856120705,0.0019543896070956,0.034983085187072056,0.9659487128117502,0.0021295944510791205,0.03650783937285498,0.9629062058608734
447,0.2,0.0001767352982274542,0.010504022556657272,0.9959053173993342,0.00019100728025563368,0.010932823893086141,0.9953918645400492,0.0019542269172954365,0.03498587724748784,0.9659515473525643,0.0021286939842683154,0.036501996245256664,0.9629218904108083
448,0.2,0.00017655852011130765,0.010497474145268556,0.9959094130739596,0.00019058613161015292,0.010923987189854593,0.9954020249381479,0.0019530405402438942,0.03496837073266447,0.9659722175738696,0.0021339731314346825,0.03655228882991925,0.9628299369413954
449,0.2,0.00017655731566912537,0.010497448585400583,0.9959094409790159,0.00019059224267971422,0.010923998742847656,0.9954018775058809,0.0019529570420467198,0.03496567866934548,0.9659736723611246,0.0021347184647137326,0.03656381871527796,0.9628169545450503
450,0.2,0.00017648849844801077,0.010494026727782874,0.995911035367238,0.00019020343678609745,0.01090887342815565,0.9954112576207279,0.0019529524528791912,0.03496539405218638,0.9659737523180897,0.0021348086113744335,0.03656567318452909,0.9628153843485875
451,0.2,0.00017612564495907696,0.01048232845478831,0.9959194421194976,0.00018964365969648185,0.01090150255507749,0.9954247624916045,0.0019524869864565525,0.0349610446332514,0.9659818621293454,0.0021340595904305528,0.03654708279811088,0.9628284309775755
452,0.2,0.00017605070482426983,0.01047781325503543,0.9959211783661284,0.0001892539972972943,0.010890141099212294,0.9954341632700288,0.0019521616484185446,0.03495117867424478,0.9659875304868343,0.002133554587329881,0.03654168133341609,0.962837227244417
453,0.2,0.00017587947927722347,0.010468913334078763,0.9959251453963442,0.00018960213592034115,0.010903703579428796,0.995425764271144,0.0019521558500497198,0.03495061825616654,0.965987631511687,0.0021335876564497684,0.03654202794136676,0.9628366512384433
454,0.2,0.00017587678471336741,0.010469312725171018,0.9959252078252073,0.00018956261127598333,0.01090236325665568,0.9954267178207414,0.001952136292729741,0.03495040994408887,0.9659879722584432,0.0021340092988258994,0.03654436980875502,0.9628293069689781
455,0.2,0.00017586180797796972,0.010467858648779995,0.9959255548129256,0.00018947652582225553,0.010900431473928926,0.9954287946705421,0.0019518576712888828,0.03495319548674415,0.9659928266736864,0.0021354616695073414,0.036571227847619056,0.9628040092231824
456,0.2,0.0001755057114155581,0.010463435778374138,0.995933805017683,0.0001897342701660813,0.010901322338653931,0.9954225764737864,0.0019516923900362994,0.03495439126300946,0.965995706365319,0.0021366009470266314,0.036579925505306136,0.9627841650102401
457,0.2,0.00017544087973674934,0.010461435991295169,0.9959353070670748,0.00018973779358201194,0.010905776345401125,0.9954224914698124,0.0019513580752189641,0.034953941193204684,0.9660015311250368,0.0021382860016727102,0.036586449054069416,0.9627548143185518
458,0.2,0.00017525710302107152,0.010458148584322962,0.9959395648883907,0.00018985528457677472,0.010912880699264558,0.9954196569473875,0.001950607709812268,0.03494775911126929,0.9660146047250329,0.002140305477917717,0.036613395543725745,0.9627196385901106
459,0.2,0.00017464183327558429,0.01043500365470459,0.9959538197336132,0.00018907622430404468,0.010886974290249991,0.9954384521224374,0.0019505950082654403,0.034948433574999806,0.9660148260238042,0.002140334643996476,0.036614681372870245,0.9627191305682565
460,0.2,0.00017445376727698482,0.01043160973291469,0.9959581769309583,0.00018830673809155018,0.01086362649174488,0.9954570163190325,0.0019504768074333017,0.03494790375087139,0.9660168854343057,0.002141557429891836,0.036630946316538925,0.9626978317861078
461,0.2,0.0001741821438390245,0.01042365263169079,0.9959644700245085,0.00018832158629571207,0.010856711578196244,0.9954566580995131,0.0019502629069990149,0.03494141832800173,0.9660206122168731,0.002142880506854197,0.0366562193746489,0.9626747861097599
462,0.2,0.0001741698321897212,0.010422809446867314,0.9959647552663176,0.0001884734351125128,0.010859948631819091,0.9954529946793738,0.0019502605923977581,0.03494147098046424,0.96602065254412,0.0021427633561785057,0.03665561306568853,0.9626768266687241
463,0.2,0.00017388077188833966,0.010417892790853003,0.9959714523449344,0.00018842602282438962,0.010862272044580037,0.9954541385218799,0.0019499467221306774,0.034936988046058694,0.9660261210988879,0.002143333921866444,0.036646718716929184,0.9626668884167905
464,0.2,0.00017376628206928894,0.010415479513146579,0.9959741048963756,0.00018832888165555269,0.010856083792091948,0.9954564820957172,0.0019496900869111129,0.034938245512872855,0.9660305924486803,0.002143897642427989,0.036650705961934545,0.9626570693949333
465,0.2,0.0001733835826777044,0.01040068686739968,0.9959829714474026,0.00018807762098283474,0.010846581539008865,0.9954625438710281,0.0019496879591275051,0.0349386888628231,0.9660306295210074,0.002143927697901084,0.036650757835942904,0.9626565458813925
466,0.2,0.0001730892844226937,0.010388916979033377,0.9959897898812768,0.00018827842153741798,0.01084902936559252,0.995457699468476,0.0019496549169644207,0.034938316980425294,0.9660312052138889,0.002144228602195483,0.03665246265313413,0.9626513046572024
467,0.2,0.00017282791910965667,0.010381925484267704,0.9959958453099911,0.0001880497635777967,0.010844899872106004,0.9954632159432957,0.0019487542329305817,0.03493384642120871,0.9660468978120232,0.0021425407399358553,0.03660729197385639,0.9626807042525864
468,0.2,0.00017269025396655054,0.01037777603844167,0.9959990347977269,0.00018738497598184481,0.01082770682606685,0.9954792542392713,0.0019487520472350787,0.034934132079767866,0.966046935893348,0.002142544342945165,0.03660692163440446,0.962680641494494
469,0.2,0.000172414404479813,0.010373956365906285,0.9960054258022691,0.00018794244517412995,0.010843941165500024,0.9954658050474429,0.0019485700449858442,0.034929592897307536,0.966050106914538,0.002142858610316944,0.03660712524794648,0.9626751675089716
470,0.2,0.00017214043168494505,0.010362270902389267,0.996011773326773,0.00018744153138642065,0.010833094456506554,0.9954778898150205,0.0019483838518139858,0.034927193915190266,0.9660533509540807,0.002142950427040406,0.0366102033972415,0.9626735682229495
471,0.2,0.0001720100177591102,0.010363105636577732,0.9960147948150573,0.00018725881360319603,0.01082579336709629,0.9954822979626833,0.0019483798208283125,0.03492738638619031,0.9660534211858556,0.002142811501029602,0.036609610507947664,0.9626759880699972
472,0.2,0.00017189634513778808,0.010363517139983442,0.9960174284332952,0.00018677223946634728,0.010811813947762493,0.9954940367798158,0.0019483767873314105,0.03492757870817062,0.9660534740384055,0.002142791814570455,0.03660960597923038,0.962676330973531
473,0.2,0.00017181024079773098,0.010363749619130022,0.9960194233372369,0.00018652624589468228,0.010814589055034799,0.9954999714839747,0.0019482961424681254,0.03492738195723632,0.9660548791120868,0.0021428375581246046,0.03661153786520021,0.9626755342011785
474,0.2,0.0001717477159202823,0.010359107219080291,0.9960208719416208,0.00018600894416396138,0.010792104037358622,0.9955124516179552,0.0019480308541157821,0.03492477320684125,0.9660595012252216,0.002143719225110171,0.03661251345658512,0.9626601771111722
475,0.2,0.00017168282771329988,0.010356616603995039,0.9960223753006826,0.00018584628999877514,0.010781004942530753,0.9955163757219229,0.0019475192085876838,0.03491734690908837,0.9660684156140171,0.0021455778209652078,0.036630427133154855,0.9626278036364951
476,0.2,0.00017155083794350324,0.010350658239169865,0.996025433298826,0.00018550819202147535,0.010771187887655902,0.99552453248577,0.0019475114008363794,0.0349179819491141,0.9660685516482966,0.002145504464036104,0.036628679793051025,0.9626290813853292
477,0.2,0.00017126362903001303,0.010346291817250596,0.9960320874836585,0.0001857635778631087,0.010786104095442152,0.9955183711889272,0.0019472645472526562,0.03491585035691048,0.9660728525728627,0.002145962280218652,0.036643524261580775,0.962621107031705
478,0.2,0.00017118305972861484,0.010340845115878426,0.9960339541493437,0.00018540885741616996,0.010780059658088054,0.9955269289772362,0.0019468463578446835,0.034909712604484354,0.9660801386777306,0.002145467936130405,0.036648521815146995,0.9626297176372756
479,0.2,0.000171182980480387,0.010340846752932193,0.9960339559854021,0.00018540405668880658,0.010779854379612245,0.9955270447969157,0.0019467655436880287,0.03490926294291192,0.9660815467010065,0.0021459878950928954,0.036649406573733556,0.9626206608655951
480,0.2,0.0001711087667572899,0.01034000261805475,0.9960356754022008,0.00018510525482082766,0.010773510811742012,0.9955342535246746,0.0019467649383528064,0.0349090994843666,0.9660815572477488,0.0021460131595350974,0.03665007074502963,0.9626202208033956
481,0.2,0.00017070386927328857,0.010328326465541784,0.996045056248582,0.00018465418660190523,0.010775594167100054,0.9955451357457695,0.001946707868328087,0.034907921913853744,0.9660825515775358,0.002146842169456238,0.03665454786649463,0.9626057809069456
482,0.2,0.00017036139183126113,0.010312474649085069,0.9960529909194545,0.0001844969591677413,0.010767673251042264,0.9955489289274413,0.0019465510863431587,0.03490680953490967,0.9660852831866148,0.0021471634093401305,0.03665199940171138,0.9626001854725115
483,0.2,0.00017029453343070272,0.010310111001027059,0.996054539924844,0.00018426987772330946,0.010765568451670737,0.995554407368132,0.0019460670186154437,0.03490464500681327,0.9660937170880002,0.002147741465846644,0.03665452624217292,0.9625901167436779
484,0.2,0.0001702070130101526,0.010309720702602236,0.9960565676371733,0.00018410992943798058,0.010759730548958131,0.9955582661915465,0.0019460392286606422,0.034903788815498375,0.9660942012717721,0.0021481176389569283,0.03665719887630425,0.9625835644689448
485,0.2,0.00017020544878058465,0.010309403102037398,0.996056603877945,0.00018405798846264998,0.010758442144479692,0.9955595192906427,0.001945965436912059,0.034901644806277374,0.9660954869437867,0.002147937071013738,0.03666149750750811,0.9625867096452996
486,0.2,0.00017018906130400536,0.010309016046250044,0.9960569835503471,0.000183978607285782,0.010757306600110003,0.9955614343967867,0.0019459418433479126,0.03490065840229261,0.9660958980139365,0.0021481340946992327,0.036661529300256845,0.9625832778388227
487,0.2,0.00017012954684492585,0.010306942814546425,0.9960583624080089,0.0001837020113670743,0.0107444357517686,0.9955681073961581,0.0019458986417515412,0.03489969379750882,0.9660966507144009,0.0021489587528981747,0.03666777945160918,0.9625689137417285
488,0.2,0.00016972945282499929,0.010290566875369254,0.9960676319655816,0.0001834784182835215,0.010750953255182468,0.9955735016785935,0.0019458688300506924,0.034899103796694184,0.9660971701230099,0.0021489735266656865,0.036666185121412447,0.9625686564086524
489,0.2,0.00016966308455505658,0.010288030781524795,0.9960691696154053,0.00018345074710506636,0.010756227895205065,0.9955741692580622,0.0019458538476062543,0.03489799397527087,0.9660974311618101,0.0021492131663990196,0.036669732195930074,0.9625644823054886
490,0.2,0.0001695185103505905,0.01028704567148172,0.9960725191753713,0.00018357304551952733,0.010758799858648882,0.9955712187545022,0.001945273139806174,0.03488710226907613,0.9661075488210533,0.002149390151446936,0.036673233975537546,0.9625613995368753
491,0.2,0.00016917902764353567,0.010275366710900968,0.9960803844628818,0.00018309188824939754,0.010746808959087313,0.9955828268873196,0.0019450393934223654,0.03488368973032823,0.9661116213791632,0.0021498993874682127,0.036688416672596695,0.962552529539993
492,0.2,0.0001690914041260684,0.010271771259787014,0.9960824145638066,0.00018296056431761515,0.010736726246231603,0.9955859951354931,0.0019448321861154135,0.03488241013559548,0.9661152315475201,0.0021503779085099285,0.03669225807094808,0.9625441945440957
493,0.2,0.00016898022065615906,0.010270252351434526,0.9960849905122691,0.00018266881135443455,0.010728566752675332,0.9955930338052934,0.00194482209273104,0.03488314007015336,0.9661154074043343,0.0021504515044300176,0.036693087368857805,0.9625429126324585
494,0.2,0.00016861014020366267,0.01026162770542836,0.9960935647020596,0.0001822946946372418,0.01071864386226747,0.9956020595372359,0.0019440296792964577,0.03487405228060975,0.9661292136061964,0.0021517167658357916,0.03669890932425972,0.962520874001538
495,0.2,0.00016848184300964907,0.010257635943009696,0.9960965371489522,0.0001819419474432545,0.01070496693677204,0.9956105697199411,0.001943393020541192,0.03486759183348403,0.9661403060977025,0.0021548400153189057,0.03675298742296367,0.96246647248236
496,0.2,0.00016841248441550077,0.010253921300427505,0.9960981440799473,0.00018184773614427613,0.01070150868514515,0.995612842609367,0.0019433709935753236,0.03486741279219423,0.966140689873045,0.0021549969695259146,0.03675549220667033,0.9624637386158056
497,0.2,0.00016808913845850539,0.010248264789290177,0.9961056355040001,0.00018203766607567285,0.010710052294360664,0.9956082604654267,0.0019433413188920533,0.0348678277076983,0.9661412068943996,0.0021553082996657257,0.03675746108480937,0.9624583157917042
498,0.2,0.00016788536221010384,0.010237324254197152,0.9961103566834539,0.00018144790285744446,0.01069369448705539,0.9956224887649724,0.0019433107950490717,0.034868537044908596,0.9661417387106453,0.0021552911000066446,0.03675459069443592,0.9624586153795497
499,0.2,0.00016773847000410054,0.010233507162800857,0.9961137599479185,0.00018123648843208055,0.01068347745426487,0.9956275892318707,0.0019432970195233305,0.03486755843548908,0.9661419787213277,0.0021556243435186893,0.03675673763440414,0.9624528108630006
500,0.2,0.00016753901074372248,0.010226543240240757,0.996118381109459,0.0001809997975642301,0.01068083671242598,0.9956332995041688,0.001943257506705766,0.034866315527230546,0.96614266715228,0.0021554234577597677,0.03675583901248877,0.9624563099400119
501,0.2,0.00016742217978335882,0.01021965477669355,0.9961210879015114,0.00018114050867652727,0.01068074183397593,0.9956299047860967,0.0019428216649405895,0.03486115142264564,0.9661502608137797,0.0021565208290971086,0.036767323988838356,0.9624371956591398
502,0.2,0.0001672707807244905,0.010209671500301666,0.9961245955827631,0.00018122139595150332,0.010676945928209357,0.9956279533446669,0.0019427935401872922,0.03485924821577283,0.9661507508307385,0.002156902347520204,0.03677316407187244,0.9624305502784479
503,0.2,0.00016707796023232842,0.010201989641723757,0.9961290629343461,0.00018086455116577568,0.01066982491250443,0.9956365623835927,0.001942767723391113,0.03485909709743489,0.9661512006362112,0.002157306258719937,0.036777530343691765,0.9624235148549259
504,0.2,0.00016686454440846077,0.010195061040447415,0.9961340074478047,0.00018080147085113032,0.010657418773533585,0.9956380842241966,0.001942765971573984,0.03485929339218672,0.9661512311580825,0.002157202829270585,0.03677670114955871,0.9624253164142323
505,0.2,0.0001668645217610142,0.010195103095055337,0.996134007972511,0.0001808010021474716,0.010657397500407013,0.9956380955318805,0.0019424988863507163,0.03485860972336505,0.9661558845780599,0.002158751952467615,0.03679185589839721,0.9623983334095867
506,0.2,0.00016597428286660982,0.010165061224769267,0.9961546334262144,0.0001795990335142521,0.010593006385977093,0.9956670935589351,0.0019424978796988535,0.03485855491013609,0.9661559021169333,0.002158819458425547,0.03679205533036984,0.9623971575743917
507,0.2,0.00016592193764051333,0.010160584882763469,0.9961558461838732,0.00017926760557621094,0.010586086624963338,0.9956750894051232,0.001942442701599698,0.03485789220523886,0.9661568634837425,0.0021588561026550466,0.03679253185512099,0.9623965192962891
508,0.2,0.00016591967925234396,0.01016087135679868,0.9961558985072225,0.00017929107823665895,0.010587404319788345,0.995674523116766,0.0019423361605275667,0.03485603730685626,0.9661587197465017,0.0021599716739705136,0.03680111002511966,0.9623770880037712
509,0.2,0.0001657956216926674,0.01015688544847452,0.9961587727283667,0.00017924528756659353,0.01058719430482585,0.9956756278370162,0.0019420567865776142,0.03484846511005072,0.9661635872726941,0.0021603978662069426,0.036799273203218345,0.9623696644837326
510,0.2,0.00016575083328891483,0.010154432262195345,0.9961598104061786,0.00017919450876861654,0.010588910555184032,0.9956768528980676,0.00194183562845501,0.03484735386081438,0.9661674405058056,0.0021624093267390535,0.03681633696091667,0.9623346283749282
511,0.2,0.00016562109159484498,0.010149827550405418,0.996162816319896,0.00017954378322721597,0.010601352543701417,0.9956684264966458,0.0019415257750183567,0.034840555084010634,0.9661728390754253,0.0021624853072402233,0.036821107826402646,0.9623333049280778
512,0.2,0.0001655008022647506,0.010145105194161003,0.9961656032370084,0.00017937680361670568,0.010599043392935232,0.9956724549539028,0.0019413718079358416,0.0348347505845101,0.9661755216405213,0.0021618990014623425,0.03682158648108786,0.9623435173447266
513,0.2,0.00016523039297087924,0.010137848121819695,0.996171868200724,0.00017918150607970613,0.010582566340127195,0.995677166593712,0.0019412041109653328,0.03483537462839827,0.9661784434211544,0.0021624133633759294,0.03682650817728803,0.9623345580638053
514,0.2,0.00016522846217543801,0.0101375011591435,0.9961719129342582,0.00017920043338422398,0.010583448651084683,0.9956767099640851,0.0019411932881578107,0.0348347844274398,0.9661786319866921,0.0021624757306914575,0.03682450958365025,0.9623334717347336
515,0.2,0.00016514081519794429,0.01013394809654212,0.9961739435787155,0.00017895550135644593,0.010576336618613732,0.9956826190580262,0.0019409301975256226,0.03483427180299346,0.9661832158089968,0.0021619762721008864,0.03682621211619223,0.9623421714259496
516,0.2,0.00016476659382811502,0.010124411370948279,0.9961826137071347,0.00017862479675436865,0.010566024053530639,0.9956905974534129,0.001940820399559624,0.03483337591765584,0.9661851288165463,0.002161646058173093,0.0368231949680988,0.9623479231724632
517,0.2,0.00016455527665565182,0.010123411546440681,0.9961875095980969,0.00017861826951825723,0.010572685245871159,0.9956907549258828,0.001940656023377406,0.03483278533858763,0.9661879927391579,0.002162908326871787,0.03683537980201344,0.9623259366692424
518,0.2,0.00016439700972753845,0.01011072969909451,0.9961911763972214,0.00017815422740838775,0.010551409649614091,0.9957019501478582,0.0019406293603520526,0.03483238124838835,0.9661884572884628,0.002163452497534448,0.03684495256326781,0.9623164581722793
519,0.2,0.000164332724050644,0.010107394685460302,0.996192665796596,0.00017788302739530374,0.01054210712979705,0.9957084929686102,0.0019406088663782132,0.03483123908488629,0.9661888143545188,0.0021632695859202817,0.03684201334715329,0.9623196441712651
520,0.2,0.0001641769548284467,0.010099798920161706,0.9961962747277504,0.00017763041543192217,0.010539829022657843,0.9957145873444083,0.0019405189914615158,0.03483038129015055,0.9661903802432179,0.0021625461452965673,0.03682831008584382,0.9623322452360146
521,0.2,0.00016407418181105116,0.010095918948518289,0.9961986558190794,0.0001775032192413651,0.010533231305192242,0.9957176560089916,0.0019404819438331668,0.034832236598465044,0.9661910257232328,0.002162472929567993,0.03683256460972486,0.9623335205253835
522,0.2,0.00016407320281074515,0.010095677511546759,0.9961986785009973,0.00017752530434120254,0.010532789575339173,0.9957171231961505,0.0019401051545565498,0.03482873203222152,0.9661975905145216,0.002163609528733626,0.036831762074333065,0.9623137229646566
523,0.2,0.00016390157288736611,0.010092203444778585,0.9962026548999853,0.0001772247916291028,0.010507744235562683,0.9957243731987835,0.0019400588290864286,0.03482815961664846,0.9661983976421697,0.002163359829440809,0.03683265900315803,0.9623180722876743
524,0.2,0.0001638289323309635,0.010087975031296888,0.9962043378689529,0.0001773046743219399,0.01050921110129515,0.9957224459933439,0.0019400220618432276,0.0348270182143463,0.9661990382370402,0.0021633794215990855,0.036834562046337026,0.9623177310266959
525,0.2,0.00016358064799107256,0.0100781527787346,0.9962100902318186,0.0001765486783171375,0.01048970204679864,0.9957406847326876,0.0019399527557527752,0.0348262755260082,0.9662002457555317,0.0021626830300339223,0.03682965204289698,0.9623298609443642
526,0.2,0.00016354553535609633,0.010078671726656139,0.9962109037370829,0.00017647399447272107,0.010488989178743859,0.9957424865136002,0.0019399230835858586,0.034824847712601054,0.966200762733044,0.0021636159479817897,0.03683557748730007,0.9623136111526307
527,0.2,0.00016328080585948818,0.010071581923273839,0.9962170371087099,0.0001759703327598372,0.010470798079682696,0.995754637576093,0.0019397338802422388,0.03482308707386249,0.9662040592187432,0.002163429474713384,0.03682564743147072,0.9623168591893765
528,0.2,0.00016299361485917817,0.01006247264226442,0.9962236908785218,0.00017594548991972634,0.010468062246212396,0.995755236920643,0.0019396985460872992,0.034822228831322515,0.9662046748449484,0.002164145412902278,0.03683112183552682,0.9623043888038617
529,0.2,0.00016289614135871135,0.010060110080307166,0.9962259491882675,0.0001758820499462515,0.010466880421863086,0.995756767438176,0.0019395112944466276,0.034818554088569265,0.9662079373261702,0.0021656752926483666,0.03685089588583883,0.9622777409863252
530,0.2,0.00016284419662109412,0.010058448111002089,0.9962271526672298,0.00017591707622067608,0.01047013367577494,0.9957559224137508,0.0019394856713747237,0.03481956297992541,0.9662083837563891,0.0021657299743447376,0.03684552877359838,0.9622767885272373
531,0.2,0.0001625151502646529,0.010042853827793108,0.9962347761606918,0.00017583892318304107,0.010477092362923412,0.9957578078904904,0.001939402219623455,0.0348208004503235,0.966209837734418,0.0021656125356642286,0.03684645904334454,0.9622788341027395
532,0.2,0.00016225038979676283,0.010036373625271303,0.9962409102498753,0.00017597197029161807,0.010474155565096042,0.9957545980699115,0.0019393770447667812,0.03482100617275942,0.9662102763553928,0.0021656712664885037,0.03684939271493384,0.962277811114957
533,0.2,0.0001620784174980855,0.010035591895622857,0.9962448945811677,0.00017615300011920545,0.010489310829605695,0.9957502306449281,0.0019393684041576628,0.0348205576932312,0.9662104269005356,0.002165847653964012,0.03685067201507596,0.9622747387550051
534,0.2,0.00016198902154063567,0.010035166914905832,0.9962469657467764,0.0001760677451299763,0.010491845819948482,0.9957522874594038,0.0019392907557335603,0.034820126060160474,0.9662117797673229,0.0021662027595378552,0.03684996024158267,0.962268553439746
535,0.2,0.00016193183776678377,0.010035712322491919,0.9962482906060783,0.00017618868685328532,0.010494887583012544,0.9957493696866204,0.0019392845422641243,0.03482001168883054,0.9662118880244643,0.0021664573382860056,0.03685268185081469,0.9622641191251885
536,0.2,0.0001619203105418269,0.010035726580595945,0.9962485576739926,0.00017609848306038346,0.010493877301523251,0.9957515458931825,0.001939282852922777,0.034819789489496974,0.9662119174578215,0.0021663772273936345,0.03685238015772799,0.9622655145161976
537,0.2,0.00016191315241492242,0.01003562471592506,0.9962487235166849,0.0001761500662827788,0.010497147834066205,0.9957503014250347,0.0019386525764606283,0.03481649490860063,0.9662228987507749,0.002169219158465114,0.03685176376626141,0.9622160130695396
538,0.2,0.00016180140975416107,0.010035580086489877,0.9962513124207315,0.00017608844933599007,0.010502971412910792,0.9957517879612393,0.0019386243249019583,0.0348170825113068,0.966223390977061,0.002169513668536551,0.03685542690680391,0.9622108832214805
539,0.2,0.00016178924344185583,0.010033936660830859,0.9962515942953079,0.00017608934298118763,0.010502094859049571,0.9957517664016521,0.0019386021313849327,0.03481582506276241,0.9662237776542205,0.0021695680292104376,0.03685506603827663,0.9622099363540403
540,0.2,0.00016172728692094335,0.010031346343034103,0.9962530297317528,0.00017614969937643752,0.010505831974391524,0.9957503102768132,0.0019375862404938929,0.034815367114450296,0.966241477498897,0.002170564975456808,0.036870438121340936,0.9621925713018296
541,0.2,0.00016148688580990453,0.010023666833610258,0.9962585994524392,0.0001760044447264928,0.01049832464887535,0.9957538146097488,0.0019374126712844815,0.034809258449538874,0.9662445015914194,0.0021725521117751407,0.03689571529038339,0.9621579588780974
542,0.2,0.0001614867816187393,0.010023568262786916,0.9962586018663868,0.000176002564817572,0.01049815676980404,0.9957538599633863,0.0019371897809829048,0.03480724149456214,0.966248385004247,0.002172458655357572,0.03689207410235351,0.9621595867247104
543,0.2,0.0001612217065109917,0.01001038145588568,0.9962647432452876,0.00017645654504654017,0.010510134617235706,0.9957429074887559,0.0019371849392146394,0.0348071412068769,0.9662484693622692,0.00217244593153312,0.03689202458463952,0.9621598083513796
544,0.2,0.00016067143600048263,0.009995132375851534,0.9962774921591019,0.00017590565516991403,0.010499018672026655,0.9957561979516724,0.0019371766900452931,0.034806999242516325,0.9662486130873654,0.0021723878325553185,0.03689232877588512,0.9621608203335066
545,0.2,0.00016056217224110915,0.00999243378055289,0.9962800236308502,0.00017571720389213265,0.0104934006721839,0.9957607444224374,0.0019371630308951662,0.03480772961094745,0.966248851070438,0.002172320599229746,0.036892809913599924,0.9621619914199249
546,0.2,0.00016027642085807335,0.009979071594402684,0.9962866440469638,0.00017579933656513996,0.010505083796495389,0.9957587629352271,0.0019366023791493646,0.03480892888310546,0.9662586192934881,0.0021754666790809083,0.03692238339397158,0.9621071922358431
547,0.2,0.0001601423673747102,0.00997459408180349,0.996289749858148,0.00017538088615901354,0.010493755454754058,0.9957688582371033,0.0019365968112072351,0.034809396189887404,0.9662587163036215,0.002175885468087089,0.036925988515036944,0.9620998976670695
548,0.2,0.00015992230405146538,0.009967481956200036,0.9962948483838516,0.0001758806051161153,0.010503057945433814,0.9957568022953446,0.001936421889571516,0.03480417364320754,0.9662617639594377,0.0021761322887140946,0.03694253307136394,0.9620955984853531
549,0.2,0.00015990259280325726,0.009967232095420287,0.9962953050628844,0.00017598262636489082,0.010509485493349556,0.9957543409874117,0.001936402878823419,0.034804971661064596,0.9662620951832842,0.002176225058864665,0.0369439010802265,0.9620939825923056
550,0.2,0.00015969195259404236,0.009963576911047689,0.9963001852696588,0.00017590345644603203,0.010509483260738873,0.9957562509968624,0.0019362277423816087,0.034799503583753826,0.9662651465816623,0.002176801061958601,0.03694675332528334,0.9620839496303117
551,0.2,0.00015965029181438847,0.009961915258837058,0.9963011504852739,0.0001758294218895982,0.010507625772696299,0.9957580371134142,0.0019355851717134211,0.034795913248259314,0.9662763420762974,0.0021794872167653105,0.036991133298446804,0.9620371615325238
552,0.2,0.00015938929148989612,0.009957559696980006,0.99630719745777,0.0001755678708480398,0.01050197083126504,0.9957643471484431,0.001935541588725244,0.03479599430922118,0.966277101421743,0.0021796046976306853,0.03699387593795679,0.9620351152222353
553,0.2,0.00015935969977425097,0.009957073869335812,0.9963078830519008,0.00017559695348021875,0.010501324150184371,0.9957636455170266,0.0019355051193452122,0.034796001558876015,0.9662777368269501,0.0021794120400531196,0.03699348228840329,0.9620384709787823
554,0.2,0.00015920944110039137,0.009952194464187589,0.9963113643122015,0.0001758314066631536,0.01049943990744779,0.9957579892298707,0.0019354103332276783,0.03479592254411854,0.9662793882833934,0.002181108637077065,0.03700969540658485,0.9620089192391488
555,0.2,0.0001590834744785024,0.009949561365035995,0.9963142827633547,0.00017569525252558913,0.010500491558512294,0.9957612740089037,0.0019349989922067433,0.034797581880005445,0.9662865550689644,0.0021787166261277914,0.03699194099225307,0.962050583867682
556,0.2,0.00015903383265047376,0.00994857205812767,0.9963154328874755,0.00017549670031507435,0.010497554158561618,0.9957660641691567,0.0019348993264138774,0.03479715538287791,0.966288291543884,0.002179212042032769,0.036993989530885514,0.9620419545929471
557,0.2,0.0001590332579530216,0.009948374990810804,0.9963154462023236,0.00017550325506918163,0.010498060476017295,0.995765906032803,0.0019348697205584834,0.03479710220595524,0.966288807366052,0.002179245284773762,0.03699486280347277,0.9620413755627987
558,0.2,0.0001590324465921259,0.009948632204650403,0.9963154650002964,0.00017548331545601427,0.010497440152517568,0.9957663870848256,0.0019345477163677856,0.034799048689034245,0.9662944176379925,0.0021788165944401586,0.03698316325354304,0.9620488425953015
559,0.2,0.0001589670321335851,0.009948730546906953,0.9963169805517902,0.00017537622973327416,0.01049205150858311,0.995768970575442,0.0019343807571069532,0.03479627819754334,0.966297326565526,0.002179643246826511,0.03698853914293735,0.962034443762966
560,0.2,0.00015893351501525678,0.009947670137099077,0.9963177570914097,0.00017531674585520256,0.010491919844399783,0.9957704056504165,0.0019342292734728518,0.034797391776681875,0.966299965861555,0.002180409293853481,0.03700095508979689,0.9620211005695213
561,0.2,0.00015884303129563252,0.00994680462618447,0.99631985345878,0.000175230451626726,0.01048325460594587,0.9957724875370007,0.0019339496089332028,0.03479822751373395,0.9663048384506854,0.002178130921802566,0.03698049925985719,0.9620607858080822
562,0.2,0.00015877853426748606,0.009946303351494457,0.9963213477548352,0.00017520945945167707,0.010483392151545,0.995772993982546,0.0019333781099972914,0.03479399324956361,0.9663147956640904,0.002178837173268372,0.037024550142227435,0.9620484841482663
563,0.2,0.00015869539960063113,0.009946376494486013,0.9963232738560571,0.00017501580285405956,0.010480007795803338,0.9957776660339639,0.0019333581841100408,0.03479357364672275,0.9663151428323862,0.002178799905104983,0.03702651925970438,0.962049133294201
564,0.2,0.000158528506725591,0.009943668678770327,0.9963271405049862,0.00017509992976214554,0.010477127387587914,0.9957756364349466,0.0019333090943599027,0.034794710823828456,0.9663159981220244,0.002178819954123776,0.03702427446233976,0.9620487840755151
565,0.2,0.00015849184489260466,0.009942827184739414,0.9963279899027643,0.00017505050442168744,0.010470798845831183,0.9957768288432344,0.0019330940161490116,0.03479114483988511,0.9663197454249677,0.0021791187092412598,0.037029763573093594,0.9620435802862113
566,0.2,0.00015845669376572628,0.009940922951155853,0.9963288042998263,0.00017498367489291835,0.010466769648997102,0.995778441135294,0.0019329642063753256,0.03478713396536547,0.9663220070978028,0.0021797265224156805,0.0370396204111915,0.9620329932484983
567,0.2,0.00015840454546950375,0.009941934855106017,0.9963300124949256,0.00017500455556950049,0.010467472749244484,0.9957779373796987,0.0019326019053414805,0.0347809491363831,0.966328319460756,0.0021806925999612466,0.037054932382230926,0.9620161658748265
568,0.2,0.00015836011782789983,0.009942486910248663,0.9963310418144384,0.000175132208324711,0.01047228167351709,0.9957748577002903,0.0019323227951636476,0.034783344761852145,0.9663331823912527,0.0021810288024156086,0.03705813281869451,0.9620103098187005
569,0.2,0.0001583191809580676,0.009940974415609496,0.9963319902581862,0.0001748109450439644,0.010460670365824369,0.995782608319607,0.001932238883888728,0.03477908925673459,0.9663346443755522,0.0021808066798461832,0.03705983430906268,0.9620141788036426
570,0.2,0.0001583005505330854,0.009940161919202191,0.9963324218962222,0.00017488779799366933,0.010462894765022277,0.995780754208066,0.0019322341088627713,0.03477933238657718,0.9663347275707245,0.0021808399033963143,0.037061212006196595,0.9620136001077653
571,0.2,0.00015824933965681622,0.009938565850701244,0.996333608372756,0.0001748103057435335,0.010460886378180422,0.9957826237430139,0.0019322005029940076,0.03478073668173845,0.9663353130850376,0.002181434387885352,0.03706468670151853,0.9620032452323363
572,0.2,0.00015818722747911563,0.009937900318695972,0.996335047415527,0.00017467472183532856,0.010462380844549866,0.9957858947650102,0.0019316587559605478,0.034773612417591644,0.9663447519316999,0.002184232341756626,0.037094108120926235,0.9619545097912483
573,0.2,0.0001581459065806784,0.009933726756078025,0.9963360047566218,0.00017466939311741153,0.010465134311715227,0.9957860233226964,0.0019315492387512255,0.034778426413163525,0.9663466600476319,0.002183580974351564,0.03708761288292989,0.9619658554671445
574,0.2,0.00015813935267642432,0.009933537067319004,0.996336156600413,0.00017473378108966243,0.01046606122577006,0.995784469934272,0.001931485885691495,0.03477573718397477,0.9663477638465998,0.0021837069446291367,0.03708278158004796,0.9619636612862095
575,0.2,0.00015811582661208614,0.009931199774939784,0.9963367016628157,0.00017464084245049906,0.010462828650736283,0.9957867121202146,0.0019314559658785782,0.03477514255515419,0.966348285138843,0.0021839400486212907,0.037083632983806396,0.9619596010241752
576,0.2,0.0001580865550816882,0.009929411168880197,0.9963373798387513,0.00017476537692962403,0.010467653314197573,0.9957837076706016,0.001931393303328484,0.034773813663218606,0.9663493769070766,0.0021830192197145556,0.03707520287294554,0.9619756402460499
577,0.2,0.00015797532033615442,0.009926747745183474,0.9963399569751903,0.00017452773816532317,0.010461220516560748,0.9957894408113226,0.0019311419826663018,0.03477231114754901,0.9663537556614525,0.0021836659999220583,0.03707435553823397,0.9619643744710765
578,0.2,0.00015785195260961172,0.009919927693436734,0.9963428152139713,0.00017465915284874708,0.01045868549253427,0.9957862703737255,0.001931141953170233,0.03477230258196484,0.9663537561753619,0.002183671707569607,0.03707443655312471,0.9619642750538833
579,0.2,0.00015781360013374375,0.00991875575128394,0.9963437037813214,0.00017459526259556686,0.01046156634063897,0.9957878117544563,0.0019309952768109644,0.03477233632514342,0.9663563117143471,0.0021830155649566214,0.03706378896282258,0.9619757039055126
580,0.2,0.00015781070861742327,0.009918816890176759,0.9963437707732675,0.00017461077730567104,0.010461477868122755,0.9957874374551852,0.001929731598546945,0.034774278198408684,0.9663783287529792,0.002182895108894458,0.03705381577399753,0.9619778020385024
581,0.2,0.00015776342115824784,0.009920501417028552,0.9963448663503155,0.00017448600665880652,0.01045925962426632,0.9957904476024497,0.0019297130914726931,0.03477461777275082,0.9663786512013274,0.0021828335346978063,0.037052121168590066,0.9619788745528366
582,0.2,0.00015776144473154545,0.009920525623820437,0.9963449121410551,0.00017447054233032345,0.010459645716823092,0.9957908206862419,0.0019297059054382577,0.03477356126506618,0.9663787764034474,0.002182814888209812,0.03705254834762134,0.9619791993418999
583,0.2,0.0001575469625788557,0.009911015784596177,0.9963498813596978,0.0001744661442873822,0.010466309018456216,0.995790926790981,0.0019296994042338807,0.03477316448594225,0.9663788896737885,0.0021827348958313804,0.03705222854337534,0.9619805926686043
584,0.2,0.0001575424607781116,0.009910783565823679,0.9963499856594351,0.00017439529297853503,0.010464492695333541,0.995792636110271,0.001929544641443737,0.03476676171986662,0.9663815861024811,0.00218363460049659,0.03706234968958653,0.9619649213939068
585,0.2,0.00015748343847352657,0.009908084566799242,0.9963513531146411,0.0001742642473014418,0.010456373946446083,0.9957957976454266,0.0019294993896119012,0.034765425203609666,0.9663823745241531,0.002184075274929397,0.037067462249512226,0.961957245619449
586,0.2,0.00015742952379016378,0.009905062950269758,0.9963526022341894,0.00017439095056856455,0.010466113206416947,0.99579274087284,0.001929488987710408,0.03476536226892607,0.9663825557562542,0.0021843857746074464,0.03707036415291507,0.9619518372605326
587,0.2,0.00015742702383747835,0.00990515736609465,0.9963526601542136,0.0001743354524894584,0.010464369868522637,0.9957940797886444,0.0019292442306361793,0.03476524587903653,0.9663868201533814,0.002184275235209366,0.03706144637584098,0.9619537626626553
588,0.2,0.00015742337504343588,0.009904946858558387,0.9963527446911093,0.00017436259269365664,0.0104650508666083,0.9957934250191655,0.0019292442292501864,0.034765244420949554,0.9663868201775295,0.0021842711902343146,0.0370613915260584,0.9619538331190146
589,0.2,0.00015718265485218348,0.009891591060076197,0.9963583218043892,0.0001742153573593748,0.010459181316231126,0.9957969771369903,0.0019291091822123743,0.034767819035745134,0.9663891730991025,0.0021848608812590664,0.03706596704289834,0.9619435617373124
590,0.2,0.00015717753829650475,0.009891526053155526,0.9963584403470443,0.00017414243723222906,0.010458029495787027,0.9957987363674405,0.0019291077103904392,0.03476789264528243,0.9663891987426237,0.0021848441948440272,0.03706552355762759,0.9619438523853483
591,0.2,0.00015710106797342627,0.009887548589420397,0.9963602120457627,0.00017410283704844698,0.010453530595549916,0.9957996917394601,0.0019291066124246558,0.034767987843128303,0.9663892178724575,0.0021848588165072746,0.03706524931224146,0.9619435977016614
592,0.2,0.00015708492958504445,0.009885818242708377,0.9963605859471779,0.00017408613705422707,0.010452969307368228,0.995800094634237,0.001929058113365906,0.03476828461792215,0.9663900628704926,0.0021842184432948183,0.03705639355754299,0.9619547518780367
593,0.2,0.00015708284614851593,0.009885215961715231,0.9963606342171692,0.00017408225959606303,0.010453965158382332,0.9958001881796371,0.0019289914086805364,0.03476793083372604,0.9663912250647604,0.002184340271068749,0.03705940603401243,0.9619526298522376
594,0.2,0.00015708250726213693,0.00988532162006566,0.9963606420686407,0.00017408556446152685,0.010454377101223218,0.9958001084482901,0.0019288498643037567,0.0347671195546043,0.9663936911893274,0.0021839719744754173,0.037050753381232586,0.9619590449318827
595,0.2,0.00015707931718935377,0.009885489364613963,0.9963607159776767,0.00017410139970354434,0.010454562271175255,0.9957997264160443,0.0019286989217688149,0.03476425833042021,0.9663963210577976,0.002184200331279691,0.0370571458024651,0.9619550673575216
596,0.2,0.00015707708957811813,0.00988561406371477,0.9963607675879722,0.00017406686731631684,0.010452915369526708,0.9958005595252215,0.0019284669173173115,0.034762286260972365,0.9664003632662592,0.002185465582180715,0.03707697649403182,0.9619330289095752
597,0.2,0.00015697741302604626,0.009881403839308004,0.9963630769390048,0.0001743312468515282,0.010454542627485974,0.9957941812515271,0.0019284152913722563,0.034762391070870084,0.9664012627439658,0.0021852776582249934,0.03707863180325541,0.9619363022147456
598,0.2,0.0001569638288424099,0.009879990721486397,0.9963633916634597,0.0001743774545441753,0.010453715832135354,0.9957930664704218,0.0019284108380572104,0.034762705274408875,0.966401340333976,0.0021851487274454394,0.03707823728942828,0.9619385479624242
599,0.2,0.00015696342622405917,0.009880005456895378,0.9963634009915021,0.00017435859320632328,0.010453053298989705,0.9957935215085735,0.0019284064498931632,0.0347625551785962,0.9664014167888617,0.0021852814236059163,0.037079877366189576,0.9619362366284248
600,0.2,0.00015695157267480776,0.009879310226015047,0.9963636756198437,0.00017422350974661077,0.010446352493308332,0.9957967804570278,0.001927381107986629,0.03475113586486551,0.9664192812983734,0.0021883226351263937,0.0370938233864813,0.9618832640664344
601,0.2,0.00015694153489903944,0.009878534559011689,0.9963639081795316,0.00017423218705976936,0.010445750877431314,0.9957965711129945,0.0019273795598614295,0.034751173194993074,0.9664193082713248,0.0021883049453084776,0.037093403930011926,0.9618835721919856
602,0.2,0.00015690487795713784,0.00987714779315723,0.996364757463991,0.00017434217259107605,0.010448421827470604,0.9957939176632086,0.0019271173578644645,0.03474724084106607,0.9664238766109575,0.0021881690863183698,0.037082338826562186,0.9618859386169208
603,0.2,0.0001568572508366457,0.009877437049751506,0.9963658609104646,0.0001742636444645176,0.01044704736518996,0.995795812189135,0.0019270790132287444,0.03474638817678784,0.9664245446887033,0.0021884121174640756,0.03708601535244894,0.9618817054413115
604,0.2,0.00015684667624002322,0.00987754401605389,0.9963661059074586,0.00017417834473037273,0.010442796432576796,0.9957978700831017,0.0019267128538117304,0.034738019802830915,0.9664309242761817,0.002187605978102257,0.037093706188540174,0.9618957469727963
605,0.2,0.00015684506994931822,0.009877418524284733,0.9963661431227215,0.0001741285562007142,0.01044180676217615,0.9957990712534902,0.0019266867308275258,0.03473642095614302,0.9664313794163617,0.00218749700077706,0.037088355562784975,0.9618976451663536
606,0.2,0.00015678364287019078,0.009875463743897776,0.996367566292822,0.00017434602416053517,0.010448076849910275,0.9957938247423849,0.001926488532690837,0.03472973650514001,0.966434832618143,0.0021884565241049084,0.037086774314274346,0.9618809319556403
607,0.2,0.0001567391115944648,0.009875457833716137,0.9963685980133765,0.00017457376657630566,0.010451991698665593,0.9957883303554671,0.0019261099595604618,0.03471732337780498,0.9664414284894766,0.002188096539291726,0.037096433779075094,0.9618872022586769
608,0.2,0.00015652991139845625,0.009867288033155477,0.9963734448572795,0.00017499667787969936,0.01045920212584657,0.9957781274324634,0.0019254682185426066,0.03470792733031957,0.9664526095291321,0.0021894544013806656,0.037099584652749595,0.9618635506865332
609,0.2,0.00015642710490072341,0.00986366734680867,0.996375826724296,0.00017500630621137658,0.010464674261526974,0.995777895144686,0.0019254652197020488,0.034707534734252574,0.9664526617778654,0.002189352254124485,0.03709845466344376,0.9618653299122871
610,0.2,0.00015642694130901506,0.009863818598924243,0.996375830514462,0.0001750124314640726,0.010464643203072239,0.9957777473702445,0.0019254644379974348,0.03470733815934178,0.9664526753974877,0.002189314369425894,0.037097786230571375,0.961865989797182
611,0.2,0.00015635688461085903,0.009859989940533682,0.9963774536194437,0.0001750418545598647,0.010463522671124156,0.9957770375249921,0.0019253732817120991,0.03470827719562345,0.9664542636114445,0.0021894404086838276,0.03710449991325939,0.9618637944147302
612,0.2,0.0001563552010158936,0.009859961514632906,0.9963774926257265,0.00017503190239600704,0.010463671608488408,0.9957772776253648,0.0019251975037683784,0.034702465376503906,0.9664573261866962,0.002189324401762343,0.03711459334192831,0.9618658150515055
613,0.2,0.00015623431462351433,0.009856593843374378,0.9963802933758454,0.00017537270848795396,0.01047067517722827,0.9957690555270491,0.0019250191477830224,0.03470099651003506,0.9664604336791107,0.002188684103343731,0.03711961985704678,0.9618769679251034
614,0.2,0.00015618409261029692,0.009857479555088484,0.9963814569419567,0.0001750900109207983,0.010463549927017373,0.9957758757313989,0.001924826171511395,0.03469837397695518,0.9664637959004518,0.0021896826784690493,0.0371368061823193,0.9618595745006829
615,0.2,0.0001561711466893944,0.009858063922399117,0.9963817568788544,0.00017504970610297238,0.010465007458025527,0.9957768481030278,0.0019248244626981319,0.03469827699197949,0.9664638256730678,0.0021894535946648656,0.03713504860351233,0.9618635647381052
616,0.2,0.00015616555442999719,0.009857977916849845,0.9963818864428265,0.00017508330257818297,0.010466679228943267,0.9957760375731437,0.0019245590031051407,0.03470007332982501,0.9664684507697245,0.002188586471169556,0.037122396413776904,0.9618786685060606
617,0.2,0.00015615744255450487,0.009857483061328717,0.9963820743823937,0.00017513854596977043,0.010468100881330525,0.9957747048017888,0.0019245579186671145,0.03469966770858388,0.9664684696638645,0.002188547816980848,0.0371222127408771,0.9618793417941216
618,0.2,0.00015610902780646577,0.009856826239868685,0.9963831960769753,0.000174992268776726,0.010467211918778413,0.9957782338040307,0.0019244892164025718,0.03469780317645587,0.9664696666619103,0.00218848022556969,0.03712170625751671,0.9618805191177616
619,0.2,0.00015610429226429096,0.009856291797086789,0.9963833057921389,0.00017498997750780442,0.010467696501047898,0.9957782890819109,0.0019244536659139494,0.03469644514476169,0.9664702860572925,0.0021887825706744207,0.03712625002408721,0.9618752527971868
620,0.2,0.00015609028188327505,0.009854907720401382,0.9963836303909256,0.0001750010303980337,0.010471131227858201,0.9957780224260258,0.0019240913387890974,0.03469503130305919,0.9664765988748287,0.0021887770295729437,0.03712806672897915,0.9618753493134401
621,0.2,0.0001560815156583733,0.009854936550248146,0.9963838334907531,0.0001750489086751862,0.010472216823080267,0.9957768673413273,0.0019240881619819914,0.034694892684681865,0.9664766542242692,0.00218882124036092,0.03712801718603261,0.9618745792391815
622,0.2,0.00015604436473596735,0.009852460562310388,0.9963846942199741,0.00017517321944173677,0.010473857521457861,0.9957738682888795,0.0019240427294581388,0.03469333634824938,0.9664774457941342,0.002188601364507423,0.03712164446557242,0.9618784090902791
623,0.2,0.00015604279426671518,0.009852822108975126,0.9963847306053096,0.0001751815737221471,0.010474623771813452,0.9957736667381546,0.0019237443054135352,0.034685565315644595,0.9664826452297072,0.0021889446074815117,0.03712881990164063,0.9618724304006679
624,0.2,0.000156042600975739,0.009852843902113335,0.9963847350835616,0.00017517773813434598,0.010474115394504952,0.9957737592734136,0.0019236527919957867,0.03468170691532278,0.9664842396659742,0.0021889618302867717,0.03713102853130045,0.9618721304096568
625,0.2,0.00015601313696145055,0.009852179503935857,0.9963854177190501,0.00017520041200215486,0.010474918770617568,0.9957732122562836,0.0019236447659641352,0.0346820112412926,0.9664843795033473,0.0021891308154147627,0.03713201527059457,0.9618691869855944
626,0.2,0.00015601267852347205,0.009852194186727802,0.9963854283403467,0.00017521122325593169,0.010474900286644353,0.9957729514299851,0.0019236431514505123,0.03468215762330751,0.9664844076329827,0.0021892291898399,0.03713231157660494,0.9618674734759294
627,0.2,0.00015600228060065846,0.009850832874111405,0.9963856692440827,0.0001752338239595243,0.010477034295641837,0.9957724061779742,0.0019236421166771499,0.034682038528067394,0.9664844256618162,0.0021893389302128554,0.03713287034966321,0.9618655619914207
628,0.2,0.0001559931314481002,0.009850837177390194,0.9963858812157498,0.00017526950614803438,0.010476403746623498,0.9957715453293304,0.001923630108795094,0.03468292416171061,0.9664846348748815,0.002189724069010001,0.037139159078658696,0.9618588535501731
629,0.2,0.0001558191436968281,0.009843609302439871,0.9963899122419512,0.0001750340516656837,0.010472182596924257,0.9957772257732793,0.0019236126132142267,0.034681924418492646,0.9664849397000026,0.0021896221944947554,0.0371416033190905,0.961860628025259
630,0.2,0.0001533714016607087,0.009760633421480782,0.9964466226265022,0.00017234059975608293,0.01039052997170205,0.9958422064967245,0.0019234872051273127,0.03468385580057466,0.9664871246823458,0.0021896338862189245,0.03713205848039481,0.9618604243759635


==> data/exp/map/power2quads/OP_SIGNED_MULT_8x8_BAUGH_WOOLEY_A1_PDPLUT_0.2_AVG_ABS_REL_ERR_0.2_map_compare_quad.csv <==
NUM_QUADS,NUM_SOLS,NUM_FEAS_MAP,MAP_HV,TRAIN_HV,NUM_FEAS_TRAIN
0,38,3,147397.8671597368,210517.93988671122,10648
2,37,3,147397.8671597368,210517.93988671122,10648
4,36,8,0.0,210517.93988671122,10648
8,33,3,0.0,210517.93988671122,10648
16,28,3,0.0,210517.93988671122,10648
32,24,3,0.0,210517.93988671122,10648
64,27,2,79938.81637877501,210517.93988671122,10648
128,24,0,0.0,210517.93988671122,10648
256,18,0,0.0,210517.93988671122,10648
512,32,5,0.0,210517.93988671122,10648
630,62,11,168415.70851803882,210517.93988671122,10648


==> data/exp/map/power2quads/OP_SIGNED_MULT_8x8_BAUGH_WOOLEY_A1_PDPLUT_0.5_AVG_ABS_REL_ERR_0.5_map_compare_quad.csv <==
NUM_QUADS,NUM_SOLS,NUM_FEAS_MAP,MAP_HV,TRAIN_HV,NUM_FEAS_TRAIN
0,38,3,4645799.729204453,5083286.519062416,10648
2,37,3,4645799.729204453,5083286.519062416,10648
4,36,8,3858674.0430414234,5083286.519062416,10648
8,33,3,1621157.1758368276,5083286.519062416,10648
16,28,3,60644.71431517616,5083286.519062416,10648
32,24,3,222846.09292243439,5083286.519062416,10648
64,27,2,3227515.144324954,5083286.519062416,10648
128,24,0,0.0,5083286.519062416,10648
256,18,0,0.0,5083286.519062416,10648
512,32,5,2939580.4951108936,5083286.519062416,10648
630,62,11,4218827.124199578,5083286.519062416,10648


==> data/exp/map/power2quads/OP_SIGNED_MULT_8x8_BAUGH_WOOLEY_A1_PDPLUT_0.8_AVG_ABS_REL_ERR_0.8_map_compare_quad.csv <==
NUM_QUADS,NUM_SOLS,NUM_FEAS_MAP,MAP_HV,TRAIN_HV,NUM_FEAS_TRAIN
0,38,3,14048537.84124325,14857894.490646908,10648
2,37,3,14048537.841243248,14857894.490646908,10648
4,36,8,13243187.28363023,14857894.490646908,10648
8,33,3,8590203.32526654,14857894.490646908,10648
16,28,3,5167624.041025349,14857894.490646908,10648
32,24,3,5470799.613758287,14857894.490646908,10648
64,27,2,10920474.40082744,14857894.490646908,10648
128,24,0,0.0,14857894.490646908,10648
256,18,0,0.0,14857894.490646908,10648
512,32,5,10709132.169512836,14857894.490646908,10648
630,62,11,13097944.99159456,14857894.490646908,10648


==> data/exp/map/power2quads/OP_SIGNED_MULT_8x8_BAUGH_WOOLEY_A1_PDPLUT_1.0_AVG_ABS_REL_ERR_1.0_map_compare_quad.csv <==
NUM_QUADS,NUM_SOLS,NUM_FEAS_MAP,MAP_HV,TRAIN_HV,NUM_FEAS_TRAIN
0,38,3,22847411.368023466,23948978.639622528,10648
2,37,3,22842242.654022615,23948978.639622528,10648
4,36,8,22026407.197201185,23948978.639622528,10648
8,33,3,15786404.106926551,23948978.639622528,10648
16,28,3,12036774.593532734,23948978.639622528,10648
32,24,3,11494783.496584903,23948978.639622528,10648
64,27,2,18574326.643249266,23948978.639622528,10648
128,24,0,0.0,23948978.639622528,10648
256,18,0,0.0,23948978.639622528,10648
512,32,5,18448464.97055197,23948978.639622528,10648
630,62,11,21549769.0395874,23948978.639622528,10648


==> data/exp/map/power2quads/OP_SIGNED_MULT_8x8_BAUGH_WOOLEY_A1_PDPLUT_1.2_AVG_ABS_REL_ERR_1.2_map_compare_quad.csv <==
NUM_QUADS,NUM_SOLS,NUM_FEAS_MAP,MAP_HV,TRAIN_HV,NUM_FEAS_TRAIN
0,38,3,33669371.751823425,35066535.89610143,10648
2,37,3,33656117.657271445,35066535.89610143,10648
4,36,8,32829970.09103942,35066535.89610143,10648
8,33,3,25017462.535978906,35066535.89610143,10648
16,28,3,22460822.443507574,35066535.89610143,10648
32,24,3,19538937.569880985,35066535.89610143,10648
64,27,2,28248349.076140556,35066535.89610143,10648
128,24,0,0.0,35066535.89610143,10648
256,18,0,0.0,35066535.89610143,10648
512,32,5,28207967.96206057,35066535.89610143,10648
630,62,11,32041582.762331218,35066535.89610143,10648


==> data/exp/map/power2quads/OP_SIGNED_MULT_8x8_BAUGH_WOOLEY_A1_PDPLUT_AVG_ABS_REL_ERR_map_scale_quad_compare.csv <==
PPA_SCALE,BEHAV_SCALE,NUM_QUADS,NUM_SOLS,NUM_FEAS_MAP,MAP_HV,TRAIN_HV,NUM_FEAS_TRAIN
0.2,0.2,0,9,1,147397.8671597368,210517.93988671122,10648
0.2,0.2,2,14,2,147397.8671597368,210517.93988671122,10648
0.2,0.2,4,10,1,0.0,210517.93988671122,10648
0.2,0.2,8,13,1,0.0,210517.93988671122,10648
0.2,0.2,16,14,0,0.0,210517.93988671122,10648
0.2,0.2,32,11,0,0.0,210517.93988671122,10648
0.2,0.2,64,13,2,79938.81637877501,210517.93988671122,10648
0.2,0.2,128,13,0,0.0,210517.93988671122,10648
0.2,0.2,256,9,0,0.0,210517.93988671122,10648
0.2,0.2,512,15,4,0.0,210517.93988671122,10648
0.2,0.2,630,13,1,54938.51659115288,210517.93988671122,10648
0.2,0.5,0,13,1,454579.72330928064,1606272.1323603494,10648
0.2,0.5,2,14,2,945603.57707296,1606272.1323603494,10648
0.2,0.5,4,13,3,1349512.9949031565,1606272.1323603494,10648
0.2,0.5,8,17,1,625587.2250819763,1606272.1323603494,10648
0.2,0.5,16,15,0,0.0,1606272.1323603494,10648
0.2,0.5,32,12,0,0.0,1606272.1323603494,10648
0.2,0.5,64,12,2,457306.9921948085,1606272.1323603494,10648
0.2,0.5,128,13,0,0.0,1606272.1323603494,10648
0.2,0.5,256,10,0,0.0,1606272.1323603494,10648
0.2,0.5,512,12,0,0.0,1606272.1323603494,10648
0.2,0.5,630,16,2,355560.4084410479,1606272.1323603494,10648
0.2,0.8,0,14,3,2776719.5043666125,3100409.6116826655,10648
0.2,0.8,2,14,3,2776719.5043666125,3100409.6116826655,10648
0.2,0.8,4,14,4,2843650.474225482,3100409.6116826655,10648
0.2,0.8,8,18,2,2053680.4952005302,3100409.6116826655,10648
0.2,0.8,16,15,0,0.0,3100409.6116826655,10648
0.2,0.8,32,12,0,0.0,3100409.6116826655,10648
0.2,0.8,64,12,2,834675.1680108419,3100409.6116826655,10648
0.2,0.8,128,13,0,0.0,3100409.6116826655,10648
0.2,0.8,256,10,0,0.0,3100409.6116826655,10648
0.2,0.8,512,12,0,0.0,3100409.6116826655,10648
0.2,0.8,630,15,2,640838.2824699146,3100409.6116826655,10648
0.2,1.0,0,14,2,3772811.1572481627,4103312.1098848213,10648
0.2,1.0,2,15,3,3772811.1572481627,4103312.1098848213,10648
0.2,1.0,4,13,3,3618413.7234272435,4103312.1098848213,10648
0.2,1.0,8,17,2,3020792.1523592765,4103312.1098848213,10648
0.2,1.0,16,16,1,376460.3489956011,4103312.1098848213,10648
0.2,1.0,32,12,0,0.0,4103312.1098848213,10648
0.2,1.0,64,12,2,1086253.9518881973,4103312.1098848213,10648
0.2,1.0,128,13,0,0.0,4103312.1098848213,10648
0.2,1.0,256,10,0,0.0,4103312.1098848213,10648
0.2,1.0,512,12,0,0.0,4103312.1098848213,10648
0.2,1.0,630,14,1,596473.6413655812,4103312.1098848213,10648
0.2,1.2,0,14,2,4768902.810129711,5111451.378473684,10648
0.2,1.2,2,15,3,4768902.810129711,5111451.378473684,10648
0.2,1.2,4,13,3,4610120.637715859,5111451.378473684,10648
0.2,1.2,8,17,2,4012499.066647893,5111451.378473684,10648
0.2,1.2,16,16,1,1368167.2632842173,5111451.378473684,10648
0.2,1.2,32,12,0,0.0,5111451.378473684,10648
0.2,1.2,64,12,2,1337832.7357655526,5111451.378473684,10648
0.2,1.2,128,13,0,0.0,5111451.378473684,10648
0.2,1.2,256,10,0,0.0,5111451.378473684,10648
0.2,1.2,512,12,0,0.0,5111451.378473684,10648
0.2,1.2,630,15,2,1021208.7811750701,5111451.378473684,10648
0.5,0.2,0,19,0,0.0,1414840.8623106224,10648
0.5,0.2,2,20,1,0.0,1414840.8623106224,10648
0.5,0.2,4,21,2,156971.7772420034,1414840.8623106224,10648
0.5,0.2,8,19,1,0.0,1414840.8623106224,10648
0.5,0.2,16,23,2,11099.047677658416,1414840.8623106224,10648
0.5,0.2,32,19,1,0.0,1414840.8623106224,10648
0.5,0.2,64,20,0,0.0,1414840.8623106224,10648
0.5,0.2,128,20,0,0.0,1414840.8623106224,10648
0.5,0.2,256,17,0,0.0,1414840.8623106224,10648
0.5,0.2,512,21,2,0.0,1414840.8623106224,10648
0.5,0.2,630,22,0,0.0,1414840.8623106224,10648
0.5,0.5,0,23,0,0.0,5083286.519062416,10648
0.5,0.5,2,20,1,1621157.1758368276,5083286.519062416,10648
0.5,0.5,4,22,3,2885266.4591789776,5083286.519062416,10648
0.5,0.5,8,23,1,1621157.1758368276,5083286.519062416,10648
0.5,0.5,16,24,2,60644.71431517616,5083286.519062416,10648
0.5,0.5,32,20,1,0.0,5083286.519062416,10648
0.5,0.5,64,20,0,0.0,5083286.519062416,10648
0.5,0.5,128,20,0,0.0,5083286.519062416,10648
0.5,0.5,256,18,0,0.0,5083286.519062416,10648
0.5,0.5,512,18,0,0.0,5083286.519062416,10648
0.5,0.5,630,22,0,0.0,5083286.519062416,10648
0.5,0.8,0,24,2,6394511.8785413625,8850115.462662905,10648
0.5,0.8,2,20,2,6394511.8785413625,8850115.462662905,10648
0.5,0.8,4,24,5,6860601.981773701,8850115.462662905,10648
0.5,0.8,8,24,2,5321941.910233535,8850115.462662905,10648
0.5,0.8,16,24,2,110190.38095269391,8850115.462662905,10648
0.5,0.8,32,21,3,404222.1823883458,8850115.462662905,10648
0.5,0.8,64,20,0,0.0,8850115.462662905,10648
0.5,0.8,128,20,0,0.0,8850115.462662905,10648
0.5,0.8,256,18,0,0.0,8850115.462662905,10648
0.5,0.8,512,19,0,0.0,8850115.462662905,10648
0.5,0.8,630,22,0,0.0,8850115.462662905,10648
0.5,1.0,0,23,1,8905731.174275015,11368145.603717169,10648
0.5,1.0,2,21,2,8905731.174275015,11368145.603717169,10648
0.5,1.0,4,23,4,8427491.092692792,11368145.603717169,10648
0.5,1.0,8,23,2,7804181.210244384,11368145.603717169,10648
0.5,1.0,16,25,3,1082297.8310954198,11368145.603717169,10648
0.5,1.0,32,21,3,525139.5753656201,11368145.603717169,10648
0.5,1.0,64,20,0,0.0,11368145.603717169,10648
0.5,1.0,128,20,0,0.0,11368145.603717169,10648
0.5,1.0,256,18,0,0.0,11368145.603717169,10648
0.5,1.0,512,19,0,0.0,11368145.603717169,10648
0.5,1.0,630,21,0,0.0,11368145.603717169,10648
0.5,1.2,0,23,1,11416950.470008664,13891412.515158132,10648
0.5,1.2,2,21,2,11416950.470008664,13891412.515158132,10648
0.5,1.2,4,23,4,10934325.64983351,13891412.515158132,10648
0.5,1.2,8,23,2,10311015.7673851,13891412.515158132,10648
0.5,1.2,16,25,3,3589132.388236136,13891412.515158132,10648
0.5,1.2,32,21,3,646056.9683428942,13891412.515158132,10648
0.5,1.2,64,20,0,0.0,13891412.515158132,10648
0.5,1.2,128,20,0,0.0,13891412.515158132,10648
0.5,1.2,256,18,0,0.0,13891412.515158132,10648
0.5,1.2,512,19,0,0.0,13891412.515158132,10648
0.5,1.2,630,21,0,0.0,13891412.515158132,10648
0.8,0.2,0,26,0,0.0,2877236.961738371,10648
0.8,0.2,2,28,1,0.0,2877236.961738371,10648
0.8,0.2,4,26,1,0.0,2877236.961738371,10648
0.8,0.2,8,24,1,0.0,2877236.961738371,10648
0.8,0.2,16,23,0,0.0,2877236.961738371,10648
0.8,0.2,32,18,0,0.0,2877236.961738371,10648
0.8,0.2,64,21,0,0.0,2877236.961738371,10648
0.8,0.2,128,20,0,0.0,2877236.961738371,10648
0.8,0.2,256,17,0,0.0,2877236.961738371,10648
0.8,0.2,512,17,0,0.0,2877236.961738371,10648
0.8,0.2,630,21,0,0.0,2877236.961738371,10648
0.8,0.5,0,30,0,0.0,8818374.082768317,10648
0.8,0.5,2,29,1,2616727.126591679,8818374.082768317,10648
0.8,0.5,4,27,2,4213078.148390987,8818374.082768317,10648
0.8,0.5,8,28,1,2616727.126591679,8818374.082768317,10648
0.8,0.5,16,24,0,0.0,8818374.082768317,10648
0.8,0.5,32,19,0,0.0,8818374.082768317,10648
0.8,0.5,64,21,0,0.0,8818374.082768317,10648
0.8,0.5,128,20,0,0.0,8818374.082768317,10648
0.8,0.5,256,18,0,0.0,8818374.082768317,10648
0.8,0.5,512,18,0,0.0,8818374.082768317,10648
0.8,0.5,630,20,0,0.0,8818374.082768317,10648
0.8,0.8,0,31,2,10252598.55626962,14857894.490646908,10648
0.8,0.8,2,28,2,10252598.55626962,14857894.490646908,10648
0.8,0.8,4,28,3,10252598.55626962,14857894.490646908,10648
0.8,0.8,8,29,2,8590203.32526654,14857894.490646908,10648
0.8,0.8,16,24,0,0.0,14857894.490646908,10648
0.8,0.8,32,19,0,0.0,14857894.490646908,10648
0.8,0.8,64,21,0,0.0,14857894.490646908,10648
0.8,0.8,128,20,0,0.0,14857894.490646908,10648
0.8,0.8,256,18,0,0.0,14857894.490646908,10648
0.8,0.8,512,19,0,0.0,14857894.490646908,10648
0.8,0.8,630,21,0,0.0,14857894.490646908,10648
0.8,1.0,0,30,1,14278945.494855372,18891052.274553265,10648
0.8,1.0,2,29,2,14278945.494855372,18891052.274553265,10648
0.8,1.0,4,28,3,12614075.642714035,18891052.274553265,10648
0.8,1.0,8,28,2,12587570.26812949,18891052.274553265,10648
0.8,1.0,16,25,1,1526770.9356877194,18891052.274553265,10648
0.8,1.0,32,19,0,0.0,18891052.274553265,10648
0.8,1.0,64,21,0,0.0,18891052.274553265,10648
0.8,1.0,128,20,0,0.0,18891052.274553265,10648
0.8,1.0,256,18,0,0.0,18891052.274553265,10648
0.8,1.0,512,19,0,0.0,18891052.274553265,10648
0.8,1.0,630,21,0,0.0,18891052.274553265,10648
0.8,1.2,0,30,1,18305292.43344112,22929446.828846328,10648
0.8,1.2,2,29,2,18305292.43344112,22929446.828846328,10648
0.8,1.2,4,28,3,16642260.386189183,22929446.828846328,10648
0.8,1.2,8,28,2,16609532.468122307,22929446.828846328,10648
0.8,1.2,16,25,1,5548733.135680536,22929446.828846328,10648
0.8,1.2,32,19,0,0.0,22929446.828846328,10648
0.8,1.2,64,21,0,0.0,22929446.828846328,10648
0.8,1.2,128,20,0,0.0,22929446.828846328,10648
0.8,1.2,256,18,0,0.0,22929446.828846328,10648
0.8,1.2,512,19,0,0.0,22929446.828846328,10648
0.8,1.2,630,20,0,0.0,22929446.828846328,10648
1.0,0.2,0,26,0,0.0,3894822.9458685936,10648
1.0,0.2,2,28,1,0.0,3894822.9458685936,10648
1.0,0.2,4,26,1,0.0,3894822.9458685936,10648
1.0,0.2,8,24,1,0.0,3894822.9458685936,10648
1.0,0.2,16,23,0,0.0,3894822.9458685936,10648
1.0,0.2,32,17,0,0.0,3894822.9458685936,10648
1.0,0.2,64,21,0,0.0,3894822.9458685936,10648
1.0,0.2,128,20,0,0.0,3894822.9458685936,10648
1.0,0.2,256,17,0,0.0,3894822.9458685936,10648
1.0,0.2,512,16,0,0.0,3894822.9458685936,10648
1.0,0.2,630,24,0,0.0,3894822.9458685936,10648
1.0,0.5,0,30,0,0.0,11351087.709750628,10648
1.0,0.5,2,29,1,3280440.427094913,11351087.709750628,10648
1.0,0.5,4,27,2,5270008.290691056,11351087.709750628,10648
1.0,0.5,8,28,1,3280440.427094913,11351087.709750628,10648
1.0,0.5,16,24,0,0.0,11351087.709750628,10648
1.0,0.5,32,19,0,0.0,11351087.709750628,10648
1.0,0.5,64,21,0,0.0,11351087.709750628,10648
1.0,0.5,128,20,0,0.0,11351087.709750628,10648
1.0,0.5,256,18,0,0.0,11351087.709750628,10648
1.0,0.5,512,18,0,0.0,11351087.709750628,10648
1.0,0.5,630,21,1,4310047.053451965,11351087.709750628,10648
1.0,0.8,0,31,2,12824656.34142179,18905735.760481417,10648
1.0,0.8,2,28,2,12824656.34142179,18905735.760481417,10648
1.0,0.8,4,28,3,12824656.34142179,18905735.760481417,10648
1.0,0.8,8,29,2,10769044.268621877,18905735.760481417,10648
1.0,0.8,16,24,0,0.0,18905735.760481417,10648
1.0,0.8,32,19,0,0.0,18905735.760481417,10648
1.0,0.8,64,21,0,0.0,18905735.760481417,10648
1.0,0.8,128,20,0,0.0,18905735.760481417,10648
1.0,0.8,256,18,0,0.0,18905735.760481417,10648
1.0,0.8,512,19,0,0.0,18905735.760481417,10648
1.0,0.8,630,23,1,11583774.222969161,18905735.760481417,10648
1.0,1.0,0,30,1,17861088.375242278,23948978.639622528,10648
1.0,1.0,2,29,2,17861088.375242278,23948978.639622528,10648
1.0,1.0,4,28,3,15803001.681304108,23948978.639622528,10648
1.0,1.0,8,28,2,15776496.306719562,23948978.639622528,10648
1.0,1.0,16,25,1,1910207.7979184254,23948978.639622528,10648
1.0,1.0,32,19,0,0.0,23948978.639622528,10648
1.0,1.0,64,21,0,0.0,23948978.639622528,10648
1.0,1.0,128,20,0,0.0,23948978.639622528,10648
1.0,1.0,256,18,0,0.0,23948978.639622528,10648
1.0,1.0,512,19,0,0.0,23948978.639622528,10648
1.0,1.0,630,23,2,16465218.17121002,23948978.639622528,10648
1.0,1.2,0,30,1,22897520.40906276,28997458.289150327,10648
1.0,1.2,2,29,2,22897520.40906276,28997458.289150327,10648
1.0,1.2,4,28,3,20841271.520013988,28997458.289150327,10648
1.0,1.2,8,28,2,20808543.601947114,28997458.289150327,10648
1.0,1.2,16,25,1,6942255.093145976,28997458.289150327,10648
1.0,1.2,32,19,0,0.0,28997458.289150327,10648
1.0,1.2,64,21,0,0.0,28997458.289150327,10648
1.0,1.2,128,20,0,0.0,28997458.289150327,10648
1.0,1.2,256,18,0,0.0,28997458.289150327,10648
1.0,1.2,512,19,0,0.0,28997458.289150327,10648
1.0,1.2,630,23,2,21435561.317166973,28997458.289150327,10648
1.2,0.2,0,26,0,0.0,4913475.076646214,10648
1.2,0.2,2,28,1,0.0,4913475.076646214,10648
1.2,0.2,4,26,1,0.0,4913475.076646214,10648
1.2,0.2,8,24,1,0.0,4913475.076646214,10648
1.2,0.2,16,23,0,0.0,4913475.076646214,10648
1.2,0.2,32,17,0,0.0,4913475.076646214,10648
1.2,0.2,64,21,0,0.0,4913475.076646214,10648
1.2,0.2,128,18,0,0.0,4913475.076646214,10648
1.2,0.2,256,17,0,0.0,4913475.076646214,10648
1.2,0.2,512,21,2,0.0,4913475.076646214,10648
1.2,0.2,630,20,0,0.0,4913475.076646214,10648
1.2,0.5,0,30,0,0.0,13884867.483380321,10648
1.2,0.5,2,29,1,3944153.7275981475,13884867.483380321,10648
1.2,0.5,4,27,2,6326938.432991127,13884867.483380321,10648
1.2,0.5,8,28,1,3944153.7275981475,13884867.483380321,10648
1.2,0.5,16,24,0,0.0,13884867.483380321,10648
1.2,0.5,32,19,0,0.0,13884867.483380321,10648
1.2,0.5,64,21,0,0.0,13884867.483380321,10648
1.2,0.5,128,20,0,0.0,13884867.483380321,10648
1.2,0.5,256,18,0,0.0,13884867.483380321,10648
1.2,0.5,512,18,0,0.0,13884867.483380321,10648
1.2,0.5,630,20,1,5207835.942213898,13884867.483380321,10648
1.2,0.8,0,31,2,15396714.126573963,22954643.176963054,10648
1.2,0.8,2,28,2,15396714.126573961,22954643.176963054,10648
1.2,0.8,4,28,3,15396714.126573961,22954643.176963054,10648
1.2,0.8,8,29,2,12947885.211977214,22954643.176963054,10648
1.2,0.8,16,24,0,0.0,22954643.176963054,10648
1.2,0.8,32,19,0,0.0,22954643.176963054,10648
1.2,0.8,64,21,0,0.0,22954643.176963054,10648
1.2,0.8,128,20,0,0.0,22954643.176963054,10648
1.2,0.8,256,18,0,0.0,22954643.176963054,10648
1.2,0.8,512,19,0,0.0,22954643.176963054,10648
1.2,0.8,630,21,0,0.0,22954643.176963054,10648
1.2,1.0,0,30,1,21443231.255629186,29007971.1513389,10648
1.2,1.0,2,29,2,21443231.255629186,29007971.1513389,10648
1.2,1.0,4,28,3,18991927.71989418,29007971.1513389,10648
1.2,1.0,8,28,2,18965422.345309634,29007971.1513389,10648
1.2,1.0,16,25,1,2293644.6601491314,29007971.1513389,10648
1.2,1.0,32,19,0,0.0,29007971.1513389,10648
1.2,1.0,64,21,0,0.0,29007971.1513389,10648
1.2,1.0,128,20,0,0.0,29007971.1513389,10648
1.2,1.0,256,18,0,0.0,29007971.1513389,10648
1.2,1.0,512,19,0,0.0,29007971.1513389,10648
1.2,1.0,630,22,2,24006282.960687667,29007971.1513389,10648
1.2,1.2,0,30,1,27489748.384684402,35066535.89610143,10648
1.2,1.2,2,29,2,27489748.384684402,35066535.89610143,10648
1.2,1.2,4,28,3,25040282.65383879,35066535.89610143,10648
1.2,1.2,8,28,2,25007554.735771917,35066535.89610143,10648
1.2,1.2,16,25,1,8335777.050611415,35066535.89610143,10648
1.2,1.2,32,19,0,0.0,35066535.89610143,10648
1.2,1.2,64,21,0,0.0,35066535.89610143,10648
1.2,1.2,128,20,0,0.0,35066535.89610143,10648
1.2,1.2,256,18,0,0.0,35066535.89610143,10648
1.2,1.2,512,19,0,0.0,35066535.89610143,10648
1.2,1.2,630,26,1,19380508.105060995,35066535.89610143,10648


==> data/exp/soa/allquads_all/OP_SIGNED_MULT_8x8_BAUGH_WOOLEY_A1_PDPLUT_AVG_ABS_REL_ERR_soa_hvs.csv <==
PPA_SCALE_FACTOR,BEHAV_SCALE_FACTOR,TRAIN,AxOMaP(MaP),AxOMaP(GA),AxOMaP,AppAxO,EvoApprox
0.2,0.2,210517.93988671122,359623.328075164,485706.42450419423,485706.84138515685,224059.29028044143,869720.8403393133
0.5,0.5,5083286.519062416,5451946.789787233,5574000.2438288145,5606411.195431808,5105976.846085599,6043907.732155768
0.8,0.8,14857894.490646908,15260593.424039796,15332333.852897892,15417878.000535497,14780440.996307684,15778985.164074125
1.0,1.0,23948978.639622528,24346501.10309244,24363102.33036413,24508962.149511132,23775816.71543445,24798326.03995357
1.2,1.2,35066535.89610143,35455478.10393946,35414040.998299815,35626519.40598996,34893373.971913524,35839613.85372744


==> data/exp/soa/allquads_ppf/OP_SIGNED_MULT_8x8_BAUGH_WOOLEY_A1_PDPLUT_AVG_ABS_REL_ERR_soa_hvs.csv <==
PPA_SCALE_FACTOR,BEHAV_SCALE_FACTOR,TRAIN,AxOMaP(MaP),AxOMaP(GA),AxOMaP,AppAxO,EvoApprox
0.2,0.2,210517.93988671122,147397.8671597368,467394.5922940482,468784.3004621995,224059.29028044143,869720.8403393133
0.5,0.5,5083286.519062416,4989586.368183327,5509204.135264441,5567656.736392859,5105976.846085599,6043907.732155768
0.8,0.8,14857894.490646908,14750037.19970553,15230127.076413775,15373800.747364158,14780440.996307684,15778985.164074125
1.0,1.0,23948978.639622528,23782217.158807173,24236007.27081671,24464884.896339785,23775816.71543445,24798326.03995357
1.2,1.2,35066535.89610143,34834567.30837827,35262093.73447996,35582442.152818605,34893373.971913524,35839613.85372744


==> data/exp/soa/app_all_quads_ga_1/ECG_PK_DET_SIGNED_MULT_8x8_BAUGH_WOOLEY_A1_PDPLUT_1-ACCURACY_soa_hvs.csv <==
PPA_SCALE_FACTOR,BEHAV_SCALE_FACTOR,TRAIN,AxOMaP(MaP),AxOMaP(GA),AxOMaP,AppAxO,EvoApprox
0.2,0.2,845945.6364550267,892368.9499949942,1820226.778527035,1821610.8560172801,1506584.3085604042,2646297.585313758
0.5,0.5,17071083.076127775,16291543.851563998,18351879.809240535,18540293.381825123,17907741.254770633,19233014.577633955
0.8,0.8,48924657.83834828,46973736.219014786,49692905.79223031,50393868.1440456,49424211.23169781,50206146.05734821
1.0,1.0,78263996.5293481,75492586.13584553,78608634.13261214,79772326.93626785,78753038.82860112,78830966.9789127
1.2,1.2,113976068.84994815,110449751.51737377,113952890.0839825,115562639.45931275,114454600.05510455,113828521.5300772
1.5,1.5,179493052.88634783,174834375.14516628,178918149.5665381,181196983.79937953,179955817.45035952,178273728.91232395


==> data/exp/soa/app_all_quads_ga_1/GAUSS_SMTH_SIGNED_MULT_8x8_BAUGH_WOOLEY_A1_PDPLUT_AVG_PSNR_RED_soa_hvs.csv <==
PPA_SCALE_FACTOR,BEHAV_SCALE_FACTOR,TRAIN,AxOMaP(MaP),AxOMaP(GA),AxOMaP,AppAxO,EvoApprox
0.2,0.2,124235871.39301452,84465383.24153656,141516405.1739614,141516405.17396143,129933791.12605724,12264038.137205375
0.5,0.5,3491737955.8354154,3369906674.55474,3468339207.138687,3533574526.4518704,3497888217.8464904,2774951015.8156223
0.8,0.8,9088735457.838514,8861551765.686619,9017668822.367922,9130898148.127335,9095910976.582539,8192284685.58279
1.0,1.0,13937519519.479826,13715031824.321825,13875176350.832775,14020387220.916538,13943757975.67435,12911174775.941628
1.2,1.2,19698153832.850105,19613433341.24184,19777605337.58244,19949626134.419083,19703455226.495094,18515932314.711716
1.5,1.5,30000106768.676632,30122037082.392952,30292250283.478016,30504485970.443985,30004002568.497417,28584070088.63794


==> data/exp/soa/app_all_quads_ga_1/MNIST_DIGIT_RECOG_SIGNED_MULT_8x8_BAUGH_WOOLEY_A1_PDPLUT_100-ACCURACY_soa_hvs.csv <==
PPA_SCALE_FACTOR,BEHAV_SCALE_FACTOR,TRAIN,AxOMaP(MaP),AxOMaP(GA),AxOMaP,AppAxO,EvoApprox
0.2,0.2,0.0,0.0,0.0,0.0,0.0,0.0
0.5,0.5,648117722.9517725,642730363.5791413,649035526.4393815,649838491.241396,646313420.5942154,574102670.1258181
0.8,0.8,3257438478.873369,3246342837.687572,3260962291.3362827,3261971998.1505027,3255446704.5316405,3106373158.0166035
1.0,1.0,5963075674.851649,5947440519.274377,5966926919.322302,5968359838.866889,5960660687.779552,5759919140.804786
1.2,1.2,9450166673.31571,9565978804.102236,9590332150.549376,9592188282.824335,9447328473.513239,9184992758.21504
1.5,1.5,16126286251.578653,16439269311.910902,16470923077.956863,16473414029.327364,16122813232.680645,15768086264.897297


==> data/exp/soa/power2quads_ga10/OP_SIGNED_MULT_8x8_BAUGH_WOOLEY_A1_PDPLUT_AVG_ABS_REL_ERR_soa_hvs.csv <==
PPA_SCALE_FACTOR,BEHAV_SCALE_FACTOR,TRAIN,AxOMaP(MaP),AxOMaP(GA),AxOMaP,AppAxO,EvoApprox
0.2,0.2,210517.93988671122,356641.1831801978,485193.0585296105,485618.2454944691,224059.29028044143,869720.8403393133
0.5,0.5,5083286.519062416,5445269.727245185,5560190.921014622,5620548.170762042,5105976.846085599,6043907.732155768
0.8,0.8,14857894.490646908,15253916.361497745,15299590.834889812,15435586.258356014,14780440.996307684,15778985.164074125
1.0,1.0,23948978.639622528,24339824.040550392,24331624.870234042,24526670.407331664,23775816.71543445,24798326.03995357
1.2,1.2,35066535.89610143,35448801.04139742,35386338.578746274,35644227.663810484,34893373.971913524,35839613.85372744


==> data/exp/soa/power2quads_ga1_missingquad0/OP_SIGNED_MULT_8x8_BAUGH_WOOLEY_A1_PDPLUT_AVG_ABS_REL_ERR_soa_hvs.csv <==
PPA_SCALE_FACTOR,BEHAV_SCALE_FACTOR,TRAIN,AxOMaP(MaP),AxOMaP(GA),AxOMaP,AppAxO,EvoApprox
0.2,0.2,210517.93988671122,352200.42253173405,472241.156249775,472242.0082450295,224059.29028044143,869720.8403393133
0.5,0.5,5083286.519062416,5405222.595350029,5552517.787536252,5580043.017086595,5105976.846085599,6043907.732155768
0.8,0.8,14857894.490646908,15212152.905437563,15323477.68727012,15388871.04723782,14780440.996307684,15778985.164074125
1.0,1.0,23948978.639622528,24291855.787182715,24372061.58034821,24468573.928982973,23775816.71543445,24798326.03995357
1.2,1.2,35066535.89610143,35392747.40747862,35440815.663895786,35569465.54927889,34893373.971913524,35839613.85372744


==> data/exp/stat/OP_SIGNED_MULT_8x8_ALL_PATTERNS_BAUGH_WOOLEY_A1_BEHAV.csv <==
Config_uint,average_error,average_absolute_error,average_relative_error,average_absolute_relative_error,acutal_max_error,actual_min_error,actual_error_prob
67645716413,9976.25,10852.9921875,-6.368500203614834,23.16756983350175,18976.0,-8448.0,98.66943359375
48430781320,17783.5,20886.184814453125,1.3002728642856498,40.32370785969432,42624.0,-20348.0,99.9664306640625
68719476679,2576.0,2696.0,-0.1505746074259556,5.437732674648592,7168.0,-2048.0,93.359375
41531987281,17644.0,17951.910766601562,-7.36807814476731,36.69251942963224,35370.0,-11740.0,99.9847412109375
68182980822,-770.25,10705.520263671877,11.824243700553136,18.440696135982765,29464.0,-20708.0,99.99847412109376
60129542015,129.75,129.75,0.0062255358239012,0.2320642094484003,264.0,0.0,87.5
631246857,23013.25,23041.52227783203,-7.693153565229048,42.88176666245947,41397.0,-4336.0,99.99542236328124
31860489851,3695.0,4046.475128173828,-0.8014334965932354,8.229032996939381,10256.0,-4107.0,99.9847412109375
38673588224,31623.0,31623.0,-0.2310119906681287,56.26097442738656,48896.0,9314.0,100.0
68398513986,-63.75,11275.703125,13.329844676244049,22.618169588528385,28792.0,-20480.0,99.99237060546876
45095309311,1502.5,1600.415771484375,-0.1543771827420151,2.6541846798549305,3882.0,-1792.0,98.956298828125
66005493739,4531.75,4795.54443359375,-0.554580590227177,9.501580802875209,12960.0,-5120.0,99.70550537109376
68580769759,1063.25,1194.140625,-0.322951873768813,2.436787724910477,2496.0,-1856.0,98.96697998046876
62559600750,-1280.25,11153.37548828125,12.96805950964126,20.81135298089431,26352.0,-24040.0,99.99847412109376
68719476719,688.0,800.0,-0.0837405947532516,1.678097886357547,2048.0,-1024.0,70.3125
5377110016,31253.25,31253.25,-0.4378343678453498,55.62473909805323,48896.0,9060.0,100.0
10569781248,31430.75,31430.75,-0.3356328220751928,55.8951962883423,48768.0,12322.0,100.0
6208098819,11594.25,11594.62564086914,-0.3974080953293475,20.62501530959668,23755.0,-806.0,99.99847412109376
59532898279,2418.25,2580.16015625,-0.1583579492556084,5.236646467356625,7496.0,-2336.0,98.883056640625
17448906880,24195.5,25633.240966796875,-0.056212324097882,47.69504734815991,48133.0,-22495.0,99.98626708984376
67511384959,2068.75,2150.919921875,-0.4454728161687946,3.605993954533982,4640.0,-2032.0,99.755859375
524288,31808.25,31808.25,1.000045680125174,57.81100295105951,48384.0,15224.0,100.0
8100685054,-4531.75,12523.083465576172,13.248309439204426,23.615825280140825,23792.0,-20790.0,99.98016357421876
24403275447,2176.5,2313.533203125,0.0352033734724351,4.5070079444811855,6208.0,-2304.0,99.97100830078124
8954069003,11507.75,11591.622985839844,-1.524620773293053,20.94284810005952,23739.0,-9555.0,99.99542236328124
34271591935,2106.25,2942.037109375,-1.9070286033144728,6.772087496499364,4272.0,-4108.0,95.60546875
68584472125,11027.25,11862.59375,-6.8772848763574,25.464231433233508,19072.0,-9280.0,99.9267578125
4604336345,18394.25,18773.85220336914,-9.377339743068324,38.72729070071583,36693.0,-14172.0,99.99542236328124
60643860461,10737.75,11505.990234375,-6.611402919732186,24.694277136522874,19616.0,-8992.0,99.8565673828125
4029221920,21390.25,23357.3099975586,-0.1094660493214731,45.38329569266077,45780.0,-17490.0,99.993896484375
49998721263,6408.5,6836.510437011719,-2.1011522482513265,12.017133734221186,13458.0,-7504.0,99.993896484375
4298408064,24709.25,26158.115509033203,0.777194234172802,48.72308686341533,47752.0,-23998.0,99.9969482421875
68719475839,2196.0,3014.0625,-1.902824603103992,6.884821943266223,4416.0,-4096.0,96.337890625
54948833729,20872.25,21043.14208984375,-8.55369095379046,41.53278149176382,41888.0,-11444.0,100.0
11825711321,18052.75,18337.584106445312,-8.84553412310749,37.47250416148752,34871.0,-11832.0,99.99542236328124
68115490799,1301.25,1415.5361328125,0.2509786969048119,2.67149726058521,5188.0,-2560.0,91.888427734375
541074688,29120.25,29120.25,0.1779580501815947,52.521417408760456,46848.0,11217.0,100.0
1140850816,26243.25,27190.017486572266,1.247975085717092,50.47972911214435,48768.0,-16258.0,100.0
36676047635,9911.0,9948.010559082031,-0.4996053859484687,18.42333266320347,23548.0,-6518.0,99.9969482421875
1536,27392.25,27392.25,2.231467423152976,49.67981464384673,42752.0,10112.0,100.0
51578804330,1488.25,10141.713745117188,11.036585283285426,16.32684509471764,34608.0,-21320.0,99.98779296875
50267462542,-4025.5,12278.080932617188,14.131734982119228,25.34942776729019,23944.0,-18400.0,99.99847412109376
24166762728,17346.5,20533.36798095703,-3.452778011574978,41.81425438475298,45952.0,-22779.0,99.96185302734376
13312765355,7429.75,7597.463409423828,-2.291433956117857,15.021742719741065,17487.0,-6520.0,100.0
34359737213,11236.25,12023.967041015623,-7.330833281361705,25.778442236043087,20609.0,-8192.0,100.0
62185124118,647.75,10537.569580078123,12.317481378097554,19.03528680062412,29400.0,-23004.0,99.99847412109376
51539476479,5.0,5.0,5.1904313646451e-19,0.0104199261866705,20.0,0.0,53.125
66538417439,3222.25,3828.2802734375,-1.8312156430687023,7.682676800287499,6560.0,-4480.0,99.96337890625
1681933056,28883.25,28883.25,1.6282940561993005,51.80108943739227,44800.0,11437.0,100.0
536870912,32456.25,32456.25,0.979964013969971,58.81005194546549,48896.0,16125.0,100.0
64691461642,-487.25,11179.68115234375,13.319894990986546,22.75105138168494,29344.0,-19520.0,99.99847412109376
62486932055,5602.75,5626.43310546875,-0.5940633226431851,10.209186434368876,12672.0,-3864.0,99.993896484375
22042082623,2922.5,3585.3946533203125,-1.8680724084089733,7.564705792015565,6124.0,-4423.0,99.99542236328124
18104751091,7853.5,7988.520721435547,-1.377855160817533,15.313147123253655,21329.0,-7604.0,99.97100830078124
37120126753,18357.0,18561.37634277344,-5.733873879065718,36.05663143457075,34902.0,-8824.0,100.0
1193813968,14602.25,19307.008056640625,0.4505058629057665,37.6796492961058,41136.0,-16767.0,99.99237060546876
67455392762,-2775.25,11768.94091796875,12.421942838142089,22.36755903761435,30424.0,-20344.0,99.993896484375
384,26272.25,27213.608001708984,1.2661776472770234,50.531192792168255,48768.0,-16258.0,100.0
51539468021,10761.0,11603.5712890625,-6.904299886856691,25.46646289657386,20818.0,-10240.0,98.57177734375
9576964,20080.25,21425.041534423828,2.162420488372968,41.89363016332635,41728.0,-11340.0,99.9969482421875
67039356879,2332.75,2388.561889648437,0.0048476435305855,4.395255073250149,7040.0,-2720.0,99.3560791015625
8808523520,25943.75,25943.75,2.116124256948305,46.80808061550317,41472.0,8832.0,100.0
51665437192,21737.25,23181.19006347656,2.5612948008452663,45.395685573820494,43264.0,-15388.0,99.98626708984376
67239927727,1476.75,1517.5400390625,0.0556047122367544,2.862763180945222,4128.0,-1504.0,99.285888671875
11761885451,12027.75,12068.996459960938,-2.040096578351438,21.566262330134844,23842.0,-6464.0,99.9969482421875
289444101,21386.25,21418.818939208984,-7.578567760985472,39.55277051038197,34309.0,-11070.0,99.99542236328124
4330030080,28426.25,28426.25,0.9334958240357024,51.580664498358566,45824.0,10941.0,100.0
5591274080,18170.25,21305.8669128418,0.5620829972716096,41.58595331308128,42980.0,-16754.0,99.98931884765624
53107222493,10424.25,11227.010986328123,-6.188630211579871,23.55937863244488,20356.0,-8704.0,99.76043701171876
41096102380,14261.0,18345.385009765625,-2.564464509001742,35.49769426947807,41134.0,-25236.0,99.95574951171876
34902901828,17440.0,20385.557373046875,0.9880186106179696,40.70375563053414,43040.0,-19268.0,99.9908447265625
67913548799,3361.75,3439.7890625,0.258435221087791,5.851415052914195,9312.0,-3808.0,99.853515625
60128456703,326.75,348.0361328125,0.1264099798391177,0.5670624345968458,1416.0,-512.0,82.23876953125
24714686549,17112.5,17447.418579101562,-7.694842553160358,34.60886438910285,30528.0,-14155.0,99.98931884765624
12914268261,18337.75,18551.513671875,-8.601059632152449,36.98634198532948,31897.0,-12113.0,99.9847412109375
15032188887,1771.75,1964.60107421875,-0.1413954182692556,4.048104384036159,5221.0,-2560.0,97.607421875
2684917830,1402.25,10017.285278320312,11.80062489416005,16.95884644824843,30216.0,-20094.0,99.99847412109376
50432307060,9461.5,16937.8359375,-0.4567256136377875,31.172936446432576,35498.0,-18432.0,100.0
9026502160,18463.75,21199.92102050781,2.091554000905856,40.8958945270706,40408.0,-16092.0,99.993896484375
62189903871,351.75,360.9130859375,0.1082642664211704,0.6185564133226801,1252.0,-380.0,94.384765625
43053481986,10602.5,11943.749145507812,11.6938001820214,16.851409288771144,36608.0,-10068.0,99.981689453125
66471327727,1087.25,1168.373779296875,0.1260062469493535,2.232419582173408,3108.0,-1024.0,94.5404052734375
31020776430,-5032.0,12656.296447753906,13.664805398065877,24.969950037143114,23709.0,-18408.0,99.945068359375
62929258525,16939.75,17253.3564453125,-8.629245502271104,34.739927037886225,29288.0,-12120.0,99.9847412109375
57445154814,-8082.75,14267.3076171875,14.627139168932992,29.44020832986816,16648.0,-16444.0,97.22900390625
34742312,20793.25,22729.473419189453,-0.416192543817058,45.23501786610449,46336.0,-21656.0,100.0
4380691265,19990.25,20126.787109375,-5.831357228812931,38.33803907475829,38137.0,-7353.0,99.9908447265625
34410397696,31115.0,31115.0,0.8390831287401145,55.739350170308974,47872.0,7420.0,100.0
57872564247,8423.25,8634.337036132812,-1.727838668517177,15.007265065710437,17788.0,-8668.0,99.99847412109376
1790205481,14941.25,15365.533081054688,-5.771148772046612,31.431805303674675,29253.0,-9009.0,99.98931884765624
14025763559,6118.75,6127.484161376953,-0.7119034260465847,11.364879698805929,14314.0,-1952.0,99.9908447265625
53165059625,15931.25,16284.60546875,-5.995754236895354,32.99577555117882,31040.0,-8972.0,99.9908447265625
22234982725,17949.5,18220.21502685547,-7.843912718865666,35.560607406809126,31265.0,-14283.0,99.9847412109375
54793729854,-6460.75,13501.375366210938,14.731321811983412,28.36702535322265,20480.0,-17464.0,99.98321533203124
68652366799,2901.0,2956.2001953125,-0.4702499807149094,5.326970257392488,7172.0,-3072.0,97.55859375
68681727935,238.0,252.375,0.0147228254470159,0.4916037251598107,584.0,-256.0,92.1875
50458589423,6288.5,6682.3463134765625,-2.7956518833788424,12.719328000574832,12660.0,-8704.0,99.97406005859376
42654608867,7893.0,8055.129699707031,-2.8443630668535027,16.734597104367612,20498.0,-4352.0,99.9786376953125
155222528,28746.25,28746.25,1.7768138032037997,51.6553587835234,44544.0,11316.0,100.0
46165508079,884.5,972.33544921875,-0.0350381591743076,1.9512751714323369,2586.0,-1046.0,98.5260009765625
41142433389,11582.0,12234.214294433594,-6.028511451660049,25.393005020132943,21948.0,-9130.0,99.9755859375
65294488031,6047.75,6472.982177734375,-2.3008837251972354,11.770400951444431,13028.0,-7648.0,99.9786376953125
59394822504,17775.25,20747.948852539062,-1.6289625448220058,41.78939452054834,44980.0,-22356.0,99.932861328125
22040228645,16602.5,16858.802154541016,-6.0834338802796895,32.95701779652692,29012.0,-9691.0,99.99542236328124
25187328,28862.25,28862.25,-0.0099485282357754,52.04569631397198,46848.0,10932.0,100.0
34085011327,315.5,316.2982177734375,0.0267150123656625,0.5542379122324578,896.0,-191.0,99.52392578125
68704239615,575.0,587.5625,-0.0210978557908501,1.0009399998092805,1408.0,-608.0,98.33984375
36525119532,15784.0,19122.4208984375,-1.7586518044743085,38.66597875867048,42240.0,-22848.0,99.9969482421875
58753223678,-5286.75,13048.620361328123,14.35808207809608,26.69510795864413,22764.0,-18860.0,99.96185302734376
61202618943,2775.75,2834.307861328125,-0.4182179037168377,4.796955005987,6264.0,-2544.0,99.9847412109375
3454685126,-4080.75,12157.322479248049,14.015635633900866,24.94588255012082,24270.0,-18732.0,100.0
34493956224,26096.0,27067.63751220703,1.2828935349956574,50.29874572007071,48514.0,-16262.0,100.0
67511287537,13600.75,14181.07421875,-7.54163854007168,31.04205508891877,29072.0,-8416.0,99.81689453125
68652367790,-7055.0,13535.65625,14.461379083926603,28.22669877614284,18948.0,-17664.0,97.65625
131344,25708.25,26575.81979370117,1.3022400248005397,51.582655570545455,47872.0,-14480.0,99.99847412109376
64417666303,3182.25,3694.2880859375,-1.5113571525195828,7.153961890352904,6856.0,-4168.0,99.6673583984375
144,22576.25,24051.39587402344,0.906670673266417,46.54614779456142,47744.0,-16258.0,99.99542236328124
28160865425,18404.0,18664.59671020508,-7.235042789251143,37.56300106573085,37433.0,-11184.0,99.98931884765624
34354073583,1695.25,1758.4892578125,-0.1402323131436983,3.257149525625105,4817.0,-2480.0,98.760986328125
268435584,26112.25,27082.09875488281,1.2620967781144767,50.34259059394322,48641.0,-16260.0,99.9969482421875
2616715595,9391.25,9603.54522705078,-2.527625643124032,17.965759231163926,21323.0,-11772.0,99.98779296875
34351218687,17.25,17.984375,0.0020827556365864,0.0331528343553586,81.0,-32.0,62.890625
2113540,23072.25,23831.5595703125,0.7631904753912686,46.45449026249681,44800.0,-15052.0,99.9969482421875
68719476711,2064.0,2232.0,-0.2842173811195447,4.643995292408732,6144.0,-2048.0,85.546875
67108863487,2088.75,2926.21875,-1.9082297404085224,6.759037315005599,4288.0,-4128.0,87.79296875
15501697000,11840.75,18060.624084472656,-1.117296941026353,35.03501912901472,39456.0,-17408.0,99.96185302734376
17851095809,24123.5,24123.5,-6.138366231626139,43.44445726965024,40464.0,10129.0,100.0
10894612935,7438.75,7624.058746337891,-2.4208662839189232,13.949650957759578,16174.0,-5814.0,99.99237060546876
3145728,32176.25,32176.25,0.7554704041387866,58.200779504042046,48896.0,15476.0,100.0
41160907817,17788.0,18097.93029785156,-7.90225682806272,36.94032933302931,34364.0,-12714.0,100.0
2100478417,20557.25,20767.081970214844,-8.061774378331808,41.1886259368453,42883.0,-12248.0,99.9786376953125
31248269442,6119.0,10482.458068847656,11.742823490546622,15.574664599793332,36288.0,-24383.0,99.96337890625
1081344,31752.25,31752.25,0.2432982270117074,56.70289924709655,48896.0,8826.0,100.0
63538384217,15584.75,16030.317504882812,-8.019074491959314,34.002987263139175,30664.0,-12704.0,99.9908447265625
7520805472,18279.25,21487.11441040039,0.6583596013573624,42.14045775124719,43120.0,-19724.0,99.97711181640624
66570910709,12571.25,13170.4853515625,-7.331291239069111,28.064366096072,23120.0,-10240.0,99.19586181640624
3263400974,-1400.75,10964.34344482422,12.44807944989137,20.28453780409826,26112.0,-20311.0,100.0
448,23040.25,24486.54541015625,0.0194462337351398,47.02205651230079,48512.0,-16258.0,99.9969482421875
68383473663,646.25,834.837890625,-0.2984523157402481,1.83794263641048,1364.0,-1024.0,97.308349609375
22211851378,-854.5,10811.742950439451,11.505207081628608,18.20393847300149,32532.0,-20347.0,100.0
34719746,9289.25,11283.837188720703,10.095271310684122,14.593702198902024,36608.0,-16167.0,99.93133544921876
2147554401,19886.25,20064.59423828125,-7.842439003179896,40.39018269505681,40061.0,-9641.0,99.99542236328124
9481237532,13319.75,18031.605590820312,-1.539539044548789,36.238136368097535,39736.0,-20278.0,99.99237060546876
17196192268,14759.5,18210.27349853516,1.075758928908945,36.21756869589355,39168.0,-17071.0,99.97711181640624
5460066370,7294.25,10420.151123046877,12.31456233918176,15.666254936477232,36480.0,-16028.0,99.9298095703125
1225527664,18382.25,21323.09963989257,-2.571032850308052,43.42861673124244,45464.0,-20208.0,100.0
17249075370,3742.5,9586.020050048828,12.579994609649203,16.885654755775988,35264.0,-16647.0,99.98626708984376
30098916558,-2748.0,11558.895263671877,13.53253862520769,22.244272803448183,26772.0,-22603.0,99.9969482421875
262722,3936.25,10745.71841430664,13.970061409665666,21.19746408379261,34000.0,-17472.0,99.99542236328124
68568211429,12221.25,12924.1640625,-6.859064540844859,27.7654188265718,24064.0,-11520.0,99.6368408203125
4629674195,10276.25,10484.68002319336,-3.212072061521364,20.17141427804337,23969.0,-12000.0,99.99542236328124
1064968,24304.25,25308.97119140625,0.5004101418332659,49.06913157620633,46848.0,-19372.0,99.99847412109376
17298769057,19265.5,19458.22088623047,-6.91234996804105,38.602747677147015,39165.0,-10287.0,99.993896484375
12783315967,3103.75,3178.4521484375,-0.6951232006744905,5.464295941778143,6697.0,-3584.0,99.71923828125
25788678945,21640.0,21703.95947265625,-5.3785563784054204,41.26941122123281,42208.0,-6827.0,99.99542236328124
26091716616,24493.0,25436.17251586914,1.237655149224706,49.956878539616106,46736.0,-14243.0,99.9908447265625
34158141411,5558.5,5742.5072021484375,-1.0441804102523038,11.782763559497289,15877.0,-4096.0,99.56512451171876
52009402504,21070.25,22997.485595703125,0.517159170566767,44.79595696084008,46384.0,-23960.0,99.98321533203124
66794454393,15763.75,16249.31201171875,-9.382586488043833,35.485837154388385,31600.0,-12760.0,100.0
4979929519,7105.25,7461.954071044922,-2.282304209866518,13.194602613895665,14419.0,-8654.0,99.97100830078124
67108863982,-7371.25,13714.578125,14.382160715491432,28.38042252557036,18624.0,-17504.0,97.265625
25024363257,15099.5,15612.60186767578,-8.56664403250416,33.30517444371007,31125.0,-9404.0,100.0
33284925429,11401.5,12172.760498046877,-6.56994583920391,25.829522641189417,22561.0,-10368.0,98.90899658203124
68502540310,1380.25,10143.111083984377,11.89190384090328,17.461852275597064,29824.0,-22272.0,99.98779296875
68383272571,3562.25,3944.485229492188,-0.6257073856951242,7.912762375497381,10240.0,-4668.0,99.91607666015624
34366750977,27000.0,27000.0,-6.895666127750617,48.28963267318124,46770.0,5620.0,100.0
67644651455,737.25,774.23828125,0.2510992532713891,1.3075925560846413,3168.0,-1472.0,95.4376220703125
3242478975,3584.25,4078.755187988281,-1.797585971204242,7.875334465244594,7562.0,-4255.0,100.0
2638592,28304.25,28304.25,1.6631267819932705,50.90947672413572,44288.0,11000.0,100.0
57220784573,14757.25,15322.24560546875,-8.264537219967167,31.17658762962611,28584.0,-13160.0,99.99237060546876
2187330561,25263.25,25263.25,-6.54261712833891,46.36211199625375,41678.0,5201.0,100.0
42680118231,3981.0,4029.526672363281,-0.4544052908299166,7.445507288650553,10018.0,-2778.0,99.98779296875
7361729186,1243.25,10628.00698852539,13.123865371984037,19.96156198037508,34005.0,-19991.0,99.99237060546876
14947849704,14417.75,18941.42742919922,-2.381715355403777,38.30923978693519,42883.0,-16320.0,99.9725341796875
20020273778,-660.5,11112.42059326172,13.112592683264978,21.666311204110617,31732.0,-19863.0,99.99542236328124
67100147701,11219.75,12057.1748046875,-7.239448459757909,26.5567882081558,21696.0,-11296.0,99.639892578125
68685922303,4.0,4.0,0.0001434223190508,0.0081360580687967,16.0,0.0,43.75
1758784550,-1591.75,11026.019897460938,12.310209530572443,20.11068429718036,28040.0,-20452.0,99.993896484375
1131154192,20535.25,22617.532104492188,1.847574488431203,43.629186590591885,42528.0,-15315.0,99.9847412109375
27553384575,5233.0,5620.576477050781,-2.180342784067685,10.126747027987586,10120.0,-6479.0,99.99542236328124
18814828151,2957.5,3041.7761840820312,-0.5779391316447564,5.931931072579173,7100.0,-3111.0,99.8382568359375
42500148092,10520.0,17056.52734375,-2.560248393195076,31.37987015434249,36704.0,-18990.0,100.0
68716855295,499.0,514.0,-0.0408148001613779,0.8748386338036604,1152.0,-512.0,89.74609375
42938662911,518.0,529.875,-0.0392369326266894,0.9051737222836052,1196.0,-512.0,98.3154296875
68669145087,12.0,12.0,0.0011093039710026,0.0236989573382354,48.0,0.0,59.375
68719475711,1796.0,1880.0,-0.4244939973519547,3.096622803295477,4096.0,-2048.0,77.1484375
152837638,-2133.75,11513.578125,14.26646103499646,25.54233857051264,22848.0,-16256.0,100.0
40192441953,15892.0,16264.578125,-6.278291988069295,33.42374515871775,32408.0,-7804.0,100.0
46699238593,18122.5,18411.489501953125,-7.734041042113597,37.56772950576645,37306.0,-11008.0,99.92828369140624
27258417154,8452.0,11233.439910888672,10.384535057551023,15.604025619299362,35776.0,-16076.0,99.96337890625
1075381264,21736.25,23476.367950439453,0.9828260351204264,46.07586350754487,45472.0,-16255.0,99.99542236328124
34188541565,10310.5,11254.973754882812,-7.129824362374359,24.71188720995889,18441.0,-9528.0,99.945068359375
50012651259,2976.5,3436.785217285156,-0.873201091929984,6.931598232125882,9058.0,-4480.0,99.9267578125
53136471244,11681.25,17585.3359375,-1.5773752620600912,33.54798793076047,38756.0,-20416.0,99.99847412109376
68719476735,0.0,0.0,0.0,0.0,0.0,0.0,0.0
15656115197,11646.75,12388.810943603516,-7.646379600877634,26.365554929522176,22024.0,-8587.0,99.99542236328124
1075085888,21884.25,23821.882446289062,2.110848431883926,44.47591805268549,43536.0,-19894.0,99.993896484375
64289660895,1108.75,1122.708740234375,-0.0437601685815128,2.043586334710596,2952.0,-1024.0,99.76959228515624
50637669249,20028.5,20181.97662353516,-5.245993041192515,37.95196299727461,40742.0,-6206.0,99.99542236328124
25696380789,11642.0,12370.97021484375,-6.127116087138567,26.01844942203899,22596.0,-10240.0,99.981689453125
6442541312,31387.25,31387.25,-0.0355163480125102,55.998845619418326,48896.0,9076.0,100.0
4739072,30712.25,30712.25,-0.4709027437208795,54.740806022428686,48384.0,11108.0,100.0
64156057598,-7976.25,14217.9189453125,14.637972072154064,29.33932915367261,16904.0,-16648.0,98.8037109375
68683825151,54.0,57.75,0.0126203154902876,0.0995448399838909,272.0,-128.0,60.15625
52949098680,17578.25,20440.467041015625,-2.5680757833392294,40.51963738973556,45084.0,-23872.0,99.945068359375
35779571315,5951.0,6118.520202636719,-0.9146808496189872,12.226692106924212,16114.0,-5478.0,99.9847412109375
17184653572,22443.5,23405.03189086914,1.294903742491258,45.83726556834696,44416.0,-18575.0,99.9969482421875
26617659442,3567.0,9891.531311035156,11.64270840430958,15.601537929196208,34968.0,-23883.0,99.98321533203124
41650771123,7732.0,7866.475402832031,-2.036052198841847,15.769367094454918,19380.0,-3932.0,99.99237060546876
2152073280,24414.25,25727.81393432617,-0.2777503503920183,48.32100602245092,47632.0,-16036.0,99.9969482421875
25769377275,5211.0,5651.563354492188,-3.053701390941606,12.792639705033215,13397.0,-5120.0,98.6602783203125
66930568700,9839.75,17280.171875,-5.178896216540676,32.86298393575946,38024.0,-21296.0,100.0
26720606759,5164.0,5178.853332519531,-0.3052329371153154,9.496273842964255,11717.0,-1424.0,100.0
12597327790,-5977.25,13078.857604980469,14.378422428483251,27.11446681535396,21402.0,-17525.0,99.9908447265625
18190458087,4410.5,4774.48095703125,-2.1079446463110902,9.851400665842432,10729.0,-5888.0,99.98931884765624
48953687789,10356.5,11195.67578125,-6.655446309359058,24.371772213266244,19186.0,-9472.0,99.93896484375
31767865301,13462.0,14001.498626708984,-6.047871782085391,28.448051789887725,25624.0,-12024.0,99.981689453125
555745456,20418.25,22405.32635498047,-0.5884420172770106,44.21052111053237,47232.0,-16790.0,99.993896484375
4026531840,32266.25,32266.25,0.979498682230576,58.49048787972349,48768.0,15886.0,100.0
41450133500,8211.0,16550.66796875,-3.079207269542928,28.261753502763955,34848.0,-17334.0,100.0
60884376192,20292.75,22724.9111328125,1.600081834241846,42.54662093915524,42888.0,-16528.0,99.99237060546876
17719894048,25031.5,26336.20361328125,-0.1197516219148853,50.09729763061348,48384.0,-21784.0,100.0
1818897942,-3720.75,11998.386688232422,14.108619041523433,25.414776312870725,24112.0,-17800.0,99.98779296875
38651951099,3506.0,3920.15380859375,-0.6849747129617232,7.676265624904192,10412.0,-4608.0,99.7039794921875
57240015312,18563.25,21476.6376953125,-1.64106351378288,42.81804114663651,46336.0,-24296.0,99.97100830078124
1074006368,21092.25,23116.882781982426,-1.4399370105941445,45.63665770658388,47152.0,-16036.0,99.98626708984376
18531488513,24367.5,24367.5,-6.141610218404038,43.58580366140693,40821.0,8640.0,100.0
43275085424,13977.5,19021.8603515625,-0.4427055481337594,37.33782187312373,39970.0,-17968.0,99.9969482421875
64959806586,-2557.25,11293.8193359375,11.079220949165627,19.10343311864266,30080.0,-20416.0,99.9420166015625
34399705732,16129.0,19393.341796875,1.311948170747394,37.47998892422092,40576.0,-17196.0,99.99542236328124
35452258564,21138.0,22391.42596435547,0.2490455171207324,43.4665314726528,43392.0,-16838.0,99.99237060546876
63594033151,357.75,374.8125,0.0961792472685316,0.6188547828274125,1400.0,-512.0,98.406982421875
6442977280,30855.25,30855.25,-0.5172897597733265,55.09254558406237,48384.0,12981.0,100.0
68450905975,1816.25,1995.66796875,-0.109675564680654,3.9942726153919854,5136.0,-2048.0,99.420166015625
98304,31708.25,31708.25,0.5308825299243684,56.6528035074171,48896.0,8445.0,100.0
68719476732,7312.0,16384.0,-3.317663759571988,27.95910266611001,32768.0,-16384.0,100.0
68650237887,286.0,297.59375,0.0262560592196758,0.5609225861890884,836.0,-256.0,94.140625
58084262844,11186.25,17145.761352539062,-0.9987014718148152,30.86598982732164,38112.0,-20576.0,99.98626708984376
9465053474,5729.75,10356.332580566406,11.681156111185228,15.36831229271192,35984.0,-23430.0,99.98779296875
67431690875,5172.75,5474.59033203125,-0.8398013444882041,10.503149555189946,13920.0,-6064.0,100.0
66299606986,-2142.25,11496.86376953125,13.319633432445862,22.77763683193094,29952.0,-21504.0,99.9481201171875
17274949547,5024.5,5229.794738769531,-0.3441307464318828,10.2492035206615,13533.0,-5175.0,99.993896484375
17179889664,31471.5,31471.5,-0.361456666330809,56.123978150571695,48896.0,11489.0,100.0
65498251261,9282.75,10288.8984375,-7.278036445654752,23.240157929227323,16480.0,-8240.0,92.2119140625
68702699391,135.0,135.0,0.0068203140970559,0.24145787270551,288.0,0.0,87.5
66035122175,30.75,32.4375,0.0001791636822776,0.0624394524421872,144.0,-64.0,58.59375
68717117439,563.0,772.5,-0.2938424036345424,1.7022668373382164,1280.0,-1152.0,87.109375
68582113023,291.25,316.71875,0.0201468401229145,0.568078621764992,1088.0,-384.0,88.02490234375
17322999912,19011.5,21364.17562866211,-0.4429685164071098,43.01793694876661,45444.0,-16060.0,99.9969482421875
38928384,32161.25,32161.25,0.7492715870472713,58.1794109272279,48896.0,15412.0,100.0
2944475840,19000.25,21890.26287841797,0.5701191646625285,42.074892132495805,44230.0,-21285.0,99.981689453125
286359834,3190.25,9919.653717041016,11.983257399906847,16.79538277557332,34008.0,-23020.0,99.9786376953125
38695062188,11738.0,17356.38104248047,0.2041251299682125,32.372953204659055,37792.0,-18944.0,99.9969482421875
68179459839,187.25,206.8125,0.0469880467005457,0.3628490807218084,896.0,-384.0,77.197265625
4328785044,14794.25,18909.795501708984,0.9696936546813236,37.23905921437088,41552.0,-20339.0,99.9908447265625
1317012325,16484.25,16741.91064453125,-5.718119639352872,32.948323569021255,30788.0,-9603.0,99.98931884765624
59854681841,13989.25,14529.982421875,-7.292298298704696,31.195949304345262,31184.0,-8192.0,99.88555908203124
51810302383,6939.25,7244.008422851562,-2.659576195670552,13.321952176356996,13616.0,-7540.0,99.9969482421875
42117810648,16327.0,19919.859008789062,-3.097377280600003,40.54315612892432,44710.0,-22442.0,99.98931884765624
40968045862,-327.0,10694.385498046877,12.86434290141472,19.858533979883934,29632.0,-19612.0,99.99847412109376
46118544235,7425.5,7541.448303222656,-0.6351790474767307,14.251933515473194,18768.0,-7296.0,99.993896484375
20531233039,8627.5,8911.661499023438,-1.6577330246392308,15.098491157397056,18372.0,-9571.0,99.98626708984376
68719082207,2697.0,2805.41015625,-0.7342510486365522,5.089382161855267,6224.0,-2560.0,98.8525390625
4102,4672.25,9572.779418945312,12.158413418438643,16.776613667681957,30464.0,-17584.0,99.9969482421875
5440280704,24024.25,25474.88882446289,-0.2809578197525689,47.40295497804093,47752.0,-19330.0,100.0
10772870364,10749.75,17326.696166992188,-2.6545255343321528,32.73416964296047,38224.0,-20734.0,99.99847412109376
51452541629,11523.0,12254.205932617188,-6.968806817272203,25.72224673202418,21602.0,-8448.0,99.9267578125
131072,32508.25,32508.25,1.000030517108804,58.94417637048844,48896.0,16256.0,100.0
29243265284,21580.0,22666.73114013672,0.3235376067202205,44.17328375387264,44224.0,-16096.0,99.981689453125
36540944400,24571.0,25876.17266845703,-0.0800171193710739,49.78038352848029,47872.0,-23864.0,99.99237060546876
23707475176,14855.5,19210.48406982422,-3.083916737465459,39.6250813927774,44224.0,-18128.0,99.98779296875
68518131663,1677.25,1715.380615234375,0.157014743944177,3.193819485799788,4484.0,-1280.0,98.9990234375
138971140,21648.25,22839.080291748047,0.0524253128404236,44.39731272204626,44224.0,-17770.0,99.9969482421875
16571194233,14745.75,15272.476745605469,-7.897501510109218,32.61427045135964,30169.0,-9200.0,100.0
120,18592.25,20936.33108520508,-2.5683948439226323,42.280778363953154,45056.0,-16004.0,99.96490478515624
13731351165,12836.75,13478.35675048828,-7.568020551296489,28.122157389295268,23970.0,-9527.0,99.9969482421875
71305218,9959.25,11522.798400878906,10.292505330565314,15.019996963653874,36608.0,-11000.0,99.97406005859376
8609120992,16720.75,20409.87335205078,-0.5574762025744208,39.88318597972884,42952.0,-20742.0,99.9969482421875
17462026276,18815.5,21228.035400390625,-0.2141224127453082,42.31186050422012,44196.0,-23531.0,99.99542236328124
53720529994,-562.75,10696.48828125,11.603069515296694,18.363276142884576,31912.0,-20012.0,99.98931884765624
21478015392,21956.5,23787.0639038086,0.0759059113962413,45.543227913927616,48256.0,-24391.0,99.9908447265625
37394396160,28409.0,28409.0,-0.1066334106355674,51.2151792117726,46720.0,10270.0,100.0
3762332166,1550.25,10498.886657714844,13.894945034948254,22.057684819606592,29440.0,-17112.0,100.0
68719410039,3320.0,3394.78125,-0.6260097768227694,6.376063916558805,8480.0,-2048.0,98.828125
4395721757,14973.25,15476.055389404297,-7.499804834762889,31.2815528957302,26650.0,-13139.0,99.98931884765624
20978216960,30394.5,30394.5,-0.24083174129156,54.15072872804837,47872.0,10024.0,100.0
35055996928,31366.0,31366.0,-0.3710958717418292,55.751046682349,48640.0,12766.0,100.0
51817033209,15239.25,15751.471069335938,-9.822545335644778,34.93422749759404,30292.0,-13248.0,99.9969482421875
66706210815,311.75,350.8125,-0.0214364194733929,0.6228814309440204,704.0,-480.0,98.4375
63210863391,3575.75,3598.6015625,-0.6582228187529937,6.222885122332355,7816.0,-1936.0,99.951171875
44049664008,23512.5,24863.144897460938,-0.3398663712958532,48.31577941225503,46848.0,-22438.0,99.99542236328124
46440121376,21728.5,23586.46240234375,1.4370237587666492,46.08027388713916,44784.0,-16000.0,99.99237060546876
23144435777,23479.5,23540.474151611328,-7.540591932076464,44.06516030081301,43988.0,-10103.0,99.99237060546876
17784213509,20818.5,20857.329498291016,-7.240215240168262,38.65709884942974,33645.0,-9755.0,99.99542236328124
100663296,32380.25,32380.25,0.9527569656825334,58.61407131246057,48896.0,14585.0,100.0
68679630847,82.0,89.375,0.0209955037796538,0.1568473442337671,400.0,-184.0,67.578125
4564615767,6305.25,6327.369018554688,-0.0736660661803794,11.39987953544943,15035.0,-4550.0,99.9969482421875
10435624798,-5913.25,13153.808349609377,14.42243459968084,27.18802059369918,19504.0,-18107.0,100.0
47085189967,3346.5,3379.480712890625,-0.4352623921738018,6.024006835479253,7754.0,-3030.0,99.9969482421875
52330035199,645.25,676.31103515625,0.2401229464621633,1.0956067914160796,2592.0,-1000.0,99.456787109375
23626514944,29222.5,29222.5,2.018722769465591,52.81404367909831,44800.0,11481.0,100.0
56630677458,-1705.75,11240.861083984377,13.08805859877065,21.693920923342013,29844.0,-20864.0,99.981689453125
262143,1916.25,1916.25,-0.0977813328692612,3.4801461985048867,3825.0,0.0,99.9755859375
68631256831,154.0,161.2578125,0.0427746158449969,0.2733646595950016,724.0,-284.0,83.984375
26249007617,24261.0,24261.0,-6.11537570879428,43.41442874146761,40657.0,8864.0,100.0
4294987009,24733.25,24733.25,-7.627635961366932,44.679986218739785,41178.0,6225.0,100.0
48301532831,1283.5,1321.585205078125,0.351914420253609,2.3211692539064104,4290.0,-1534.0,99.71923828125
33944458491,5548.0,5816.94091796875,-2.3932539207733297,12.15661583630208,14400.0,-4416.0,99.896240234375
19593319323,6531.5,6661.828155517578,-0.7231300926776112,12.583865225312245,16448.0,-6076.0,99.951171875
2830106816,22430.25,24074.044219970703,-0.2268453778073492,46.43049845033968,48262.0,-16262.0,99.9969482421875
403277860,18076.25,20648.436584472656,-0.49177814428961,41.30833890716323,43644.0,-21336.0,99.99542236328124
4194336,25896.25,26864.141082763672,1.011393016496312,51.36904711241271,48384.0,-15560.0,99.99542236328124
44364471832,14289.5,18832.2064819336,1.005583149069364,37.2848654817018,39320.0,-15488.0,100.0
68316790770,-3715.25,11973.46875,12.73089485046297,22.92694867211959,27136.0,-20480.0,100.0
30224590448,14097.0,19051.393768310547,-0.3756375643406499,37.302540551740464,40016.0,-18616.0,99.9969482421875
68652367647,897.0,897.0,0.0187852906930316,1.6162666929722782,1796.0,0.0,98.4375
58902570823,3832.25,3895.8095703125,0.2992830666160318,7.2744197728744036,10544.0,-3052.0,99.98931884765624
14053804652,11484.75,17277.771240234375,-0.3427989644082913,32.41429155085995,37312.0,-16192.0,99.99847412109376
2281771040,24862.25,26058.573333740234,-0.119367845304249,49.59724927043459,48136.0,-21531.0,99.993896484375
6482886721,23712.25,23750.52444458008,-6.851483961743187,44.25924863982922,45892.0,-7503.0,99.99847412109376
135694360,19076.25,21584.535614013672,-1.2206881834113277,44.11298513462787,44784.0,-21282.0,99.9725341796875
36100897406,-5258.0,13000.975524902344,14.178626344974427,26.234364862985213,22528.0,-19038.0,99.98931884765624
53748426062,-2875.75,11664.479248046877,13.139394622150109,22.16795278824304,26496.0,-20240.0,99.98626708984376
2147500032,31914.25,31914.25,0.2140162320358172,57.04728572028719,48896.0,9572.0,100.0
27567213384,17407.0,20660.813201904297,1.0007817577853977,40.68207219042239,42816.0,-19128.0,99.98016357421876
21473622987,5790.5,6013.9896240234375,-0.7758501654270589,11.610676955929629,15625.0,-7104.0,99.9725341796875
536878157,15208.25,15718.864227294922,-7.776194563692298,32.12891994072566,26981.0,-11741.0,99.99847412109376
37560643355,4738.0,4930.691162109375,-0.3650921067022132,9.800616778467877,11424.0,-3568.0,99.98931884765624
64419461112,11594.25,17904.4404296875,-3.274518694912316,34.3234035543618,38472.0,-17984.0,99.9908447265625
42949640063,159.0,159.0,0.010657366401593,0.2838522108877966,394.0,0.0,95.3125
37460702434,42.0,10469.505981445312,11.389646263561,17.134372207656003,33948.0,-20352.0,99.9847412109375
68719476721,13392.0,13992.0,-7.522364760273563,30.71329293515277,28672.0,-8192.0,95.60546875
26530938582,-6029.0,12964.851318359377,14.14241018818107,26.82225812762443,22032.0,-18816.0,99.993896484375
51539607549,9265.0,10272.87890625,-7.278427194194363,23.22263217641791,16388.0,-8192.0,89.599609375
68710825983,527.0,737.875,-0.2998712663200306,1.6993549796085892,1088.0,-1056.0,87.5
939526144,31264.25,31264.25,-0.4947328376926608,55.728517243531485,48512.0,13776.0,100.0
28705684525,13024.0,13848.993896484377,-7.784380956281133,29.728848828148944,23560.0,-13151.0,100.0
6444585232,24495.25,25853.202545166016,-0.2237104751504468,49.699999002409385,47872.0,-22062.0,99.993896484375
68719469055,4988.0,5613.0,-1.6624809968484953,9.795370732326704,11264.0,-7680.0,98.4375
13992306704,24048.75,25354.263671875,-0.4471864142105392,48.925162185192335,47872.0,-20791.0,99.99847412109376
68506547303,5116.25,5407.9173583984375,-1.660022804226802,10.519695497578246,12576.0,-6304.0,99.9786376953125
50510677465,16166.5,16532.594360351562,-8.077939082321906,34.83681357858659,32582.0,-12526.0,99.9755859375
34342746879,1907.25,1973.4365234375,-0.4120325308078161,3.275899125254163,4481.0,-2048.0,98.2421875
30028838398,-5062.5,12685.19140625,12.825748796758852,23.16558524878392,22801.0,-21504.0,99.87945556640624
6773652443,5080.25,5355.093994140625,-0.9322618298073247,10.33030700935023,13845.0,-6556.0,99.9908447265625
17314086922,6447.5,10094.578247070312,12.824016076380069,17.116902071163842,35488.0,-12512.0,99.9908447265625
805308432,24616.25,25732.686767578125,-0.2195812965966767,49.56112539022728,47752.0,-14496.0,100.0
66302279677,9531.75,10500.70458984375,-7.240937452312041,23.47089612101692,17360.0,-8208.0,99.5269775390625
26605076006,-3612.0,11943.704956054688,13.99417225483126,24.837823841478382,24032.0,-18220.0,100.0
6775803028,13176.25,18311.73892211914,-0.3440420140028725,35.726292705214675,40741.0,-21212.0,99.97711181640624
603983873,27655.25,27655.25,-7.726293901923619,49.11296513163491,45918.0,7421.0,100.0
68719448063,364.0,401.0,0.1877877595102823,0.6887389684347422,1792.0,-896.0,66.40625
4410310762,3509.25,9632.990203857422,12.405872912946444,16.800541670734194,34944.0,-16140.0,99.9786376953125
14472899490,581.75,10838.548400878906,13.08559443773158,20.525889558280728,33379.0,-20048.0,99.981689453125
68702633983,23.0,23.0,0.0016867167452461,0.0449600149463519,80.0,0.0,64.0625
5840579072,28052.25,28052.25,1.118157876694692,50.349363982386194,44416.0,11248.0,100.0
55254440379,8008.25,8397.329223632812,-3.067380666403318,16.29222179868936,18548.0,-10232.0,99.98626708984376
1182794252,16132.25,18878.76919555664,1.7999759905741326,38.19887476307755,40192.0,-14891.0,99.98321533203124
16842752,31854.25,31854.25,0.6078996913827052,57.02385275170341,48896.0,6905.0,100.0
47685610888,16988.5,20388.36932373047,-0.3074903915335009,40.52814273779084,43846.0,-17392.0,99.98931884765624
39422245162,1334.0,10401.455078125,11.151814068551882,16.847686838648897,33760.0,-21982.0,100.0
64412446703,1506.25,1566.489990234375,0.0208122732507533,2.958762439574446,4904.0,-2432.0,99.45068359375
66666532497,17001.75,17300.233154296875,-5.902597597863616,34.54481974633324,34280.0,-9624.0,99.98931884765624
30295834202,-3672.0,12060.773162841797,13.38687805277402,24.328441481867227,27440.0,-20407.0,99.993896484375
8171347445,13301.25,14087.499816894531,-8.74085250508977,30.997825869447023,25765.0,-14336.0,99.98931884765624
68692213759,73.0,75.125,0.0155191253104772,0.1309758844500151,320.0,-128.0,67.1875
68681727999,30.0,31.625,0.0055280393635564,0.0562865815113332,144.0,-56.0,60.15625
57788850157,10785.25,11633.341918945312,-6.926995521036869,25.313535484799484,20068.0,-10480.0,99.98016357421876
1811432962,4441.25,10989.45297241211,12.788552734618763,22.248107236581333,30848.0,-16319.0,99.981689453125
272629776,25400.25,26331.8178100586,1.1437625381072576,50.98145061971673,47752.0,-15536.0,99.99237060546876
55528022494,-1847.75,11338.0634765625,12.630492205796235,20.56902212793152,24908.0,-23476.0,100.0
67444076285,10150.75,11153.341796875,-7.514290784181322,24.82221143657577,18884.0,-10016.0,99.5513916015625
7743342129,16664.25,16936.494140625,-5.755634982932471,34.322134111785594,34197.0,-8565.0,99.9908447265625
57847117383,4054.25,4091.802612304688,0.1118350595658652,7.628117304924636,9888.0,-2944.0,100.0
270532864,32144.25,32144.25,0.8045793674322029,58.124446993468496,48768.0,15474.0,100.0
19473396894,-4170.5,12259.220916748049,12.98620317938576,22.944098397060177,24312.0,-20344.0,99.99542236328124
28254266766,-2921.0,11666.989379882812,13.143346175041636,22.182541682137348,26361.0,-20728.0,99.99237060546876
1039445599,1329.25,1333.4437866210938,0.0668344477230655,2.3770117368663843,3209.0,-952.0,99.9755859375
17255401472,31162.5,31162.5,-0.6970658031300654,55.44679154440346,48896.0,11469.0,100.0
4294967295,7.25,7.25,0.0001809912530446,0.0150499957532225,29.0,0.0,68.75
2700888248,15874.25,19672.682373046875,-3.048098298545061,39.75799632414054,43676.0,-22054.0,100.0
21738873270,-1159.5,11067.94677734375,12.467913391731752,20.13847367412588,27536.0,-23992.0,100.0
35657384504,15005.0,19117.629638671875,-0.4313491191114252,38.09741332864163,41400.0,-19114.0,99.99237060546876
67371988351,2847.75,3441.5048828125,-1.49285472952501,6.867703985099382,6240.0,-4096.0,99.9267578125
64420310527,2280.25,3111.763671875,-1.85591645173001,6.771451459632998,5192.0,-4608.0,94.195556640625
35839658489,17192.0,17622.170043945312,-10.061963137647131,37.25864313354212,33886.0,-12520.0,99.993896484375
9752613888,27687.75,27687.75,0.2720618012839162,49.99197285991894,45312.0,9885.0,100.0
1208684836,18500.25,20806.514099121094,-0.2205609494948584,41.48557593172647,43736.0,-21517.0,99.9969482421875
58246266879,206.25,211.7158203125,0.0128277587504476,0.3714371051965317,648.0,-224.0,98.614501953125
30354233490,3641.0,9861.147277832031,10.89111673022564,14.331826045040152,35969.0,-21560.0,99.98931884765624
268435465,23888.25,23890.82852172852,-6.204195585928111,45.5400517620104,42211.0,-734.0,99.99542236328124
49223691252,11374.5,17454.30908203125,-2.129834384280576,32.9545470901382,37642.0,-17136.0,99.993896484375
11823039025,18220.75,18409.314819335938,-6.100705056734432,36.39588910296105,37906.0,-6303.0,99.98779296875
18374738576,18161.5,21181.39910888672,1.4964695686837812,40.90006267983986,43456.0,-18968.0,99.98321533203124
2085347012,11767.25,17769.64794921875,0.5113186426816917,33.56081108773117,37521.0,-18352.0,99.98931884765624
48174672793,15353.5,15751.288696289062,-6.51026354188147,32.15465409594475,31104.0,-8398.0,99.98016357421876
8064754626,2055.25,10468.313293457031,12.89847487232191,19.167189309832384,34272.0,-19820.0,99.969482421875
43375460392,20540.5,22509.25518798828,0.3327572770164806,44.95663419614784,46008.0,-23420.0,99.9847412109375
4834264576,26297.25,26297.25,2.224371495437716,47.43602605612677,41728.0,8893.0,100.0
67644915711,1131.25,1272.28515625,-0.3497006070614037,2.422348456640302,2208.0,-1536.0,97.784423828125
151380611,9750.25,9805.92886352539,-0.0251437336169407,17.99996301681135,24987.0,-5850.0,99.99847412109376
31511656556,13265.0,17934.34536743164,-2.560633442926912,35.77319195730887,40464.0,-22191.0,99.993896484375
4901306496,25332.25,26454.441040039062,1.3359492745657209,49.19029393681542,47752.0,-16274.0,100.0
17734729856,25381.5,26714.41864013672,0.4777706014960695,49.65012647363042,48768.0,-24200.0,99.9969482421875
34359734271,196.25,216.23828125,0.0914136744483859,0.3412799784829935,1025.0,-512.0,54.8828125
68685652535,4786.0,4869.958984375,-0.3623625547210508,8.862809721728924,12616.0,-4920.0,99.969482421875
8606720160,22120.75,23983.830322265625,-0.2449248441193945,46.22645460837432,48256.0,-23966.0,99.9969482421875
2215117700,16825.25,19849.592651367188,2.448958437372157,38.305295244282775,41248.0,-16330.0,99.993896484375
17301059485,11425.5,12165.522247314451,-6.25763857527665,25.24447546804466,21352.0,-9488.0,99.97711181640624
60,16192.25,19127.010223388672,-1.7097717354158066,38.53634994145667,41216.0,-15496.0,99.993896484375
68665999231,296.0,303.234375,0.0551530532083308,0.530271896342835,1072.0,-360.0,94.921875
67503107773,9941.75,10862.5146484375,-6.519092743211962,23.420546622891813,18464.0,-8928.0,99.566650390625
4303626784,21745.25,23723.028900146484,1.961215489164638,45.05298237330181,43392.0,-18588.0,99.99847412109376
60338256152,19092.75,21748.279541015625,-1.7391005397202326,44.61349391824478,45616.0,-23120.0,99.9786376953125
6907723872,20674.25,22847.83337402344,-0.766554222386141,44.51338866657181,47242.0,-24128.0,99.98779296875
41424675204,18732.0,21133.7587890625,0.0597026921983701,40.927238015449184,44288.0,-23246.0,99.97711181640624
8734654795,11346.75,11482.332611083984,-1.8448193536987496,21.014986969763644,24769.0,-12619.0,99.993896484375
49308106743,1347.5,1584.853515625,-0.2973938116943948,3.289937874960887,4150.0,-2048.0,95.8251953125
51471826918,-5429.0,12706.82421875,13.945652866755005,25.900366720057296,22674.0,-17920.0,99.9176025390625
12575404583,5431.75,5486.348083496094,-0.1130244760528025,9.95994879350534,13074.0,-4901.0,99.9969482421875
47427143349,13124.5,13677.738525390623,-6.002440356543742,27.809590090042363,25156.0,-11422.0,100.0
34972110849,27515.0,27515.0,-7.8431258667785375,48.72303945139086,45446.0,5372.0,100.0
68719247359,52.0,52.0,0.0079305748426238,0.1013937711693706,208.0,0.0,62.5
68652366847,1797.0,1880.95703125,-0.4244939973519546,3.098682165274459,4100.0,-2048.0,82.861328125
51093949377,18004.5,18258.882385253903,-6.494281483617476,36.31869353482269,37418.0,-7680.0,99.98626708984376
34430113627,5371.0,5569.858703613281,-0.4362194220678105,10.766471632768836,13894.0,-5866.0,99.9908447265625
53586396131,7469.25,7587.515380859375,-0.41493873655291,14.702118228241424,21788.0,-5376.0,99.91455078125
36192833,20957.25,21074.93112182617,-5.7175116924176255,39.9575570523016,42021.0,-6553.0,99.9969482421875
28454486024,23704.0,24785.18460083008,1.3489995695563333,48.25906765589507,45952.0,-20619.0,99.98779296875
3485990075,5680.25,5987.443359375,-2.404172684129188,12.53389049743023,14607.0,-4850.0,99.9542236328125
55297654228,11666.25,17784.177734375,-1.6077309126796977,34.64024910597355,39628.0,-20616.0,100.0
15032385536,32445.75,32445.75,0.9844343858049172,58.810157531346,48896.0,16101.0,100.0
134218753,25408.25,25408.25,-6.312877795724286,46.79770794362214,42273.0,7699.0,100.0
59315711983,1040.25,1136.25439453125,0.0111660725026497,2.2334968408896456,3440.0,-1532.0,99.5941162109375
268451848,24352.25,25302.6068725586,0.7216691325560194,49.20976345707337,46736.0,-19160.0,99.9969482421875
1537314234,-1420.75,10807.02471923828,11.12401252969475,18.14526787819737,31239.0,-20800.0,99.99847412109376
42367027853,13930.0,14373.72900390625,-6.035097200380617,28.55850670442719,24828.0,-9688.0,99.993896484375
33536,29144.25,29144.25,1.923112811980258,52.51088690091525,44800.0,12160.0,100.0
1376256,31060.25,31060.25,0.7638681885819391,55.6390190485871,47872.0,8421.0,100.0
38084268524,13073.0,17777.36328125,-3.2141745378729154,34.562221452150325,40036.0,-22784.0,99.8199462890625
51270458191,3962.5,3979.639892578125,-0.3798016668331272,7.0426091709061085,9408.0,-2476.0,99.993896484375
32849722743,3866.0,4407.1690673828125,-2.142222804583075,9.384805492354015,9008.0,-6367.0,99.993896484375
68182601695,588.25,622.359375,0.081762492481748,1.178454474153559,1664.0,-576.0,87.20703125
33151696895,213.0,248.5302734375,-0.0120859592811116,0.4745865286822639,577.0,-288.0,96.0205078125
14165252884,15410.75,18815.45782470703,1.1521515261417876,37.54508140662886,39760.0,-15808.0,99.98779296875
1107559040,22337.25,24169.171508789062,2.5986314332935585,44.92763129893955,43680.0,-17251.0,99.9969482421875
2162163712,32166.25,32166.25,0.7782788573970206,58.160551596500845,48896.0,15409.0,100.0
4502733944,14992.25,19047.15344238281,-3.2185635607979592,38.902741106360985,43156.0,-18844.0,99.9908447265625
58761882831,4156.25,4657.873901367188,-2.185748227993758,9.563801044355207,9216.0,-6012.0,99.98779296875
68718153711,1599.0,1678.84375,-0.1866181357754162,3.1362303738630954,4608.0,-2560.0,94.970703125
15193956526,-564.25,10827.32797241211,12.533675573144372,19.46168675760024,27042.0,-24151.0,100.0
41333748570,-2131.0,11616.490295410156,13.238185012958953,23.11095969282389,30402.0,-20960.0,99.98321533203124
18210765932,11960.5,17710.262084960938,-2.421614344080534,35.10376890174742,39744.0,-21344.0,100.0
34400501958,1417.0,10096.757263183594,13.52017873927323,19.756719647332424,29124.0,-16282.0,99.99542236328124
1085472,24840.25,26014.37448120117,-0.3793786355210899,49.349580591969705,48384.0,-20894.0,100.0
67477953503,2412.75,2485.89990234375,-0.4169175714950381,4.265844152774584,5896.0,-2816.0,99.42626953125
2688616481,23630.25,23708.004821777344,-8.080231520141254,44.73633264508611,43906.0,-12091.0,100.0
33243496391,3086.5,3158.979736328125,-0.1968365427181303,6.19829866110138,8233.0,-2016.0,99.8199462890625
34351349695,221.25,237.48828125,0.0112775417200459,0.4685402170726312,577.0,-256.0,87.890625
64339254064,16917.25,20492.21618652344,0.1080421411437432,41.07278119208058,42784.0,-16004.0,99.98016357421876
16777248,25914.25,26836.42889404297,1.0851863370810089,51.25159649319393,48384.0,-16782.0,99.99847412109376
8592638993,20594.75,20722.59780883789,-6.936806818613575,39.98056687228263,38182.0,-11107.0,99.993896484375
11099326457,14121.75,14614.410095214844,-7.71807047930193,30.783892994732096,28009.0,-9456.0,99.9969482421875
67609812979,4666.25,4930.826416015625,-1.2205352981716333,10.243120798779938,13472.0,-3968.0,99.835205078125
68651511790,-6100.0,13138.21533203125,14.1183873948134,26.75174535275165,21056.0,-17920.0,99.74365234375
48190208236,12829.5,17776.88330078125,-3.57098128419744,34.973148190905626,40334.0,-21408.0,99.969482421875
29043402055,6255.0,6400.306976318359,-1.3017438166520603,11.884790775095796,14176.0,-6063.0,99.90997314453124
1611014282,3576.25,9918.714263916016,11.98376411028236,16.783154463855013,35144.0,-21642.0,99.9786376953125
48,22336.25,23820.493103027344,-0.0156834240240085,47.80429769829207,47360.0,-15496.0,99.99542236328124
68584897277,11777.25,12582.55078125,-8.02019123656515,27.32312452850597,21952.0,-9472.0,99.92218017578124
68719467901,11596.0,12707.625,-8.752393703111562,28.95103729478239,21248.0,-12416.0,99.462890625
34369151216,17436.0,20750.017517089844,-3.751094104614955,42.19894327040392,45540.0,-24238.0,99.99237060546876
68077610747,3271.25,3686.281494140625,-0.513651818508585,7.199580271231925,9956.0,-4152.0,98.08349609375
56179480349,11403.25,12085.28515625,-5.786462959955423,24.82119331743132,20736.0,-8108.0,100.0
8652032,28836.25,28836.25,1.236136562370958,52.95442128741478,45824.0,11104.0,100.0
134217856,26096.25,27067.85513305664,1.2828935349956576,50.299297820442376,48514.0,-16262.0,100.0
19598150148,19009.5,20613.419036865234,2.24133832833134,40.27543254859794,39840.0,-12416.0,99.99237060546876
10796447879,8571.75,8711.22622680664,-2.3604264676673496,15.51806582712045,18246.0,-6646.0,99.99847412109376
6629998099,6258.25,6394.799407958984,-0.0655224086993147,12.456042660812829,15254.0,-3609.0,100.0
50468832904,15121.5,19333.658142089844,2.18310976733075,37.06912020777585,39900.0,-17772.0,99.98779296875
302518292,18445.25,20772.26071166992,-0.1724303832846835,41.73527351672816,43336.0,-18848.0,99.99237060546876
35704014512,15220.0,19517.108154296875,0.653657413522167,38.12726921460969,41596.0,-16356.0,99.98321533203124
4942006880,18553.25,21495.196868896484,0.0309879269196801,42.31999898424882,44224.0,-17779.0,99.97406005859376
68719476734,-8144.0,14288.0,14.622588996486998,29.455371500270733,16384.0,-16384.0,87.20703125
34527674368,31649.0,31649.0,0.4380804231893677,56.60781531910321,48640.0,6874.0,100.0
43511797866,1992.5,9981.94171142578,10.793547172827047,15.298096111856662,34944.0,-24360.0,99.98779296875
42857328177,15041.0,15452.8125,-6.106014707945312,32.03928813510278,30140.0,-8028.0,100.0
1046520832,28540.25,28540.25,0.1173023734097216,51.46734307268395,46464.0,10704.0,100.0
68713185279,75.0,84.0,0.0201211492308525,0.1460171080129964,384.0,-192.0,57.421875
26296535553,23148.0,23148.0,-6.015267144635829,41.57151873924413,38937.0,9264.0,100.0
1086849288,24192.25,25144.08010864257,1.3648122698889174,49.43697330335032,46336.0,-12608.0,99.98931884765624
34364284970,2892.0,10175.05078125,11.8915955789555,17.010560220027063,34976.0,-23396.0,99.9847412109375
62193052855,3977.75,4455.787109375,-1.975385050367651,9.055091031990637,9620.0,-6240.0,99.9664306640625
66571976151,3858.25,4387.658203125,-2.049976875177052,9.253770923701136,9360.0,-6656.0,99.30419921875
56234682209,16718.25,17041.071166992188,-6.228064995363356,34.60404643218271,35632.0,-9232.0,99.99542236328124
47829402236,11072.5,17187.745971679688,-2.329405777274872,31.58096065655819,38288.0,-19984.0,99.99542236328124
21475381330,3836.5,9951.366912841797,11.359504961400182,15.181164425765736,35752.0,-22796.0,99.98321533203124
59990354901,13953.25,14429.146850585938,-6.553484173981446,29.42393590476016,25172.0,-10908.0,99.9908447265625
68719476726,-6768.0,13304.0,13.96465871407379,27.24590896836266,20480.0,-18432.0,93.75
2359324,16400.25,19180.374237060547,-0.3612711078308792,39.23173556541918,41024.0,-14608.0,99.969482421875
60240408024,14021.75,18777.438720703125,-2.779333239930945,38.33554921498781,43072.0,-17824.0,99.98931884765624
34359721975,1380.25,1615.7177734375,-0.2830266330920536,3.331585052317436,4353.0,-2176.0,86.669921875
27291401034,-79.0,10934.56964111328,12.75836801452836,20.533132890440168,33104.0,-20124.0,99.99542236328124
51539604991,2445.0,3138.767578125,-1.540343294165082,6.55586065144891,5124.0,-4096.0,92.48046875
22966771454,-7781.5,14162.44662475586,14.726301132060833,29.47517237932198,17665.0,-16752.0,99.420166015625
65,25184.25,25185.391998291016,-6.377066185947363,47.3455358148733,47877.0,-253.0,99.99847412109376
262688,22208.25,23956.540924072266,2.5399689167867754,45.77681888920457,43424.0,-15816.0,99.9969482421875
2273357873,21356.25,21577.939727783203,-8.373998749406182,42.56961674025304,43167.0,-11583.0,99.98779296875
67645734651,2636.25,3126.125,-0.853787749899616,6.367880135832804,8288.0,-4096.0,89.990234375
32786023066,-180.0,10848.12335205078,13.4333096661734,21.60086609255679,32704.0,-20379.0,99.9908447265625
68652357471,1037.0,1063.6796875,0.2568094040682641,1.85537724682935,3584.0,-1024.0,97.998046875
42284293183,3253.0,3815.90771484375,-1.828177185824504,7.750493655398788,6660.0,-4340.0,100.0
88080840,20001.25,22030.69033813477,-0.4660281919289628,43.217690586393154,46464.0,-17038.0,99.98321533203124
33603135015,4315.0,4358.639221191406,0.2954369745596278,8.087790130836225,11856.0,-3707.0,99.94049072265624
34490050747,8570.0,8790.595703125,-2.7958247213347285,16.499609245684884,19630.0,-10454.0,99.99542236328124
44154027302,-1483.5,10942.012573242188,12.062763114486357,19.271167078210443,28032.0,-20904.0,100.0
33555079121,15182.0,15609.954467773438,-6.453245434628777,32.70345451211654,31733.0,-9504.0,99.98779296875
51501858037,12739.0,13635.212768554688,-8.845011629993678,30.575050930043208,24724.0,-14336.0,99.285888671875
63899902643,7753.75,7855.418701171875,-0.7327179546364839,15.02614228966002,21276.0,-6064.0,99.98779296875
21594647814,690.5,10450.09896850586,12.283089711323989,19.424315623460803,28672.0,-16415.0,100.0
42599564816,19752.0,22067.911193847656,2.1417948404949847,42.45183753781482,41728.0,-17914.0,99.98779296875
68719214399,897.0,1029.375,-0.2866369262772428,2.0786468118474275,1792.0,-1024.0,98.1689453125
28326455040,26386.0,26386.0,1.7683883648001089,47.51956697700943,42368.0,9076.0,100.0
67564412411,5492.25,5825.541015625,-2.6646523401371933,12.395195276221846,14244.0,-5084.0,99.94964599609376
6294082,3800.25,10548.420135498049,12.840014498449346,19.15918471970832,34496.0,-17892.0,99.9908447265625
68618483615,1551.0,1594.703125,-0.0694916763975395,2.8221035318109475,4388.0,-1536.0,99.52392578125
22615949392,21655.5,23386.632934570312,0.9017538132288698,46.08905638455189,46672.0,-16044.0,99.98626708984376
34359738368,32512.0,32512.0,1.000030517108804,58.95184455457344,48896.0,16256.0,100.0
4295819300,18577.25,20878.080322265625,0.9231706762496524,41.49189999544127,43184.0,-23491.0,99.98016357421876
57080769743,4201.25,4597.500244140625,-1.883283431110156,8.93282121623345,9488.0,-5196.0,99.97711181640624
98562,10188.25,11933.049682617188,11.480337591036026,16.571965681605203,36608.0,-16323.0,99.9786376953125
47321993220,21310.5,22397.08758544922,0.4706633199868013,43.57452976558018,43392.0,-14640.0,99.98626708984376
68650134519,3378.0,3445.1806640625,-0.6259433783895507,6.386530235163047,8324.0,-2048.0,97.44873046875
68562086557,12341.25,12976.14599609375,-6.532664316012777,26.58069407160693,22480.0,-8896.0,99.9969482421875
54656520406,-422.75,10676.078002929688,11.9446638176643,18.5633884982669,29172.0,-22976.0,99.9969482421875
37441048171,4848.0,5062.9525146484375,-0.4479308818534318,10.109913305549645,13126.0,-5046.0,99.981689453125
570466880,22445.25,24217.31842041016,1.707571105586156,45.365696293540026,44544.0,-20751.0,99.993896484375
258,10992.25,12147.003295898438,11.94948557822046,17.232952859311688,36608.0,-8320.0,99.9908447265625
4868169730,9166.25,11456.16830444336,10.776875199426753,15.867993391363097,36352.0,-15868.0,99.969482421875
18887239178,184.5,11120.151947021484,13.855523169451786,23.51891675410373,30592.0,-19491.0,99.993896484375
68594170945,19877.0,20071.03515625,-7.538258129060555,39.13868461803128,38116.0,-11756.0,100.0
36600549829,19143.0,19289.85595703125,-8.283707629187523,37.60005854244175,33748.0,-11404.0,99.993896484375
51548160385,24535.25,24631.279541015625,-6.961842555853545,45.80950387096302,47636.0,-10496.0,99.993896484375
26837141467,3954.0,4267.091491699219,-0.0564757370606312,8.350082313317603,11688.0,-4688.0,99.5452880859375
38944118342,-2177.0,11560.608337402344,14.237730419623082,24.418413222156207,26306.0,-18590.0,99.99542236328124
68182343643,3561.25,3942.703125,-0.8034840411488884,8.13068177320375,10304.0,-4608.0,97.86376953125
8662325248,30669.75,30669.75,-0.9308221297538096,54.64439076701361,48896.0,11709.0,100.0
67108864,32511.25,32511.25,1.000030517108804,58.95031096893048,48896.0,16256.0,100.0
46445336865,22288.5,22414.42138671875,-8.24666216589026,42.82032140668388,41310.0,-12966.0,99.99542236328124
25809651464,19603.0,21602.307373046875,2.52305147598045,42.12988483497603,41472.0,-15739.0,99.98626708984376
537919488,32232.25,32232.25,0.7546241540846736,58.21942836151903,48896.0,15601.0,100.0
68181686006,-5244.75,12711.3740234375,13.820203979009628,25.76211971026856,24272.0,-17984.0,99.7528076171875
24829138942,-7145.5,13931.245086669922,14.89515137337582,29.29117405187137,19744.0,-18043.0,99.92523193359376
53577634967,5219.25,5527.315307617188,-1.8515283878097444,10.761760142326477,12208.0,-7672.0,99.91455078125
51943380138,-4.75,10429.944458007812,11.711891124503389,17.81913741611914,34316.0,-19888.0,99.99542236328124
68719468542,-8044.0,14251.875,14.659778640059647,29.472928605569933,16896.0,-16640.0,92.2607421875
2164850698,5320.25,10048.536346435549,12.422917973217132,16.894772875644044,35392.0,-20415.0,99.98931884765624
68718952447,449.0,470.0,-0.0523474724988605,0.7941466241854913,1024.0,-512.0,77.1484375
34308341183,2428.25,3191.5986328125,-1.868264811691232,7.021740486974417,5145.0,-4352.0,99.2462158203125
30165696896,25375.0,26497.641082763672,1.4170496612778405,49.21117328300733,47744.0,-17231.0,99.98016357421876
67643637755,2669.25,3153.84375,-0.8411207384070981,6.408651582244676,8352.0,-4096.0,91.17431640625
34903162920,20704.0,22553.031677246094,0.8999371704567889,45.29295398446538,45344.0,-15560.0,99.99237060546876
18044182058,-2293.5,11625.280639648438,13.56874783153248,23.70784855410905,29012.0,-21307.0,99.9969482421875
48366495006,-3583.5,11996.39520263672,13.279438484543071,23.277185886912385,24064.0,-19504.0,99.99847412109376
7516332078,783.25,10308.00112915039,12.711894840927844,19.148241528660133,27136.0,-22176.0,99.99847412109376
188633736,16551.25,20134.96600341797,1.6476037851336596,38.81737551171736,40966.0,-17458.0,99.9908447265625
59398534620,10623.25,17306.125,-2.621839972876117,32.57815036535184,38096.0,-20844.0,100.0
68719230975,116.0,116.0,0.0302832824260551,0.2209388685330878,464.0,0.0,68.75
54582612391,8942.25,9109.159790039062,-2.303939284073979,16.183292248621967,18940.0,-10528.0,99.9847412109375
17213423616,32348.5,32348.5,0.9479857110653233,58.54079659709952,48896.0,14077.0,100.0
20691161136,20575.5,22831.081939697266,-1.422581611500308,46.0880358654223,46764.0,-19456.0,99.9481201171875
34360001088,22368.0,24147.5830078125,2.5047827810789376,45.5564628364607,43600.0,-16164.0,99.9969482421875
17179869312,26255.5,27201.27569580078,1.261406392659813,50.49229632429517,48768.0,-16643.0,99.99542236328124
6647132929,24014.25,24014.25,-6.176832637357511,43.00353790951932,40500.0,8599.0,100.0
19148007999,2752.5,2779.4584350585938,-0.2989058430869981,4.683337214038702,6397.0,-2047.0,99.99237060546876
34350301051,2895.25,3348.90625,-0.6332924955073609,6.882215381664573,8736.0,-4096.0,98.6328125
51538361335,3246.0,3330.955810546875,-0.693577051504813,6.232142085068223,8740.0,-2304.0,97.503662109375
57546121338,1304.25,10167.929931640623,11.41028243744288,17.525097304511192,32624.0,-23648.0,99.9786376953125
68719476319,560.0,586.0,0.0139196649317608,1.1347756585758235,1344.0,-448.0,93.75
134521376,21512.25,23532.416748046875,2.012957763522787,44.77130307460285,43176.0,-18970.0,99.993896484375
26993825286,-1442.0,11356.684600830078,14.37319553706216,25.267160586304414,25792.0,-16471.0,99.9969482421875
11508541429,11897.75,12587.234100341797,-6.644356976162378,26.53818731199031,23026.0,-10240.0,99.9786376953125
23491945471,3149.5,3230.761474609375,-0.251436850540522,5.357225276189909,8457.0,-3312.0,99.853515625
37631295512,21109.0,22751.00811767578,0.1734066508649244,46.42632958760995,45824.0,-16196.0,99.9847412109375
4840260434,2017.25,10468.217010498049,13.513094736541252,20.161296444512303,34176.0,-20942.0,99.9908447265625
67310187375,3177.75,3279.58984375,-0.1900055546207086,5.697833033565446,7716.0,-3200.0,99.8504638671875
57077529085,14349.25,15019.049682617188,-9.67400136894338,32.35173943661171,26260.0,-12300.0,99.99847412109376
14520350909,14745.75,15414.301513671877,-9.302647861166705,33.008217056031924,26497.0,-13790.0,100.0
59055275983,1567.25,1601.96826171875,-0.0979679497795743,3.09834619325834,4128.0,-1536.0,98.13232421875
66702014463,724.75,779.890625,0.1932627989713442,1.261684418875482,2784.0,-1472.0,98.42529296875
68712775679,647.0,835.8515625,-0.2700956530040603,1.7230431784026683,1552.0,-1216.0,96.0693359375
68719476615,3120.0,3192.0,-0.0038757516248935,6.10660596121351,7680.0,-2048.0,97.265625
36246397960,20636.0,22343.09405517578,0.8727783445780206,43.96177661729953,43664.0,-13696.0,99.99542236328124
68710301420,9267.0,16783.984375,-1.5897405857229037,30.486091741631984,35328.0,-17888.0,100.0
68698505215,33.0,33.75,0.0055849722723474,0.0593191620030366,144.0,-48.0,59.375
6482428548,17224.25,20020.365478515625,2.251478385850713,38.59524450449053,41632.0,-16787.0,99.99237060546876
21582332656,15472.5,19562.520599365234,-2.1902546396240505,38.55234753305555,42768.0,-20348.0,99.98779296875
64290191094,-6172.25,13126.1005859375,14.154417267668176,27.208038265631373,23040.0,-19200.0,99.51171875
14832894721,23672.75,23672.75,-5.1426057213172784,42.907607655924345,41427.0,9858.0,100.0
8389120,29300.25,29300.25,2.071233255068558,53.00167728028354,44800.0,11636.0,100.0
42356689671,6712.0,6714.478271484375,-0.3219899060381799,11.783362702816856,14244.0,-1680.0,99.9969482421875
67645529491,7240.25,7446.7734375,-2.043097103152528,15.109297591366593,17968.0,-4608.0,99.884033203125
65498217919,2310.75,3098.8984375,-1.8903041252650843,7.000787527336559,4752.0,-4288.0,99.285888671875
71320608,22775.25,24453.79571533203,0.5461212760045453,46.865651429557225,46400.0,-17100.0,99.99237060546876
17783981638,-1517.5,11366.831024169922,14.70701242186728,24.71507058716597,26848.0,-16448.0,99.9969482421875
64406142207,2684.25,3406.41015625,-1.921770424563594,7.343366764458752,5832.0,-4096.0,99.0234375
14044204435,8428.75,8557.637390136719,-2.255965316335717,16.930852566601498,20354.0,-5174.0,99.9908447265625
59976447869,10015.25,10908.702392578123,-6.709855791052076,23.60813114532053,18980.0,-8560.0,99.73297119140624
520,22016.25,23382.96780395508,2.6846438065237224,45.8951633611785,43264.0,-13472.0,99.99847412109376
2926579722,5294.25,10166.575073242188,11.287036674849864,15.525729009191249,35488.0,-20832.0,99.9847412109375
68719214591,513.0,725.0,-0.2999125815232482,1.692127124546854,1024.0,-1024.0,70.80078125
17322612768,24351.5,25659.019439697266,-0.5738553231616045,48.89935711583374,48136.0,-19252.0,99.993896484375
34280561663,2520.25,2597.60986328125,-0.3669038790797904,4.325676310243684,6085.0,-2556.0,99.658203125
47236035902,-5042.5,12679.28759765625,13.09644230370868,23.95656344969637,22352.0,-20096.0,99.993896484375
2426643552,18966.25,21840.19430541992,-1.012008377237852,43.95824556284658,45958.0,-17756.0,99.98779296875
68014291199,5050.75,5562.40234375,-2.445427386399872,10.57655216441056,9864.0,-6768.0,99.920654296875
35496067138,6211.0,10298.823669433594,12.066950632795509,15.663254461311526,35968.0,-23976.0,99.90997314453124
23122958000,13585.5,18853.244262695312,0.5759041166743285,36.56917412550866,39988.0,-16712.0,99.9847412109375
68702687221,10947.0,11767.40234375,-6.797055136578042,25.52366674032084,21264.0,-10240.0,98.30322265625
68585188307,6648.25,6773.484375,-0.845577647280093,13.153283344213095,17696.0,-6112.0,99.84130859375
31136120757,11602.0,12375.62319946289,-6.427358432106005,26.384081909955267,22241.0,-11520.0,99.90234375
1107361857,24485.25,24502.547454833984,-6.7540698277136295,45.34749241653362,47556.0,-9479.0,99.99847412109376
47656518409,18859.5,18999.141357421875,-5.221757661344476,36.29817355707355,35064.0,-6192.0,99.99847412109376
33822555007,2557.5,2668.9877319335938,-0.6989854157173753,4.741859614826205,5824.0,-2176.0,99.8382568359375
67739036,11803.25,17741.639587402344,-2.026576256775342,34.47129615746832,39664.0,-21295.0,100.0
68718559231,1095.0,1241.5,-0.3542062683356904,2.3895003399950534,2064.0,-1536.0,95.3125
64094693951,3099.75,3124.821533203125,-0.3568078764668146,5.287820117565212,7000.0,-2008.0,99.97711181640624
68414805230,-4049.75,12135.669921875,12.87876091208664,22.66496685737473,25352.0,-20408.0,99.9847412109375
34615777304,19314.0,21860.71209716797,-1.58014733916418,44.76897353241754,45616.0,-22570.0,99.9786376953125
68417469885,11744.25,12839.9365234375,-8.50498335264704,28.87483348784269,21384.0,-12544.0,99.7802734375
45616329516,12872.5,17581.201904296875,0.353126532674121,34.23420993595274,38920.0,-19440.0,99.96490478515624
68685716038,-2432.0,11587.296875,13.831082861909106,23.82103383472469,26376.0,-16352.0,100.0
34993824065,23197.0,23321.50915527344,-7.538144357193728,43.82314993032656,44780.0,-11458.0,99.99542236328124
34057748479,116.5,121.556640625,0.0005117496299595,0.2078397474673363,273.0,-128.0,91.455078125
31136349822,-7868.0,14132.224487304688,14.630678745800097,29.31294111497436,17008.0,-16543.0,99.4964599609375
1104151552,29274.25,29274.25,0.8363614748521042,53.6505465205684,46848.0,11121.0,100.0
19864760332,17609.5,19953.313018798828,-0.5710084188666932,40.32550035937295,42432.0,-19199.0,99.99542236328124
65498251263,18.75,21.0,0.0003907485396092,0.0405555738846677,96.0,-48.0,57.421875
1074791440,22644.25,24150.52734375,1.1668392899234867,47.67642315527682,45952.0,-14768.0,99.99542236328124
66,7776.25,10544.876403808594,12.59588212690594,15.986482493108149,36480.0,-16004.0,99.993896484375
18606512020,11868.5,17679.737335205078,1.4931783606842863,33.34709542765639,38361.0,-18924.0,99.98016357421876
60095463423,455.75,475.361328125,-0.0523786654317962,0.8058832874252965,1044.0,-512.0,93.408203125
41147072523,11238.0,11325.51611328125,-1.1842065352231463,20.55079403487141,23156.0,-9076.0,99.99847412109376
29563332641,22091.0,22219.481170654297,-7.945035005655945,42.34690440775274,41224.0,-11631.0,100.0
68719462399,700.0,785.0,0.4174245401073221,1.2953164582146222,3584.0,-1792.0,66.2109375
68719474815,4508.0,5078.125,-2.3684867525876387,9.791249777753569,8512.0,-6144.0,99.21875
22825410919,9416.5,9579.575622558594,-2.014973354211893,17.05426147092935,21061.0,-10591.0,100.0
2998978166,-4308.75,12345.903198242188,14.21423204031733,25.73695969421958,25418.0,-19688.0,99.99237060546876
29741370342,-3092.0,11718.30633544922,13.411988276743877,22.999208677990275,26976.0,-18071.0,99.99847412109376
68182540207,984.25,1063.734375,0.0012006209004305,2.141932164567014,2656.0,-1280.0,97.4853515625
134225938,6496.25,10373.50961303711,11.72460091754265,15.335297234851003,35984.0,-21704.0,99.98779296875
10822356993,27361.75,27361.75,-7.958531419646744,48.44126175532653,45250.0,5101.0,100.0
17091780062,-5536.75,12770.381103515623,12.70082620441323,23.50497716151783,21906.0,-20780.0,99.713134765625
4858725687,5775.25,5984.389892578125,-1.4886502768726717,11.222475801261057,12281.0,-6111.0,99.969482421875
34199731191,3785.5,3854.9439086914062,-0.7896441574537152,7.1518458986164,9617.0,-2560.0,99.8992919921875
25770868866,7022.0,10486.272003173828,11.582273847230034,15.030157529650596,36544.0,-23440.0,99.98626708984376
43320361098,3386.5,9845.941162109377,11.87502759662924,16.411973694917833,35024.0,-23188.0,99.9786376953125
16908943357,9944.75,10971.36376953125,-7.571918947826398,24.681644901099663,17811.0,-9344.0,99.749755859375
68718426111,485.0,535.0,0.2385918337232948,0.8363375086183333,2560.0,-1280.0,56.787109375
65498234623,86.75,89.984375,0.0154225448160275,0.1605802782598287,368.0,-128.0,80.078125
9737102464,22617.75,24391.470306396484,0.4065321720251309,45.957357425767015,46736.0,-17566.0,99.99542236328124
4499022337,23736.25,23736.25,-5.919108818693784,42.56581919960164,41079.0,9279.0,100.0
46959394678,-6343.5,13104.640625,14.06273675675724,27.055339681617145,21160.0,-18304.0,99.91455078125
64290112351,3291.75,3388.10546875,0.1563705310193689,5.720695972542739,9288.0,-3760.0,99.993896484375
34528870408,23093.0,24331.66180419922,0.8506817439309841,47.2497566381446,45728.0,-20854.0,99.98931884765624
33957625856,30977.5,30977.5,0.2356838952170554,55.50632558760024,48128.0,9504.0,100.0
23257981076,16503.5,19754.601989746094,-0.477683131584096,38.56758848620528,43060.0,-23383.0,99.969482421875
42579350726,-2381.0,11378.837646484377,12.616987154935886,20.89011395558377,28010.0,-20476.0,100.0
57061944856,14494.25,18869.35986328125,0.8583387290379034,37.49081683568627,39536.0,-15596.0,99.99847412109376
57694730239,622.25,656.806640625,0.2434242218005184,1.0503202944286785,2720.0,-1136.0,98.345947265625
51535380407,1638.0,1829.75,-0.1156673191389948,3.723565855246292,4738.0,-2304.0,99.090576171875
33225427355,9356.5,9562.83367919922,-2.833798456754124,17.822524807970943,20776.0,-11704.0,99.9786376953125
34338627582,-8006.75,14238.062744140623,14.665363612331998,29.4641678240306,17041.0,-16672.0,97.7386474609375
45464149949,9849.5,10776.379028320312,-6.5701444668358935,23.353966263038423,17810.0,-8704.0,99.8687744140625
68685921271,3128.0,3212.841796875,-0.7224090044013759,6.024136077834328,8208.0,-2048.0,93.353271484375
35190803464,20458.0,22358.381774902344,0.2802894749321483,44.27429027979329,44496.0,-15650.0,99.981689453125
52651707713,20572.25,20748.033935546875,-7.698937635973495,40.26523699410016,38920.0,-12268.0,99.99542236328124
47308387032,13562.5,18529.304626464844,-0.7286216845902401,35.8345904084689,39972.0,-20126.0,99.951171875
18324096012,15818.5,19142.116485595703,0.2473446838419001,38.81456001464012,41472.0,-18935.0,99.98321533203124
68669014009,11936.0,12678.125,-7.787628100313909,28.349729928558155,24600.0,-8192.0,97.05810546875
66856617823,2042.75,2055.4375,0.4822307077611737,3.620268735818919,6448.0,-1700.0,99.98779296875
39007355392,28138.0,28138.0,2.166275861782772,50.66582840981681,43648.0,10870.0,100.0
43182986513,20299.5,20469.84393310547,-7.259950191110424,39.88010492357196,37458.0,-11316.0,99.98931884765624
12549090196,13043.75,18031.72790527344,0.7819933902501562,34.65378200229096,38790.0,-17406.0,99.969482421875
54501184220,11285.25,17149.997436523438,-1.178089977700624,31.081059135701096,37984.0,-17844.0,99.99237060546876
59800747966,-7161.75,13809.71533203125,14.594446916696558,28.590828183912013,18504.0,-17096.0,100.0
17402233216,25316.5,26534.80969238281,0.8059842668788945,48.47062335682586,48512.0,-25171.0,99.9969482421875
17179874064,22159.5,23878.071075439453,1.8531719279022163,46.05690249144401,44032.0,-15283.0,99.9969482421875
15702949631,753.75,779.45361328125,-0.0806892937122658,1.37308517392041,1637.0,-896.0,99.7314453125
10204775008,19218.75,21916.729064941406,0.6420557401424728,42.463575836222354,44160.0,-19878.0,99.98321533203124
686295307,11268.25,11309.462097167969,-2.4385949906929816,20.33874104423621,23369.0,-3561.0,99.9969482421875
20881398590,-4373.5,12549.905517578123,13.925910007038448,25.1595245361302,23060.0,-19568.0,99.99847412109376
14665283635,9490.75,9735.337890625,-2.7220224203056227,18.67448580677252,21814.0,-10027.0,100.0
38774623011,9263.0,9294.62255859375,-0.4591497752648233,17.358915675770533,21756.0,-5512.0,99.98779296875
35235174018,835.0,11173.66925048828,13.617683861932717,22.892036889056627,30056.0,-20224.0,99.9908447265625
67895300,22527.25,23381.20883178711,1.90605480239384,46.32926222872174,43648.0,-9152.0,99.99847412109376
68451041278,-8031.75,14239.125,14.622957323797907,29.339572802579,16640.0,-16512.0,97.2900390625
64260005588,10900.75,17374.3359375,-0.0367248392741269,32.60810876266412,37400.0,-17840.0,99.9786376953125
23479373055,3088.5,3842.47998046875,-2.1194125764429086,8.214461909447545,7092.0,-6076.0,99.84130859375
2425520128,31474.25,31474.25,0.2113595872422924,56.21636746423203,48768.0,8788.0,100.0
47729794372,15374.5,19362.36688232422,-0.2797124621033186,38.24587840140651,41738.0,-21376.0,99.98626708984376
17179869184,32479.5,32479.5,0.9952592624915936,58.87703625356944,48896.0,16125.0,100.0
45971741792,18551.5,21478.16516113281,-1.5091439632659516,43.41694618214721,46018.0,-16156.0,99.9847412109375
34896961553,22828.0,22886.96490478516,-7.148646149930698,42.89646125206906,43340.0,-9904.0,99.9969482421875
298848974,-2905.75,11840.676574707031,14.00195101896639,24.06729475941276,26131.0,-18156.0,99.99847412109376
29893456473,15910.0,16258.262908935549,-6.660017227036899,33.20694598745323,32609.0,-8608.0,99.95880126953124
68719470591,588.0,668.0,0.3345260038633521,1.0597065975580626,3072.0,-1536.0,57.421875
32748436223,2334.0,2412.1149291992188,-0.4704075447724798,4.043507282956713,5441.0,-2560.0,99.10888671875
35598178896,17790.0,21008.91412353516,0.7626364490627978,41.48491451399017,43604.0,-17464.0,99.98626708984376
18409129085,13297.5,14021.418212890623,-7.630119990295126,29.219094512105347,24828.0,-12643.0,100.0
101220544,21748.25,23721.67517089844,-0.5472106111331845,45.74704506412976,48000.0,-24587.0,99.98779296875
68715151343,717.0,826.59375,-0.0785996217853295,1.7218031379419363,2128.0,-1024.0,88.18359375
7680,26624.25,26624.25,1.7055488956227054,48.27307830335169,42752.0,10112.0,100.0
17180918784,29439.5,29439.5,0.878061089174473,53.91011225976284,46848.0,11473.0,100.0
68652232472,13513.0,18454.1875,1.0656836840504933,36.15357220299239,38272.0,-16000.0,100.0
4966359616,21621.25,23630.70986938477,1.967959041000672,44.35041122772999,43284.0,-19006.0,99.9969482421875
2215647892,14185.25,18387.17974853516,0.7617845795028835,35.58398689532388,39840.0,-16322.0,99.9908447265625
40390883067,3827.0,4181.7607421875,-0.9718530255491266,8.220585102395066,10888.0,-4464.0,99.98779296875
31905873744,14601.0,19373.921875,1.4537708741651756,37.744614577447976,39800.0,-16768.0,100.0
59689288860,12933.25,17930.561889648438,-1.4707984828786562,34.62651562746969,40320.0,-21072.0,99.9237060546875
18337629762,2456.5,10855.195861816406,13.72812903015222,21.64794941142577,31456.0,-18827.0,99.98779296875
34816,31336.25,31336.25,-0.5754625836579359,55.91363556376566,48896.0,12890.0,100.0
67109272,19743.25,21760.25198364257,-0.1583075252028289,42.997555000984,45696.0,-16258.0,99.99237060546876
31138516270,-2077.0,11202.566833496094,12.656888180752588,20.856394652332103,25920.0,-18768.0,100.0
12389842545,14177.75,14700.51171875,-6.908661609203018,31.581908636245046,29538.0,-8381.0,100.0
64420214719,684.25,712.009765625,0.2309488982101709,1.2004966985681595,2664.0,-1184.0,97.32666015625
7833205298,4.25,10984.826263427734,12.831113707048086,20.65584049475432,32836.0,-20387.0,99.9908447265625
36386775783,5976.0,6024.450134277344,-0.5613264412872907,11.028159754428374,15610.0,-4992.0,99.99542236328124
4312334360,20043.25,22063.26461791992,-0.1205176728815814,44.82152407933541,45408.0,-22383.0,99.9908447265625
38671485440,28631.0,28631.0,1.3478148557456036,51.45816078712878,44800.0,11504.0,100.0
54777610536,21471.25,23093.63330078125,0.7366606969523992,46.30510264931168,46336.0,-16800.0,99.98321533203124
47704255795,7786.5,7923.730651855469,-2.239564182383496,15.958248533361278,19382.0,-4108.0,99.99542236328124
21387434897,17691.5,17949.172912597656,-6.34561280519143,35.73928002666056,36041.0,-8976.0,99.9664306640625
26273079621,18153.0,18427.55712890625,-7.216241501468729,35.60807203968499,31728.0,-14272.0,99.993896484375
14380886772,11535.75,17527.55239868164,-2.2906233474550293,33.335190394954054,38049.0,-17824.0,99.993896484375
64218920507,3717.75,4060.617919921875,-0.2678550171260558,8.170301124566352,10372.0,-3912.0,99.9114990234375
3155984,24144.25,25411.83090209961,-0.6047754014000294,48.90599105122741,47872.0,-19640.0,100.0
33461739513,12755.0,13433.465240478516,-8.02425625254932,29.73714649080724,25941.0,-9547.0,99.95574951171876
68685922223,948.0,1031.5625,5.8816952678515646e-05,2.082983718825611,2568.0,-1280.0,95.8984375
52770383425,18149.25,18351.0625,-5.284942096842416,35.24841931694467,35368.0,-8036.0,100.0
39186335567,3559.0,3570.518798828125,0.2866336125902144,6.535774930653391,9528.0,-2560.0,99.9725341796875
32175472925,15944.5,16296.884033203123,-7.373201568688128,32.16133633707527,29665.0,-12623.0,99.9969482421875
63700986416,16504.75,20235.560546875,0.345795820694855,40.241853316130936,41624.0,-16360.0,100.0
11142960558,-3971.25,12115.8525390625,13.066044744992944,23.122299654772828,24983.0,-20416.0,100.0
64423976831,680.25,690.95361328125,-0.0089013898788984,1.1778844277488807,1800.0,-520.0,98.23455810546876
34348789175,4447.25,4929.630615234375,-2.279716699723698,10.198612563904662,10449.0,-7360.0,99.86572265625
16911400695,1485.75,1706.3868408203125,-0.2933135177222676,3.500837872457089,4482.0,-2048.0,98.7548828125
67712843775,298.75,337.23046875,-0.0251577967624755,0.6102002246723686,644.0,-448.0,96.875
1615855772,16036.25,19112.42385864257,-1.0924730906590905,37.29658584511671,41600.0,-16258.0,99.9755859375
25734648829,12200.0,12833.6650390625,-7.386724555691411,26.50795807087538,24460.0,-8184.0,99.9725341796875
15033975300,19501.75,21042.738250732426,2.3364980073300186,41.16865193986276,41344.0,-13312.0,99.98779296875
16626081398,-6343.25,13108.356079101562,14.095412224938109,27.17865648262892,21138.0,-18429.0,99.81689453125
56370649777,16990.25,17306.917724609375,-7.100299537332483,35.45487723004492,35556.0,-9216.0,99.969482421875
64424509143,1763.25,1955.34375,-0.1425262929188581,4.0325540686038845,5192.0,-2560.0,95.3125
49623576330,-329.5,11116.503295898438,13.41639241255415,22.82301879105974,29600.0,-19564.0,100.0
58436660396,11719.25,17741.709350585938,-1.6146900660733543,34.31348693620638,40024.0,-21720.0,99.9908447265625
42469664,24321.25,25616.06463623047,-0.4280304588621944,48.806958374880935,47888.0,-15691.0,99.99237060546876
2147533056,31618.25,31618.25,0.2527349254911444,56.44590134380843,48896.0,8826.0,100.0
1342849024,31040.25,31040.25,0.2120610995112929,55.61425630979515,48256.0,9528.0,100.0
11056277504,30603.75,30603.75,-0.7707267296603724,54.556005450370826,48768.0,11414.0,100.0
7864320,31528.25,31528.25,0.7941584916943066,57.14616218327499,48384.0,14776.0,100.0
61203283967,22.75,25.0625,0.0008660829480156,0.0496944709075216,112.0,-56.0,66.40625
14336,30944.25,30944.25,-0.7384061640774905,55.34352621918583,48896.0,12624.0,100.0
30294310,1562.25,10235.552917480469,12.86603763326971,19.201110981328977,29312.0,-23708.0,99.993896484375
58753809403,4535.25,4913.982421875,-1.2778496867434432,9.479394246974977,12596.0,-6272.0,99.8565673828125
45381891464,17132.5,20408.0560913086,-0.0734950261830136,40.38601779488286,44052.0,-17648.0,99.9481201171875
34360131844,23020.0,23759.31811523437,1.9115644378408672,47.07880739370562,44032.0,-8896.0,99.9969482421875
66571993083,2614.25,3109.671875,-0.8538539756234658,6.330772901440447,8224.0,-4112.0,81.591796875
66862647762,3000.75,9497.583251953123,10.730483635801615,14.069640877879248,35648.0,-21260.0,99.969482421875
68719473663,2188.0,2352.0,-0.1561421571848772,3.78436877476438,6144.0,-3072.0,88.57421875
17213423618,10844.5,12094.416900634766,11.89744077217698,17.182509337267216,36608.0,-10691.0,99.97711181640624
4311744576,26039.25,27015.78515625,1.0383525743114108,50.80561125967453,48640.0,-17806.0,99.98626708984376
26930825487,8091.0,8276.581573486328,-2.589499511091838,14.511472833516182,15632.0,-8007.0,99.97406005859376
68632065083,6470.0,6643.7255859375,-2.1463825704029644,13.416660973964138,15540.0,-3740.0,100.0
34360460552,21280.0,22850.0009765625,1.372240039675618,45.44986756574604,44608.0,-14336.0,99.98626708984376
23939492000,20227.5,22688.97250366211,-0.7565424768704385,44.28048520586911,47109.0,-20923.0,99.96337890625
38741025843,8602.0,8675.907104492188,-1.6959039211773976,17.057375359464736,20958.0,-3784.0,99.98931884765624
17314148742,2215.5,9953.391845703123,12.163871947752243,17.177614313898367,30272.0,-22103.0,99.99847412109376
22549233796,19876.5,21792.566650390625,1.2566090136060148,42.39096127652287,44292.0,-16268.0,99.98931884765624
65994980789,13708.75,14501.99853515625,-8.322091703157586,31.486744306436915,26384.0,-15424.0,99.993896484375
65760910927,2210.75,2223.17333984375,0.0406033870990826,4.106723558235693,5600.0,-1600.0,99.7802734375
4198433,24168.25,24218.82205200196,-7.783261674811616,45.42174288972166,44633.0,-10491.0,99.99847412109376
23486236599,3692.5,3772.153564453125,0.0501015037618629,6.946383243273437,10245.0,-4860.0,99.80316162109376
64216545503,5579.75,6032.819091796875,-2.691144615700668,11.69929362863364,10796.0,-6496.0,99.993896484375
64306151262,-6335.75,13296.576171875,14.207135475315368,27.112864602063564,19208.0,-17776.0,100.0
53360715025,20170.25,20309.19836425781,-7.050487631746119,39.23494713457883,37812.0,-10980.0,99.99237060546876
60590673911,1778.75,1962.592529296875,-0.1411637637431871,3.869879203105513,5176.0,-2148.0,98.944091796875
1493180466,4358.25,9915.034057617188,11.469478620003372,15.359773109717782,35044.0,-24056.0,99.98626708984376
4456577,24408.25,24419.267211914062,-6.199461941673928,45.60831637830344,46671.0,-1326.0,100.0
34997006247,3457.0,3524.4525756835938,-0.2868967388118747,6.78900826699256,9258.0,-3122.0,100.0
534405452,15538.25,18998.05773925781,-1.036329644523401,37.76873437336546,41878.0,-23488.0,99.98931884765624
38856821656,14540.0,19000.292907714844,0.4733685966574238,37.06016536220501,40954.0,-16350.0,99.98931884765624
68719017983,533.0,740.828125,-0.2988206430511567,1.7078616499331738,1104.0,-1024.0,85.400390625
47076081533,10671.5,11579.7626953125,-7.287768289779944,25.37482582108864,18842.0,-9462.0,100.0
68718427827,4449.0,4752.9375,-0.4346022448389388,9.761211263375085,13376.0,-4352.0,97.16796875
3288342942,-2.75,10593.131591796877,12.814679215392506,19.691462142991504,25728.0,-22938.0,100.0
17716748320,25367.5,26593.02374267578,0.1248084910551329,50.59139135231773,48384.0,-21656.0,100.0
54749265902,-7198.75,13662.017333984377,14.43368518033099,28.39674609378213,19372.0,-17824.0,99.61395263671876
393216,31740.25,31740.25,1.1861750970538605,57.55935747628188,47872.0,15232.0,100.0
66021828468,10481.75,17214.25,-0.2378866912907491,31.92312895581285,37552.0,-17936.0,100.0
51506053087,373.0,420.6875,-0.0097010474422985,0.873154803966246,1044.0,-512.0,89.74609375
9870795447,4897.75,4965.462860107422,-0.353603460371948,9.00131210761247,13003.0,-5198.0,100.0
2295044534,-993.75,10764.404174804688,11.65185383617906,18.27844227853838,28894.0,-21413.0,99.99237060546876
17162696165,14442.25,15118.902282714844,-8.409949559799673,32.480844744945976,28675.0,-15360.0,99.58648681640624
2147488096,22058.25,23804.149993896484,-1.388942610711054,46.81597266038551,48128.0,-18360.0,99.98016357421876
39513602453,17424.0,17762.013732910156,-8.456177157388582,35.73129360680424,30392.0,-16092.0,99.96185302734376
17108203452,8653.25,16654.6025390625,-1.3691340080951124,29.24748685148966,35175.0,-17408.0,100.0
402653184,32192.25,32192.25,1.0105208690035372,58.38329577426533,48512.0,15872.0,100.0
68690116607,49.0,51.75,0.0103896082510247,0.0947314517416437,224.0,-96.0,66.40625
26861419572,13884.0,18503.09826660156,-1.5700220423219038,37.64621043320663,41344.0,-20952.0,99.9908447265625
32189570815,715.5,735.3885498046875,0.0264379511259943,1.2381040521014528,2033.0,-815.0,99.273681640625
65363405750,-3739.25,12037.4765625,13.729811290219786,24.26459388121912,26432.0,-16768.0,99.9908447265625
68719476639,624.0,648.0,0.0189937548531962,1.256258453464566,1536.0,-512.0,89.0625
33755166463,898.5,936.3248291015624,0.1598363192692584,1.5401766256097682,3329.0,-1088.0,96.044921875
18590767104,29938.5,29938.5,-0.8679127802292079,53.4481966307925,48256.0,11044.0,100.0
10519570,3948.25,10120.34814453125,12.2355447842481,16.947847068829685,35200.0,-18940.0,99.993896484375
43353018386,5274.5,10337.285095214844,11.416908105489654,15.577763154226814,35576.0,-22126.0,99.981689453125
8725204992,31374.75,31374.75,-0.4810901446932462,55.72242280857804,48640.0,13380.0,100.0
67628756991,239.25,254.265625,0.0919595240807725,0.4148271368213997,1184.0,-544.0,84.814453125
28430523575,4378.0,4754.509735107422,-2.000059762381226,9.574795978550604,10097.0,-6272.0,99.9755859375
2684880904,23410.25,24713.978637695312,-0.0279566079047632,48.16019904633621,46400.0,-14944.0,99.99847412109376
64386498558,-7594.75,13980.85546875,14.33226783156536,28.27968633511572,17488.0,-17464.0,99.0966796875
5628132138,-792.75,11214.525634765623,13.049982396672933,21.731515114426504,32672.0,-20183.0,99.9786376953125
35635915413,15211.0,15586.626892089844,-6.375298893378394,31.02421119201233,26702.0,-9858.0,99.993896484375
64407731711,2062.25,2908.1298828125,-1.9084244574313272,6.7507444393598295,4136.0,-4104.0,88.7939453125
32111435643,2955.5,3404.0191650390625,-0.6030930963287935,6.9635347124403415,9128.0,-4336.0,99.700927734375
26098851993,18317.0,18568.746948242188,-7.870289806433692,36.76911468744692,35581.0,-11416.0,99.98931884765624
59051563767,3323.25,3388.81640625,-0.6696955852751445,6.302303384630822,8676.0,-1984.0,99.7772216796875
68710039295,127.0,136.4375,0.0318494194481976,0.2351198843233021,640.0,-288.0,69.140625
30979126663,5733.0,5945.593475341797,-1.5679696286505762,11.173615863899515,13185.0,-6384.0,99.7406005859375
139300,19804.25,21783.6325378418,0.0454077876318915,43.39057730781735,44288.0,-21656.0,99.99847412109376
68382686189,12030.25,12670.814697265623,-7.035581998531561,26.71786858835651,22308.0,-9216.0,99.86572265625
1655177316,17757.25,20395.63348388672,-0.3117829546474221,40.65284804325301,43536.0,-16052.0,99.99237060546876
39501062149,21230.0,21294.423950195312,-7.3801552263048835,39.476742231056654,34214.0,-11312.0,100.0
34340722621,10073.25,10936.08270263672,-6.341640598540875,23.239252665942026,19089.0,-8448.0,99.468994140625
68182605295,2764.25,3493.90625,-1.9925974458864333,7.790439486731319,6208.0,-5120.0,94.7509765625
856259525,14899.25,15321.748962402344,-6.635450790686865,31.066822927498592,27679.0,-11300.0,99.9969482421875
8757739544,20499.75,22379.43603515625,-0.303230925397548,45.31273587213997,45616.0,-24087.0,99.98779296875
38443427965,15105.0,15688.59716796875,-9.450444375169624,33.29468169886155,27098.0,-13326.0,100.0
1073743872,31572.25,31572.25,-0.520755674575537,56.2445126311383,48896.0,14029.0,100.0
17182097464,19307.5,21474.88348388672,-1.3579833729823696,44.01761475702175,45312.0,-15643.0,99.98931884765624
3028758049,18109.25,18319.216033935547,-5.527555405269824,35.52211886281526,34958.0,-7762.0,99.993896484375
7454903059,8672.25,8700.030822753906,-0.6869273852316856,16.345000631114527,19711.0,-4984.0,99.99237060546876
3932160,31040.25,31040.25,1.1048136144282623,56.28464227795361,47360.0,14720.0,100.0
46182219205,14768.5,15365.132751464844,-7.9439793061564785,32.11474203485726,28570.0,-14454.0,99.97100830078124
34185543325,10262.5,11121.402587890623,-6.202522267795323,23.6815367698172,18393.0,-9144.0,99.700927734375
18027580247,5104.5,5120.529388427734,-0.2524231469947255,9.305753596034686,11832.0,-2599.0,99.993896484375
36711694850,7385.0,11318.45556640625,12.90238051390453,20.91552702960924,34432.0,-14036.0,99.98779296875
61991730879,425.75,432.21923828125,0.0256454678125215,0.7969598379068461,1184.0,-368.0,99.7467041015625
68719476191,2420.0,3205.0,-1.9188946086892429,7.240647629288862,5120.0,-4608.0,91.7724609375
538968105,21976.25,22009.17755126953,-6.694817628424979,42.83002458900156,40809.0,-2923.0,99.99237060546876
38952660481,22079.0,22079.0,-5.8961975785236405,39.82072968071473,36256.0,7370.0,100.0
50727483263,1181.5,1201.0655517578125,0.1848019984583541,2.004564667592003,3778.0,-1212.0,99.68719482421876
32968,19704.25,21950.810913085938,-0.834405725645669,43.08930909729541,46464.0,-24198.0,99.9908447265625
402784260,23484.25,24145.02911376953,1.7359102097905414,47.85987309625442,44512.0,-8576.0,99.9969482421875
25495068343,1889.5,2044.0403442382808,-0.0675046940859138,4.063271766931734,5312.0,-2304.0,99.8748779296875
44665589069,14314.5,14953.02490234375,-7.678013915430025,30.874760774695982,26050.0,-13326.0,99.97711181640624
64494764548,20337.75,21597.655029296875,2.657144816979488,42.5612233856297,41728.0,-10688.0,99.981689453125
65362410495,2586.75,2648.794921875,-0.4466769028151991,4.445167020181553,6112.0,-2656.0,99.737548828125
57642733065,17121.25,17354.671875,-5.322325359271449,33.66718965189454,30804.0,-6968.0,100.0
1074003972,22996.25,23734.288146972656,1.893361876280936,47.00636164642172,44032.0,-8896.0,99.99542236328124
13290244096,30195.75,30195.75,-0.6759695837490652,53.81991647387661,48000.0,11592.0,100.0
63045430751,2934.75,3599.416259765625,-1.825262793937422,7.397056621527422,6592.0,-4728.0,99.93133544921876
25778193764,15698.0,19437.795501708984,-0.1542074369078345,39.02145587966899,42592.0,-21168.0,99.96490478515624
66504021975,3362.25,3443.541381835937,-0.2503468681423479,6.473316370930739,9552.0,-3584.0,99.65362548828124
68683800311,1554.0,1761.46875,-0.2235778914772093,3.5569396088640657,4800.0,-2112.0,97.1435546875
6312506242,3495.25,10746.776306152344,12.933347025497795,19.75595443863688,34051.0,-19864.0,99.981689453125
56321399288,15417.25,19558.08642578125,-5.39257099760541,40.132203161567,43804.0,-22840.0,99.99847412109376
13558416392,20875.75,22540.619598388672,1.4705258387804818,44.57161412387551,43808.0,-14593.0,99.9786376953125
68711079663,817.0,915.4375,-0.0444681955440157,1.8509749076499804,2400.0,-1024.0,95.166015625
878054635,6747.25,6941.8714599609375,-2.35507229588931,14.059692111715188,16263.0,-4944.0,99.98779296875
16106127360,32429.75,32429.75,0.981145910905763,58.78078277372511,48896.0,16069.0,100.0
64303328254,-5483.75,13146.87109375,14.29837039426193,26.76870511815412,22464.0,-18928.0,99.9237060546875
63870850023,4398.75,4471.486328125,-0.4138511617146345,8.319935198698074,11416.0,-4928.0,99.53765869140624
14997997612,15445.75,18982.163330078125,-1.7294561146257974,38.41488518341855,41872.0,-23360.0,99.98016357421876
68178409471,437.25,477.5,0.2148925062394487,0.7493169099218219,2240.0,-1088.0,73.25439453125
64424509439,3.25,3.5,3.090322341133286e-05,0.0069772696679961,16.0,-8.0,40.625
1597346824,20214.25,22128.8822631836,0.6878726204615621,43.51084939012425,43664.0,-15248.0,99.98779296875
55727531049,17056.25,17342.713745117188,-7.05721588088065,35.22143782297186,32756.0,-12064.0,99.9969482421875
44586076185,19660.5,19907.83544921875,-8.398041766466198,39.62745730455633,36854.0,-13160.0,99.98321533203124
33285988592,16744.5,20359.18310546875,-3.784218279483357,41.46256796181719,45057.0,-24096.0,99.725341796875
1,28416.25,28416.25,-6.437735370011096,51.514655119924754,48641.0,16129.0,100.0
2147617280,28758.25,28758.25,1.4249105966708964,51.79448892087524,44800.0,12029.0,100.0
4933824840,19745.25,22006.48837280273,-0.4012438185797481,43.229341746235576,45712.0,-21436.0,99.9755859375
55834574271,2265.25,3073.861328125,-1.8997870683933704,6.994893183131471,4628.0,-4352.0,97.247314453125
53164813435,5515.25,5817.506103515625,-2.5292880340792294,12.260850346784425,13416.0,-4344.0,99.9908447265625
68719214592,30596.0,30596.0,1.0978118499780656,55.472274808539765,46976.0,14336.0,100.0
38654738981,17541.0,17725.241455078125,-5.392735401327314,34.15240104961918,31486.0,-7236.0,99.99237060546876
68719476723,3984.0,4344.0,-0.9638138877720702,9.086510096467965,12288.0,-4096.0,84.9609375
10737946633,22600.75,22633.7555847168,-7.484559030826047,42.413006679069,40630.0,-3243.0,99.99847412109376
64071393270,-5450.25,12706.976318359377,13.649143470990222,25.447684867803563,22536.0,-17792.0,99.993896484375
17185146368,26895.5,26895.5,1.84585743154498,48.44172461650873,42752.0,9201.0,100.0
36340630095,5836.0,5836.404602050781,0.238613380841622,10.598023485257237,13866.0,-722.0,100.0
20866365437,10254.5,11178.36083984375,-7.356175613967911,24.521673206104,19728.0,-9280.0,99.627685546875
24680710047,1241.5,1250.2554321289062,0.0086689397773073,2.2668687058873256,3184.0,-1088.0,99.83062744140624
34657746950,4102.0,9758.77734375,12.45232468425604,17.33908243983628,30432.0,-21928.0,99.9786376953125
28455289185,22168.0,22329.083221435547,-8.035994735675917,43.36610450641672,45296.0,-11171.0,99.98779296875
67423844843,8658.75,8909.468505859375,-2.96795971477475,17.12220413544076,20416.0,-10464.0,99.98626708984376
64961380351,43.75,49.0625,0.0015680974329536,0.0953196062049191,224.0,-112.0,66.2109375
63812141055,41.75,44.15234375,0.0023811601194537,0.083325444572271,212.0,-100.0,77.83203125
37939566655,5111.0,5604.961608886719,-2.311461098913098,10.438015595312743,9790.0,-6322.0,99.9969482421875
17308828807,6389.5,6544.1038818359375,-1.071264318624383,12.091028121035215,15017.0,-5608.0,99.9603271484375
36541857826,6751.0,10346.122619628906,11.873095873656908,15.101366471846266,36352.0,-23072.0,99.97406005859376
3759150144,22622.25,24333.531494140625,0.0586374079403534,46.46748299941045,46624.0,-16068.0,99.9969482421875
10878781452,16668.75,19474.6943359375,-0.6557875095152546,39.36560324341445,41312.0,-20749.0,99.9755859375
24963617395,7958.5,8083.207153320312,-1.137502762358055,15.595847959071676,21249.0,-7547.0,99.9481201171875
6896831884,12790.25,18042.159423828125,-0.7899042869410587,35.02013786096299,40211.0,-21100.0,99.97406005859376
68719214335,529.0,737.6875,-0.2999125815232481,1.7056102839559677,1088.0,-1024.0,78.125
51531216655,2322.0,2326.328125,0.2252229886215788,4.09091159151648,4900.0,-1024.0,99.9298095703125
8613605685,17380.75,17757.04916381836,-8.191813685658675,35.698114530397746,31415.0,-15127.0,99.98931884765624
2825394384,18418.25,21316.186279296875,-2.13994950575125,42.93165950967735,46770.0,-20070.0,99.99542236328124
66714263469,11170.75,11945.790649414062,-6.25602298190807,25.189640207643723,20552.0,-10416.0,99.9908447265625
51596606435,7586.25,7695.624877929687,-1.1883977755998316,14.994073636097042,20432.0,-6972.0,99.96337890625
17315676197,19295.5,19472.667877197266,-7.237507327320849,37.15572505002979,33680.0,-11099.0,99.993896484375
68652335098,-5459.0,12741.328125,12.816615024773483,25.02289761604005,24704.0,-20480.0,97.265625
1024,29696.25,29696.25,1.1081722036769794,54.5761205971845,46848.0,12128.0,100.0
8601170500,15778.75,19216.475189208984,1.394691916104998,37.48563328132014,41032.0,-18467.0,99.981689453125
64122506759,4403.75,4403.763671875,0.1145141015665165,7.89042896644376,9480.0,-120.0,100.0
3274702877,18101.25,18210.41110229492,-7.053012770629339,35.847701275471884,32254.0,-4375.0,99.9847412109375
17179939328,28819.5,28819.5,1.5293813294346548,51.82644218751437,44800.0,12029.0,100.0
10436236320,21034.75,23117.23056030273,0.4424946460244113,44.612184881986536,44664.0,-15829.0,99.9908447265625
25767572838,-2973.0,11594.3330078125,12.57941038168143,21.28185128118701,27016.0,-20480.0,99.945068359375
50342649210,-2437.5,11260.691589355469,11.145257175448124,19.144461703097523,30320.0,-20452.0,99.993896484375
67305829950,-7025.25,13753.92236328125,14.816907159012944,29.11514369323384,19392.0,-17264.0,99.96490478515624
1005908639,3341.25,3431.6013793945312,-0.1826916907334614,5.831884640639565,8619.0,-3552.0,99.99237060546876
16781366,1274.25,10112.05078125,12.091734695649508,17.921716398764403,29184.0,-20790.0,99.9969482421875
31790693303,3749.0,3809.549041748047,-0.5582636836857705,7.049932129670497,9376.0,-2608.0,99.97406005859376
68316823551,272.75,309.5,-0.0280619774337095,0.5858104743425819,512.0,-384.0,93.75
302120964,23497.25,24171.180541992188,1.674065437306993,47.84528121896397,44704.0,-10518.0,99.9969482421875
11642040733,15617.75,16089.908660888672,-8.46249609630668,32.88670581556095,29098.0,-13430.0,99.95880126953124
8485441043,6886.25,6976.779174804688,0.0785408547428226,13.39371091376546,16398.0,-4012.0,99.9664306640625
8624021536,24635.75,26008.09994506836,0.1021223959122339,49.5903368323624,47888.0,-21791.0,99.9969482421875
68719468287,116.0,123.5,0.0371896435726494,0.2055925195322989,576.0,-256.0,55.078125
8612351194,-1411.25,10778.069122314451,11.461992017860322,18.71827140295033,31720.0,-16726.0,99.99542236328124
66538405871,726.25,834.51953125,-0.0791577368837634,1.736307945850205,2200.0,-1024.0,95.1171875
68583153653,10917.25,11750.58203125,-6.918280794147092,25.711211243718843,21120.0,-10496.0,98.602294921875
536872960,31560.25,31560.25,-0.5226196161544397,56.21905004502089,48896.0,14029.0,100.0
28986555350,-3849.0,12020.6103515625,13.423523370715037,23.57644747941321,26665.0,-17543.0,99.95880126953124
40093430144,24594.0,25968.22772216797,-0.2277820973381909,48.10490052208679,48640.0,-23962.0,99.99237060546876
59324202903,2263.25,2395.1865234375,-0.0251887236408355,4.718806309919274,6016.0,-2556.0,99.8779296875
8590525056,22210.75,24095.64978027344,2.291040243348668,44.63155933727933,44164.0,-20259.0,99.993896484375
22129492904,15590.5,19586.89306640625,1.359905128272164,37.89412871905822,41760.0,-20891.0,99.98016357421876
59978051542,-5344.75,12601.86865234375,13.90327604742916,25.6001932390129,23440.0,-18944.0,99.96337890625
51556398336,28841.25,28841.25,0.0470664239195862,52.04572005237284,46848.0,10704.0,100.0
56487743351,2316.25,2435.901611328125,-0.0179942323929086,4.726839516863559,6340.0,-2284.0,100.0
42231377182,-4288.0,12176.351623535156,12.71580956413974,22.86632413762208,23456.0,-20346.0,99.9969482421875
66009659860,14459.75,18648.05419921875,-2.37317816977527,37.13850634108383,42608.0,-21424.0,99.9481201171875
68646840637,15084.0,15677.583984375,-9.03733829496927,33.08192607384791,26948.0,-13632.0,100.0
68718952446,-7695.0,14092.5,14.570241523988138,28.9426025667005,17408.0,-16896.0,97.2900390625
51501850493,9571.0,10532.535400390623,-6.863621601073544,23.275981382254045,17290.0,-8368.0,99.761962890625
2097152,32336.25,32336.25,0.8086602365947485,58.45226278866305,48896.0,15732.0,100.0
67923081134,-5826.25,13108.459594726562,14.68324075600165,27.71907535091245,21704.0,-17624.0,99.96337890625
35468150786,9509.0,11346.608032226562,10.156294355535472,14.719738584274706,36608.0,-16388.0,99.96795654296876
536871424,29384.25,29384.25,2.167998716784644,53.24865744647718,44800.0,12029.0,100.0
24167253127,7018.5,7139.165191650391,-1.0677870526081812,13.286018700408476,16217.0,-6408.0,99.969482421875
60121153535,14.75,15.71875,0.0020827556365864,0.0287402915462714,68.0,-32.0,61.71875
8454724,17096.25,19940.511627197266,2.011961509986912,38.70119078909314,41536.0,-20751.0,99.99237060546876
16007553338,435.75,10571.35385131836,11.573921557231031,18.24184893426675,31728.0,-23676.0,99.993896484375
28406162561,21275.0,21418.137268066406,-7.18804638557616,40.898865253562114,40601.0,-11288.0,99.99542236328124
68719476463,704.0,813.0,-0.0837405947532516,1.7045512211491451,2112.0,-1024.0,78.90625
84934664,24793.25,25667.43734741211,1.2602725311502592,50.37311222658494,46848.0,-13734.0,99.9969482421875
29066159083,6723.0,6869.7393798828125,-0.8669148779380176,13.0938535393736,17632.0,-7336.0,99.9908447265625
64824500513,22708.75,22869.3759765625,-7.343109754330387,43.232188071124455,44400.0,-10640.0,99.97711181640624
66561488383,2577.25,3238.259765625,-1.4884160047834216,6.588484577287407,5584.0,-4256.0,97.8271484375
47376517337,17759.5,18095.3154296875,-8.951205092358386,37.22330336854635,34754.0,-12416.0,100.0
64424493051,2663.25,3154.0703125,-0.8388364500303753,6.401431840693158,8464.0,-4232.0,87.20703125
67074260327,4526.75,4904.0810546875,-2.0269807778972795,9.981479436983456,10960.0,-6144.0,99.8687744140625
537989248,25036.25,26299.07696533203,-0.2738065409178156,48.444853060185935,48768.0,-22291.0,99.99847412109376
17301504,31738.25,31738.25,0.9399641706854606,57.560342220827074,48384.0,15208.0,100.0
66168649343,1296.75,1313.9970703125,0.1389569718356388,2.203340526086752,3984.0,-992.0,99.77874755859376
19531165671,3076.5,3160.2259216308594,-0.1900461691446856,6.196323967395416,8921.0,-2136.0,99.9969482421875
31087819056,19267.0,21974.62826538086,-1.9644937641534608,44.80277064693659,46496.0,-20096.0,99.99847412109376
2148086080,24254.25,25631.07489013672,-0.199303751452122,48.3804971408477,48136.0,-21955.0,99.99237060546876
17179869188,23775.5,24380.04776000977,1.7206486032785997,48.30591460979598,44800.0,-8515.0,99.9969482421875
31742623744,32404.0,32404.0,0.9784789360800004,58.73092376229629,48896.0,16017.0,100.0
201326592,32319.25,32319.25,1.0167464048274375,58.60966420248802,48640.0,16000.0,100.0
68685921855,404.0,404.0,0.0134190775650562,0.730059711196179,848.0,0.0,98.4375
67626688503,1533.25,1743.529296875,-0.2438563601144688,3.52917469007533,4592.0,-2048.0,97.760009765625
42431692816,24817.0,25877.590393066406,0.3104564255703109,49.38933134803492,47872.0,-23022.0,99.98779296875
48821670903,3744.5,3846.9007568359375,-0.3923624784215488,7.034745681047489,10842.0,-5248.0,99.56817626953124
59693178878,-7704.75,14093.779296875,14.656586882424184,29.113940111232345,17560.0,-17008.0,99.8443603515625
2248423864,16214.25,19903.31256103516,-3.095484912758859,40.34232484899047,44384.0,-22911.0,99.98779296875
13652325072,15188.75,19625.885223388672,0.198694477637864,38.52689929911161,41698.0,-19454.0,100.0
9663680643,13746.75,13796.867919921877,-2.124966340862524,24.68187658278503,29295.0,-8926.0,99.99847412109376
43000414311,8929.5,9095.789794921877,-1.4880563998617211,16.158121435999067,20594.0,-8618.0,99.98779296875
61689785855,2338.75,3143.0791015625,-1.8525415928648648,6.790732929314282,5360.0,-4608.0,98.76708984375
21368832,30910.25,30910.25,-0.1642877267440321,55.00332094472661,47872.0,13120.0,100.0
59854126740,11105.25,17350.240234375,1.3943966298920056,32.49834977045091,36304.0,-18304.0,100.0
60666413055,48.75,53.59375,0.0026360067546868,0.1070278077497736,240.0,-120.0,70.703125
30581172063,1853.0,1878.8163757324216,0.3737097072224122,3.234410708513297,5857.0,-2383.0,99.90692138671876
57315304084,14550.25,18597.49157714844,1.241575356961505,35.598791830629594,40304.0,-20456.0,99.98626708984376
37069611593,17732.0,17949.6513671875,-5.7030177030981895,35.189553294022545,35148.0,-7982.0,99.98626708984376
60129327093,11117.75,11923.06982421875,-6.712309634263537,25.692101055243576,21812.0,-10240.0,98.62060546875
13474486036,13506.75,17959.766326904297,2.064508411198648,34.98544384016459,38208.0,-17403.0,99.98626708984376
51049871000,12628.5,18188.5068359375,0.8101272940541774,34.79743632174892,38272.0,-17468.0,99.9969482421875
7669269206,-3470.75,12086.398040771484,14.33376106073649,25.254246661494705,27514.0,-20402.0,100.0
10223680,24772.25,25986.41763305664,1.2435478896738976,49.16603557912028,47128.0,-16052.0,99.993896484375
2165183616,21664.25,23671.98941040039,0.5869754637567025,44.69122958056783,45196.0,-16358.0,99.9969482421875
15406080212,15833.75,19291.82006835937,-1.3483412033299274,37.478852794726144,42547.0,-23598.0,99.98931884765624
17223124002,3776.5,10206.551849365234,12.813746827037274,18.058939390990748,34880.0,-16059.0,99.98931884765624
5801792536,17211.25,20327.70315551757,-0.8836341231536959,41.83375860298812,43680.0,-16192.0,99.993896484375
28775513301,13993.0,14689.382263183594,-8.103080338720478,31.3812705059042,26857.0,-15040.0,99.99542236328124
50984543119,4630.5,4675.9248046875,-0.1647843556798721,8.181084415264058,11698.0,-4432.0,99.99237060546876
34246436789,11747.25,12458.137573242188,-5.777390929774999,25.803328885282408,22989.0,-10496.0,99.8443603515625
18253619208,24419.5,25295.36782836914,0.4577192978956461,48.84286099277048,46848.0,-18104.0,99.99542236328124
57286173368,13920.25,18633.265625,-0.74976924114769,35.84892822023149,40788.0,-20784.0,99.95574951171876
54473066734,-1718.75,11068.984375,11.931664769625453,19.42997205587745,26108.0,-22792.0,100.0
34355535546,-4994.75,12537.475708007812,13.213928299883287,25.1163603248919,25537.0,-20800.0,98.9990234375
42949656563,4039.0,4393.52734375,-0.9487445225616588,9.16626734981877,12290.0,-4224.0,96.337890625
66035088877,12114.75,13111.59375,-8.540142199912003,29.40143884078177,22672.0,-13312.0,99.566650390625
66544426991,1419.25,1515.98291015625,-0.3342521790045716,2.9605289735503155,3792.0,-2176.0,98.9654541015625
34363981840,24736.0,25828.64624023437,0.4157029987346468,49.36173043376821,47872.0,-23260.0,99.99237060546876
33285926903,1556.5,1776.359375,-0.2066936835608543,3.5717066567801745,4705.0,-2048.0,94.580078125
49325014015,1804.5,1888.12109375,-0.424424157951032,3.1132450594616192,4136.0,-2048.0,92.78564453125
67108281894,-3846.25,12079.7431640625,14.232446641745094,25.694717553612524,23520.0,-17792.0,99.9603271484375
31933115515,5346.0,5655.972015380859,-2.5012303612524227,11.98001479484035,13136.0,-4063.0,99.993896484375
59314797238,-4353.75,12329.732299804688,13.74713192302008,24.86624697398338,26048.0,-16924.0,99.9420166015625
68719214454,-5983.0,12877.5,13.757501333661777,26.007535966524784,21760.0,-18432.0,98.4375
68448935871,469.25,474.51953125,0.0594197684595359,0.847048649246532,1280.0,-384.0,96.4141845703125
68718943151,3293.0,3341.6875,-0.432444247277231,5.913586323474827,7936.0,-3584.0,98.968505859375
41580604214,-3181.0,11871.890258789062,13.814891118429756,24.28205922563172,26912.0,-16782.0,99.99847412109376
68708990942,-7665.0,13947.640625,14.555683121901287,28.9409712392441,17568.0,-16896.0,97.8515625
34258547710,-5500.75,13213.330444335938,14.41406817387032,26.931273748009097,22537.0,-19456.0,99.737548828125
8589938688,31774.75,31774.75,-0.2765612351616259,56.61513340268468,48896.0,14029.0,100.0
68717575679,3263.0,3954.296875,-2.2110082399303423,8.53497233557485,6688.0,-5120.0,99.462890625
269520928,24664.25,25872.809967041016,-0.3834595046836379,49.11998812916417,48260.0,-20924.0,99.99847412109376
24275943423,778.5,801.3310546875,-0.0754111826487053,1.4012542470608451,1736.0,-895.0,99.853515625
30846885478,-4999.0,12535.097076416016,14.21983426225866,26.259988940584563,22464.0,-18240.0,100.0
67666064,21335.25,23326.26300048828,0.3752934060709893,45.466146744363634,47264.0,-23966.0,99.9969482421875
8053063680,32407.25,32407.25,0.9781978006226864,58.73657112897534,48896.0,16013.0,100.0
63819579231,1695.75,1769.7373046875,-0.3355939372773643,3.2183501205981817,3528.0,-2044.0,99.9755859375
60128489981,14126.75,14770.00732421875,-9.23816686481182,31.27498192084137,27144.0,-12288.0,99.713134765625
30766184761,17495.0,17906.745849609375,-8.950330413280083,37.1253013658576,34228.0,-12063.0,100.0
49928993791,1834.5,1917.673828125,-0.4237313391529743,3.170570223476895,4292.0,-2048.0,92.626953125
17314087424,29231.5,29231.5,2.202414264800503,53.01188794629667,44544.0,11904.0,100.0
66570681087,2429.25,2559.599609375,-0.6711659800455224,4.558922750470052,5472.0,-2048.0,98.358154296875
17725149186,9787.5,11732.25259399414,10.455259641532772,15.341915958288576,36608.0,-16796.0,99.95574951171876
26167329244,14276.0,18342.80679321289,-2.887171324552211,35.70499503104031,41273.0,-24496.0,99.95269775390624
67634676978,-604.75,10571.5283203125,11.607261910170491,18.06715749247847,32928.0,-19712.0,99.98779296875
2147532800,31634.25,31634.25,0.2527349254911448,56.47868799397833,48896.0,8826.0,100.0
23624941569,27534.5,27534.5,-6.593086419862254,49.86034607565254,46832.0,13421.0,100.0
29680615605,17323.0,17628.768768310547,-7.801458332774158,34.5440191313525,32108.0,-14832.0,99.9969482421875
53402650668,15101.25,18826.546997070312,-1.5187195194448244,38.04696719347288,41672.0,-22080.0,99.97406005859376
33701356789,14641.5,15274.135314941406,-8.475608973571473,32.42297227120113,28229.0,-15360.0,99.86724853515624
41943041,28209.25,28209.25,-6.5603924908298,51.00388960537966,48093.0,14049.0,100.0
68718428159,97.0,107.0,0.0290335882464797,0.1788857599376567,512.0,-256.0,39.6484375
54482950074,-4400.75,12376.000854492188,13.44673947410316,25.21422140022774,26952.0,-20692.0,99.99847412109376
3339908838,-3991.75,12146.089477539062,13.843815774734578,24.55756625642421,25600.0,-17976.0,99.98779296875
2301176451,9432.25,9460.4091796875,-0.6821906023385896,17.42346370292812,22414.0,-5214.0,99.9969482421875
36540792840,24359.0,25311.709228515625,0.6633212672097922,49.10189204250425,46848.0,-20800.0,99.9969482421875
54223964304,21593.25,23419.614868164062,-0.6180629830944359,45.44868811083936,47744.0,-16260.0,99.993896484375
68115472126,-7946.75,14216.79150390625,14.684642506682687,29.474371375903413,17284.0,-16768.0,97.552490234375
68717903852,8691.0,16613.0,-1.2505839776046028,29.59168416267944,34560.0,-16896.0,100.0
1152,23472.25,25003.428009033203,1.3743193338451998,47.43717094229393,46736.0,-16290.0,100.0
27020891041,19299.0,19457.857788085938,-6.188320534989537,37.91802772949172,39017.0,-7544.0,99.993896484375
68719362047,112.0,112.0,0.0302832824260551,0.212694231976873,448.0,0.0,67.1875
36903494433,19772.0,19925.639038085938,-5.619461880972978,38.07887969796942,39364.0,-6522.0,99.99847412109376
1350594561,26840.25,26840.25,-7.94511674084989,47.65385018159105,44959.0,4578.0,100.0
270341,21408.25,21449.21514892578,-6.925802105681488,39.78415654450624,34633.0,-9175.0,99.99847412109376
68182531023,3056.25,3107.0234375,-0.4224229950301809,5.5824949223876805,7776.0,-3072.0,99.658203125
4456480,25192.25,26271.0986328125,1.2751745985227343,50.30056380820068,47392.0,-15560.0,99.99542236328124
30511532589,14402.0,14807.475463867188,-6.384688931916376,29.57997736180604,25680.0,-9772.0,99.9969482421875
68181950463,477.25,498.0078125,-0.0521541847041489,0.8496684081351035,1168.0,-512.0,89.501953125
59592650719,646.25,673.55859375,0.0943895868631866,1.2478777842082722,1796.0,-512.0,96.13037109375
47781601732,17807.5,20588.70184326172,-1.0744607600521978,40.30749995726386,44416.0,-23384.0,99.9847412109375
19428416122,-2078.5,11519.900787353516,12.728333248554812,22.31952006533906,31024.0,-19783.0,100.0
17316282376,23899.5,24971.033172607426,0.8504398808875814,48.32180133321455,46624.0,-20643.0,99.993896484375
35233637780,13995.0,18624.324584960938,0.0740253021849626,36.33362370249791,41200.0,-20724.0,99.96185302734376
41821443082,2644.0,10216.248596191406,11.794168345008874,17.463804931776075,34464.0,-19264.0,99.98626708984376
16146066328,15270.75,19375.07818603516,-0.095166478104538,38.1262335129783,42112.0,-19479.0,99.98321533203124
36507812050,3486.0,9620.857238769531,12.21492471695996,15.977231617900662,35564.0,-24336.0,99.98931884765624
28870707010,1261.0,11100.428619384766,13.885988025102783,22.90253373059378,30576.0,-20324.0,99.9847412109375
4849729540,22915.25,23740.75875854492,1.1559716141685838,46.38428854085261,44800.0,-17807.0,99.99237060546876
39103842832,20514.0,22555.197814941406,1.749621597754937,43.46884161192606,42640.0,-15708.0,99.9908447265625
34443891079,9625.0,9683.984130859377,-1.8379219269925235,16.879916185086284,20062.0,-5310.0,99.99542236328124
60112205780,10366.75,17213.5,0.4533391083847176,31.73161614450788,36948.0,-18432.0,99.96185302734376
17248833928,19470.5,21910.994384765625,-0.1951254926990864,42.53206132036014,45384.0,-21923.0,99.99542236328124
10158688458,2215.75,9881.120574951172,10.9010213897073,15.40934669034653,34965.0,-24235.0,99.99237060546876
34259007357,9853.25,10753.266357421877,-6.694205357717292,23.34326594591612,18645.0,-8192.0,99.951171875
51737268496,23930.25,25344.31298828125,-0.0702436415721157,48.77814203926549,47120.0,-18896.0,99.9847412109375
6712556040,19715.25,21844.63259887696,1.4997392946320467,42.68557236490166,42176.0,-15634.0,100.0
19876231853,13053.5,13588.938903808594,-6.480248821928976,27.72429899980511,23784.0,-9548.0,99.99542236328124
66035113855,258.75,261.5,0.0435943430788283,0.4502921159957351,864.0,-272.0,94.43359375
68711088127,13.0,14.0,0.0020827556365864,0.0252234156556732,64.0,-32.0,40.625
19406848,31050.25,31050.25,-0.1674170907228971,55.36480733485782,48384.0,10888.0,100.0
32768,31976.25,31976.25,0.4686380868970062,57.293522831043006,48896.0,8826.0,100.0
33794,7912.25,10899.09539794922,11.661407246352052,17.468867887318773,35584.0,-13488.0,99.98931884765624
1749045888,22188.25,24070.709838867188,1.610364385226531,44.74319951077656,44450.0,-18906.0,100.0
16682384480,17712.75,21062.441619873047,-1.6256253197054478,42.81631327121715,45616.0,-17152.0,99.99847412109376
57695462777,15630.25,16036.459838867188,-8.784052286023373,34.508029657919124,31524.0,-12000.0,99.99847412109376
47315884236,13898.5,18206.080932617188,-2.409253050164769,35.6853261813101,40928.0,-23052.0,99.97100830078124
5184172326,2086.25,9964.836700439451,12.095974226387806,17.281838654114992,30116.0,-23006.0,99.99542236328124
68303625918,-6924.25,13685.419921875,14.589896847918263,28.344070993392872,19264.0,-17248.0,99.95574951171876
32209107711,1965.5,2045.6634521484373,-0.3776540645393812,3.38816235140341,4945.0,-2048.0,96.124267578125
68719081663,5105.0,5643.8125,-2.66543008385133,11.101792821691893,9808.0,-6400.0,99.67041015625
1835008,31104.25,31104.25,1.127166322011694,56.40418737531733,47360.0,14720.0,100.0
35434528768,32244.0,32244.0,0.7564880956635742,58.2443144951652,48896.0,15600.0,100.0
68719452159,156.0,172.0,0.061860222400975,0.2936872019359365,768.0,-384.0,57.8125
7,12032.25,12032.25,-0.7413663959398461,21.82862979576035,24065.0,1953.0,100.0
33527329511,5722.0,5801.244140625,-0.7232040754608109,10.670092579984692,14481.0,-7072.0,99.98931884765624
25440217692,11054.5,17206.959716796875,-0.8766608440776799,32.36743260213904,37292.0,-17884.0,100.0
18089075154,3087.5,9745.447998046877,11.253386316665283,14.794245969110424,35593.0,-23567.0,99.9847412109375
2439681,23300.25,23300.25,-6.1381064107975005,41.90147322858666,39029.0,9097.0,100.0
68420566895,1145.25,1202.8681640625,0.0068043820127885,2.3534895335471737,2976.0,-1152.0,99.73297119140624
2013265920,32144.25,32144.25,1.006758853959658,58.28753853539836,48512.0,15872.0,100.0
51262068269,12024.5,12619.45281982422,-5.642562181576141,25.74344224865996,21792.0,-9022.0,99.97100830078124
2544226482,2200.25,10113.268646240234,11.240984251154265,15.96287117973037,34765.0,-24020.0,99.93133544921876
17205231616,31741.5,31741.5,0.572850371343427,56.78304702802493,48896.0,6377.0,100.0
13421042703,4619.75,4926.663970947266,-1.879627455142126,9.341482881991322,9445.0,-4016.0,99.98779296875
13634485427,6742.75,6975.535369873047,-2.335564872347715,14.582229035691954,17770.0,-4302.0,99.993896484375
46552446771,5384.5,5615.632873535156,-0.1981793542321727,11.358614621004932,15458.0,-3964.0,99.9908447265625
33554946,7805.25,11424.963958740234,13.090246729608864,21.01690401890975,34560.0,-13708.0,99.99542236328124
68606140158,-7897.0,14195.3359375,14.69089775389198,29.46013013176508,17452.0,-16664.0,98.4130859375
56090985261,14442.25,14834.438110351562,-5.774121693360156,29.2893446058736,27584.0,-9260.0,99.99847412109376
50985655295,2486.5,2609.4462890625,-0.6752939462792288,4.610297193757379,5762.0,-2224.0,99.5361328125
63340281853,9342.75,10341.826171875,-7.263934098041679,23.282932338664253,16744.0,-8352.0,96.185302734375
30720,30832.25,30832.25,-0.7489067077767159,55.17206247620515,48896.0,12368.0,100.0
159393792,30862.25,30862.25,-0.7565902707712205,54.94101394585159,48640.0,12324.0,100.0
46501846474,-1092.5,10666.433349609377,11.179178084177622,17.391965163682258,32918.0,-21494.0,99.9969482421875
24942607212,11680.5,17330.696228027344,-0.9462674187261808,33.156189839366235,37700.0,-19948.0,99.98931884765624
56012766385,16273.25,16686.367919921875,-8.25531311789927,35.55127422583073,33912.0,-12432.0,99.99237060546876
43352588289,27318.5,27318.5,-6.243057567715479,49.53789745912759,46976.0,14732.0,100.0
33197182552,12462.5,18173.016174316406,0.4997620560956745,35.277844753843766,39184.0,-16848.0,99.99847412109376
68648165179,3262.0,3658.912109375,-0.4158321951858223,7.522720766212833,9216.0,-4028.0,99.21875
29525789407,2569.0,2619.1004943847656,-0.2793942390680103,4.46710959378146,6409.0,-2816.0,99.50714111328124
9606300881,17733.75,18008.88787841797,-7.307212196264694,36.96130885394368,36691.0,-11016.0,99.9908447265625
11888076896,20291.75,22692.62371826172,-1.7463728302243449,45.22607946105559,47120.0,-20942.0,99.9786376953125
68718952319,577.0,592.75,-0.0461219366749592,1.0188221159915,1280.0,-512.0,95.7275390625
53024605256,18107.25,21000.38232421875,0.2479867642326836,42.11989639976888,44436.0,-19120.0,99.98626708984376
52572902793,17548.25,17829.699951171875,-7.224564268392771,35.80292044858849,34844.0,-12248.0,99.9908447265625
64256671549,9943.75,10854.4296875,-6.52201901078864,23.55068049389267,17496.0,-8328.0,100.0
24695698431,2799.5,2900.0078125,-0.4507084109354437,4.814414913673039,7397.0,-3072.0,99.102783203125
107020288,31688.25,31688.25,0.4906347265152559,56.70130757224544,48896.0,8377.0,100.0
68440414207,671.25,692.845703125,0.2576455371060042,1.1056054832697468,2736.0,-1024.0,96.051025390625
68560079290,-286.75,10603.677734375,10.911541464339733,17.519235177980615,31568.0,-22528.0,99.993896484375
20878430643,10510.5,10766.486267089844,-2.742175796141662,20.25831408676068,25397.0,-11879.0,99.98931884765624
1074397734,-303.75,10931.731567382812,14.668723870172462,23.57832478330034,29200.0,-15784.0,100.0
68165762815,63.25,64.443359375,0.0018800045399576,0.1266591615525643,272.0,-64.0,82.01904296875
18784155645,9797.5,10711.263580322266,-7.045001808088252,23.401460063624416,18844.0,-8384.0,99.1668701171875
26039189637,19146.0,19355.64242553711,-6.584272954219953,37.03170230663039,34285.0,-14152.0,99.99237060546876
38654706176,29405.0,29405.0,2.17641759286172,53.30222571759166,44800.0,12028.0,100.0
9479651662,615.75,10334.310089111328,13.670689898547346,20.47510913626476,27130.0,-16326.0,99.99847412109376
8659140608,32301.75,32301.75,0.8005605130980077,58.37007603478541,48896.0,15597.0,100.0
33143389951,170.0,215.364013671875,-0.0251215990041547,0.4505586822953423,417.0,-288.0,95.0927734375
63799337327,6169.75,6547.6552734375,-1.7196561204662406,11.385579871907462,13780.0,-7472.0,100.0
1048576,32288.25,32288.25,0.7746906572235069,58.3617974230982,48896.0,15732.0,100.0
33640448,31233.25,31233.25,-0.4123061391457543,55.64581195202981,48896.0,8937.0,100.0
301989920,25741.25,26708.035400390625,1.1144352134382307,51.11995093064702,48260.0,-17174.0,99.993896484375
23445096861,14987.5,15556.640411376951,-8.427763211019542,32.072137153936694,26936.0,-13820.0,99.993896484375
36777754632,24714.0,25566.87188720703,1.290068816568494,50.07696435592775,46720.0,-12608.0,99.99847412109376
151072260,17646.25,19725.240203857426,2.3872869470876497,38.58461077368134,38976.0,-13644.0,99.99237060546876
4454550087,6827.25,6837.090087890625,-0.431763950816121,12.290656290593525,15869.0,-3421.0,99.99542236328124
37041995918,1036.0,10191.19140625,13.560759969543252,20.037729309071537,27138.0,-16288.0,100.0
51309435252,14495.5,18582.09600830078,-2.8754947169057594,37.55457510147635,42162.0,-20730.0,99.993896484375
49916116921,12893.5,13535.977172851562,-7.058882725567361,29.3380531764537,26242.0,-9472.0,99.92523193359376
47232175603,7631.5,7780.917114257812,-3.0175763367783506,16.010989135047204,19602.0,-5024.0,99.92523193359376
67612033018,-5415.75,12724.640625,12.827507381355847,25.020261916643555,24888.0,-20592.0,99.2889404296875
18119402616,15067.5,19054.81085205078,-3.2087474488672343,39.02946475538602,42936.0,-16864.0,99.99237060546876
34379972641,23154.0,23202.625915527344,-7.043451120667377,43.23825746566207,44790.0,-6972.0,99.993896484375
17545873076,11436.5,17498.450439453125,0.4238426905309901,32.5774251418193,38745.0,-18116.0,99.9908447265625
58366875614,-6961.75,13717.593383789062,14.79242730149523,28.9102805964062,20592.0,-17708.0,99.9267578125
9158361213,16296.75,16652.45263671875,-8.313327495660639,32.98222159020848,31442.0,-13335.0,99.9664306640625
38923735040,30641.0,30641.0,-0.3072259905481658,54.75953237653968,48256.0,10382.0,100.0
49391534079,472.5,492.4287109375,-0.0511856946258465,0.8399311918367811,1124.0,-512.0,94.219970703125
42049281827,7080.0,7178.925231933594,-0.1161570087226669,13.79702345618505,17140.0,-4468.0,99.96795654296876
23628900546,3734.5,9844.362213134766,10.890454661314855,14.531075175213129,35800.0,-20236.0,99.99542236328124
6795429411,8164.25,8200.199493408203,0.2917981267891755,15.768955482572498,20655.0,-3407.0,99.98931884765624
60129541887,17.75,17.75,2.622533742136472e-18,0.0363723932814331,68.0,0.0,56.25
68719469567,2396.0,2581.0,0.0359337690779617,4.178034297836523,7168.0,-3584.0,94.3359375
68248659888,13614.75,18882.61572265625,0.6777600615100944,36.50681828503485,39556.0,-17920.0,99.9237060546875
33792,29416.25,29416.25,0.7119521852403942,53.41091590971018,46848.0,12064.0,100.0
55748554738,-3724.75,11974.85205078125,12.86550715395478,23.304699311962537,26800.0,-20488.0,99.9176025390625
44020792551,4656.5,5023.073181152344,-2.23332439854274,10.415825094696828,11538.0,-6144.0,99.69940185546876
41873831615,677.0,715.0224609375,0.2316035483502987,1.214225404509292,2790.0,-1280.0,98.138427734375
59571939920,17803.25,20990.392944335938,0.8718051299366371,41.29433870886604,43140.0,-17900.0,99.98626708984376
34546779141,18835.0,19008.00860595703,-5.880892373379714,36.77670616988507,32668.0,-9118.0,99.99542236328124
18253676544,31927.5,31927.5,0.6699162824768901,57.241398394486616,48896.0,8413.0,100.0
21322876883,6491.5,6617.916290283203,-0.4425905747714493,12.8681507332324,18457.0,-6120.0,99.97406005859376
46093392477,13141.5,13690.830810546877,-6.913315951793187,28.02755900596092,24074.0,-9036.0,99.9969482421875
455118886,1935.25,9977.580017089844,11.991348149607363,17.302512143339733,29996.0,-23040.0,99.9969482421875
26017599483,3810.0,4165.369720458984,-0.6218075168451255,8.158216929043585,11105.0,-4735.0,99.9908447265625
49733758903,2056.5,2209.823486328125,-0.0386637888569747,4.327338598864106,5706.0,-2558.0,99.9237060546875
25211555695,1743.5,1810.512756347656,-0.180699638019645,3.385298452190323,4756.0,-2480.0,99.8199462890625
51271090173,9449.5,10436.028564453123,-7.262958148832228,23.42311685049016,16930.0,-8192.0,98.992919921875
43220879488,24074.5,25515.48114013672,-0.4986786313301772,47.53019390633816,48132.0,-19174.0,99.993896484375
3243803034,2072.25,9946.523010253906,11.919655298581592,17.130386368992422,33444.0,-24006.0,99.97406005859376
68643880957,9326.0,10326.529296875,-7.268413863715152,23.28126882185134,16612.0,-8220.0,96.0205078125
10772304656,20997.75,23025.60952758789,1.8470923237224428,44.274566812369486,43072.0,-17792.0,99.98626708984376
2416427698,18.25,10824.871459960938,13.504848779689716,21.37138543271868,33013.0,-19932.0,99.9908447265625
34091302903,1440.5,1668.52783203125,-0.2976901020575633,3.4314373271008343,4352.0,-2048.0,96.5087890625
46707220438,-5621.5,12807.604370117188,14.136644275415907,26.47667176652292,23050.0,-18494.0,99.8870849609375
168902673,23393.25,23438.753845214844,-7.318112660906793,43.89146401316016,43854.0,-10981.0,99.9969482421875
16299537549,14406.75,14940.932434082031,-7.269360320721011,30.29924985596045,25670.0,-13182.0,99.95880126953124
43769448424,12058.5,18095.999633789062,-0.4741900739701871,34.53984692639304,39174.0,-18190.0,99.9969482421875
44905770127,4489.5,4867.373352050781,-1.885184790020301,9.321483564482024,9888.0,-5824.0,99.981689453125
67643621375,113.25,117.671875,0.0278102073995254,0.2028141976850262,448.0,-160.0,73.779296875
64986573569,24052.75,24052.75,-6.285890058313117,43.12761544113992,40484.0,7924.0,100.0
52613349375,26.25,27.78125,0.0011277515415792,0.0553989758647556,120.0,-56.0,70.703125
52017729961,18382.25,18685.347534179688,-7.866092075372364,37.25430633545507,36916.0,-12288.0,99.98626708984376
27739455023,1993.0,2002.4588317871087,-0.014708024005307,3.689020026195797,4665.0,-791.0,99.97100830078124
273876096,22712.25,24467.75375366211,0.8886062108828187,45.76039521202232,46593.0,-18198.0,99.99237060546876
68169464063,4935.25,5460.060546875,-2.4086954301192245,10.341155600293174,9536.0,-6688.0,99.8321533203125
6634379197,11390.25,12140.199096679688,-6.679356691926148,25.32929102623784,21650.0,-9434.0,99.99847412109376
18140469583,7273.5,7527.074432373047,-2.52501130726654,13.49091576209821,14412.0,-7484.0,99.99847412109376
57704369837,11924.25,12601.686279296877,-6.204801585659045,26.07893900334532,22036.0,-10464.0,99.98626708984376
758796,15256.25,18865.767700195312,-0.11229824599474,38.17059411222806,40640.0,-19392.0,99.98931884765624
38958533273,15706.0,16072.720825195312,-6.357505013058225,32.62026725052223,31368.0,-8284.0,99.9969482421875
68719441919,420.0,454.25,0.2127594793108612,0.7027085357173757,2176.0,-1024.0,58.7890625
68717903871,547.0,588.0,-0.014387879003818,0.9794833558548526,1536.0,-768.0,88.57421875
55834574719,133.25,133.3125,0.0062938202749645,0.2390762878216683,280.0,-8.0,91.40625
64141715708,12658.75,17739.498779296875,-5.630733613769636,35.01631513555004,39912.0,-23096.0,99.993896484375
59045312495,1153.25,1233.30078125,0.1403406274643968,2.345466027393957,3428.0,-1184.0,96.2677001953125
13220578560,29470.75,29470.75,1.0959513519502977,54.15460912804599,46720.0,11858.0,100.0
63593106422,-3394.25,11874.128662109377,13.33140209964555,23.30860388649969,26696.0,-18032.0,99.99237060546876
34469860916,12352.0,17700.097290039062,0.6003107144787544,34.26908758889421,38400.0,-17280.0,99.99542236328124
51539869729,24223.25,24233.13000488281,-6.178999703179339,45.94755388904362,45968.0,-1748.0,99.993896484375
1896850564,15702.25,19546.087005615234,0.7303571107309221,37.93971440755505,41869.0,-20732.0,99.95880126953124
34359197691,3109.25,3572.3232421875,-0.8912148257526472,7.140659519132125,9473.0,-4736.0,96.59423828125
47104,30856.25,30856.25,-0.7555536498597792,55.2041577189176,48896.0,12368.0,100.0
67108601582,-6842.25,13413.953125,14.082248133968182,27.2039161565785,19712.0,-17440.0,98.4619140625
68165828605,9295.25,10297.732421875,-7.277639128126496,23.24822121635409,16544.0,-8192.0,94.2138671875
59784855532,8774.25,16646.4296875,-1.278616831900241,29.731182684457696,34676.0,-17020.0,100.0
25457851087,3604.5,3642.996673583984,-0.4801262010008068,6.520939095638024,8776.0,-3664.0,99.981689453125
35068805185,23925.0,23963.94921875,-6.996256623089163,44.22126203449751,46660.0,-8574.0,99.9969482421875
23019192929,18357.5,18541.357421875,-5.759185943140876,36.453341443521495,39404.0,-6192.0,99.9969482421875
35789669399,6365.0,6523.487731933594,-1.053381081672626,12.233706692778702,13642.0,-6882.0,99.98626708984376
5068816640,32009.25,32009.25,0.8116255639505344,57.87351971345989,48640.0,15344.0,100.0
6359176,20508.25,22670.845916748047,-0.700141634861106,44.14463502879625,46720.0,-22435.0,99.99542236328124
13393027164,14135.75,18210.896697998047,-2.0879536423302065,35.7044500126373,40898.0,-23579.0,99.97100830078124
24254957542,-4404.5,12388.119567871094,14.32395421082324,25.907888467386297,25600.0,-18288.0,99.9908447265625
26866556909,10580.0,11381.037353515623,-6.577532246054553,24.49565834447852,19636.0,-9407.0,99.9725341796875
52625152009,21623.25,21757.91467285156,-7.809180461531812,41.27468317126515,39300.0,-10760.0,99.99542236328124
65126899549,10298.75,11141.416870117188,-6.1700927429466255,23.70636912618173,18664.0,-8704.0,99.9359130859375
55444487155,5995.25,6207.1536865234375,-1.3697324419942276,12.264615605445112,16652.0,-6408.0,99.85809326171876
63885539323,3072.75,3524.61962890625,-0.6313754880780044,6.968564481728095,9416.0,-4104.0,96.044921875
38791544906,3933.0,9754.357421875,12.67502688309265,17.308444557388935,35180.0,-16028.0,99.99237060546876
9809812539,5962.75,6260.646026611328,-2.3475747919991625,13.016101187132396,14640.0,-4423.0,100.0
68718854015,625.0,638.625,-0.0381913618323354,1.1096191164054892,1472.0,-512.0,98.577880859375
51538886651,3078.0,3545.3173828125,-0.9051546835569744,7.102494031828273,9300.0,-4608.0,97.247314453125
35869195686,-2714.0,11300.92236328125,12.01098422180348,19.71734305898919,27362.0,-21440.0,100.0
3229614080,32306.25,32306.25,0.8650124048174889,58.41573691700973,48896.0,15569.0,100.0
67546571855,4670.25,4956.702026367188,-1.3116382863583118,9.02109786750776,10320.0,-5516.0,99.98779296875
3309310736,21903.25,23727.007049560547,1.6767421385879353,45.595661765139305,44032.0,-16792.0,99.9847412109375
68174347490,391.25,10225.75830078125,10.842520785912146,15.750357768052847,33424.0,-20288.0,99.93743896484376
31306505788,9822.0,16833.51171875,-1.0952281658423575,30.98176221704124,35408.0,-17723.0,100.0
59055800317,9278.25,10284.7265625,-7.278291688112123,23.235917888615926,16456.0,-8224.0,92.5048828125
19409667205,17396.5,17730.195831298828,-6.286116362529423,35.21788761757992,32928.0,-14616.0,99.9969482421875
17403899933,16172.5,16555.06658935547,-8.345210776871276,33.433354803273936,29272.0,-12083.0,99.9908447265625
68182267613,10753.25,11574.865234375,-6.608839661828991,24.61159235420953,20384.0,-9728.0,99.652099609375
50386169855,249.5,270.37109375,0.1001929095984842,0.4404524012950486,1190.0,-544.0,89.2578125
15868804595,6833.75,7097.315124511719,-3.1926586023993697,15.416929161788891,17829.0,-5216.0,99.98626708984376
29978388479,1169.5,1280.246826171875,0.041708204511227,2.162750262192333,4269.0,-1648.0,98.614501953125
1665140247,5163.25,5178.810638427734,0.3324650147292807,9.548155792996868,12302.0,-3351.0,99.993896484375
28395843264,16073.0,20239.837158203125,0.8896179738947827,38.99773635790183,41113.0,-16816.0,99.981689453125
17324582240,19171.5,21957.64846801757,-0.9431207139045288,44.2427991903232,45932.0,-17620.0,99.99542236328124
55087293968,18936.25,21504.97241210937,2.2831259110505586,41.24804301275397,40584.0,-16040.0,99.9847412109375
17419864166,127.5,10396.703735351562,12.048215776069515,18.6721089728554,28940.0,-17500.0,100.0
138942497,22696.25,22796.91033935547,-8.09503651000659,43.41368348733943,41889.0,-11805.0,99.99847412109376
68445765631,263.25,267.3046875,0.0383514083623669,0.4581117192015904,896.0,-256.0,93.64013671875
67304896439,2316.75,2483.5205078125,0.1456509024490324,4.784463683235822,7620.0,-3260.0,99.70245361328124
29996088159,2891.5,2950.682342529297,-0.4249313082006005,5.076935883974977,6920.0,-3068.0,99.9542236328125
131082,6652.25,10091.522888183594,12.809667031503045,16.899824718738202,35584.0,-12448.0,99.98931884765624
8161578284,12651.25,17916.271453857422,-1.0164295441916409,35.56274390081014,39968.0,-20311.0,99.94659423828124
68719473151,4764.0,5382.0,-1.9887732588639389,9.700206344875054,10240.0,-7168.0,95.80078125
19348979968,31607.5,31607.5,0.8635081618982619,57.250858092626295,48384.0,14997.0,100.0
68193055387,5989.75,6192.4498291015625,-0.4719964469745779,11.717634314668755,15560.0,-6912.0,99.9420166015625
68115496957,9289.25,10292.4990234375,-7.2782339063996515,23.24252710409164,16516.0,-8192.0,92.5537109375
68182605307,4684.25,5096.296875,-2.7627560006633867,11.529127635137636,12352.0,-4096.0,89.678955078125
36528294029,17544.0,17839.885864257812,-8.270561845474974,35.202018957882416,30586.0,-14590.0,99.99237060546876
66458374820,13757.25,18336.154296875,0.9765569820190004,35.09699627260366,40228.0,-17664.0,100.0
34360262656,31808.0,31808.0,1.0000456801251745,57.81042649858829,48384.0,15224.0,100.0
56807128055,3600.25,3677.526489257813,-0.7745861362847974,6.839762181154829,9272.0,-2560.0,99.755859375
3331345632,17166.25,20621.083892822266,-2.893219012342575,42.296815414975285,46064.0,-17756.0,99.98016357421876
68718821359,1141.0,1208.62890625,-0.1360880672521121,2.367820388674868,3088.0,-1536.0,94.17724609375
68719476287,400.0,400.0,0.0132756552460054,0.7219236531273822,832.0,0.0,93.75
68719474671,1076.0,1158.0,0.1258176507235634,2.212340125567559,3072.0,-1024.0,78.857421875
2147622912,31862.25,31862.25,-0.0354277659352482,56.84135028253053,48896.0,10600.0,100.0
33217708027,2722.5,3207.43212890625,-0.8247541616531362,6.499547040126389,8501.0,-4096.0,94.78759765625
9677308168,24654.75,25560.90344238281,1.2262847227021532,50.15568213853168,46848.0,-13230.0,99.99847412109376
28813819814,-5129.0,12572.127685546877,14.211315207111848,26.14032130349608,22857.0,-18680.0,99.9755859375
12079328285,13420.75,14274.32958984375,-8.23302188574696,30.75524102726825,23626.0,-12859.0,99.99847412109376
1145105958,-2588.75,11652.492797851562,14.031295580336977,24.290067250505484,24576.0,-18048.0,100.0
59390941015,3181.25,3270.6180419921875,-0.1282848382239845,6.190059752993501,9024.0,-3840.0,99.91455078125
134219264,27200.25,27200.25,2.248183310871612,49.33916787740428,42496.0,9856.0,100.0
42770266623,4754.0,5266.6123046875,-2.341701820073377,9.99019216799838,9330.0,-6144.0,99.853515625
57359174591,2487.25,2535.947631835937,-0.2121339177118693,4.2363171389659495,6100.0,-2432.0,99.89166259765624
15214560744,14594.75,19057.008239746094,-2.2716347803378896,38.850563638486825,43446.0,-18256.0,99.97711181640624
50449004371,5452.5,5682.6875,-0.0091165285702257,11.349432211139726,15860.0,-4608.0,99.951171875
67256320,31947.25,31947.25,0.2291714151183194,57.136948841931336,48896.0,9588.0,100.0
17511835910,2798.5,9834.075073242188,11.61709583115525,16.749200973609838,30304.0,-18539.0,99.993896484375
48915707027,8458.5,8582.826599121094,-2.049964376932114,16.977655641068093,20758.0,-4702.0,99.9847412109375
68685782967,1692.0,1872.6640625,-0.0878694878589148,3.775289568462807,4872.0,-2304.0,97.9248046875
235405320,24124.25,25082.903259277344,1.478060576771158,49.40664387517485,46176.0,-12653.0,99.99847412109376
4844500299,8501.25,8571.710540771484,-1.935046443600136,16.45856001112546,19569.0,-5853.0,99.9847412109375
1293257616,17433.25,20817.323333740234,1.3588984598871643,40.38057324524327,42714.0,-17253.0,99.99237060546876
63075184600,12287.75,18118.736328125,-0.8741268698817024,35.08270496116497,39648.0,-17952.0,99.98016357421876
35851939890,3484.0,10124.089660644531,10.994792534428807,15.048858780751546,35044.0,-23052.0,99.981689453125
12267438769,17873.75,18077.166717529297,-6.518751233686776,35.86061190349589,38219.0,-7584.0,99.98016357421876
9126805504,32438.75,32438.75,0.9789109661961654,58.78752012552507,48896.0,16061.0,100.0
46908832483,7259.5,7380.36083984375,-1.4788823307386232,14.6366557064671,19782.0,-6264.0,99.9603271484375
604111360,29379.25,29379.25,2.167998716784645,53.2383027718068,44800.0,12029.0,100.0
66570804990,-7920.75,14212.333984375,14.688857402212868,29.477516281508112,17264.0,-16656.0,97.36480712890624
18036539363,5222.5,5452.47216796875,-0.694530510464324,11.12909998149588,15477.0,-4048.0,100.0
35668644,15181.25,18951.73992919922,1.2827621567782688,36.27552651446855,41120.0,-19350.0,99.99237060546876
66509842138,-3561.75,11925.4140625,13.340962345537458,24.043968176671463,28160.0,-20272.0,100.0
4037125440,22298.25,24130.105407714844,0.2185286916844844,45.91959251907321,46466.0,-17192.0,99.98321533203124
2248410501,17462.25,17762.37139892578,-5.968524495777303,35.048489350241134,32810.0,-13238.0,99.99542236328124
12288,31456.25,31456.25,-0.3016440086759067,56.15701047663637,48896.0,11112.0,100.0
16904093055,2468.75,3216.32763671875,-1.843598726916493,7.012055761241219,5504.0,-4285.0,99.86572265625
169353220,22109.25,23146.29891967773,0.5390584426134758,45.10767430398831,44224.0,-15592.0,99.99237060546876
30054283263,454.5,494.58984375,0.2239766193588187,0.7745294669398098,2217.0,-1024.0,86.16943359375
36068482309,17789.0,18037.023864746094,-7.544245185811435,34.46848378171105,30326.0,-10868.0,99.9847412109375
34085011455,187.5,191.63818359375,0.0204894765417612,0.330157454523459,640.0,-192.0,94.2626953125
2432696336,25396.25,26324.67901611328,1.2064667212280031,51.04678901713907,47752.0,-15788.0,99.99237060546876
327680,31220.25,31220.25,0.8746475682737989,55.99482363364937,47872.0,8421.0,100.0
27198471622,-2345.0,11230.67120361328,12.169579702487871,19.885245401219017,27721.0,-20472.0,99.993896484375
68652367355,4661.0,5076.900390625,-2.7629492884580986,11.50887202690689,12292.0,-4096.0,85.72998046875
61440,31192.25,31192.25,-0.3645037157622736,55.723631987740326,48896.0,10858.0,100.0
51405389695,257.5,283.640625,-0.0204939339692189,0.5467291648672071,516.0,-254.0,99.21875
66429091510,-5710.25,12740.892578125,13.816683141920668,25.74217763615447,22432.0,-18688.0,99.920654296875
55915538185,18135.25,18314.57397460937,-5.506347399419911,35.2273724989112,32416.0,-8460.0,99.9969482421875
2153874464,22510.25,24217.91552734375,0.7124220923690335,46.59608282683698,46336.0,-17691.0,99.9847412109375
68719276031,220.0,234.75,0.091253346177029,0.3774702392304229,1104.0,-512.0,63.28125
59441359558,-2423.75,11461.520751953123,13.463791001076144,22.529014026939176,27584.0,-17644.0,99.993896484375
68718690303,1091.0,1238.0,-0.3542062683356904,2.3846169628526663,2048.0,-1536.0,93.75
30856749028,10619.0,17348.176483154297,-0.6085454810078192,32.26406065301277,36688.0,-17792.0,99.993896484375
31606115917,11493.0,12180.798583984377,-5.65043054816789,25.08021021623417,21088.0,-9276.0,99.993896484375
13246942265,15968.75,16402.70962524414,-8.46996596058567,34.90146557617877,30971.0,-12054.0,100.0
66030780415,111.75,115.2109375,0.0203519329266181,0.2061243199393352,416.0,-112.0,85.205078125
137382216,20112.25,22462.048248291016,-0.9896745445527422,44.64413138652056,46372.0,-21636.0,100.0
68717641710,-6217.0,13202.25,14.082945652628538,26.742419616452608,19968.0,-17920.0,99.6337890625
29360128,32246.25,32246.25,0.8389059690232838,58.33593337996045,48896.0,15636.0,100.0
33466789959,8727.0,8950.743103027344,-1.9464224681425903,15.701013391024285,18864.0,-9803.0,99.98321533203124
17266369714,160.5,10454.429931640623,11.944182305859274,17.89895021950614,33832.0,-19679.0,99.99847412109376
24570530084,18011.5,20535.599243164062,-0.3755533586256217,40.75720212990536,43172.0,-20176.0,99.9786376953125
59697889793,23924.25,23924.25,-5.399558210583342,42.87346405372403,42352.0,10244.0,100.0
25165825,28206.25,28206.25,-6.548616732379202,51.001689010125176,48085.0,14049.0,100.0
46665128383,5243.5,5716.50341796875,-2.3544475752357514,10.639618816397558,10178.0,-6584.0,100.0
15577777288,18881.75,21405.1279296875,1.008322776108951,42.53920878719804,44928.0,-17078.0,99.9847412109375
67896196958,-7158.25,13709.89501953125,14.605526452122293,28.718341726228008,18640.0,-16896.0,99.93438720703124
19411501277,16850.5,17031.856201171875,-7.136580694833681,33.15881118837951,31648.0,-5320.0,99.9908447265625
57930116773,12836.25,13423.959106445312,-5.661212079580055,27.4638599083879,24988.0,-10472.0,99.98779296875
68383866863,817.25,916.423828125,-0.0822803289702515,1.876631435433886,2372.0,-1152.0,96.8292236328125
16778240,29562.25,29562.25,1.0275689067309424,54.22033082103199,46848.0,11604.0,100.0
5876352985,14789.25,15178.287292480469,-6.350696087151394,31.056133289434285,29459.0,-8816.0,99.99542236328124
56369273727,2152.25,2219.5289306640625,-0.3565065042809931,3.69553539908326,5156.0,-2252.0,99.73602294921876
4632152064,30288.25,30288.25,-0.7329551590617639,53.97895074330101,48256.0,11582.0,100.0
59290598638,-5112.75,12471.00927734375,12.475308817042354,22.76288486515717,22964.0,-20416.0,99.94964599609376
33191643138,9138.5,11248.623413085938,10.143509697952783,14.957878905679136,36224.0,-15740.0,99.95574951171876
38240324616,20024.0,22028.853881835938,0.4998619838260577,43.506402506663015,43648.0,-15060.0,99.98626708984376
2482045988,16693.25,19948.915954589844,0.6636027286792523,40.027218244527766,42724.0,-20134.0,99.98931884765624
34913960192,30826.0,30826.0,0.1877572590114691,55.010894839855006,48384.0,8314.0,100.0
58320130129,20925.25,21114.947998046875,-7.804748233533968,41.31864994427064,42720.0,-11120.0,99.99847412109376
143130888,24100.25,25067.49557495117,1.4264842633437778,49.3537412397605,46176.0,-12640.0,99.9969482421875
34359738363,2608.25,3104.220703125,-0.8538991495302048,6.31985191318679,8193.0,-4096.0,76.85546875
67182640,21459.25,23419.91995239257,-1.0617750010277662,46.87589720183985,47360.0,-23311.0,99.9969482421875
65392671541,13777.75,14249.761352539062,-6.4773911444423975,29.27657572005732,24172.0,-9988.0,99.99847412109376
4833022080,25281.25,26462.035858154297,-0.24923838377034,48.82194911510505,48768.0,-18674.0,100.0
29476974257,14660.0,15116.897827148438,-6.327022309153973,31.58452603418529,30961.0,-8440.0,99.9969482421875
68423424767,2729.25,2815.423828125,-0.6462154717340521,4.842392026378952,6288.0,-2224.0,99.86572265625
67643637215,2481.25,3250.15625,-1.906116197566136,7.252547094158184,5280.0,-4608.0,96.44775390625
21580856707,10076.5,10159.51495361328,-2.394232028748052,19.301341490333336,22944.0,-5608.0,99.9847412109375
49775384351,2329.5,2340.7778930664062,0.0076911643554377,4.078565350189719,6082.0,-1420.0,99.9664306640625
1056768,31680.25,31680.25,-0.2456124427380431,56.358989131454834,48896.0,11112.0,100.0
52618859524,19499.25,21287.627197265625,0.9371668423445748,41.72613036353838,41728.0,-16320.0,99.99542236328124
63889140583,5241.75,5266.0693359375,-0.5339020849796816,9.737192547410435,12728.0,-2196.0,99.98321533203124
34217096694,-4142.5,12037.478698730469,12.398618565690928,21.91432768665361,25985.0,-20736.0,99.8443603515625
42538622911,599.0,607.802001953125,0.0205054790351185,1.0666405590799917,1350.0,-634.0,99.8046875
17192518592,19439.5,22114.79501342773,0.8954325165935606,42.05334433070932,44480.0,-21583.0,99.9908447265625
38990315922,4944.0,9843.310791015623,12.44050863511039,15.88700865782817,35904.0,-24394.0,99.98626708984376
14,2560.25,9765.347137451172,13.726214189347422,19.6849262338929,27392.0,-14464.0,99.99847412109376
51752701686,-5061.75,12565.108154296877,13.816053026198336,25.54534987274436,23448.0,-17712.0,99.98931884765624
67645455871,2633.25,3470.515625,-2.2072660348341806,7.978658559199163,5408.0,-5248.0,96.52099609375
27917461513,22596.0,22690.351776123047,-7.899983274823469,42.95945659492109,40572.0,-9987.0,99.9969482421875
40440272419,7030.0,7138.0128173828125,0.1516701450495358,13.647850642711589,17030.0,-3992.0,100.0
59578234146,3337.25,10303.96875,11.570197299221666,16.39268235235221,35012.0,-20288.0,99.94964599609376
111940736,21624.25,23633.717498779297,0.5670291237581834,44.63923970270886,45200.0,-16314.0,99.99542236328124
33487306630,-4114.0,12182.248168945312,14.2421003583057,25.819903047199563,22596.0,-18496.0,99.969482421875
51192350819,10365.5,10498.317504882812,-2.63399871293362,19.84099547462424,24384.0,-9454.0,99.98779296875
28922142782,-1968.0,11514.17041015625,12.904186502445556,21.454500387808817,24520.0,-23936.0,100.0
8664081195,7621.75,7708.181976318359,-0.3735105353699808,14.580336924355496,18624.0,-6635.0,99.9847412109375
68446838526,-7890.75,14184.796875,14.665287940338477,29.349828378229432,17344.0,-16704.0,98.7152099609375
64511229967,8235.75,8487.802490234375,-1.666233677049704,14.468355010155964,17544.0,-8048.0,99.99237060546876
36542875712,25031.0,26225.756286621094,-0.5824435689503311,49.19390318947257,48640.0,-16004.0,99.9969482421875
1610612736,32428.25,32428.25,0.9791891919215624,58.768817543101214,48896.0,16061.0,100.0
68719408127,2216.0,2373.375,-0.1510292586392831,3.827698206869556,6208.0,-3072.0,95.60546875
67914170367,136.75,147.0,0.001465246064461,0.2512146511643752,384.0,-192.0,88.57421875
51657171568,16673.25,20278.89904785156,-0.8977430893629892,40.37448386843202,43008.0,-22032.0,99.96185302734376
57724202394,-717.75,10567.539916992188,11.205147557132433,17.56278040869466,31776.0,-20304.0,100.0
34427900047,8591.0,8680.05908203125,-2.183008950563752,14.864059471389588,16798.0,-4542.0,100.0
134221824,31616.25,31616.25,-0.2517456239462539,56.35456335200569,48640.0,13904.0,100.0
84054034,6173.25,10426.942321777344,11.327756423176684,14.900129170938268,36096.0,-23958.0,99.95574951171876
4608,28992.25,28992.25,1.55573367482769,52.15517923622826,44800.0,12160.0,100.0
469762220,16431.25,19334.72412109375,-0.187795204500622,37.45048493763336,41887.0,-16264.0,99.98321533203124
49365120753,15036.5,15525.4052734375,-7.602257280307119,32.99168484485581,33346.0,-8960.0,99.98779296875
28942645469,14246.0,14908.02783203125,-8.898757318551576,31.62790751414353,25721.0,-12856.0,99.96795654296876
59995291615,526.25,569.76953125,-0.0320248722948895,1.116021266279674,1348.0,-768.0,99.017333984375
4223978968,13787.25,18687.696533203125,-2.4103580739356865,37.80405414908429,42433.0,-17280.0,99.9725341796875
37241819550,-1415.0,11168.810302734377,12.446919502994763,20.126039533520483,25510.0,-23534.0,100.0
66034859774,-7584.25,13974.94140625,14.322855578646024,28.269081353695302,17616.0,-17408.0,97.36328125
67104636799,217.75,218.107421875,0.0165811689548922,0.3929828814395722,576.0,-96.0,96.417236328125
18253615504,21795.5,23683.15365600586,-0.3804080613591273,45.91840404666042,47744.0,-19892.0,99.99847412109376
22883722845,11237.5,12004.053466796877,-6.234979899021014,25.03517414725053,21481.0,-9920.0,99.96337890625
51581839616,30160.25,30160.25,-0.5587390938843341,53.784345708622006,47872.0,11724.0,100.0
17179869472,25999.5,26916.88247680664,1.1610183794098372,51.50797778183727,48384.0,-15691.0,99.9908447265625
68708986879,259.0,281.0625,0.1058011451069782,0.4527731688851265,1312.0,-640.0,72.265625
18673631488,30853.5,30853.5,0.6351103892412511,55.33316749777347,48000.0,8321.0,100.0
68715282431,25.0,27.0,0.0051409729679221,0.0470011339889121,128.0,-64.0,39.84375
68101865049,13076.25,13653.314453125,-6.227287776114922,29.004552096278697,26276.0,-8640.0,99.957275390625
21566129100,13089.5,17820.665893554688,-0.0870502371755854,33.25906457985652,39872.0,-20619.0,99.98626708984376
34360262720,25504.0,26566.180236816406,1.130618661335578,50.32068205124542,48136.0,-16020.0,99.9969482421875
2728429611,10683.25,10791.541625976562,-2.687379916185625,19.835750475242165,23027.0,-11039.0,99.99542236328124
27876610642,1112.0,10702.197387695312,12.97780310930219,20.00625949766976,33880.0,-20080.0,99.993896484375
66277234338,-1232.25,11405.00732421875,13.721884157415843,23.09680106959796,29904.0,-20704.0,99.98321533203124
11559389485,15904.75,16331.898559570312,-8.13053626116222,32.96835001642096,27439.0,-12542.0,100.0
146870280,23696.25,24849.880126953125,0.0665575471805936,47.919718491220486,46624.0,-20877.0,99.99237060546876
51369734139,2987.5,3419.5460205078125,-0.7765846293846514,6.8319420096628685,9106.0,-4096.0,99.24163818359376
33595189609,18067.0,18415.795288085938,-8.612877657984086,37.76016766493732,36181.0,-13488.0,99.99237060546876
55721059703,4728.25,5129.823486328125,-1.7790210907275756,10.135212041170652,11124.0,-7096.0,99.951171875
43864346987,9398.5,9659.171813964844,-2.349359824575952,17.916005750558938,21794.0,-11686.0,99.9908447265625
8594195488,22778.75,24432.15640258789,0.8789090659497686,47.22666861107851,46400.0,-17231.0,99.99237060546876
68719472639,196.0,216.0,0.0914136744483859,0.3407293683411803,1024.0,-512.0,39.84375
68719443703,1372.0,1605.375,-0.293664167724774,3.3254645171757207,4224.0,-2048.0,87.6953125
4837089288,24093.25,25079.675689697266,0.2056155211772668,48.33171166124314,46848.0,-19712.0,99.99847412109376
192,23056.25,24494.10464477539,0.0194462337351396,47.04080404137169,48512.0,-16258.0,99.9969482421875
34360786945,28192.0,28192.0,-6.663075229896394,50.92345508350707,47876.0,14080.0,100.0
45980565271,3367.5,3407.1461181640625,-0.0269223664773379,6.3849450582442255,7690.0,-1572.0,99.98626708984376
39650549816,17152.0,20291.82037353516,-2.376808124347175,41.52267586317956,44512.0,-23612.0,99.96795654296876
50187178782,-3194.5,12055.517639160156,14.167224100554296,24.845156668528208,24992.0,-20510.0,99.9908447265625
15311315216,24637.75,25814.65859985352,0.0618347217412624,49.043619619972645,47744.0,-23344.0,99.9969482421875
16018075670,1335.75,10229.978942871094,11.99097200550039,17.811189103837204,29600.0,-23936.0,100.0
55217346511,2122.25,2143.7353515625,0.1552511176654871,3.939614784693061,5884.0,-1504.0,99.82452392578124
526368,24448.25,25702.641693115234,-0.3367788330809958,49.09936662982088,47888.0,-15528.0,99.9969482421875
9229043840,24418.75,25778.86801147461,-0.4402997367994443,47.83467815025841,48256.0,-16395.0,99.99847412109376
2148794692,19594.25,21537.76037597656,1.156056335460509,42.45019591012984,43536.0,-16036.0,99.98779296875
2283799554,7802.25,10831.295776367188,11.875677330113993,17.84403764756068,35456.0,-11983.0,99.9908447265625
41383720293,15372.0,15922.229919433594,-7.894098460326688,33.11190376154645,29720.0,-15550.0,99.9969482421875
19918954176,16776.5,20574.73764038086,0.5228441374462133,39.85302382721527,42432.0,-17755.0,99.98626708984376
42882498095,1252.0,1296.8125,0.0147266579306319,2.4969471132963146,2960.0,-832.0,99.90234375
43323135320,15830.5,19554.151916503903,-1.3539542899983616,39.92836765332861,43834.0,-18924.0,99.99237060546876
66414473909,13503.75,14018.578125,-6.295174900707292,28.59691809309217,25440.0,-10640.0,99.98626708984376
68182160351,3217.25,3297.107421875,-0.4273978600287239,5.616463968999185,8512.0,-3184.0,99.9420166015625
39201549324,14793.0,18784.20928955078,-0.6785733894074036,37.90454358562529,40896.0,-19808.0,99.98931884765624
26435283453,14908.0,15541.000457763672,-9.8424665577109,33.347826460625946,27176.0,-13880.0,99.99847412109376
24373105017,19051.5,19293.3041381836,-9.360615572686246,39.07731008784911,36788.0,-11175.0,99.99542236328124
29722041276,10940.0,17166.84375,-2.0013887337454794,31.69763602382385,37032.0,-19672.0,100.0
32540071778,-594.0,11103.736602783203,13.314004158835584,21.76142684421683,30816.0,-20251.0,99.97711181640624
68182388606,-7659.75,14059.509765625,14.7203244977622,29.373740719342408,17760.0,-16688.0,99.053955078125
68659292079,2260.0,2304.2587890625,0.10425852592473,4.160817927514167,7072.0,-2520.0,99.835205078125
66974465783,1597.75,1814.47265625,-0.2976619580920003,3.68466979231496,4848.0,-2320.0,99.542236328125
35851590613,13728.0,14240.083374023438,-6.795625110948301,29.45188358962868,25220.0,-11760.0,99.993896484375
67272423886,-2312.25,11395.095703125,12.052335876537695,20.07459926932782,25460.0,-22144.0,100.0
15827058687,245.75,246.819091796875,0.0297557482241043,0.4259789028672224,754.0,-141.0,99.23095703125
310939776,24313.25,25787.937866210938,-0.1489680943131941,47.94435980949326,48133.0,-22318.0,99.98931884765624
32212254719,6.5,6.984375,4.517390673927191e-05,0.0137067035986634,33.0,-16.0,51.5625
68075617750,-4064.75,11894.265625,12.248152704795938,21.4807454298593,25932.0,-20600.0,99.9237060546875
68714756575,5207.0,5709.3359375,-2.430656163023209,10.827718187120231,10368.0,-7168.0,99.456787109375
4532109824,28701.25,28701.25,1.73881047263526,51.55160920121858,44544.0,11248.0,100.0
63954743295,473.75,495.9951171875,0.0632387468070622,0.8333729660378645,1548.0,-512.0,98.93798828125
57969213177,12499.25,13203.0712890625,-8.075475718239291,29.506402786450256,25664.0,-9280.0,99.737548828125
68182581239,1508.25,1725.109375,-0.2360049191727854,3.497191476768788,4672.0,-2176.0,92.8466796875
21280,22336.25,24081.23226928711,1.6571122202136572,45.85891550058601,44288.0,-17052.0,99.99847412109376
68585254909,9588.25,10580.1875,-7.213661438528897,23.55414266513015,17664.0,-8960.0,95.916748046875
295232,24888.25,26141.96697998047,0.7853556480524656,48.492536136865205,47632.0,-23990.0,99.98931884765624
66567733087,591.25,617.65234375,0.0201977502785136,1.1891018095353507,1472.0,-512.0,98.64501953125
44920864760,10227.5,17551.5703125,-3.1647492915542377,33.083426655169774,37232.0,-16398.0,100.0
53635904799,4492.25,4835.991943359375,-1.8663899166477136,9.284741531484896,9072.0,-5040.0,99.99542236328124
66017126318,-6288.25,13333.7578125,14.83463112143229,28.532366561545803,22448.0,-18928.0,99.88250732421876
35921762610,2681.0,9936.932495117188,10.70950615265446,14.884950276334688,34564.0,-19888.0,99.98931884765624
16427090432,28510.75,28510.75,1.737211995124818,51.13722964079216,44672.0,11174.0,100.0
25904252928,30974.0,30974.0,-0.5547738028655348,55.30288093770629,48640.0,12237.0,100.0
34426917016,18787.0,21358.489135742188,-1.4528853503735375,42.402100768421306,45696.0,-23320.0,99.99542236328124
62286111059,11271.75,11415.125122070312,-2.130743312231477,21.13779379685204,26576.0,-9556.0,99.99237060546876
2154823680,32082.25,32082.25,0.7254449050712557,58.015720340349375,48896.0,15217.0,100.0
6390993205,16546.25,16909.889038085938,-7.947895846777416,33.89115454739359,29945.0,-13888.0,100.0
62907143147,6164.75,6366.240234375,-0.6974839393532566,12.122365018713683,16688.0,-7512.0,99.9908447265625
20843525881,12448.5,13099.175201416016,-7.560881927217196,28.55010135851004,25765.0,-8192.0,99.75433349609376
12897886208,30947.75,30947.75,0.0774537342816912,55.13359738718823,47872.0,10016.0,100.0
53821320358,-1230.75,10803.455444335938,12.286911731642892,19.32573037358268,28632.0,-19560.0,99.9969482421875
1831652170,-666.75,11179.48095703125,13.278561634977992,22.14988835190547,32588.0,-21328.0,99.98626708984376
68661773784,13868.0,18625.5244140625,-1.4267345203186708,36.97945035670929,42144.0,-18304.0,99.7802734375
19330171488,18601.5,21510.116271972656,0.7717117830627314,41.9863933814728,43736.0,-20039.0,99.9969482421875
39728448533,17729.0,18004.615173339844,-6.182862125061487,36.057370288559184,31258.0,-11888.0,99.993896484375
59112890360,11125.25,17783.6796875,-3.1026371686977403,33.7311749724487,38688.0,-17596.0,100.0
17218945032,23492.5,24628.57095336914,0.7745613662993999,47.82106071866939,45952.0,-20271.0,99.99237060546876
68585254911,324.25,368.25,0.0647657556654662,0.6277889735852538,1280.0,-768.0,82.470703125
39711704664,13847.0,18596.438049316406,0.719196799584359,36.21349808661842,40294.0,-19872.0,99.97406005859376
58787299322,-5344.75,12698.28515625,12.813712739421549,24.90929175707378,24932.0,-20480.0,100.0
12347441151,494.75,514.443115234375,-0.0509775816227012,0.8829145930087697,1229.0,-512.0,95.782470703125
66563602430,-7736.75,14173.7958984375,14.83427517150714,29.62487869554344,18480.0,-17408.0,96.97418212890624
65761361854,-7549.25,13981.810546875,14.65029090921851,29.090802140530023,17888.0,-16752.0,99.8687744140625
4392529199,5082.25,5396.893737792969,-2.2004414724200894,10.42056352965761,10389.0,-5811.0,99.981689453125
68311198885,15391.75,15955.353515625,-7.848519749534248,32.93624206411583,30112.0,-15584.0,99.951171875
23958292762,2301.5,10063.03448486328,11.288397967063732,16.805647381317247,33664.0,-21252.0,99.98626708984376
68719476475,2624.0,3116.25,-0.8538991495302048,6.347268381282059,8256.0,-4096.0,78.3203125
39223228014,-5201.0,12798.877136230469,14.313294654893108,26.44394831377451,21664.0,-18172.0,99.969482421875
40009597201,24241.0,24246.96221923828,-6.464186757290577,46.048016128568094,44574.0,-966.0,99.98931884765624
68649615359,504.0,518.671875,-0.0408148001613779,0.8848660138436419,1172.0,-512.0,94.921875
62251265767,2778.75,2883.01708984375,-0.2424740813217369,5.739405006701659,8304.0,-2016.0,99.945068359375
65536,31988.25,31988.25,0.6885029883287435,57.37964252785592,48896.0,8445.0,100.0
34344729505,17771.25,18044.8623046875,-6.499315140781804,36.109693754383855,36577.0,-9248.0,99.9786376953125
48447311085,12869.5,13737.055725097656,-8.431961698062263,29.87644389771224,24642.0,-13568.0,99.9176025390625
51539603387,3061.0,3473.3720703125,-0.4192002901888694,6.970576875446997,9218.0,-4352.0,97.998046875
5305951634,1804.25,10132.313568115234,11.972078391280595,16.98747114831549,34579.0,-19576.0,99.98779296875
68081876493,11965.25,12560.75,-5.673940250626854,25.400072973577977,20372.0,-7232.0,100.0
196736,25760.25,26864.917266845703,0.9546501184969628,49.08183400229005,48768.0,-24339.0,99.99542236328124
8657220672,22593.75,24339.873748779297,0.231970903148711,46.50264499633175,46624.0,-16518.0,99.99237060546876
32770,10472.25,12013.167938232422,11.418093148008664,16.5507544882675,36608.0,-16134.0,99.98779296875
4465680,21704.25,23474.73672485352,0.7640156430385885,45.47994282201601,44928.0,-16536.0,99.9969482421875
68718427003,4677.0,5030.1875,-1.0606023240610336,9.807352807092895,12800.0,-6144.0,99.10888671875
67947723644,9537.75,16821.9453125,-2.6622102646968013,30.63632787246147,35208.0,-18304.0,100.0
34398546766,-2667.0,11678.950134277344,13.803377901966208,23.613959048478684,25792.0,-17336.0,99.99847412109376
12142981872,14811.75,19411.2919921875,-2.2497926649131426,38.50178635549491,41931.0,-20207.0,99.97100830078124
25768460249,13073.0,13673.87109375,-6.960968153389261,29.503691322018213,26881.0,-9472.0,99.859619140625
124730248,16258.25,20007.12567138672,1.3710008379201644,38.8184287331748,41088.0,-17791.0,99.98321533203124
62069548544,26610.75,26610.75,1.752685590791589,47.933511077674446,42624.0,9052.0,100.0
2441084967,10536.25,10536.584991455078,-0.8563530049912901,19.37384694455656,21857.0,-696.0,99.99847412109376
27416903736,17203.0,20267.018096923828,-1.7840313853951928,40.887771155530814,43984.0,-23392.0,99.96185302734376
14666928142,142.75,10621.1796875,12.470082920300756,19.61763519556042,26752.0,-21769.0,100.0
68719345663,4.0,4.0,-2.731805981392158e-20,0.0082446365562146,16.0,0.0,25.0
29677256962,9233.0,11601.45962524414,11.722399175515536,17.60871440052085,35968.0,-16379.0,99.89471435546876
67035684185,16352.75,16782.103393554688,-8.404870928959111,35.49115887276779,32384.0,-13500.0,99.98321533203124
19428810272,18789.5,21557.441772460938,2.0247605722668047,41.19882877217784,40944.0,-16671.0,99.99237060546876
68484595711,133.25,185.20703125,-0.0265044964638688,0.4277404621030007,276.0,-256.0,85.400390625
68656562175,60.0,60.0,0.0131307542216546,0.1142409804323313,240.0,0.0,71.09375
32345292459,4125.0,4440.398315429688,-0.232042342022425,8.888521876169886,11697.0,-5504.0,99.908447265625
51548004482,7075.25,10539.746826171877,11.44369276163142,14.92439535166672,36544.0,-23328.0,99.97406005859376
201330688,31615.25,31615.25,-0.2517456239462535,56.35245331389153,48640.0,13904.0,100.0
67645315071,1085.25,1167.080078125,-0.0285098572040497,1.9875111002442991,3632.0,-1136.0,93.927001953125
40877962875,4346.0,4646.123901367188,-0.4037190848157902,9.099487954572732,11890.0,-4898.0,99.99542236328124
59229026490,689.25,10287.072265625,10.469174938013492,16.01493694285058,33088.0,-24156.0,99.9847412109375
64420298719,448.25,491.771484375,0.0103592027064024,0.977668814640162,1288.0,-576.0,93.359375
63923828310,-4285.25,12279.608520507812,14.191594697870356,25.58746703713959,25728.0,-18464.0,99.98931884765624
23562324287,5480.5,5775.3594970703125,-2.141681577268637,10.290158181165395,10485.0,-6331.0,100.0
503325732,16796.25,20034.692138671875,0.3813183418042648,40.21396427154488,42540.0,-20960.0,99.9908447265625
5983218508,13372.25,17871.226928710938,0.2203465815774542,34.68832190723611,38912.0,-19374.0,99.981689453125
187697152,31031.25,31031.25,-0.735408355299905,55.18735340741621,48640.0,12980.0,100.0
142758912,28736.25,28736.25,0.0008167569960453,51.82042179300005,46592.0,10708.0,100.0
68718952183,1793.0,1981.53125,-0.3504059018673328,3.978938919040729,5184.0,-2048.0,95.01953125
51539607487,209.0,224.9375,0.0091947860834594,0.4467563836275506,514.0,-256.0,90.625
68718346231,1497.0,1729.296875,-0.2539064457623626,3.5320124772018624,4768.0,-2304.0,92.4560546875
35270563484,9944.0,16918.421936035156,-0.0419268884108859,30.454077355056462,36456.0,-17644.0,99.99847412109376
34267429847,3594.25,3663.768859863281,-0.5583908837972192,6.854606710518174,9328.0,-2496.0,99.8382568359375
2147483713,25146.25,25148.195861816406,-6.392221369029866,47.2647687635236,47738.0,-765.0,99.99847412109376
20672778818,3469.5,10670.263458251951,12.853004935731262,19.344555351250047,34368.0,-19391.0,99.9969482421875
8632637489,20423.75,20634.135681152344,-8.682027093609005,41.27414750353666,39838.0,-12619.0,99.98779296875
38660116961,21129.0,21276.269409179688,-9.215162411136545,42.47351920335745,42874.0,-11774.0,99.99237060546876
67578019261,12118.25,13149.0947265625,-8.55785148162344,29.33242514628262,21952.0,-12544.0,99.945068359375
4227072,31824.25,31824.25,0.3142414693662692,56.85723055500847,48896.0,8826.0,100.0
68651245562,-5270.0,12681.72998046875,12.881140762310128,25.05646398372589,25412.0,-20704.0,99.090576171875
30157131564,11524.0,17264.247344970703,0.7864662092877771,32.803962080643764,37440.0,-18592.0,100.0
50961776375,1571.5,1793.638916015625,-0.2360284459489733,3.65259291361512,5076.0,-2358.0,97.8515625
545817632,22116.25,23866.961669921875,0.7708040709359009,45.92936347814933,45840.0,-17294.0,99.99237060546876
57033641984,30426.25,30426.25,-0.5843742389698,54.19797421187032,48384.0,10804.0,100.0
33461288730,-2253.0,11582.32177734375,13.068492431626934,22.91968801775664,27904.0,-20075.0,100.0
16842753,27758.25,27758.25,-6.829866195737196,49.58608686458351,48339.0,5889.0,100.0
37219930723,8439.0,8504.042297363281,-0.8235231650520096,16.30511445120554,21162.0,-5772.0,99.9969482421875
40535576699,8501.0,8855.31103515625,-2.9383785499034296,16.812545437031837,19578.0,-10242.0,100.0
34275393011,6582.25,6869.570007324219,-3.175021662588563,15.0988925988758,17429.0,-5120.0,99.505615234375
29425662970,-3109.0,11918.048461914062,12.374391173115097,22.567611076906825,29785.0,-20480.0,99.9725341796875
1203949343,2810.25,2834.9718322753906,-0.1058687586039156,4.869769398202941,6166.0,-2323.0,99.9603271484375
68375524987,3370.25,3779.3275146484375,-0.4332721859180117,7.5506066367338205,9920.0,-4188.0,99.658203125
2181042176,31639.25,31639.25,-0.3308902461736598,56.2589526656637,48896.0,12477.0,100.0
68631264247,3162.0,3244.61572265625,-0.7169674544480792,6.079348776802978,8272.0,-2048.0,97.784423828125
35450260486,1742.0,10124.819702148438,12.253099773187392,18.508125855425902,28928.0,-17318.0,99.9969482421875
83886338,10857.25,12093.167175292969,11.868882281274422,17.129815198739557,36608.0,-9990.0,99.981689453125
557056,31272.25,31272.25,0.4686532499133752,56.15210477505786,48384.0,8802.0,100.0
36775658496,29498.0,29498.0,1.0930021970504824,54.2070838066959,46720.0,11854.0,100.0
68719173053,12229.0,13296.9296875,-8.74109784266219,29.92261835949572,22336.0,-13504.0,99.89013671875
37297427471,5324.0,5546.40478515625,-1.7425985929329182,10.12149831138186,10974.0,-4818.0,99.96337890625
16,25728.25,26588.730926513672,1.3022400248005397,51.61182632391595,47872.0,-14480.0,99.99847412109376
3091667719,6686.25,6689.025329589844,-0.352687313154057,11.774513783453775,14005.0,-1868.0,99.99847412109376
51769330816,21968.25,23911.658569335938,-0.1589059990815029,45.19829774943639,46480.0,-17036.0,99.9847412109375
51609862145,28046.25,28046.25,-6.687066737598324,50.68494237286154,47624.0,13308.0,100.0
302646936,13689.25,18535.76544189453,1.033784097022273,35.87876609605446,40221.0,-16790.0,99.9969482421875
21363424987,3636.5,3995.345703125,-0.7962292072649046,8.182225643771023,10357.0,-4576.0,99.957275390625
17156958926,-3553.75,12069.688049316406,13.788610678335573,24.13734368110639,25253.0,-19376.0,100.0
917504,31228.25,31228.25,1.1806654616068353,56.634337824381255,47360.0,14720.0,100.0
68683497414,-4646.0,12307.0078125,13.814229221836698,24.89796441452174,23240.0,-18432.0,99.86572265625
1920,21152.25,23296.965393066406,2.497614553321196,43.519690119139824,42672.0,-16354.0,100.0
6442450944,32455.25,32455.25,0.985278707334714,58.82496554049209,48896.0,16109.0,100.0
13279208003,10405.75,10441.175842285156,-0.3585830575309766,19.1860420103343,25667.0,-6557.0,99.98931884765624
68333305855,669.25,848.7607421875,-0.2932826076981962,1.8424507379116888,1432.0,-1024.0,99.03564453125
45812984490,-1206.5,11106.138488769531,12.914001915845896,21.25527266742876,33630.0,-21302.0,99.993896484375
6448767345,20671.25,20877.079650878903,-8.81279206393771,41.706786235639,43101.0,-11585.0,99.98321533203124
56591848221,14385.25,14758.073120117188,-6.44341933687131,29.23897739589117,26968.0,-8748.0,99.99542236328124
24119547406,-3594.5,12090.484344482422,14.42661244526436,26.12011315451777,22336.0,-17259.0,100.0
23032234708,13117.5,18020.72463989257,0.8273550153513678,33.962230073579406,39372.0,-16384.0,99.981689453125
46250201395,11091.5,11243.961364746094,-2.586289286871545,21.09021929037333,25308.0,-10084.0,99.993896484375
54678464828,13434.25,17995.346557617188,-3.3108103433523017,36.35153888698771,40084.0,-22524.0,99.981689453125
68414764811,6314.25,6420.611328125,0.0978770184531365,12.12545304035194,14568.0,-3824.0,99.99542236328124
68719464447,300.0,336.0,0.1438396155781422,0.5480876910250448,1536.0,-768.0,57.421875
60402138441,16629.75,17009.708618164062,-7.667162227783682,35.06318314412455,32540.0,-13480.0,99.99542236328124
51432017874,-2388.0,11532.951049804688,13.373795743179992,22.91107804475121,29132.0,-20856.0,99.9664306640625
17179902147,13015.5,13091.750946044922,-1.6775603202661455,24.17229458608642,31109.0,-8384.0,100.0
61216025566,-4030.25,12362.307250976562,13.94309629919571,24.7606073819446,24032.0,-19632.0,99.99847412109376
8389648,22772.25,24227.59228515625,1.2935497465137982,47.79931438287471,45952.0,-15452.0,99.9969482421875
51539345342,-7374.0,13809.3837890625,14.300338587014192,28.03439707421953,17922.0,-17408.0,98.828125
4694556900,16459.25,19810.220306396484,-2.413888916604426,39.37926080648782,43815.0,-24220.0,99.95574951171876
8863820800,28246.75,28246.75,-0.4869619952713693,50.945521310849294,46720.0,9774.0,100.0
35472344422,-899.0,10745.427490234377,13.002194765464203,19.961721979932967,29376.0,-21644.0,100.0
17178782710,-4633.75,12453.670532226562,13.659821370085826,25.11137035723401,25157.0,-16896.0,99.72076416015624
4651500414,-3713.75,12389.492126464844,14.532775606888102,25.701020564596764,24502.0,-21646.0,100.0
59726757758,-7688.75,14037.833984375,14.588523288513038,28.96016086901361,17024.0,-16640.0,99.86572265625
25876654126,-1466.0,11062.08984375,12.172453382373083,19.985874056470664,25904.0,-21976.0,99.99847412109376
30802371914,174.0,10586.298767089844,12.161675516162775,18.754820406462,33856.0,-21467.0,99.99542236328124
28987621247,807.0,945.1036376953124,-0.2036618642557985,1.8118918326775209,1856.0,-1183.0,99.35302734375
34359738376,25088.0,25860.98937988281,1.4966091037090483,50.83164718181657,46848.0,-12448.0,99.99847412109376
59986798461,10175.25,11053.996459960938,-6.596305188687049,23.66283727956932,19892.0,-8944.0,99.859619140625
47240440319,4601.5,5119.98095703125,-2.300557102213612,9.681129187831395,8842.0,-6144.0,99.395751953125
67556072113,16454.25,16788.91015625,-6.758239983584125,34.38526424560669,34932.0,-7872.0,99.9755859375
31602919411,4971.0,5238.7877197265625,-0.5037441265011803,10.506837078510909,15525.0,-4096.0,99.395751953125
43255103135,1387.5,1392.06787109375,-0.0297393633889168,2.5478268326583087,3292.0,-862.0,99.9847412109375
65194158071,2101.75,2313.44970703125,0.0498183661273802,4.431664366596466,7064.0,-3072.0,99.64599609375
68719312887,1360.0,1596.4375,-0.293664167724774,3.305662128217533,4224.0,-2048.0,85.9375
4316299428,17067.25,20100.530853271484,0.2979470997070795,38.91023571506701,43432.0,-25006.0,99.97711181640624
30596364226,-1317.0,11443.221923828123,13.459372514254438,22.850321652484627,29568.0,-20480.0,99.9725341796875
128,26288.25,27225.544525146484,1.266177647277024,50.561073212729816,48768.0,-16258.0,100.0
36176718249,18243.0,18562.242065429688,-8.201278439323328,37.488620189835984,36614.0,-13266.0,99.99847412109376
17180410368,28399.5,28399.5,1.798775907316437,51.23907905619396,44288.0,10997.0,100.0
53699102596,14173.25,18500.180541992188,2.335843613552635,35.02532105714128,39048.0,-17876.0,99.9908447265625
8405057,24484.25,24583.954315185547,-7.264757252792767,46.03728836013105,47717.0,-10493.0,99.9969482421875
30237506710,-2724.0,11339.000457763672,12.114011128052733,20.106786018748974,27828.0,-21515.0,99.99847412109376
68304230111,1187.75,1209.42578125,0.2136703742344174,2.112673078174458,4000.0,-1536.0,99.5361328125
51533113311,1064.0,1126.904052734375,0.3421378215746019,1.993471216866465,3988.0,-1664.0,97.30224609375
21457985503,500.5,545.47705078125,0.0307050038967298,1.075787967930347,1625.0,-736.0,98.7060546875
61965529630,-4439.25,12604.74755859375,14.434230430346362,26.46704420066834,23728.0,-18776.0,100.0
3563430851,8761.25,8839.62387084961,-0.4262591115245395,16.695591045272533,23641.0,-5886.0,99.9969482421875
60129476591,705.75,816.078125,-0.0826486562811602,1.7080691367665284,2116.0,-1024.0,89.94140625
55696161791,1955.25,2052.74951171875,-0.4461329555316606,3.449589680063509,4488.0,-2056.0,99.114990234375
68719214078,-5579.0,12808.0,12.413626276035856,22.800082665735665,21504.0,-21504.0,96.8017578125
60666445824,31893.75,31893.75,0.4476505679678756,57.11769979031179,48896.0,8760.0,100.0
68585258987,3472.25,3875.5,-0.6310249918907069,8.007412170696723,10496.0,-5120.0,96.240234375
67645734911,12.25,13.5,0.0001113996305887,0.0258467801945271,64.0,-32.0,39.84375
44602991733,14667.5,15305.226013183594,-8.000731079131963,32.24756705378609,28394.0,-15400.0,99.9908447265625
59307444735,4846.25,5326.94921875,-2.234450067914017,9.851237410638136,9492.0,-6396.0,99.835205078125
57128526421,15773.25,16082.925903320312,-6.0038925596062445,31.5973478511424,29244.0,-9916.0,99.99542236328124
63796118335,3765.75,3855.312133789064,0.1700762839716258,6.570263737884211,10148.0,-4268.0,99.96795654296876
68174216191,1833.25,1916.53125,-0.4222179539206567,3.1662948220415568,4256.0,-2080.0,91.7724609375
39872649319,7741.0,7930.161499023437,-2.738290924140548,14.740975588868842,16306.0,-6622.0,99.99847412109376
33671804921,12488.0,13145.977905273438,-7.600160711036292,28.713112167754485,25953.0,-8384.0,99.57733154296876
51539562487,1669.0,1867.0,-0.1528039938997234,3.68214736034542,4930.0,-2048.0,95.2880859375
8901959760,20499.75,22730.95916748047,-0.514563141181652,44.74425828166634,46986.0,-23215.0,99.9786376953125
34728869922,6772.0,10381.305053710938,12.068420667678096,15.43687261890891,36292.0,-24866.0,99.97406005859376
43653311606,-2875.5,11354.99444580078,11.852970481668583,19.887103880498344,27320.0,-21224.0,99.99847412109376
64403012607,2284.25,2366.220703125,-0.4701644371634529,3.9472029539029134,5272.0,-2560.0,98.49853515625
18264096833,24871.5,24884.728393554688,-6.6002179054682735,46.79257144025614,47100.0,-2943.0,99.9969482421875
12271876059,3909.75,4250.195526123047,-0.3446669245427475,8.346372312439984,11391.0,-5120.0,99.67498779296876
112,20640.25,22495.7787475586,-1.4715394200907428,45.26109172500758,47104.0,-16004.0,99.98321533203124
50438331647,2778.5,3554.982666015625,-2.1371097823680647,7.966236232834148,5858.0,-5328.0,99.6429443359375
51218724843,3965.5,4302.588745117188,-0.3604903100491776,8.600614160113576,11802.0,-5248.0,99.82757568359376
44643249132,11545.5,17356.511291503906,-1.9566891831039848,32.71149805844475,38272.0,-20302.0,100.0
42053766421,15740.0,16229.388610839844,-7.594794532790745,32.75222193398909,28646.0,-14870.0,99.9786376953125
68450318335,973.25,1007.501953125,0.1600113587854556,1.655544732075189,3408.0,-1024.0,96.368408203125
20513408144,18753.5,21583.536193847656,0.1582023034328155,42.50860450176591,45712.0,-17883.0,99.969482421875
25760874415,1461.0,1500.7254028320312,-0.0357911840932328,2.8492906994146887,3749.0,-1536.0,99.80926513671876
48600164072,12615.5,18238.5639038086,-0.7787020947015287,35.38123965427061,39854.0,-18134.0,99.98931884765624
67117058,10399.25,11965.13363647461,10.92918247825891,15.989009975267702,36608.0,-15000.0,99.9908447265625
66571468799,455.25,476.0,-0.0523022985921212,0.8062704203243702,1056.0,-512.0,86.4990234375
38675041542,659.0,10446.4375,12.286067172231467,19.413060744143504,28416.0,-17212.0,100.0
2198896640,31609.25,31609.25,0.2183071119038878,56.4602377197776,48896.0,8562.0,100.0
14738172113,19433.75,19658.497985839844,-8.721773055881435,39.7956315674634,39282.0,-12238.0,99.99542236328124
171999283,11917.25,11994.31280517578,-1.7741632508434917,22.30580499481317,27091.0,-10533.0,99.99847412109376
40921656915,5609.0,5783.138122558594,-0.1420168433019971,11.518693009821275,15048.0,-4410.0,99.9481201171875
58971783167,26.25,26.78515625,0.0007302843553957,0.0520075170303754,104.0,-32.0,82.91015625
8591114240,32250.75,32250.75,0.7665909337267652,58.27347607077852,48896.0,15601.0,100.0
67603790329,16314.25,16867.388427734375,-10.161264745081375,36.42425030770006,32776.0,-12288.0,99.43084716796876
55204435690,-2963.75,11737.347900390623,13.027846085793923,22.99105092492237,29648.0,-21436.0,100.0
34324018431,2542.25,3209.1422119140625,-1.5204136605171354,6.596085411132982,5489.0,-4224.0,97.2412109375
287309824,32090.25,32090.25,0.7968578671926327,58.05755436446999,48768.0,15346.0,100.0
957120776,22866.25,24113.92156982422,1.1337447223105377,46.92944640894783,45168.0,-20504.0,99.98779296875
6817824,24280.25,25582.819580078125,-0.4831972250568226,48.81058655057791,47888.0,-15592.0,99.99542236328124
1140850737,22803.25,22811.94760131836,-6.930101147972833,44.57129375448299,44021.0,-1271.0,99.9908447265625
60398772712,17045.75,20230.222534179688,-2.452295147470246,40.44220235552408,44580.0,-22352.0,99.98626708984376
13191723043,11540.75,11669.98666381836,-2.7494909592517303,21.619853636538924,25287.0,-9786.0,99.99847412109376
539107360,25204.25,26469.46688842773,-0.0659502495873912,50.27207903708897,48384.0,-21784.0,100.0
536875554,4040.25,10592.830047607422,13.186804173058764,19.599412463647948,34432.0,-17584.0,99.99542236328124
245760,31528.25,31528.25,0.2170484745388241,56.269087743286086,48896.0,8794.0,100.0
605736494,-5252.75,12693.635803222656,14.317903899347693,26.60325626041326,21968.0,-17160.0,99.99847412109376
63186822568,15513.75,19511.48022460937,-0.4112000366382306,39.22900743149079,43664.0,-17672.0,99.94659423828124
60128493055,2150.75,2966.1103515625,-1.8800165506814128,6.750859831130264,4616.0,-4096.0,89.544677734375
68719312871,2096.0,2260.875,-0.2798231194758466,4.691866361915436,6160.0,-2048.0,93.359375
68676943743,614.0,625.609375,-0.0434501222704689,1.083631815735101,1392.0,-504.0,99.609375
134217729,28224.25,28224.25,-6.421019482292464,51.1740083534823,48385.0,15875.0,100.0
33256632959,2393.5,2538.697570800781,-0.1394156134793626,4.132019454680744,6545.0,-3072.0,99.8077392578125
51534424970,124.0,10858.7138671875,12.8632576444523,20.57532660499036,33570.0,-21472.0,99.9237060546875
2245364313,15955.25,16312.319732666016,-6.562403140276961,33.24844137038267,31958.0,-7795.0,99.98779296875
35767709591,3083.0,3169.374755859375,-0.209551173002239,6.048104963995383,7782.0,-3828.0,99.7314453125
1792,27376.25,27376.25,2.231467423152976,49.64702799367684,42752.0,10112.0,100.0
184820225,23927.25,23927.25,-5.59133021837572,42.91222679553229,41715.0,10515.0,100.0
25434259415,1859.5,2040.0283203125,-0.1421701292810701,4.166451831446316,5384.0,-2556.0,99.90234375
68706369532,7803.0,16484.03125,-3.3598922454638824,28.417180487276827,33376.0,-16992.0,100.0
29381099384,10724.0,17663.77734375,-1.8717940233632515,33.80864502778491,37448.0,-16320.0,100.0
44549254725,13844.5,14316.6416015625,-5.519315713280033,28.590150852389687,25266.0,-10144.0,99.99847412109376
51252154222,-6661.5,13408.428344726562,14.583534296751369,28.278460883287064,20496.0,-17888.0,99.96337890625
68582948811,4109.25,4424.6181640625,-0.3849340792623843,8.903380491679732,11824.0,-5120.0,99.6063232421875
1086589704,20416.25,22298.09536743164,2.027153122369443,43.39564676722844,42368.0,-13760.0,99.99542236328124
537133328,24888.25,25904.959259033203,1.468318101606762,50.28452621141858,46912.0,-14608.0,99.993896484375
34359737983,144.25,144.25,0.0062255358239012,0.2618415689779864,321.0,0.0,93.75
13263380150,-5836.25,12907.984008789062,14.251981943536512,26.983782586796703,22385.0,-18656.0,99.993896484375
2177698690,2572.25,10813.183197021484,13.109700623911916,20.69696957925509,33164.0,-18374.0,99.9908447265625
1621485702,1196.25,10139.183227539062,11.88304804624131,17.449288756704025,30152.0,-20142.0,100.0
34822690336,19347.0,21922.13885498047,1.8999904825264395,41.88878918562648,41548.0,-16000.0,99.98931884765624
58786316287,224.25,232.6171875,0.0294336260661451,0.3987896948323436,772.0,-256.0,96.630859375
270536580,14656.25,18746.071868896484,1.9413421657982752,35.812183352847526,38993.0,-16836.0,99.99237060546876
6543784336,20159.25,22558.06854248047,-0.8817822323504886,44.25961990792712,47264.0,-20119.0,99.9908447265625
68697456639,133.0,137.75,0.0339539073115193,0.2338715543065412,592.0,-240.0,67.7734375
2367688,18752.25,21233.311798095703,-1.231960625718348,41.59780123439268,45464.0,-21610.0,99.9969482421875
25786632520,20304.0,22586.84936523437,-0.8497060894381693,44.75651081551242,46592.0,-24488.0,99.95574951171876
4294985216,27181.25,27181.25,2.028449515577161,49.091432087471645,42752.0,9981.0,100.0
57826851839,2022.25,2101.220703125,-0.4332262011392827,3.4985634246953654,4676.0,-2172.0,99.298095703125
16777504,25898.25,26826.79345703125,1.0851863370810082,51.23042701215317,48384.0,-16782.0,99.9969482421875
68618813439,5.0,5.0,0.0001434223190508,0.0102460961829686,20.0,0.0,50.0
41875390463,517.0,535.1015625,-0.0371321709249362,0.9080935310248354,1318.0,-640.0,95.6298828125
2706375428,20292.25,21595.11242675781,2.639146074523259,42.54351992630833,41728.0,-11695.0,99.98626708984376
46163804159,1244.5,1358.200439453125,-0.3198190208632115,2.48260214821138,2546.0,-1600.0,99.5849609375
302317569,26881.25,26881.25,-6.59072212319191,48.09113249068585,47070.0,6402.0,100.0
134496256,30992.25,30992.25,0.4320318827820089,55.42183785595272,47616.0,9468.0,100.0
12863142579,7285.75,7430.936340332031,-1.2335522033142006,14.45592325128692,19019.0,-7856.0,99.969482421875
2283406868,13894.25,18203.831604003903,2.199436980121282,35.67970655937845,39008.0,-17672.0,99.99542236328124
48725665707,5101.5,5323.413696289063,0.1191636813954697,10.266682095067049,13998.0,-5208.0,100.0
35066943884,15189.0,18787.766540527344,-1.2381089790281423,36.80778311164622,41634.0,-23482.0,99.9908447265625
5407113836,12706.25,17659.21435546875,0.162034919589575,33.58729885888815,39248.0,-16259.0,99.99542236328124
34414534803,11583.0,11676.28057861328,-1.827694423489499,21.34413745498388,27450.0,-9478.0,99.9969482421875
20480,31504.25,31504.25,-0.3566854117135985,56.19936290404689,48896.0,11620.0,100.0
32989961360,17430.0,20819.45489501953,-0.5151684974313621,41.55215153289448,44960.0,-17392.0,99.95574951171876
50958284684,10839.5,17120.42578125,0.971426259431186,31.64281524583722,36818.0,-17496.0,99.9969482421875
39194198977,19589.0,19721.70751953125,-5.900942943214455,38.46770304692938,41542.0,-7084.0,99.99847412109376
8572632559,3200.25,3839.368225097656,-2.044320750967633,8.32765650730459,7210.0,-5120.0,99.5819091796875
60125347837,9290.75,10295.8603515625,-7.27328622122644,23.242954761063626,16516.0,-8256.0,93.603515625
68719476728,10064.0,17504.0,-3.1407960907832235,32.86757048179462,36864.0,-16384.0,100.0
34089992183,2051.5,2270.590209960937,-0.5444072586578701,4.654210175864166,5632.0,-3072.0,99.365234375
9158493329,19444.75,19659.63711547852,-6.947020532942449,39.0936404850957,38882.0,-12246.0,99.9908447265625
68182588927,2132.25,2966.6875,-1.9072715651468104,6.776000720293432,4416.0,-4224.0,92.48046875
68451009503,3116.25,3244.09375,0.3299148876549457,5.564330002581417,9088.0,-4352.0,99.5849609375
68719476727,1328.0,1568.0,-0.2980584293684721,3.257374171883824,4096.0,-2048.0,69.53125
17180917760,32255.5,32255.5,0.7699194026062958,58.286412669622976,48896.0,15601.0,100.0
67376495605,13707.75,14224.7412109375,-7.707912988534818,29.98513264241035,25088.0,-11264.0,99.88250732421876
48168318086,-1302.5,11057.196411132812,12.788744521454024,20.700446328421915,28384.0,-20798.0,99.99847412109376
40730006737,17954.0,18265.5888671875,-8.20383490890243,37.9822965555267,37138.0,-12768.0,99.9786376953125
68719474943,4380.0,4966.0,-2.3747122884115406,9.638210523881016,8256.0,-6144.0,95.3125
51537493738,-4538.0,12314.6484375,13.161287842178456,24.43248423855791,26948.0,-21504.0,99.70703125
1572864,31648.25,31648.25,0.8232033160384258,57.35339787394744,48384.0,14968.0,100.0
68719426559,1892.0,1960.875,-0.4054916578127398,3.2434326118198755,4480.0,-2176.0,95.01953125
39388329481,17224.0,17440.375,-5.5326563581932415,33.802819747843344,31130.0,-8240.0,99.98779296875
1241753932,15913.25,19234.498748779297,-1.559396694595515,38.44058289821272,42308.0,-23101.0,99.9847412109375
64424504799,2623.25,3379.1640625,-1.870901894459282,7.237262334935155,5640.0,-4608.0,97.54638671875
35504981152,19611.0,22205.8099975586,0.5670978701444627,43.29517029514707,46272.0,-18200.0,99.9908447265625
48569750750,-4408.5,12313.136596679688,12.765215608330983,22.54652543053001,24338.0,-21486.0,100.0
15,9984.25,9984.25,-0.6979641927103474,18.11741793155073,19969.0,945.0,100.0
62318803134,-3123.25,11862.585571289062,12.214682043004853,21.029838225333584,23572.0,-22836.0,100.0
68702691071,123.0,130.0625,0.0377844218458041,0.2172601998277,576.0,-256.0,74.21875
68518150143,129.25,182.04296875,-0.0266479187829196,0.4238909916002779,260.0,-256.0,78.125
44774646676,13613.5,18188.3002319336,1.4681293332215868,34.64505685848984,39610.0,-20014.0,99.98779296875
635406728,19065.25,21787.09967041016,-0.4445625055072557,42.69676615561004,45320.0,-22871.0,99.96337890625
1744901680,16568.25,20256.40350341797,0.8894342100917325,40.20921382829003,41560.0,-16697.0,99.98321533203124
34586832230,-2191.0,11137.267211914062,12.10170994752493,19.72693222819407,28180.0,-21598.0,100.0
66555215855,701.25,811.96875,-0.0831006425733576,1.699969716139352,2096.0,-1024.0,91.162109375
34225102847,801.5,979.4188232421876,-0.2647002779051928,1.9838970909483056,2065.0,-1648.0,95.965576171875
1484931072,31468.25,31468.25,0.1192934889592067,56.13647154421794,48512.0,7504.0,100.0
546317570,7468.25,10724.663818359377,11.039701235795777,16.669348090028002,35584.0,-14780.0,99.9908447265625
43805819426,2909.5,10831.27667236328,13.575059157128464,20.92547690627241,33696.0,-20266.0,99.98626708984376
27080104070,1054.0,10140.138763427734,11.668303206066808,17.01823257876352,29952.0,-21031.0,99.9969482421875
24440283352,17488.5,20378.74087524414,-2.5616508133611866,40.27567019081366,45313.0,-25175.0,99.98321533203124
59097473020,8251.25,16672.16796875,-3.604604583576567,29.32923873636352,34724.0,-17664.0,100.0
62106758015,2836.75,2912.699462890625,-0.6543213405178775,5.029809238763077,6304.0,-2024.0,99.7802734375
68719378431,48.0,48.0,0.0079305748426238,0.0931491346131559,192.0,0.0,59.375
25189377743,2348.5,2384.7279663085938,0.287781312995528,4.365067788974762,7052.0,-2464.0,99.91455078125
1427441744,20161.25,22428.08331298828,-0.7603543304419986,44.392350997752736,46538.0,-20818.0,99.9755859375
41126793681,20010.0,20244.70031738281,-8.596575073090525,40.64834457251232,41876.0,-12352.0,99.98321533203124
67644357875,6695.25,6966.9443359375,-3.1230332203286086,15.202426860962529,17760.0,-4864.0,99.74822998046876
17716740162,7703.5,10517.293914794922,12.575204083895573,15.95941409872403,36480.0,-16004.0,99.98779296875
4448725026,5299.25,10123.326904296877,10.852573612095636,14.475360806684495,35968.0,-19212.0,99.98321533203124
60121152495,2498.75,2576.05810546875,-0.5061518364686199,4.600873974256411,6184.0,-3072.0,97.92327880859376
47222511479,2217.5,2375.4033203125,0.0834736406472915,4.585657982041316,7354.0,-2896.0,99.8077392578125
66169307135,307.75,339.53125,-0.023286309156565,0.6232699576766537,656.0,-400.0,98.6328125
54560101797,15720.25,16209.641357421877,-7.325731492046246,33.02751413814721,30276.0,-15332.0,99.98626708984376
11547286227,7304.75,7418.823333740234,-0.8403570054277802,14.329923434543849,19733.0,-6470.0,99.9969482421875
10796992516,21231.75,22456.50625610352,0.3165153492778844,43.61048125013838,43648.0,-17003.0,99.97711181640624
27889893067,3959.0,4296.30859375,-0.3703282211626525,8.714127074582683,11513.0,-5120.0,99.57275390625
39365854717,13506.0,14262.219360351562,-8.67531104212515,30.43695498363144,25142.0,-13206.0,100.0
39514817190,-1844.0,11465.863525390623,14.382852781559858,24.071119520182712,28836.0,-20438.0,99.99237060546876
67108568047,3065.75,3141.1416015625,-0.8017132485501189,5.796669916676746,7424.0,-3072.0,98.93798828125
68611948477,10143.0,11028.26513671875,-6.607690635640715,23.744773487830347,18240.0,-8440.0,99.993896484375
68174217213,9301.25,10303.0546875,-7.276151150763064,23.25249847676581,16544.0,-8224.0,94.22607421875
46481275805,12009.5,12681.58251953125,-6.641988563104033,26.274488516155145,21674.0,-8958.0,99.981689453125
68643975035,2994.0,3421.86328125,-0.571645484870586,6.969390607182361,8992.0,-4096.0,98.79150390625
18865862556,9214.5,16660.863403320312,0.1120537942701086,29.55999806023397,35144.0,-16791.0,99.99847412109376
288,26032.25,26942.890563964844,1.1657896340270468,51.56481586944221,48384.0,-15496.0,99.9969482421875
961633919,1494.25,1563.8922119140625,-0.2954560054385485,2.748428477960969,3118.0,-1484.0,100.0
48580431958,-410.5,10783.248596191406,12.297298617834258,19.50574872250866,28432.0,-23454.0,99.99542236328124
66479313845,13840.25,14339.18359375,-6.567627144828988,29.313198394458087,26180.0,-11216.0,100.0
19340331050,2945.5,9924.068786621094,11.393598599547945,16.388186765128303,34944.0,-16159.0,99.98931884765624
1077968916,19364.25,21343.780822753903,0.4314153200056105,42.81675199097873,43776.0,-22974.0,99.99237060546876
47135555366,-4492.5,12301.3125,14.216906007359764,26.152028898575264,22248.0,-18304.0,99.9755859375
51271172093,9377.5,10373.421875,-7.278076544191856,23.368672369654785,16644.0,-8192.0,97.998046875
67628957437,9299.25,10301.09765625,-7.277721016290619,23.257281160642865,16528.0,-8224.0,96.929931640625
56314806106,-4316.75,12270.110473632812,13.39244896693617,24.852103212957484,26396.0,-20992.0,99.957275390625
57208099471,4122.25,4147.1810302734375,-0.1117423917396192,7.23030226698603,9536.0,-2904.0,99.99847412109376
60129533943,1429.75,1651.541015625,-0.2608687857958227,3.3719571906162185,4360.0,-2048.0,92.0654296875
4194840,18152.25,20782.12481689453,1.2963619146675207,41.79491116190494,42496.0,-16280.0,99.993896484375
62806537149,11987.75,12636.857666015623,-6.665038301385426,25.8383074498336,23784.0,-8328.0,99.89471435546876
21843943600,19776.5,22111.782440185547,-1.449984716364789,43.6577942010564,47109.0,-24991.0,99.9664306640625
60281668689,19235.75,19433.148803710938,-7.278718305163099,38.86790748557775,38136.0,-11748.0,99.99542236328124
58970462078,-6835.75,13701.677612304688,14.612592967645782,28.3782773511559,20260.0,-17628.0,99.9114990234375
2619343882,3329.25,10045.472442626951,12.733563068174314,18.335550191554123,34528.0,-13888.0,99.9969482421875
51533316087,1404.0,1635.123046875,-0.2779372801376195,3.3652463627578406,4290.0,-2048.0,94.3603515625
44389040136,23487.5,24614.262756347656,1.0471174391117832,47.982678525533416,46224.0,-20470.0,99.9847412109375
45310036380,14611.5,18541.440307617188,-2.680881591612004,36.6061885554659,41442.0,-23214.0,99.98779296875
68316758011,2896.75,3378.59375,-0.8808691884918232,6.829183422602111,8768.0,-4480.0,98.712158203125
51421638494,-6794.0,13546.33251953125,14.599964130050555,28.3732493664476,19218.0,-16868.0,99.9786376953125
34326117883,4684.25,5095.393310546875,-2.766369302797974,11.52633978946226,12337.0,-4096.0,93.804931640625
42112,22968.25,24688.36669921875,0.5734974900684854,46.57593952631847,46736.0,-16782.0,99.9969482421875
19201733155,9937.5,9981.757751464844,-0.4790813080003502,18.53135166796348,23433.0,-5276.0,99.98931884765624
10248199131,5843.75,6054.603515625,-0.9119913154077376,11.548470214677106,15738.0,-6823.0,99.98321533203124
17039370,5818.25,10126.56576538086,12.955659065127632,17.84566100203391,35200.0,-12940.0,99.99542236328124
49822800891,5261.5,5529.299682617188,-1.4496756656719116,10.683765306805464,14468.0,-6456.0,99.97406005859376
59467817979,5283.25,5547.119873046875,-0.7653361057363536,10.419697428362712,14436.0,-6144.0,99.8931884765625
17223942720,22536.5,24321.28155517578,1.8431046171489247,45.420182000101136,44544.0,-20359.0,99.9908447265625
28954125977,13782.0,14242.419982910156,-5.816391488023315,29.2770693468189,27489.0,-8704.0,99.9603271484375
21960638073,12795.5,13447.261108398438,-7.269368841349166,29.34669888151581,26097.0,-8128.0,99.99542236328124
28756293337,14523.0,14960.746002197266,-6.638816512600137,30.912897163654044,29517.0,-9188.0,99.9969482421875
34221252605,9537.5,10532.807647705078,-7.2600477290755,23.56280339048499,17313.0,-8736.0,98.41766357421876
65458022380,9548.75,16909.66748046875,-1.1554502786463834,30.322675384315044,37432.0,-17640.0,99.9603271484375
62272789951,2438.75,3171.470703125,-1.828595031893602,6.979692458498357,5096.0,-4368.0,99.468994140625
21176248340,17899.5,20451.34545898437,-0.7976057148923132,41.312039640732685,43520.0,-20267.0,99.9725341796875
36549365834,3739.0,9935.831665039062,11.372036056227117,15.520089750983797,35456.0,-23864.0,99.98779296875
68719452093,9676.0,10617.4375,-6.536170026934501,23.086845085737064,17664.0,-8576.0,97.314453125
4294967296,32477.25,32477.25,0.9883828900470468,58.864196669051175,48896.0,16125.0,100.0
537411841,27080.25,27080.25,-7.228645812124045,48.39296386174762,46258.0,5317.0,100.0
67645733371,6984.25,7451.1171875,-3.2285000383111564,14.871368948963587,16416.0,-10240.0,97.259521484375
28139664448,22193.0,24033.800689697266,0.0974493150376671,45.8890438604318,46336.0,-17951.0,99.99542236328124
53670280630,-4312.75,11990.9921875,12.239407746679348,21.68892766385201,25204.0,-20480.0,99.96337890625
8799650337,21601.75,21659.20706176757,-5.276459063690492,41.12548351477282,42602.0,-4469.0,99.99847412109376
5357538357,14459.25,15065.477569580078,-7.797482704537951,31.42942658143364,26980.0,-14288.0,99.981689453125
3496813522,-445.75,10993.131225585938,13.31283913342554,21.47915220364638,32463.0,-19867.0,99.9908447265625
68718428155,2705.0,3193.0,-0.8248655612837255,6.469218126570534,8448.0,-4096.0,83.10546875
268439552,31632.25,31632.25,-0.2725423808274333,56.40018097342349,48768.0,13902.0,100.0
49393701377,23965.5,23965.5,-6.074455544666476,42.975550287841294,40206.0,8716.0,100.0
50046953509,18399.5,18643.746826171875,-7.867751439611557,36.34412187130122,31970.0,-14332.0,99.97406005859376
5574540581,15832.25,16278.919708251951,-7.481103963225019,32.789214302640964,28854.0,-14029.0,99.981689453125
63154918611,8512.75,8624.8046875,-2.324496132081447,17.1670326728636,20976.0,-4976.0,99.993896484375
68715184119,1401.0,1631.0625,-0.2849868815579259,3.369164914653868,4352.0,-2048.0,94.5556640625
54993005375,3138.25,3156.951171875,-0.3556806960823643,5.347745989031811,7028.0,-2468.0,99.99542236328124
25550377402,508.5,10432.603118896484,10.919471029614618,16.864736111778573,32793.0,-23547.0,99.957275390625
7217862269,10583.25,11393.5048828125,-6.703429378704962,24.263303366093016,20180.0,-8127.0,99.9908447265625
32612577013,11131.0,11938.680053710938,-6.848692929707469,25.87859780084467,21745.0,-10496.0,99.85809326171876
4906553856,27868.25,27868.25,1.5773645788615267,50.04242191173541,43776.0,10941.0,100.0
19864293392,24669.5,25951.128784179688,-0.0144878266066135,50.00455138236135,47872.0,-22355.0,99.993896484375
2813599581,10976.25,11749.45297241211,-6.227775864943014,24.74501521222796,19646.0,-8913.0,99.9969482421875
61318258003,8085.75,8250.794921875,-2.394765084233807,16.68144190447625,19512.0,-5640.0,99.97406005859376
29887818227,9806.0,9999.94448852539,-3.649964833413758,19.53953077721849,22793.0,-11256.0,99.97406005859376
17582522368,32183.5,32183.5,1.0093562320497294,58.3632504580271,48512.0,15872.0,100.0
36658352160,24992.0,26132.844604492188,-0.1738853458532706,49.51448824839546,48136.0,-19134.0,99.993896484375
335544320,32335.25,32335.25,0.9959496479462584,58.65528182390582,48768.0,15998.0,100.0
8792477978,3041.75,10053.23794555664,11.16036578612142,16.10516498574276,33968.0,-22166.0,99.98626708984376
17271009663,5516.5,5997.505401611328,-1.915015967241856,10.479661224444584,11949.0,-7787.0,100.0
58753296,24931.25,25989.876190185547,0.652269843527494,49.9387142804815,47872.0,-23966.0,99.9908447265625
57461897727,4688.25,5240.11328125,-2.4036712870520027,10.08726758270126,8840.0,-6524.0,99.951171875
16790657997,12818.75,13368.615020751951,-6.53941095539493,27.35961328160907,23448.0,-9136.0,100.0
17218085571,9092.5,9145.523956298828,-0.3766887049322387,17.223031570644334,24597.0,-5436.0,99.993896484375
33439867595,7084.0,7205.986083984375,-0.5874694031571444,13.66269045196005,18125.0,-7256.0,99.97406005859376
52055058949,17459.25,17643.622436523438,-5.988067612954801,33.31066317375778,28400.0,-6944.0,100.0
21769245793,18338.5,18594.091094970703,-7.73889845919564,37.97543758380754,37685.0,-11056.0,99.9969482421875
66386394975,790.75,806.994140625,0.0177188029426864,1.4930041534815646,2080.0,-768.0,99.62158203125
36,20416.25,22072.603942871094,1.065710887593441,44.23266478002197,44288.0,-15496.0,99.99542236328124
68717330427,2741.0,3218.078125,-0.8193739182642261,6.513980679129392,8704.0,-4224.0,93.8232421875
1080587073,20396.25,20531.682891845703,-6.078838464611927,39.11755170576578,39261.0,-7953.0,99.99542236328124
68585127934,-8011.75,14212.53125,14.595941077704078,29.214393668857195,16656.0,-16640.0,95.21484375
59926739567,3454.25,3504.41943359375,-0.7264005802571184,6.35149005867605,8068.0,-2924.0,99.9969482421875
8619356464,20700.75,23055.784118652344,-1.5494419284773455,46.58347296540512,47360.0,-24982.0,99.98626708984376
63350243327,464.75,484.79296875,-0.0522418470047674,0.8241669743882407,1096.0,-512.0,90.9423828125
68718926836,11197.0,17367.9375,-2.116283524414232,32.686379349641264,37760.0,-17024.0,99.76806640625
8652205072,20953.75,22914.35821533203,0.1222066873713394,44.85073620305604,44992.0,-14864.0,99.98779296875
1497424281,19398.25,19583.783477783203,-8.12874133208022,38.39717816647588,37559.0,-11960.0,99.9786376953125
68701584863,2545.0,3285.59765625,-1.8930108035334745,7.255016073399648,5680.0,-4608.0,99.03564453125
59592146911,843.25,861.0048828125,-0.0620169907633423,1.6032034885254685,2180.0,-1024.0,96.38671875
68043111294,-5864.25,13267.685546875,14.207228806912704,26.847253035123508,21696.0,-18304.0,99.84130859375
66134103005,12945.75,13466.786376953123,-6.719248619637848,27.19836047154232,25504.0,-8112.0,99.9969482421875
18013519919,8117.5,8302.710479736328,-1.5026640026938052,14.45088980173424,16813.0,-7471.0,99.99847412109376
34259070459,4865.25,5235.678955078125,-2.714844055132498,11.51855421315033,12309.0,-4096.0,96.630859375
40936996864,31059.0,31059.0,0.6980502461582904,55.82460467974639,48128.0,8426.0,100.0
23016915928,14165.5,18767.56607055664,-0.6876130687849497,36.43644254792045,41336.0,-19392.0,99.96337890625
2151694402,7026.25,10641.562103271484,11.655471224302214,15.11759464157359,36480.0,-23708.0,99.969482421875
62500196646,768.75,10452.4462890625,12.28202659173512,18.827187769208194,29288.0,-22144.0,99.99542236328124
8192,31904.25,31904.25,-0.0202725828527445,56.94961271540128,48896.0,11112.0,100.0
34087108318,-7574.5,13905.32861328125,14.54680495152153,28.82150913330396,17856.0,-16896.0,99.591064453125
68618809343,201.0,220.765625,0.0915570967674367,0.3503425049905996,1044.0,-512.0,70.01953125
2228757,17356.25,17545.811553955078,-5.274980995014523,34.17004324969284,30645.0,-7239.0,99.99237060546876
4308140544,28301.25,28301.25,1.9077357743388617,50.96334662992011,44288.0,10901.0,100.0
11274369024,30780.75,30780.75,-0.7698878272069106,55.03661517730441,48896.0,12157.0,100.0
33555209,20845.25,20909.94369506836,-5.059353565377162,39.976541158080245,38298.0,-5903.0,99.9969482421875
826288128,30826.25,30826.25,-0.8446773838896444,54.839240915391954,48768.0,12226.0,100.0
36891623716,18486.0,20898.294921875,0.4260839120114698,41.42804476549304,43700.0,-23530.0,99.94964599609376
36659298561,27356.0,27356.0,-7.196044026942276,48.73798016325456,47106.0,5298.0,100.0
22270438873,15446.5,15923.907775878906,-8.82028081192656,34.49526131077519,31281.0,-13500.0,99.9908447265625
8666088708,20157.75,21888.13314819336,1.7386210928833423,43.74595580602828,42880.0,-17344.0,99.993896484375
33003641998,-3332.0,11696.44140625,12.41636767152906,21.12931090837739,25248.0,-21631.0,100.0
43889721408,25146.5,26279.951599121094,1.1375055727731125,49.82187248674018,47754.0,-16032.0,99.99542236328124
46567414335,3766.5,3815.0101928710938,-0.6796946038136297,6.499359977502561,7978.0,-3380.0,99.97100830078124
270532614,5024.25,9571.502838134766,13.231454297535734,18.035963089788734,30432.0,-12416.0,99.9969482421875
41096290344,19573.0,21895.398986816406,-0.1184270711551334,43.64285983079076,45316.0,-24142.0,99.98016357421876
2684485777,23006.25,23017.29119873047,-6.500414265725973,44.20112433299421,44998.0,-1798.0,99.993896484375
50967084799,95.5,99.521484375,0.0128342033975671,0.1821757081494632,404.0,-128.0,84.375
524290,10304.25,11768.290771484377,11.94950074123683,17.358418429725322,36352.0,-8832.0,99.98931884765624
11333130132,12495.75,17829.84521484375,1.4263933035134704,33.82001399725405,38800.0,-18942.0,99.9908447265625
63836125951,1955.75,2036.525390625,-0.394190337702257,3.382004328600954,4848.0,-2048.0,98.077392578125
68706631679,555.0,751.75,-0.2867682236370592,1.6920562090699798,1216.0,-1120.0,93.84765625
55700094717,9927.25,10968.87060546875,-7.6051197068652385,24.787712479271065,17748.0,-9472.0,99.71923828125
270291264,23600.25,25202.61889648437,-0.1030574947628524,47.53968049682084,47002.0,-21512.0,99.9969482421875
37044224036,20334.0,22021.17803955078,1.0437136430876666,44.11386414198212,44288.0,-15512.0,99.98931884765624
62083767199,3330.75,3374.69775390625,-0.6453932692898321,5.8976315710008445,7816.0,-2432.0,99.87030029296876
24659588393,17796.5,18072.33465576172,-7.658434654070601,36.66356958926646,34796.0,-13040.0,99.99542236328124
26620465228,15779.0,18948.426025390625,-1.0802024818981106,37.238764756158325,41408.0,-21320.0,99.957275390625
19295195334,349.5,10466.742919921877,12.10651296727195,18.2998762906707,29268.0,-22368.0,99.9908447265625
977543808,21621.25,23656.08837890625,2.060005097089823,43.91853713253899,43299.0,-18416.0,99.99542236328124
57992215530,-1897.75,11261.87646484375,12.404005993253108,20.837348404188184,32252.0,-21484.0,99.99237060546876
33990591475,6713.5,6871.6982421875,-0.7940275897135116,13.308108502854148,19212.0,-5695.0,99.896240234375
30064771072,32451.0,32451.0,0.9882808863478272,58.82094926634348,48896.0,16113.0,100.0
41231968584,18493.0,21361.73309326172,-0.7196925765880473,42.60093077430085,44910.0,-21888.0,99.9969482421875
51078889372,9398.5,16814.09033203125,-0.3175873256120897,30.34517697830073,35152.0,-17390.0,100.0
33688124407,3726.0,3803.210998535156,-0.798908488217231,7.081999612087833,9537.0,-2560.0,99.4415283203125
67509864976,20519.75,22595.568359375,1.6963484118257968,43.612299959221225,42880.0,-15840.0,99.9664306640625
14157676562,5052.75,10322.266021728516,12.528502328183713,17.402442171771774,34448.0,-22557.0,99.96337890625
43826886984,19177.5,21769.58026123047,-1.0295873501052,43.48218506683912,45978.0,-21228.0,99.9786376953125
47581978593,15394.5,15815.370666503906,-7.169272481712568,33.43572227546287,32560.0,-9168.0,99.99847412109376
33353106496,23306.0,24845.890747070312,1.2197163778963676,47.82560164789767,46624.0,-16080.0,99.993896484375
30,1152.25,10175.342010498049,13.841185183149136,20.53734061410476,25856.0,-15488.0,100.0
53963384097,20273.25,20447.113647460938,-7.00933646538451,39.6823495978142,38556.0,-10740.0,99.981689453125
36641444007,9562.0,9621.829528808594,-2.0222568482786296,16.980660758438443,19498.0,-5050.0,99.99847412109376
42672576255,1151.0,1223.62158203125,-0.0565547301912452,2.089744063779022,3682.0,-1054.0,99.47509765625
33554432,32381.25,32381.25,0.9527569656825344,58.61618135057474,48896.0,14589.0,100.0
11950686464,31420.75,31420.75,0.4472139745874646,56.1856800401466,48640.0,8375.0,100.0
24835139575,2992.5,3119.7853088378906,-0.1380826275908933,5.909032017056141,8896.0,-3360.0,99.98626708984376
36198571305,17117.0,17481.815185546875,-7.89276882428311,36.02224385908583,33228.0,-13774.0,99.99542236328124
22090024538,-2656.5,11628.902404785156,13.62449725803642,23.818891045817875,29832.0,-20456.0,99.99847412109376
68650270717,9314.0,10316.861328125,-7.265760182701843,23.25576721952091,16644.0,-8320.0,90.9912109375
8594276557,17826.75,18044.976989746094,-7.892700552613005,35.37886569201986,33150.0,-13070.0,99.9969482421875
2147484672,29658.25,29658.25,1.093017020594477,54.47610280086997,46848.0,11997.0,100.0
2685421090,2018.25,10832.240356445312,13.443897039617756,21.31443781483927,31296.0,-18703.0,99.993896484375
3059851357,16458.25,16798.867889404297,-8.245099270067826,33.45838430773792,31061.0,-13298.0,99.97711181640624
25281770460,11033.5,17146.735260009766,-1.5219697892447006,31.408240301897457,37828.0,-19607.0,99.99542236328124
17861902615,8915.5,9065.06265258789,-0.9384418264476468,15.986050240289275,18924.0,-8671.0,99.99847412109376
50395015135,1597.5,1646.629638671875,0.3356704351900834,2.867691489985934,5512.0,-2464.0,99.261474609375
68638736127,156.0,161.875,0.0377013677432907,0.2820526528897047,708.0,-284.0,76.5625
68451022845,9820.25,10734.5625,-7.0486402207934,23.46739207368578,18944.0,-8320.0,97.75390625
66381148157,9690.75,10667.1357421875,-7.1919275886449965,23.626579702745826,18032.0,-9056.0,99.35455322265624
26421057890,3850.0,9781.41925048828,10.528068242669748,13.539685607796162,35968.0,-22127.0,99.981689453125
33400586657,21747.0,21851.57684326172,-7.007108939167537,41.94202281587263,44656.0,-10384.0,99.96795654296876
55824016724,13100.25,18253.5380859375,-0.0156273468849985,35.77265410342675,40268.0,-20352.0,99.993896484375
63609108479,1095.75,1153.1181640625,0.2011711384870832,1.9026885422489448,4024.0,-1984.0,98.931884765625
30787368019,8760.0,8867.195190429688,-2.105424308897597,17.46922179547186,21152.0,-5387.0,99.9969482421875
51539599356,7413.0,16410.01171875,-3.280474115999339,27.979514122213683,33282.0,-16640.0,100.0
16191162242,2114.75,10905.394897460938,13.444070563899624,21.45432990696076,31376.0,-20246.0,99.969482421875
64424491823,3071.25,3107.771484375,-0.3989540272725816,5.492080444202131,7048.0,-2944.0,99.853515625
68451016559,1132.25,1189.03125,0.0280002610253005,2.2929229976228425,2816.0,-1152.0,99.310302734375
24141824,31186.25,31186.25,-0.269010124427447,55.55493960306927,48896.0,9508.0,100.0
63870860797,11350.75,12521.871337890623,-9.186584150366231,29.027645936933745,20640.0,-12296.0,98.333740234375
34360791104,25280.0,26431.974609375,-0.3632283903397807,49.489562557219664,48640.0,-18356.0,99.99542236328124
68648141206,-362.0,10792.794921875,13.147897659261734,20.515344189602608,27972.0,-24448.0,100.0
8778986176,18101.75,21358.51885986328,0.6231689455341815,41.16344058296059,43170.0,-19358.0,99.98931884765624
61372367903,4946.75,5132.941040039063,-0.5073094476243941,9.835565093667972,10072.0,-3980.0,99.99847412109376
34428944900,20559.0,21757.27978515625,2.722084280196427,42.87326156567762,41728.0,-10432.0,99.993896484375
68403986429,10538.25,11456.2783203125,-7.619738027288187,25.31144396296729,18904.0,-9272.0,99.9786376953125
66570872286,-4928.75,12627.9814453125,13.267694560397787,24.05199454816641,23600.0,-20496.0,99.8382568359375
19331826720,22017.5,23874.147399902344,0.7943681003205552,45.74865499055453,45408.0,-17287.0,99.993896484375
54010916352,25100.25,25100.25,1.8497554218705967,45.40339809582213,41088.0,8300.0,100.0
37619921448,17423.0,20590.830810546875,1.0295230220288896,40.86335696409857,42240.0,-18800.0,99.99237060546876
56690106238,-7648.75,14025.397216796877,14.635524482540946,29.082684912724,17568.0,-16556.0,99.9420166015625
27195868684,13983.0,17888.375396728516,1.8859731121491343,35.38959923247043,38800.0,-15688.0,99.9969482421875
682206976,25928.25,25928.25,1.8129485230303888,46.77657759998752,41984.0,8664.0,100.0
66940417935,2523.75,2532.879150390625,0.1779473504750295,4.560050487625319,6264.0,-1528.0,99.90997314453124
68712978366,-7289.0,13918.763671875,14.866743740197164,29.39365633509185,19184.0,-17376.0,99.20654296875
58183355005,11798.25,12510.91796875,-7.138031286126647,26.203828442600905,22180.0,-8832.0,99.98779296875
1074794496,31540.25,31540.25,-0.5120039331101159,55.98768005903993,48896.0,13392.0,100.0
68719476687,1104.0,1176.0,-0.0457559833629548,2.3929344983436094,3072.0,-1024.0,86.71875
18031380115,7356.5,7430.550872802734,0.0683425840650989,14.199895309402624,19645.0,-5412.0,99.98321533203124
34935592,17057.25,20354.82421875,1.4392538156535108,40.23300417271936,41504.0,-18283.0,99.99847412109376
25263053240,16114.5,19895.75524902344,-3.317400395958073,40.69653203084393,44676.0,-22647.0,99.676513671875
64751663606,-2216.25,11260.53271484375,11.573120978114977,19.26857270252352,27044.0,-20736.0,100.0
51535408895,238.0,257.6796875,0.096554647416308,0.4172403788117208,1156.0,-512.0,81.9091796875
42952294400,31662.5,31662.5,0.8515255766880553,57.358149347461286,48384.0,14964.0,100.0
2427904238,-1645.75,11292.013427734377,12.63489891624454,20.587780548419367,26047.0,-24040.0,99.99847412109376
62758410198,-4527.25,12394.57080078125,14.02875242211234,25.45935866231678,25576.0,-17904.0,99.9755859375
33587200,31845.25,31845.25,0.4213645354707351,56.95728317457309,48896.0,6905.0,100.0
61860717213,12947.75,13476.415771484377,-6.152310355668904,26.85842959237937,25320.0,-8960.0,99.97100830078124
68147997751,4250.25,4673.50634765625,-1.929334931622916,9.2622082600754,10192.0,-5952.0,99.96795654296876
68719464445,9564.0,10542.375,-7.134587578616221,23.3462751420378,17920.0,-8960.0,92.2119140625
34035822215,4632.5,4649.313934326172,-0.2507445352126481,8.549192467037738,10712.0,-2968.0,99.97711181640624
4211456,28968.25,28968.25,1.6491353813865417,51.98680293944988,44800.0,11636.0,100.0
17470849187,12289.5,12292.701690673828,-1.1444508304138032,23.37824459834992,28201.0,-1324.0,100.0
68182081535,473.25,494.21875,-0.0521541847041489,0.8416442444593002,1152.0,-512.0,85.986328125
68701648847,1597.0,1647.20703125,0.1932495039285547,3.123914380576606,4608.0,-1264.0,96.8994140625
4406484992,30505.25,30505.25,-0.0002414703883958,54.33082182714424,47872.0,9146.0,100.0
270663680,32156.25,32156.25,0.8045793674322022,58.14898900708217,48768.0,15474.0,100.0
67426803841,23534.75,23634.822265625,-7.612121149335183,44.0587904741973,45472.0,-11840.0,99.98779296875
67174400,31987.25,31987.25,0.6885029883287428,57.37753248974175,48896.0,8441.0,100.0
1141990010,-1096.75,11106.43051147461,12.711074334575432,21.37922003534746,31424.0,-19596.0,99.9847412109375
68547510116,10814.25,17359.0625,0.5520354141373531,32.69937677555155,36232.0,-18432.0,100.0
51606751392,21686.25,23584.04248046875,-0.7161830790990178,45.57532413066215,48256.0,-20268.0,99.99237060546876
19327902272,21849.5,23813.372680664062,1.788442713942349,45.03302875537148,44104.0,-19275.0,99.99237060546876
14420861055,5420.75,5952.632629394531,-1.6148564045399176,10.188267563411712,12585.0,-8012.0,100.0
67477404671,2422.75,2504.1337890625,-0.4984634908655275,4.225501241800063,5512.0,-2528.0,99.71923828125
4457474,7336.25,10825.275909423828,12.167012229284326,18.701886058802373,35072.0,-11968.0,99.9969482421875
8590075904,31226.75,31226.75,-0.670524519618488,55.70630546977394,48896.0,12989.0,100.0
27605082482,2669.0,9990.452056884766,11.37224618082777,16.223719365811785,34360.0,-24008.0,99.9786376953125
5279055937,23946.25,23976.22705078125,-6.52305338587823,45.36205113055266,45565.0,-2832.0,99.99847412109376
60703830520,15742.75,19633.90771484375,-5.43112036436917,40.41765752660853,44532.0,-23472.0,99.99847412109376
14584281441,20696.75,20911.543243408203,-8.870483698522085,41.93412613715429,41194.0,-13109.0,100.0
162,6000.25,9783.462524414062,12.725937710813536,15.755817869458674,36288.0,-16258.0,99.9908447265625
68560060151,1521.25,1748.400390625,-0.3172653033696534,3.5845983328823947,4576.0,-2304.0,98.1781005859375
40748141852,12278.0,17739.40625,-1.5236371183180668,35.241704432112506,39456.0,-19624.0,100.0
65579771362,549.75,10219.08203125,11.353433434774258,16.363515958963255,34200.0,-19808.0,99.97406005859376
22588855646,-3854.5,12140.426574707031,13.041753172585572,22.85223313110119,24880.0,-20391.0,100.0
8590032900,22970.75,23774.18182373047,1.2481721472146348,46.45153349126854,44800.0,-16358.0,99.9969482421875
53649257417,15794.25,16145.384033203123,-6.4153922828953975,32.70117340006351,32376.0,-8064.0,99.97711181640624
8591115392,23210.75,24813.1748046875,1.1408797504631618,47.03587754450059,46720.0,-16358.0,99.99847412109376
11828999056,18446.75,21480.64764404297,1.1581614674611314,41.65674302541189,43680.0,-18862.0,99.98321533203124
55679123308,9291.25,16796.3486328125,-0.4950116816123219,30.83072117279067,35284.0,-17528.0,99.98779296875
671154320,21820.25,23598.02880859375,0.6033901467775213,45.173108907800064,47506.0,-24329.0,99.99542236328124
36922130593,21574.0,21695.851806640625,-7.01094123435854,41.66519695214217,44322.0,-11368.0,99.9969482421875
12961464320,31598.75,31598.75,-0.0239220783511877,56.328246563687244,48896.0,8816.0,100.0
68719451647,2220.0,3007.0,-1.817830841850984,6.714700312520981,4864.0,-4480.0,93.84765625
65760321349,13362.75,13881.2607421875,-5.523120941767585,27.92341383635632,24944.0,-10224.0,99.99542236328124
63283658751,16.75,17.4375,0.0001056254940929,0.034052194320577,76.0,-32.0,69.3359375
31639993952,16001.0,20144.30908203125,0.3096031086128509,39.66384398214023,41600.0,-17072.0,99.98779296875
4843905124,17065.25,20131.574645996094,-1.3783492666120325,40.37006096982606,43544.0,-22144.0,99.99847412109376
503316480,32060.25,32060.25,0.9632473175772676,58.04494607968123,48512.0,14576.0,100.0
66530017242,-4923.75,12481.05029296875,13.210901126922357,24.90845871829561,25736.0,-21008.0,99.7406005859375
34152448,30865.25,30865.25,-0.0813254745514783,55.08252576729966,48384.0,8949.0,100.0
67212017231,2298.75,2305.9482421875,-0.0187603813029753,4.249481898834923,5328.0,-1296.0,99.884033203125
1006632960,32159.25,32159.25,1.0078507924317477,58.3174091058619,48512.0,15872.0,100.0
811597824,32032.25,32032.25,0.784889934734808,57.92013217115056,48768.0,15282.0,100.0
32,26048.25,26952.561737060547,1.165789634027047,51.58602155198901,48384.0,-15496.0,99.99847412109376
939524096,32160.25,32160.25,1.0078507924317477,58.31951914397607,48512.0,15872.0,100.0
34531984064,18597.0,21681.592346191406,0.9465616542467304,41.76644847369525,43254.0,-20014.0,99.99847412109376
68133834463,1274.25,1289.80419921875,0.1076927309748703,2.302544521443756,3912.0,-1464.0,99.49951171875
823820416,24630.25,26112.28359985352,0.5283152447199408,48.73796933001966,48133.0,-24204.0,99.993896484375
66488891297,16462.25,16792.6171875,-5.732065334266768,33.710612584892985,33748.0,-9024.0,99.88555908203124
17000792041,14091.75,14628.898376464844,-7.238978778439829,31.30259596370415,29065.0,-10456.0,99.98779296875
56302059245,10201.25,11054.665649414062,-6.604445224575623,24.055942248538745,19112.0,-9372.0,99.7589111328125
17852531216,21551.5,23318.403045654297,2.321114992872216,45.23095669846191,43312.0,-15088.0,99.9969482421875
533154,1872.25,10503.71109008789,13.40506199733528,20.09918548202756,34164.0,-18592.0,99.99542236328124
4565500464,18893.25,21577.316314697266,0.9682871527739776,42.94484840800813,43524.0,-15760.0,99.98931884765624
68714724079,3007.0,3069.4921875,-0.5487204703965607,5.469354857394333,7360.0,-3520.0,99.700927734375
66001561598,-7521.25,14100.80810546875,14.95743758635168,29.720323588315,19552.0,-17920.0,98.39019775390624
13218570756,19582.75,21034.38671875,2.1715287514982093,41.2026018421769,41632.0,-12151.0,99.98016357421876
21491781705,21194.5,21330.38311767578,-7.889092216398593,41.13039521579312,41064.0,-11271.0,99.993896484375
26801587583,2949.0,3574.483642578125,-1.0809119752621823,6.783140546187553,7056.0,-4911.0,99.90997314453124
64750260016,15481.75,19672.951538085938,0.617572769340496,39.02027834176996,41120.0,-16176.0,99.969482421875
2233726543,3411.25,3424.820281982422,-0.0893847021600009,6.065516804694174,7702.0,-3123.0,100.0
34003205119,1998.5,2069.6092529296875,-0.4066287814372835,3.432459649340002,4673.0,-2303.0,98.895263671875
68029149055,1109.75,1220.63427734375,-0.2090404180232349,2.192017475795617,3072.0,-1808.0,99.6429443359375
49625690074,-4009.5,12060.462951660156,13.053161053651538,23.730446100520968,27690.0,-20950.0,100.0
1928466848,21505.25,23464.3278503418,-0.6852510347334186,45.31009210476125,48133.0,-20620.0,99.97711181640624
2416185486,42.25,10593.244201660156,12.662860204716686,19.74963092738156,27177.0,-20852.0,100.0
36604915721,22435.0,22494.08642578125,-7.797245295962543,42.15222559407308,40022.0,-10804.0,99.99237060546876
68718667199,4031.0,4467.65625,-1.6457542876889342,8.537306439052479,8320.0,-5248.0,99.676513671875
51539517391,1289.0,1349.55078125,0.0141801593434708,2.6669490146563604,3746.0,-1024.0,97.75390625
47496651526,589.5,10824.084777832031,14.253864804282683,23.51860973006837,29120.0,-17532.0,99.9969482421875
57679890006,-4890.75,12584.70068359375,14.624893200164305,27.10515931913965,24924.0,-19056.0,100.0
44556876319,3408.5,3438.1109619140625,-0.6153410212337529,5.95147527287072,7452.0,-2048.0,99.84893798828124
66840428543,149.75,161.3125,0.0031237789772614,0.2795766396024859,448.0,-224.0,94.3359375
32480222973,10067.0,11061.439239501951,-7.535329585806486,24.71166490591884,18352.0,-9376.0,99.8779296875
33554431989,10777.0,11625.86767578125,-6.940024284364881,25.572077314727625,20673.0,-10240.0,99.267578125
6720586760,21091.25,22697.69793701172,1.650138519221086,45.43293688330301,44032.0,-13504.0,99.98626708984376
1399304232,19235.25,21669.111572265625,-0.4261208294059674,43.22541815988328,45236.0,-22736.0,99.99237060546876
53071317528,15950.25,19619.16271972656,0.8488758075927195,39.24522745977047,40744.0,-15348.0,99.9908447265625
32210124795,2691.5,3174.114013671875,-0.8367927024872492,6.44250859980836,8464.0,-4112.0,95.86181640625
45168460424,18655.5,21274.61657714844,2.0568965228184126,41.1483204285464,43168.0,-16606.0,99.98931884765624
1082261536,25860.25,26811.906494140625,1.030755107612196,51.14298767705044,48384.0,-17036.0,99.993896484375
60062433271,1330.75,1570.4453125,-0.2980584293684721,3.26244631989598,4104.0,-2048.0,86.9140625
262400,31728.25,31728.25,1.1861750970538607,57.53481546266819,47872.0,15232.0,100.0
68716331007,147.0,167.0,0.0467947589058342,0.2840422956739064,768.0,-384.0,57.421875
7647656548,13277.25,18113.15835571289,0.0826287316712717,35.3093122351328,38912.0,-17148.0,99.9664306640625
9932517530,1590.75,10206.096405029297,11.536836808531048,17.28944668866239,33633.0,-22696.0,99.98321533203124
2181316609,26983.25,26983.25,-7.06112801032229,48.053804828141786,46708.0,6401.0,100.0
25017756495,3779.5,3789.4923706054688,-0.3030975025237084,6.677253292831092,8672.0,-1835.0,99.98931884765624
66437250557,11899.75,13002.3564453125,-9.266030922777018,29.83027387076669,21776.0,-12560.0,99.69940185546876
43282074,-3230.75,11861.262512207031,13.44467933911081,24.03944836749479,28064.0,-20096.0,99.99847412109376
8686472268,13863.75,18412.258331298828,-1.12109359088334,36.5997368434104,41216.0,-21363.0,99.9725341796875
806001860,14172.25,18848.39581298828,-1.2578755211451904,37.247927064110925,41935.0,-21740.0,99.981689453125
32774800505,15925.0,16287.291870117188,-8.314596179284893,34.32155734637409,31829.0,-11339.0,99.993896484375
420481538,6682.25,11045.09991455078,12.163674620200997,19.98016218066399,34240.0,-14092.0,99.99237060546876
35437674496,32316.0,32316.0,0.8274313380181372,58.39864580307712,48896.0,15600.0,100.0
68451041279,112.25,117.5,0.0003683273109087,0.1992768841614369,256.0,-128.0,77.1484375
596706840,15703.25,19428.041748046875,1.1539463833483716,38.78527987872209,40832.0,-16759.0,99.98016357421876
52688258087,6746.25,6840.579711914063,-0.8300575224761311,12.887568520979135,14596.0,-5896.0,99.97100830078124
9177366528,31429.75,31429.75,0.4386319479294677,55.98610492321438,48896.0,6377.0,100.0
62254570214,-3313.25,11820.88037109375,13.36207604298292,23.077765912419785,27032.0,-17392.0,99.993896484375
4446488080,19623.25,21925.33282470703,2.4846164991389923,42.43289761625327,41392.0,-15404.0,99.9969482421875
20604706836,18612.5,20886.61605834961,-0.1144562164836877,41.7457268121411,43584.0,-22187.0,99.9847412109375
327396224,21779.25,23809.268280029297,1.428190667329584,44.45911565209297,44545.0,-18278.0,99.97406005859376
51002075119,1754.5,1823.8975830078125,0.1986518245185193,3.363696154884197,6228.0,-2560.0,98.30322265625
68681629567,206.0,206.046875,0.0196841500300815,0.3748387264640765,528.0,-48.0,97.8515625
57140375529,13625.25,14178.121826171877,-6.821095353126611,30.20689580413611,28680.0,-9148.0,99.98016357421876
65221031770,-3461.25,11915.6376953125,13.265081329837338,23.777871723002946,28240.0,-20832.0,99.9969482421875
62490870676,13398.75,18134.242919921875,1.8504751891396447,34.27853138299407,39176.0,-20360.0,99.97711181640624
1376890884,22029.25,23025.621856689453,0.1505939628643844,44.8783785592107,44672.0,-16710.0,99.99542236328124
64830576644,21116.75,22264.704345703125,0.1500115520588008,43.29480861255311,43488.0,-14464.0,99.9908447265625
34206644223,573.5,621.8319091796875,0.1964102383519929,1.014054637580669,2464.0,-1024.0,94.683837890625
9325627484,13713.75,18193.63604736328,-2.7752855107805408,36.45237908692971,40880.0,-22670.0,99.90234375
67637634,6431.25,10333.393005371094,11.317122215307778,15.01774239658958,36224.0,-18554.0,99.99542236328124
16055729087,2049.75,2121.19677734375,-0.4141559674712333,3.5744265848585903,4731.0,-2272.0,100.0
64413630460,7898.25,16594.1171875,-3.61001997346273,29.012302420430352,33984.0,-17536.0,100.0
67911933561,12497.75,13165.35546875,-7.183594871079145,28.82899213539902,25232.0,-8176.0,99.94354248046876
25652800281,16625.0,16913.635131835938,-6.2898542035692495,34.045560242784084,32049.0,-7052.0,100.0
34323815803,5510.25,5898.3154296875,-2.8052187876601726,12.906088051529125,13832.0,-5368.0,99.9755859375
60125347767,1610.75,1805.7890625,-0.120061580782693,3.689080352575171,4676.0,-2304.0,97.3876953125
13083059183,3474.75,3585.788360595703,0.0024933306397314,6.239112744430526,10583.0,-5086.0,99.9237060546875
2484159651,9741.25,9781.067596435549,-1.6708150978448388,18.7555063147991,23453.0,-3236.0,100.0
65355644651,3520.75,3912.890625,-0.6290916834698422,8.061977906636766,10608.0,-5120.0,99.67041015625
51503562747,3183.0,3638.00390625,-1.1479216031330053,7.552902057055461,9244.0,-4096.0,99.0478515625
34421639428,22203.0,23229.54815673828,-0.1041649110990381,45.11649483513919,44800.0,-16206.0,99.99847412109376
52076478984,21943.25,23338.02685546875,2.6639657635133576,45.77872668860408,43264.0,-13700.0,99.98931884765624
38990652680,20936.0,22538.35888671875,1.0224504918938335,44.382526605916176,43792.0,-13652.0,99.98321533203124
59861073277,11638.25,12752.51025390625,-8.805841877036704,29.107057096387425,21000.0,-12288.0,99.951171875
66504849375,795.25,839.806640625,0.202960183456251,1.4937771991013826,3152.0,-960.0,95.538330078125
19605553152,30809.5,30809.5,0.7333451399493637,55.17396238912448,47744.0,8405.0,100.0
4,23808.25,24406.26739501953,1.725419857895809,48.37000216464888,44800.0,-8384.0,99.99847412109376
34360134240,18332.0,21348.14715576172,0.5208844437347928,41.86335077243103,43248.0,-16164.0,99.9908447265625
68585254879,692.25,727.71875,0.0549212859041167,1.3304970902335156,1792.0,-768.0,94.171142578125
67589368505,15576.25,15993.46142578125,-7.413929339422846,33.059645333282695,31576.0,-8920.0,99.97406005859376
272760836,23476.25,24155.271118164062,1.5669423712025286,47.76812347181239,44704.0,-8832.0,99.9969482421875
20733886014,-6935.5,13640.798461914062,14.53427946434809,28.3109109465114,18508.0,-16507.0,99.981689453125
68223892383,3170.75,3220.220458984375,-0.4832964871701717,5.577059901469517,7268.0,-3392.0,99.93896484375
17177771655,3186.25,3257.1875,0.0087912598676247,6.224672941870141,7875.0,-2048.0,99.462890625
8599432203,9130.75,9232.157501220703,-2.2882381135319427,17.362593259629072,19074.0,-5215.0,99.99542236328124
60005490692,21638.75,22794.403564453125,0.4931536056863301,44.43522640187843,44032.0,-17256.0,99.993896484375
8593441925,16890.75,17275.467071533203,-6.420485190826498,33.93571184212776,32247.0,-14062.0,99.993896484375
47670604870,-582.5,10771.972412109377,12.415156498271667,19.33486407755008,29090.0,-20216.0,100.0
42455526551,5360.0,5663.632019042969,-2.1029320624970165,11.094025119693196,12246.0,-7398.0,99.92218017578124
8591008768,28910.75,28910.75,0.1217723902775115,52.088240965367774,46848.0,11089.0,100.0
68717510655,1195.0,1348.921875,-0.2983946643435227,2.4445993389238514,2576.0,-1792.0,96.875
54563716839,3724.25,3793.6263427734375,-0.5271547539342637,7.35157613587651,9368.0,-3800.0,99.99237060546876
1981846393,16088.25,16467.17852783203,-7.645687178995249,33.895235020384554,32562.0,-8274.0,99.98931884765624
64153972734,-7783.25,14147.759033203123,14.727020961818544,29.40092425940616,17928.0,-17024.0,99.27825927734376
68316823423,400.75,421.625,-0.0218364416098082,0.7569915439910759,768.0,-384.0,98.0224609375
40955415808,28565.0,28565.0,-0.2645289843506174,51.55529450403113,46592.0,10196.0,100.0
68718608367,1851.0,1925.796875,-0.4228284677293126,3.67791567478848,4256.0,-2560.0,98.1689453125
68576861951,257.25,288.15625,0.0126244804263162,0.5182207122862906,864.0,-512.0,89.63623046875
4534665478,3517.25,9886.95132446289,12.8514140001101,18.287687192743743,30272.0,-20499.0,99.97406005859376
8724189776,18614.75,21523.95526123047,1.2633108509649968,42.24504303983759,43536.0,-19094.0,99.99237060546876
1311760,21984.25,23630.05899047852,1.4857469116219115,46.73174827736416,44992.0,-14864.0,99.9969482421875
44101633489,17985.5,18268.102478027344,-7.49906154458355,37.44935258900933,37418.0,-12206.0,99.9847412109375
68445790207,335.25,341.4921875,0.0711467902913183,0.574860094628494,1152.0,-320.0,93.4326171875
34629223477,16304.0,16699.213989257812,-6.840411660221284,34.21680246677208,29524.0,-13014.0,99.993896484375
64419788349,10674.25,11458.4482421875,-6.332940945388883,24.212717711836657,19912.0,-8008.0,99.9664306640625
62594203519,908.75,923.2587890625,-0.0148988964866079,1.5883766289870356,2304.0,-828.0,99.981689453125
12914914101,14653.75,15088.176696777344,-6.392711540778827,30.56131231641147,27079.0,-11095.0,99.9847412109375
55352593159,7060.25,7061.550415039063,-0.2798218253900578,12.376889307382546,14892.0,-1856.0,100.0
68517877751,2462.25,2620.626953125,-0.3817291905381366,5.001568807619907,7684.0,-3328.0,98.2940673828125
34913257474,8532.0,11055.852294921877,10.519597092026022,16.122514207069063,35072.0,-12128.0,99.98931884765624
34445362372,14957.0,19229.367553710938,-0.5074574660246836,37.8339053633729,42536.0,-22214.0,99.98931884765624
33355477224,17130.0,20258.428771972656,-2.832591730623972,40.50225065013044,44984.0,-22752.0,99.93743896484376
68585156607,384.25,416.84375,0.074943418943424,0.722905841723558,1472.0,-704.0,90.52734375
44928008182,-5992.5,12916.001953125,13.694094088043082,25.87778518616325,22098.0,-18432.0,99.957275390625
68396515007,376.25,383.4658203125,0.0158339220183033,0.7147136525475548,920.0,-384.0,98.8037109375
2560,28800.25,28800.25,1.4400657797533984,51.90275135374598,44800.0,12160.0,100.0
67349087502,-1298.25,11019.4677734375,13.23963967283378,21.33884771476514,27040.0,-20240.0,100.0
66052,20468.25,21706.95376586914,2.7583670144478245,42.68091793777469,41728.0,-12099.0,99.99542236328124
68719409847,3416.0,3487.984375,-0.5497547641334358,6.503391020066808,8800.0,-2272.0,99.70703125
68719476725,10640.0,11508.0,-6.941489530429342,25.39580759685017,20480.0,-10240.0,92.578125
356651344,21373.25,23389.91702270508,-0.7005086571135438,46.09741434421087,47498.0,-20972.0,99.9847412109375
1082658826,5128.25,10093.78384399414,11.436131713085516,15.814913097243858,35392.0,-19312.0,99.9969482421875
49823289206,-4906.5,12489.146850585938,13.92223406271689,25.612599149312445,23522.0,-17844.0,99.98321533203124
23608831830,-4308.5,12226.766479492188,13.989756054062909,25.2367829144818,24052.0,-17792.0,99.98779296875
66571927422,-7945.75,14162.1796875,14.617666159674704,29.320326652433128,16704.0,-16400.0,98.583984375
42954526596,14178.5,18598.8369140625,2.014476259970857,35.43709956850768,38692.0,-18174.0,99.993896484375
11570397556,15550.75,19100.796173095703,-1.97052461726564,37.613148150191584,42218.0,-23864.0,99.9969482421875
68719345391,708.0,816.625,-0.0837405947532516,1.7115338945778176,2128.0,-1024.0,82.03125
54413025449,19132.25,19372.502197265625,-7.612451414368262,38.197920155910936,38720.0,-11924.0,99.98931884765624
63096799177,13741.75,14280.994384765623,-6.291743802370098,30.038279537854404,28224.0,-9464.0,99.9847412109375
57774225662,-3438.75,12022.318115234377,12.24713203900891,21.37643858881092,23252.0,-22528.0,99.96795654296876
6476275880,18580.25,21168.92807006836,-0.424450432634507,41.47659863887904,45344.0,-23331.0,99.98626708984376
803896218,-1813.75,11350.038330078123,12.721857771500908,21.57005223935242,31570.0,-20704.0,100.0
545263620,22908.25,23650.9821472168,0.3200293611283659,45.841033161171765,44800.0,-11516.0,99.993896484375
787456,28416.25,28416.25,1.2888071481750112,52.26628205107732,45312.0,10592.0,100.0
34359736574,-3763.75,12186.155517578123,12.247876708075458,21.643519897404456,22593.0,-22528.0,99.18212890625
58720256,32267.25,32267.25,0.8814527660475591,58.37395326945183,48896.0,14962.0,100.0
33392509076,16627.0,19776.38494873047,-0.317321375311706,38.43155786362879,43296.0,-23903.0,99.97100830078124
21424348923,2801.5,3276.6240234375,-0.790861338707164,6.610431898103722,9085.0,-4407.0,97.796630859375
9595285498,-5104.25,12603.666229248049,12.943603610768692,25.061454760838647,25598.0,-20494.0,99.8291015625
25704402327,5438.0,5675.709167480469,-1.988237429491882,10.876446484901022,12157.0,-6800.0,99.9755859375
68616712190,-7893.0,14197.78515625,14.72662298642567,29.515571528736345,17684.0,-17024.0,96.844482421875
5518613420,10893.25,17110.2744140625,0.167724707748436,31.5795556184964,36574.0,-18429.0,100.0
42409910255,1959.0,2031.7747192382808,-0.3912763025521236,3.813765976401304,4556.0,-2560.0,99.60174560546876
68602036223,13.0,13.0,0.0011093039710026,0.0258089954524074,52.0,0.0,62.5
68719459583,2124.0,2963.5,-1.9074648529415208,6.7769168558375545,4416.0,-4224.0,90.625
42378831843,6018.0,6186.55712890625,-0.7126698624578073,12.364691120762204,18514.0,-4096.0,99.7406005859375
4404297984,31021.25,31021.25,0.3424039612465919,55.370987343076045,47872.0,8052.0,100.0
50993298431,1932.5,2015.299560546875,-0.3924306899964775,3.3356417674942263,4770.0,-2080.0,95.904541015625
68718985215,565.0,766.078125,-0.2919820066806243,1.725810951691941,1232.0,-1024.0,89.0625
34354425855,339.25,356.14013671875,0.1248421655847892,0.5835891126242735,1409.0,-512.0,85.7666015625
34798324097,22813.0,22901.875366210938,-7.824602864529508,42.92908135390216,42870.0,-10992.0,99.99542236328124
17728434218,3111.5,10039.87124633789,11.155942540042696,15.45807435821594,35328.0,-23359.0,99.9969482421875
6636092000,17502.25,20929.970001220703,0.0169520471348709,41.413116294546114,43396.0,-16732.0,100.0
213143580,15043.25,18508.37789916992,-1.7459439203153575,37.3854916610099,40624.0,-21776.0,99.96337890625
65903488084,13327.75,18309.26025390625,-0.5815871100907254,36.26821042070446,40992.0,-20080.0,99.9969482421875
17989175139,6371.5,6507.824493408203,0.0824044210543036,12.873490896547692,18376.0,-4048.0,100.0
2083647438,-5484.75,12849.91864013672,14.171283643353478,26.32889018079703,21545.0,-17384.0,99.9969482421875
34410184710,4195.0,9762.967590332031,12.572792373560093,17.377528427686386,30464.0,-22318.0,99.9847412109375
45365458812,8135.5,16459.60546875,-2.0014688440328734,28.561850114705603,34152.0,-17464.0,100.0
17180003106,3851.5,10502.081420898438,13.086431526506097,19.40931919674277,34432.0,-16719.0,99.993896484375
41342705946,2335.0,10173.247314453123,11.655350102575936,17.12535121067864,33600.0,-22540.0,99.98931884765624
67494739951,835.75,949.3203125,-0.1103501711208381,1.9487493779807408,2384.0,-1312.0,97.3876953125
19363037506,6926.5,10557.173645019531,11.8536466849211,15.179202459584545,36480.0,-24407.0,99.957275390625
9398698003,11878.75,11972.596160888672,-1.531519467006334,21.76041813011549,26387.0,-9527.0,99.99847412109376
4081910976,18357.25,21428.288177490234,0.0139731400357947,41.56068675193925,44823.0,-18246.0,99.98779296875
67645565426,628.25,10200.98046875,10.457078089639287,15.817122036619317,32768.0,-20464.0,99.9267578125
37615264785,20443.0,20571.05249023437,-7.00300789656747,39.689415620544274,38352.0,-11032.0,99.99542236328124
17987880210,2979.5,10183.209564208984,12.073584984967097,17.22097739893376,34728.0,-19319.0,99.9969482421875
67645472255,2577.25,3422.4453125,-2.2088513208205525,7.9576201431338,5184.0,-5152.0,91.85791015625
60975024109,11602.75,12267.598022460938,-6.13471064695885,25.209480067563515,23016.0,-9708.0,99.97711181640624
42950852768,22634.5,24175.605346679688,0.6306416929028951,46.48469180008677,48256.0,-16262.0,99.99542236328124
68585259007,128.25,181.25,-0.0266479187829196,0.4228018023440877,256.0,-256.0,70.80078125
78137456,18579.25,21288.278839111328,-3.237379975014187,43.717378352945744,46616.0,-20140.0,99.98626708984376
11140661283,12704.75,12763.219024658203,-1.1693280681724978,23.61430891604238,28480.0,-8792.0,99.99847412109376
58780715974,-2249.75,11419.330078125,13.580984656426628,22.714806442087543,27556.0,-18332.0,100.0
8514339833,14713.25,15151.91796875,-7.47729963219214,31.08271925134327,29735.0,-7392.0,99.99237060546876
34427127812,21839.0,22912.328125,0.2972164299846302,44.58025394759055,44032.0,-15660.0,99.99542236328124
960,19968.25,22418.413635253903,1.2074809365498131,43.01224897203001,44512.0,-16322.0,99.99847412109376
3817984071,9413.25,9601.383270263672,-2.363102627570857,16.911315990399377,19718.0,-8789.0,99.98321533203124
4564984904,17629.25,20605.55172729492,0.0153872957242274,41.32001533377844,44026.0,-17376.0,99.981689453125
807403528,24696.25,25560.779876708984,1.2860011319221885,50.06137839454616,46736.0,-12672.0,99.99847412109376
59913201580,10046.25,17009.013671875,0.5407051897288512,30.89152582717224,37608.0,-17980.0,99.98016357421876
68182605695,152.25,152.6875,0.0064188236186127,0.2764872475743664,384.0,-64.0,88.671875
23178928448,24837.5,26211.22735595703,-0.1401148801473302,49.28124550361139,48640.0,-23484.0,99.95880126953124
56393091201,23146.25,23239.119018554688,-8.065879751782386,43.64904432056382,43316.0,-12168.0,100.0
48844421813,13499.5,14041.6318359375,-6.843099571870582,29.146743510792216,24690.0,-11360.0,99.99237060546876
3177711660,15447.25,18924.72470092773,-1.495900360894499,38.1187611034842,41420.0,-19968.0,99.98931884765624
47218073333,11485.5,12272.063232421877,-7.121328716450685,26.728626946433668,22466.0,-11264.0,99.96795654296876
18221145620,13503.5,17995.171997070312,1.5848406291493051,35.25048191966321,37688.0,-17456.0,99.99847412109376
3221225480,25022.25,25807.59210205078,1.4784229562726514,50.70107967235091,46848.0,-12480.0,99.99542236328124
68091637754,-4069.75,12146.1015625,12.568806293867524,23.42595729297927,26688.0,-20524.0,100.0
27033483155,6881.0,7001.402587890625,-0.2966928549656296,13.458537314899589,18721.0,-6144.0,99.99237060546876
33017554943,713.0,786.3251953125,0.3348908951141041,1.2663844330970966,3360.0,-1568.0,96.9482421875
68585258622,-7823.75,14089.375,14.589881128512957,29.085080982947296,16896.0,-16512.0,96.875
2693268484,20134.25,21869.93344116211,1.7247235718743097,43.70128772627056,42880.0,-17408.0,99.99237060546876
3156824089,19561.25,19807.425903320312,-8.224998232776958,39.14573083162718,37093.0,-11704.0,99.9969482421875
68719476511,896.0,896.0,0.0187852906930316,1.6141566548581063,1792.0,0.0,96.875
18253476223,4922.5,5515.51904296875,-1.981419971498458,9.87585390306362,10556.0,-7152.0,100.0
5378277444,20209.25,21987.9150390625,0.8343794309470773,43.32848513420621,44544.0,-16044.0,99.9847412109375
11433719017,16778.75,17109.46221923828,-8.579208034313304,36.04095049205432,34623.0,-12910.0,100.0
68694310911,21.0,22.0,0.0030467831380402,0.0404938379495279,96.0,-32.0,57.8125
68715241469,9421.0,10410.640625,-7.232695463261125,23.31897147199492,17088.0,-8448.0,94.88525390625
17632870592,21966.5,23953.706909179688,-0.8132181843966828,46.527372322894536,48132.0,-25280.0,99.98626708984376
21073282048,28751.5,28751.5,0.3423210992048927,51.82122294174521,46592.0,11156.0,100.0
24641533723,4282.5,4550.625,-0.0339663258409964,9.050034229004009,11101.0,-3712.0,99.9542236328125
4866146464,21242.25,23355.734649658203,0.3380847320556003,44.88148205083655,47764.0,-24851.0,99.9847412109375
44276873331,9440.5,9696.843994140623,-3.3293527310480404,19.041430928114103,22404.0,-10158.0,100.0
68719476623,1456.0,1496.0,0.0223691183137629,2.8761355137065405,3584.0,-1024.0,94.53125
16557535564,15043.75,18588.415893554688,-1.128900353338413,36.79003312836925,41426.0,-23079.0,99.97711181640624
33239727690,-3025.5,11859.4296875,13.5244563798467,24.15892712038398,27496.0,-21440.0,99.96337890625
65673058365,15125.75,15693.62939453125,-9.048041660821402,33.12208289982781,27200.0,-12844.0,99.99847412109376
557991937,26934.25,26934.25,-8.23516477750126,47.73291122349984,44678.0,4273.0,100.0
59985813439,569.25,575.68505859375,0.05435595228828,1.0081309299704944,1636.0,-508.0,98.85711669921876
27444075994,-1831.0,10903.74496459961,11.123837229215612,18.055519000968165,31620.0,-20480.0,99.99237060546876
57558399735,3488.25,3564.3076171875,-0.7390637144637989,6.638345213440395,8932.0,-2416.0,100.0
60125640438,-5699.25,12985.351928710938,14.194802559998378,27.008124844851764,24084.0,-19712.0,99.9053955078125
68702551387,5415.0,5743.53515625,-2.2436377900334024,12.14611276371302,13728.0,-4480.0,99.951171875
38469759979,6201.0,6381.806396484375,-1.0852252515951553,12.2676607087091,16676.0,-7160.0,99.9420166015625
48523872228,10794.5,17430.632690429688,-0.112531662679389,31.977155980912222,37754.0,-18304.0,100.0
14470546033,18017.75,18212.028564453125,-6.678423196451746,36.37805488508704,38482.0,-7024.0,99.98931884765624
48859407975,3323.5,3419.7635498046875,0.1809899305198063,6.629676484736846,10150.0,-2974.0,99.98779296875
59911270237,10322.25,11173.982177734377,-6.173907251291547,23.75526681496072,18516.0,-8960.0,99.9755859375
40201377016,14004.0,18755.00909423828,-4.989652169244103,38.62348254929471,42892.0,-17600.0,99.99237060546876
66571984829,9626.25,10571.65234375,-6.560795431856087,23.034507232305348,17184.0,-8464.0,97.64404296875
51522830335,8.0,8.0,0.0005947782731547,0.0151546959990983,34.0,0.0,64.0625
55287218047,221.25,221.951171875,0.0209588542663252,0.3963018306636436,580.0,-128.0,96.9970703125
55546682492,10503.25,17356.9296875,-4.058437114096946,33.59075990258134,38236.0,-20424.0,100.0
34212626530,3855.5,9955.624969482422,11.475563346606572,15.128419456010036,35328.0,-24000.0,99.92828369140624
61388678014,-5179.25,13085.221557617188,14.717673949805626,27.38726763838622,23536.0,-20152.0,100.0
51407474403,5258.0,5485.2216796875,-0.5754864761355574,11.177732228167208,16014.0,-4096.0,99.688720703125
68719456255,252.0,264.0,0.1040591051276684,0.4207071916945505,1152.0,-512.0,58.984375
7129392444,12027.25,17679.713256835938,-2.6407221041800986,34.88909911006858,39456.0,-21120.0,99.98931884765624
68718260061,10281.0,11118.90625,-6.118893777140984,23.58947741464092,18496.0,-8704.0,99.896240234375
1095533186,3102.25,10922.311920166016,13.629665014585894,21.405362430468973,33260.0,-19918.0,99.99847412109376
67435494903,3984.75,4515.00390625,-2.2850512979403854,9.687562747203016,9536.0,-6400.0,99.94354248046876
54836243969,20984.25,20984.25,-5.642783095072487,37.93817844438129,33980.0,7948.0,100.0
68688019455,105.0,111.125,0.02977348880408,0.2034033938342714,480.0,-224.0,70.703125
34191278076,7926.5,16531.48828125,-3.3922960821430075,28.63494108226096,33664.0,-16896.0,100.0
39156943817,15798.0,16177.333984375,-6.497726503987718,32.90343682606294,33282.0,-9088.0,99.97100830078124
28027126220,15488.0,18852.62612915039,-0.7115729707133552,36.43888680532356,41424.0,-16479.0,99.951171875
17792729152,24482.5,25782.984741210938,0.7687418268183834,47.66683742158646,47632.0,-24024.0,99.98779296875
53957787765,18053.25,18296.862548828125,-7.939417392548298,35.661792639654706,33396.0,-13416.0,99.98931884765624
64423901685,15564.25,16053.962158203123,-9.363155114022636,33.951765441316155,27952.0,-14304.0,99.8687744140625
14797209005,13091.75,14003.984802246094,-8.22804424721439,30.65143986917947,24415.0,-14768.0,99.99847412109376
104923808,19336.25,22047.199462890625,1.7387389805884204,42.179092450155984,44288.0,-21775.0,99.9908447265625
2298511874,7308.25,11362.190551757812,12.80138492198529,20.82924172143945,34432.0,-15103.0,99.99237060546876
55733899112,12246.25,18200.6875,0.4851206693665508,35.24903640402993,38796.0,-17408.0,100.0
60129504249,13957.75,14529.17919921875,-8.122608336519352,31.153847972508096,28672.0,-8192.0,99.59716796875
10689172090,-2786.25,11841.762481689451,12.89641075079043,23.272604210247952,29522.0,-20603.0,99.98779296875
285221185,24250.25,24296.91641235352,-7.482053452017497,45.2987468551409,46167.0,-9034.0,99.9969482421875
60129228799,998.75,1087.8896484375,-0.0630128359821129,1.866046837014752,3464.0,-1152.0,92.236328125
43621028642,3070.5,10809.158935546877,13.400288999918942,20.83431184226756,33832.0,-18928.0,99.9908447265625
134219776,31424.25,31424.25,-0.4858372252969727,56.02077234015761,48640.0,13904.0,100.0
8589935616,29662.75,29662.75,1.1000724801802388,54.49604388142104,46848.0,11997.0,100.0
65431006206,-6124.25,13409.933349609377,14.282427784513011,27.24577816894845,21092.0,-18432.0,99.603271484375
4198400,31656.25,31656.25,-0.422858129195623,56.25891784241362,48896.0,13128.0,100.0
16368201565,10381.75,11213.32550048828,-6.132402215170055,23.7677386669892,18784.0,-8735.0,99.9725341796875
68167629647,3839.25,3868.6015625,-0.6834437459518848,6.933328186894564,8800.0,-2912.0,99.95269775390624
285753344,31002.25,31002.25,0.1650241995324279,55.46019558535949,48256.0,9316.0,100.0
56184207839,5459.25,5920.1710205078125,-2.4453865617842254,11.140207880668132,10792.0,-6636.0,99.9969482421875
42020706240,17031.0,20733.54467773437,0.7203280882822627,39.93170923620231,42182.0,-17264.0,99.9908447265625
61505539512,14146.75,18790.287475585938,-2.4345543310961304,37.989091614655855,42696.0,-17300.0,99.9969482421875
8228,19808.25,21786.21078491211,0.0454077876318907,43.39599020340767,44288.0,-21656.0,99.99847412109376
34337683455,553.25,589.7802734375,0.2467133866223805,0.9334530562871236,2720.0,-1216.0,88.8427734375
8592046080,30734.75,30734.75,-0.9378761680882852,54.76329128504074,48896.0,11856.0,100.0
41880695864,15075.0,19178.60095214844,-2.1856808161327943,39.77066778207843,42928.0,-17568.0,99.99847412109376
709475684,13625.25,18574.04431152344,-1.5411932645983295,37.26887118358367,41372.0,-21368.0,100.0
20045606728,14334.5,18979.954650878903,1.716629508933078,36.8015967959687,39348.0,-17280.0,99.99237060546876
66567927679,1773.25,1890.98974609375,-0.0342395834756955,3.127443808076435,5008.0,-2800.0,99.7802734375
30493431951,6227.0,6557.542877197266,-2.226922643822367,11.75803234714035,13005.0,-7136.0,99.99847412109376
10593803112,15196.75,19430.41958618164,-0.3939381717809037,38.86557690031988,42002.0,-19510.0,99.945068359375
47007669380,16300.5,19788.80407714844,-0.1219220658026719,38.66583412991244,42512.0,-20278.0,99.9603271484375
25635584831,2310.5,2375.72900390625,-0.4377930062831874,3.9972031625634186,5125.0,-2047.0,99.761962890625
35173500807,5552.0,5565.375549316406,0.3030777630690713,10.104969640506306,14420.0,-3676.0,99.993896484375
68719476729,11920.0,12664.0,-7.788737404284912,28.3296273080446,24576.0,-8192.0,90.91796875
39400910262,-3280.0,11490.62432861328,12.010364806844295,20.39634816482247,27138.0,-21422.0,100.0
17218372614,1276.5,10389.5546875,13.06247535048538,19.883756625104425,29824.0,-18727.0,100.0
48185010247,7949.5,8106.8421630859375,-2.2397939615841653,14.475392663366414,17288.0,-6032.0,99.99542236328124
51539606463,2005.0,2083.81787109375,-0.4152992112684953,3.498739427765365,4610.0,-2304.0,97.845458984375
18621656942,-6667.5,13403.430786132812,14.52303978818452,28.12764073358045,20312.0,-17896.0,99.99847412109376
68718424063,293.0,318.0,0.1204472626948656,0.5145593721394979,1280.0,-512.0,61.1328125
51539050491,3086.0,3552.1494140625,-0.9018523603853676,7.109928572063933,9346.0,-4608.0,97.265625
9663742476,16054.75,18833.505401611328,1.7668240859886604,37.98873803139195,40192.0,-16199.0,99.98626708984376
51539591167,53.0,56.9375,0.0150317962764183,0.097130173355861,258.0,-128.0,67.1875
39866401198,-707.0,10840.34326171875,13.255449596806564,20.603544791570663,26518.0,-24406.0,100.0
59592277887,671.25,846.76953125,-0.2935120942024794,1.8347915747947745,1428.0,-1024.0,98.7762451171875
29620792282,-1945.0,11293.532470703123,12.667926634456055,21.47180908162476,32008.0,-20336.0,99.98931884765624
49385045669,13214.5,13778.89892578125,-6.0797896923040735,28.33419788288685,24978.0,-11200.0,99.9755859375
64416120569,11952.25,12690.5859375,-7.786623745424914,28.36414154806964,24640.0,-8192.0,98.08349609375
19316744478,-1316.5,11183.51171875,12.93338725125688,21.419794841616703,24136.0,-22528.0,100.0
1074143404,15328.25,18763.96823120117,-1.0506466379717798,36.2359258863764,41512.0,-22154.0,99.9908447265625
21594458137,20214.5,20426.899688720703,-8.559161070325835,40.43169755020132,37812.0,-13051.0,99.99237060546876
68710562815,2259.0,2341.359375,-0.4752323723552337,3.904048804005793,5184.0,-2592.0,95.6787109375
38727879724,12508.0,17867.18682861328,-0.8969781008917718,35.269528948633685,39728.0,-20342.0,99.98931884765624
3726400441,14398.25,14926.005096435549,-7.118974008817545,31.259299057462545,29423.0,-8416.0,100.0
64350674673,14139.25,14663.437744140623,-7.76687054836531,31.94790868178392,29908.0,-9088.0,99.95269775390624
68683792254,-7886.0,14140.390625,14.633543624429864,29.32194312550194,16968.0,-16504.0,98.7060546875
268435568,20464.25,22379.49124145508,-1.475620289253289,45.0801033958916,46990.0,-16008.0,99.97711181640624
56907905020,8294.25,16629.40234375,-3.38781273913776,28.90292662473554,35124.0,-17520.0,100.0
4713644014,-6838.75,13492.565338134766,14.33985939560278,27.8492052474996,19909.0,-17392.0,99.945068359375
1207992448,25532.25,26806.72036743164,0.7430760421312637,49.85874012070621,48514.0,-23954.0,99.9969482421875
28082635080,20122.0,22254.78915405273,0.3476469797226013,43.68228387262026,45864.0,-23991.0,99.98931884765624
598628469,15987.25,16398.31576538086,-8.789818458433809,33.92411870774597,28334.0,-13705.0,100.0
21936127544,11605.5,17877.28125,-0.4316332587718374,34.69460285516163,37616.0,-16220.0,100.0
55730198521,13068.25,13660.4833984375,-7.530523833943701,29.25780741106458,26892.0,-7936.0,99.95880126953124
19855101395,7415.5,7576.935363769531,-2.320842280827306,15.465577563361387,19129.0,-4608.0,99.94354248046876
688046208,25078.25,26433.13641357422,0.4616809440869933,49.03445433086462,48514.0,-26002.0,99.9969482421875
56553399208,15257.25,19418.219970703125,0.9269511533080572,37.933126161819615,41940.0,-19672.0,99.9847412109375
11836330176,22066.75,23905.68426513672,-1.3784560218024138,46.22437168908292,48512.0,-20694.0,99.981689453125
64421221659,6550.25,6722.09228515625,-1.7240648675507733,13.30110162522594,15384.0,-3952.0,99.96337890625
24439734156,10556.5,17105.037841796875,0.7325574150031715,31.66306411285692,35989.0,-17644.0,99.99847412109376
10682369,27636.25,27636.25,-6.953827912460213,49.32292575384904,47818.0,5745.0,100.0
67578625759,397.25,442.1796875,-0.0097330701307606,0.9147260981899256,1124.0,-512.0,89.599609375
67762453245,11854.75,12579.70166015625,-7.779704787560139,26.86404356005181,22192.0,-8448.0,99.98321533203124
51331216,20407.25,22599.30078125,0.2601491282968239,43.436021033966085,46308.0,-24359.0,99.98931884765624
57713360883,4618.25,4913.107421875,-1.26322080524295,10.32844913015744,13568.0,-4220.0,99.90234375
58757742079,2748.25,3553.43017578125,-2.193558785773247,8.102961805092965,5524.0,-5184.0,99.81689453125
33557074,1757.25,10394.122283935549,13.121190260131415,19.68928833681407,34240.0,-17895.0,99.9969482421875
6639716697,19534.25,19731.35919189453,-8.62819634276803,39.51465343929739,37158.0,-11861.0,99.98931884765624
68715544575,1247.0,1403.25,-0.2500685386831512,2.4795422379697367,2816.0,-1920.0,98.4375
68719476733,9264.0,10272.0,-7.278427194194362,23.2210882726989,16384.0,-8192.0,81.4453125
5906106648,19665.25,21962.161346435547,-1.2613565031287046,44.96944928741067,45408.0,-16000.0,99.98626708984376
65603380050,1190.75,10747.5185546875,13.495037004184455,21.00122080918513,33488.0,-19616.0,99.9725341796875
8951966302,-4516.25,12577.850524902344,14.201216413336144,25.87098310232605,23930.0,-17160.0,99.99847412109376
62146261129,19858.75,20043.02905273437,-7.659072252300374,38.83941293953529,38276.0,-12072.0,99.993896484375
38627267786,-1240.0,10896.53564453125,11.83547798670688,19.09334010657378,32744.0,-21440.0,99.9969482421875
42991919121,22903.5,22980.94677734375,-7.254695082882015,43.08559756928667,43562.0,-9976.0,99.99237060546876
41389011830,-3296.0,11922.524047851562,13.623232576757715,23.778716198227823,27472.0,-19200.0,100.0
3233825638,-1093.75,11167.123901367188,14.028666199431164,22.841552625902665,28864.0,-21660.0,99.99542236328124
34204249073,16105.5,16481.831176757812,-8.173369527698998,34.88546742334473,34049.0,-8960.0,99.98016357421876
22899090999,3279.5,3350.885162353516,0.2133964048713211,6.303189505243959,9605.0,-3519.0,99.993896484375
46764589265,21207.5,21322.061767578125,-7.61945852262614,41.32296733087042,44006.0,-11640.0,99.97100830078124
60928028663,2187.75,2323.618408203125,-0.2378927119773198,4.515602467863842,5976.0,-2048.0,99.79248046875
66335932415,241.75,262.779296875,0.00317437992268,0.4740013875856889,804.0,-272.0,95.1904296875
43220861190,4346.5,9675.793884277344,13.276397176461368,18.52361225336485,30176.0,-12416.0,99.993896484375
23691121796,16153.5,19769.45620727539,0.1770959243193206,38.50545937891356,42256.0,-21292.0,99.993896484375
68717377343,821.0,844.875,0.2355009122153388,1.4060852073474592,2944.0,-1024.0,97.3876953125
47579766396,8452.5,16675.80078125,-2.470253301286368,29.73605981575543,34992.0,-17710.0,100.0
35050523042,3194.0,9895.22607421875,11.287647004922736,15.53749625898553,34870.0,-20466.0,99.98779296875
58867382904,13139.25,18444.44482421875,-2.291505868996828,36.58321443003633,39956.0,-18800.0,99.98931884765624
12288062707,6637.75,6884.825439453125,-2.462299105456743,14.579773967793384,18139.0,-4096.0,99.6826171875
55678426238,-4484.75,12327.398681640623,12.401156279856249,21.925469760264907,22860.0,-21852.0,99.993896484375
17184129024,31803.5,31803.5,0.5293351161807981,56.867965498346166,48896.0,7933.0,100.0
68681596893,9714.0,10638.2890625,-6.549963751165772,23.226115040644046,17568.0,-8760.0,97.8759765625
117440512,32310.25,32310.25,0.9288994860265426,58.45675790280356,48896.0,14585.0,100.0
2,11008.25,12158.814819335938,11.94948557822046,17.23874756837033,36608.0,-8320.0,99.99237060546876
64153564154,-2553.25,11621.48779296875,12.392105090987888,21.98109640198977,30088.0,-20464.0,99.95574951171876
64407729022,-5769.75,13305.88916015625,14.461012571607563,27.32069295134176,21800.0,-19328.0,99.55902099609376
36845476428,12557.0,17633.607055664062,0.2437253010871253,33.94670754404846,37930.0,-17898.0,99.9969482421875
4840451072,28457.25,28457.25,-0.3786871941409749,51.3305832704196,46848.0,9969.0,100.0
8310554504,14587.25,19170.92626953125,1.459903684406386,37.10363035433191,39858.0,-17248.0,99.97406005859376
68719475199,4364.0,4952.0,-2.374712288411541,9.623771135088816,8192.0,-6144.0,93.75
71303684,20583.25,21793.061798095703,2.759057943179747,42.97415840386788,41728.0,-11344.0,99.993896484375
29426432,28890.25,28890.25,1.871853125575297,51.94543882026791,44800.0,11540.0,100.0
34368462976,24568.0,25922.67022705078,0.3480504289672428,47.79578953297201,47752.0,-23824.0,99.99847412109376
54169223868,10368.25,16926.76123046875,-1.0828202607005315,29.97736348453364,37128.0,-19936.0,100.0
31957857218,1136.0,10724.763397216797,13.038623418536275,20.211940350805385,33657.0,-20000.0,99.969482421875
17105362423,3781.25,4260.055969238281,-2.044289088321725,8.844675568479758,9154.0,-6272.0,99.8870849609375
10255228929,27149.75,27149.75,-7.627917043487531,48.17891778875222,46670.0,4929.0,100.0
58707661769,15923.25,16285.493530273438,-6.415182534201697,32.966166667423224,33732.0,-8188.0,99.97100830078124
3176913227,9407.25,9678.349548339844,-2.7784486461354847,18.26765712463996,21324.0,-11224.0,99.99237060546876
1420912799,6603.25,6919.1329345703125,-2.646470092277242,12.74659153834238,12773.0,-7458.0,100.0
35719150080,27154.0,27154.0,1.3181097090764358,48.92563748390821,43648.0,10846.0,100.0
68404899579,2978.25,3419.006103515625,-0.7537445330723543,6.838577939536516,9224.0,-4224.0,99.1546630859375
631935538,825.25,10744.82177734375,12.907200272999098,20.19362568910884,33408.0,-19568.0,99.9786376953125
22186107305,19265.5,19478.05987548828,-7.613812513082997,38.29450872635595,38713.0,-12011.0,99.98931884765624
40807550181,15403.0,15980.69305419922,-8.733009219743858,33.84448144720575,30302.0,-15276.0,99.99237060546876
44383628634,-1468.5,10760.158203125,11.18138840726223,17.978889859508026,31394.0,-19734.0,100.0
64424443239,4411.25,4823.6484375,-2.0607142069307507,9.931624036048616,10528.0,-6112.0,100.0
59659779550,-5399.75,12676.53515625,12.604239753531964,23.098559256705567,21892.0,-20736.0,100.0
51069700540,12643.5,17768.514404296875,-3.559432589879266,34.63734702087485,39556.0,-22654.0,100.0
20443417032,17842.5,20948.84378051757,-1.819193952026232,41.93656577212701,45584.0,-23255.0,99.99237060546876
60530879487,2787.75,2860.87109375,-0.6027809313667739,4.898591340576417,6264.0,-2048.0,99.13330078125
42265272540,13557.0,17941.131225585938,-2.8756054732015746,34.47800660361105,40258.0,-23520.0,99.98626708984376
68046684159,703.75,735.703125,-0.0383964680017617,1.247727354205956,1872.0,-832.0,96.13037109375
100831776,22240.25,23980.7204284668,1.6340365693910497,45.64543139534382,44416.0,-18739.0,99.993896484375
9683075072,31596.75,31596.75,0.8339619685372035,57.2277781424873,48384.0,14917.0,100.0
52361704361,17241.25,17482.829956054688,-6.251407744454719,34.70066209963823,35312.0,-8924.0,99.9847412109375
55531376800,20076.25,22559.0546875,-0.3224023670307362,43.73614387463532,46480.0,-22584.0,99.9664306640625
33736752903,4054.5,4054.530517578125,-0.0161270162685123,7.33620280648508,8165.0,-63.0,99.96337890625
67310075903,237.75,238.78125,0.0306481736768071,0.4356019257239562,740.0,-128.0,97.412109375
536875010,10248.25,11867.38525390625,10.66092704630794,15.656743456254834,36608.0,-13552.0,99.981689453125
6984799990,-4680.75,12451.894439697266,13.867012832485113,25.3902753413936,25024.0,-17760.0,99.99237060546876
6570377483,12929.25,12932.253112792969,-1.010121066195701,24.04137458186641,25398.0,-2851.0,99.99847412109376
63346561022,-7803.25,14166.109375,14.771675210527157,29.54299105942532,18088.0,-17216.0,97.79205322265624
24017620806,-3739.5,12092.530029296877,14.389309250116469,25.902453745778764,23776.0,-18683.0,100.0
270008592,24672.25,25749.150268554688,1.1213319545676144,50.12503184158824,47272.0,-14560.0,99.99542236328124
4276518,2524.25,9921.611694335938,12.53510460266239,17.614734577610204,30208.0,-23435.0,99.9908447265625
42673242030,-6305.0,13253.364501953123,14.496700617268903,27.673894635280387,20626.0,-17664.0,100.0
25769814053,19630.0,19779.993682861328,-7.973751654326843,38.24642342968818,33548.0,-13019.0,99.9969482421875
16649714519,4743.75,4781.593383789063,-0.4977702840430875,8.781058667631589,11686.0,-3297.0,99.99847412109376
6980245233,14643.25,15102.036682128906,-7.158139926432892,31.877162489272028,31982.0,-8416.0,99.9969482421875
5780235008,27625.25,27625.25,1.7994148400817205,49.6180726791321,43392.0,10752.0,100.0
33815452799,2527.5,3223.605987548828,-1.7773086762400747,6.881275591906424,5601.0,-4288.0,99.87945556640624
66530041711,988.25,1062.388671875,0.0050800767772867,2.0997384784705395,2608.0,-1024.0,99.462890625
68685917167,2688.0,2753.228515625,-0.4241491329477977,4.887657126602889,6672.0,-3072.0,98.1201171875
31137740094,-4504.0,12446.73324584961,13.065330702548929,23.44760299415628,23408.0,-20096.0,99.9908447265625
45772535800,12000.5,17956.100036621094,-3.17377219641412,34.34990501093846,38696.0,-19160.0,99.99847412109376
8592605189,21094.75,21165.10836791992,-6.972288934620899,39.3068194674702,34837.0,-11099.0,99.99542236328124
39106332637,11110.0,11880.849365234377,-6.3859661282517175,24.802565064343007,22054.0,-9904.0,99.96490478515624
68719460287,260.0,277.0,0.0242265823598778,0.5314138033575575,768.0,-256.0,83.59375
17185179692,16091.5,19326.72525024414,-1.6472643047977744,39.05757524864856,42240.0,-22123.0,99.99542236328124
60127955835,5440.75,5676.635620117188,-0.9620449792414232,10.89968324974658,14596.0,-6656.0,99.94659423828124
68685922238,-7884.0,14100.53125,14.600394590856492,29.205361347751325,16904.0,-16640.0,97.65625
67523964706,-194.75,11301.1875,13.460509581400151,22.88191427530649,28304.0,-20352.0,99.993896484375
59523465214,-8067.75,14262.42041015625,14.635430959476386,29.44814075152178,16712.0,-16512.0,97.2900390625
12767481856,30991.75,30991.75,-0.4311442672764726,55.1572394848137,48512.0,9736.0,100.0
17179471739,3498.25,3882.334838867188,-0.8736408220304207,7.922510709644612,9986.0,-4096.0,99.7955322265625
160743741,15814.25,16196.457000732422,-7.863267653254734,31.976361143347688,30345.0,-12693.0,100.0
68718314488,12913.0,18259.0859375,-2.922025868077533,34.596884468947,39776.0,-19904.0,99.8779296875
3467578489,15022.25,15527.041625976562,-8.927116534346046,33.94355245269351,29577.0,-12413.0,99.99847412109376
58333523038,-3878.75,11957.601196289062,12.323772212534363,21.4040480389004,24192.0,-21552.0,100.0
46715037851,8420.5,8663.861022949219,-2.61148761902165,16.320056935962494,19078.0,-10590.0,100.0
6092620131,12128.25,12133.80889892578,-1.0645349294595017,23.26923083963348,27782.0,-1817.0,99.9969482421875
50461662699,5538.5,5877.919189453125,-2.445198366384553,12.676254350376633,14692.0,-5120.0,99.32861328125
66571991039,394.25,434.078125,0.2096034193835543,0.6696001330340429,2064.0,-1024.0,64.16015625
15301869824,32057.75,32057.75,0.7591534677948327,57.92939718977384,48768.0,15446.0,100.0
2281705984,28778.25,28778.25,1.5651540206671035,51.75927937365619,44544.0,11904.0,100.0
18863924224,28834.5,28834.5,0.0903143682294843,51.95677297956413,46848.0,10925.0,100.0
61469466603,3701.75,4071.738525390625,-0.5281662346912881,8.270833232289483,11112.0,-5248.0,99.810791015625
42945476519,2832.0,2952.255859375,0.1630978022529051,5.754517732983937,7750.0,-3328.0,99.554443359375
27126276899,9662.0,9703.734924316406,-0.4037212674301813,18.0893671163868,24109.0,-5079.0,99.9908447265625
21460932471,2660.5,2794.144775390625,-0.1965897611134369,5.351036093032225,7980.0,-3200.0,99.95269775390624
67108863613,9492.75,10459.3125,-6.905518885490379,23.22865635474847,16768.0,-8160.0,100.0
47333780101,16828.5,17091.061950683594,-6.184279143751708,33.10416022140255,29290.0,-11238.0,99.99847412109376
49981008360,16644.5,20145.350524902344,-3.494509848372126,41.26457522264798,45508.0,-22750.0,99.9237060546875
2282979683,12082.25,12171.390045166016,-1.8421903074443613,22.349528340358905,28758.0,-8971.0,99.99542236328124
6677953664,21247.25,23387.019073486328,-0.045679485105212,44.39507767551783,45970.0,-17437.0,99.9908447265625
68014702558,-7567.25,13889.896484375,14.517430484563802,28.700909210724177,17760.0,-16960.0,99.3133544921875
16948930244,11879.75,17773.131408691406,1.027504705304367,33.151465868031565,38307.0,-18432.0,99.9725341796875
3469371114,-3141.75,11789.77392578125,13.277851318166912,23.52655973058435,29982.0,-21360.0,100.0
10926453315,9439.75,9498.86685180664,-0.2955449703625399,17.619217424952836,22954.0,-6361.0,99.9969482421875
25973382154,2369.0,10233.94207763672,11.407266054203289,16.93969986419072,33696.0,-17783.0,99.993896484375
47546612229,16771.5,16972.1142578125,-5.8108859056460975,32.147798909918286,26950.0,-6316.0,99.98931884765624
36797235502,-400.0,10764.77294921875,12.805753765655195,19.935091717861084,26980.0,-23534.0,100.0
12063818088,17574.75,20673.637939453125,-1.0091810517292463,41.49230803024495,44520.0,-24445.0,99.95880126953124
68182605821,9288.25,10291.625,-7.278233906399651,23.24109152667573,16512.0,-8192.0,90.0634765625
18612481116,11956.5,17710.665557861328,-2.422354955892959,34.90339648838095,39832.0,-21484.0,100.0
20973872,21202.25,23120.57821655273,-1.6812819506435115,46.46156648736693,47360.0,-16782.0,99.99237060546876
63472384735,2577.75,2636.700439453125,-0.4383468677747695,4.546911810774285,5992.0,-2944.0,99.90692138671876
63744896383,2553.75,3338.380615234375,-1.8764124784129728,7.152935635307418,5712.0,-4848.0,99.88861083984376
22906492245,14921.5,15466.114837646484,-7.363458197506877,31.747746478131024,28228.0,-15104.0,99.98321533203124
58365343483,3818.25,4150.8399658203125,-0.9513709468690263,8.15778561706701,10852.0,-4092.0,99.951171875
68088094719,202.25,208.6416015625,0.0529020566778382,0.3559858572015992,756.0,-256.0,90.56396484375
37044178965,19382.0,19537.31951904297,-7.658705766649201,37.68057894184912,33212.0,-12584.0,99.98779296875
51625008325,15384.25,15892.608032226562,-7.888957735739639,32.81613342217067,29584.0,-13580.0,99.98016357421876
64420151287,1388.25,1619.650390625,-0.2884922915334406,3.344608516508426,4296.0,-2056.0,95.86181640625
35651584,32269.25,32269.25,0.804722263046179,58.35824654987167,48896.0,15604.0,100.0
53899808246,-4095.75,11926.185668945312,12.202074765513784,21.70965721461518,26036.0,-21180.0,100.0
60054026686,-3444.25,12000.71533203125,12.233293792203895,21.39303440135322,23112.0,-22684.0,99.9267578125
16777216,32378.25,32378.25,0.9194272201627663,58.59663123089214,48896.0,14970.0,100.0
19663300964,16476.5,19706.84408569336,-1.63017418183344,39.42942432733559,43220.0,-19096.0,99.9603271484375
12460366905,16516.75,16965.448272705078,-8.787576833691897,36.218959843083326,32186.0,-13275.0,99.9969482421875
16806498465,20472.75,20653.92742919922,-7.761441814813446,40.32703521964898,40878.0,-10974.0,99.99237060546876
51539599355,2709.0,3195.6181640625,-0.8167095059575552,6.462803522206445,8706.0,-4352.0,89.794921875
60087529143,1835.75,2007.822265625,-0.0318756595891047,3.995688103918904,5260.0,-2304.0,99.609375
27932196933,19908.0,20058.5368347168,-6.987578358755351,37.8273130273759,35056.0,-11395.0,99.98931884765624
68165693311,359.25,373.1162109375,0.0984272763401534,0.6266595661428276,1376.0,-496.0,97.216796875
8589785577,17187.25,17600.8125,-9.241692548547292,36.94474595001942,34835.0,-13296.0,99.96337890625
66563538287,2955.25,3639.552734375,-1.9447139347300773,7.917712822672755,6480.0,-5088.0,100.0
63887114238,-7667.25,14084.138671875,14.570539928471002,28.934854738410472,17552.0,-16904.0,98.5595703125
126924074,850.25,10322.165283203123,11.669192504196689,17.328927770434703,34304.0,-19568.0,99.993896484375
27953996187,10381.0,10486.941467285156,-2.305161178587144,19.04894519921776,22101.0,-10968.0,99.99847412109376
25383862271,143.5,147.333984375,0.0025883093042933,0.2603313521106107,377.0,-128.0,96.97265625
66570809343,303.25,327.41015625,0.1204924366016049,0.5336511485089058,1312.0,-512.0,80.126953125
64424376319,395.25,434.8515625,0.2095891487002264,0.6715711012744946,2072.0,-1024.0,71.142578125
42814257151,677.0,720.50634765625,0.2319186293864674,1.1783780689757857,2964.0,-1276.0,97.8759765625
7534906208,17353.25,20804.73812866211,0.3717174691896195,40.72743395194431,42656.0,-17070.0,99.98779296875
64935681871,1992.75,2008.0400390625,0.0021088228364728,3.738990814950773,5104.0,-1072.0,99.8504638671875
63291846554,-4168.25,12198.9609375,13.47732294491073,24.85911013505163,26472.0,-20992.0,99.969482421875
44761279478,-4104.5,12139.65234375,13.324124040390242,23.794378190137955,25918.0,-17912.0,100.0
234881024,32188.25,32188.25,0.9694728534011674,58.273424546018106,48640.0,14579.0,100.0
42749985316,15960.0,19300.310485839844,1.901426227896471,37.98499101845986,40852.0,-19282.0,99.98626708984376
2058,5760.25,9965.352142333984,11.307083401378632,15.261790382363218,35584.0,-13472.0,99.99237060546876
68715214559,817.0,864.453125,0.2072870071799801,1.549468225116704,3264.0,-1504.0,94.39697265625
2157969680,25422.25,26380.095306396484,1.0825198280489814,51.10665382594204,47872.0,-15516.0,99.99237060546876
40903981653,15095.0,15480.024536132812,-6.529334839616383,31.146302284188824,26346.0,-10740.0,99.99542236328124
39865360672,24109.0,25622.901428222656,-0.0132057064139904,48.94193349052521,47632.0,-23446.0,99.993896484375
25664355735,4653.0,5015.7667236328125,-1.989250043118376,10.047549938527192,10829.0,-6648.0,99.969482421875
45667595108,14741.5,18722.26416015625,0.2984303107370191,36.63993196513985,41152.0,-19616.0,99.9786376953125
64371553948,9295.25,16655.634765625,0.0593919374180811,29.66134338554393,35216.0,-17128.0,99.981689453125
66504884223,7.25,7.71875,4.5173906739271696e-05,0.0152046053783521,36.0,-16.0,55.078125
29192280994,6.0,10967.117919921877,13.062342381252227,20.82957472556595,32556.0,-20184.0,100.0
67628628543,2749.25,2843.39453125,-0.7097593547358989,5.036853735027404,6032.0,-1984.0,99.9969482421875
68711071727,753.0,854.375,-0.0666260428402467,1.751555985123984,2208.0,-1024.0,92.626953125
64420183799,1376.25,1607.33203125,-0.2928865531771385,3.330273617787382,4256.0,-2048.0,94.56787109375
67611131837,9634.25,10570.064453125,-6.568538352626304,23.037416059460533,17224.0,-8448.0,99.005126953125
4294971392,31773.25,31773.25,-0.2801091387266444,56.60698578045467,48896.0,14029.0,100.0
66332827054,-4626.25,12254.873046875,12.620430018980036,22.55532260931933,23644.0,-20776.0,99.993896484375
2172653600,25096.25,26229.09658813477,-0.2287389401972527,49.63817018362852,48384.0,-19660.0,99.9969482421875
68649221629,11464.0,12607.18798828125,-9.140682574216422,29.027992917583457,21252.0,-12416.0,97.54638671875
67109634,7919.25,11438.280151367188,13.137520281035131,21.05700233127443,34560.0,-12416.0,99.9908447265625
272635904,30840.25,30840.25,-0.7956090067952355,54.965513801297455,48768.0,12354.0,100.0
1126204045,15443.25,15740.096252441406,-5.817707844317586,30.63270294139523,29162.0,-8534.0,99.99237060546876
13576704172,14313.75,18224.717498779297,-1.359807434928522,35.02614100527091,40462.0,-21102.0,99.9908447265625
68715003899,3199.0,3662.3359375,-1.1297211001220286,7.588601504342906,9536.0,-4224.0,97.4365234375
3021062165,19173.25,19351.103637695312,-7.300868553646278,37.002075330436085,33665.0,-13298.0,99.993896484375
45978876799,2283.5,2348.173583984375,-0.3854064454564962,3.931628545766192,5578.0,-2030.0,99.981689453125
3728137629,12754.25,13642.144775390623,-8.07943542523122,29.54606732723729,22985.0,-13008.0,99.98779296875
65496047527,2643.75,2750.46875,0.0066742309259903,5.4416896631493294,7344.0,-2304.0,99.591064453125
63282560796,9413.75,16553.4296875,0.3099167362246084,30.37553820565821,34088.0,-16000.0,100.0
2147483648,32474.25,32474.25,0.9848753340263026,58.85240321073013,48896.0,16125.0,100.0
2281713744,21226.25,23307.275024414062,-0.5571750426275116,46.0384327556308,47364.0,-22428.0,99.99847412109376
67640492026,-5352.75,12711.609375,12.845920982168137,25.035757462712507,24992.0,-20544.0,99.0234375
67251735042,6193.75,11131.958374023438,12.52397908058124,21.074292790647903,33920.0,-14060.0,99.99237060546876
42188578170,-1548.0,10886.122802734377,10.859322299260466,17.806243201084367,31206.0,-20332.0,100.0
18672714777,17451.5,17719.519012451172,-7.050052708639795,36.21995498421638,32873.0,-12008.0,99.993896484375
17314349056,31535.5,31535.5,1.2005241419308863,57.18846355107842,47616.0,14976.0,100.0
60129508719,2949.75,3630.51171875,-1.934117948574736,7.90808657228015,6536.0,-5120.0,98.992919921875
40900292623,7644.0,7928.529724121094,-2.279620345860513,13.795319655716092,14926.0,-7508.0,100.0
56445985359,5287.25,5331.2823486328125,-0.3145164337866047,9.261828757447091,12684.0,-4404.0,99.99237060546876
68044193741,10689.75,11488.90625,-6.266666545406538,24.533961603711795,19840.0,-9472.0,99.658203125
7995675490,880.25,10830.699462890623,13.058556714267102,20.57949033984592,33178.0,-19896.0,99.9908447265625
68448943999,289.25,289.8125,0.0192608746273283,0.5086177093742325,768.0,-128.0,96.380615234375
26901605472,17801.0,21131.843017578125,-1.3305231763981389,42.697462965080526,45088.0,-16704.0,99.97711181640624
54525716429,11341.25,12052.629638671877,-5.9256293576577255,24.989115600896664,21512.0,-9912.0,99.9969482421875
68719468541,9364.0,10361.375,-7.2412375506217135,23.27470446998793,16896.0,-8448.0,88.916015625
7848247165,10334.25,11273.780090332031,-7.12524923295128,24.723732417175004,18537.0,-9594.0,99.97711181640624
38843975288,12412.0,18028.019104003903,-1.446051561436218,34.81178854665877,39668.0,-16694.0,99.99542236328124
46816001733,13620.5,14145.617797851562,-6.422718318384446,29.19352093043403,25576.0,-11424.0,99.98779296875
3584,26880.25,26880.25,1.8607600779600648,48.74290286260347,42752.0,10112.0,100.0
40544671732,10133.0,17155.6484375,-1.4779568241194945,31.30112913687744,37484.0,-17920.0,100.0
1289158722,6015.25,10411.277252197266,12.34507980007904,16.572535903826967,35860.0,-23905.0,99.97100830078124
13678402297,14653.75,15177.64096069336,-8.37968525239739,32.4825468491624,30275.0,-9198.0,99.99542236328124
17282848008,21275.5,22930.77816772461,0.3903145662760896,45.03478580079111,45056.0,-16251.0,99.97406005859376
50461538302,-7713.5,14165.109985351562,14.83738036778886,29.62075526457405,18546.0,-17408.0,98.19793701171876
51396819903,2246.5,2306.976318359375,-0.4209335858858141,3.8963893657476936,5264.0,-2240.0,99.615478515625
34649440324,18970.0,21206.35516357422,0.6645468038363243,41.07161737918603,43682.0,-24012.0,99.99237060546876
16842776,20718.25,22535.55938720703,-0.1294069963425169,45.654268399441065,45824.0,-23831.0,99.993896484375
51531186175,42.0,42.703125,0.0064770172802845,0.0760217614641035,162.0,-32.0,77.1484375
49707438931,8162.5,8244.430419921875,-0.5962000688211666,15.756992229467548,21794.0,-5854.0,99.96795654296876
68651319103,482.0,483.234375,0.0423092434924851,0.8579132268926022,1284.0,-252.0,97.607421875
65809131222,-4774.25,12572.402099609377,14.478243021399132,26.586831041162657,25920.0,-19692.0,99.9755859375
43004198924,19165.5,20936.556640625,0.5829333596349051,43.00061704616674,42752.0,-13238.0,99.98626708984376
29376599000,13802.0,18680.43096923828,-1.081700262681331,36.59263228550165,41033.0,-19439.0,99.96185302734376
885402736,15839.25,19803.28158569336,-2.5995523459677616,40.97236747124632,44158.0,-16984.0,99.9908447265625
138412297,23704.25,23706.70767211914,-6.337795446577667,45.02246727724192,41765.0,-589.0,99.9969482421875
1192800360,17826.25,20758.01040649414,-1.9032361925340715,41.95506566530285,45632.0,-22206.0,99.993896484375
55599501950,-5340.75,13104.5263671875,14.510249758061097,27.094474491235854,22484.0,-19448.0,100.0
59458420435,4695.25,4969.802734375,-0.4973205073189277,10.179685214342989,13696.0,-4604.0,99.9755859375
35067417707,6625.0,6790.724609375,-1.8570004473224344,13.646703844641554,16674.0,-4916.0,100.0
36574363655,11457.0,11520.616149902344,-1.2879140092341486,20.11317429705532,23602.0,-6756.0,99.9969482421875
17184194592,25859.5,26835.068725585938,1.006621761879101,51.306180065386805,48384.0,-15707.0,99.99542236328124
10888544512,32134.75,32134.75,0.9283802210904888,58.14491852915688,48640.0,14954.0,100.0
64691372027,3312.75,3759.224609375,-0.8634788506340543,7.47777708744484,9840.0,-4736.0,99.71923828125
19641282256,13830.5,18959.296142578125,0.4027617727758566,36.99039713321269,40537.0,-16380.0,99.99237060546876
40547380202,-2351.0,11525.602783203123,12.815798165182684,22.202749875208458,31946.0,-21500.0,100.0
38688260097,28250.0,28250.0,-6.496656548499125,51.08961467299014,48372.0,13568.0,100.0
49097506295,4685.5,5100.623779296875,-2.54608766440784,10.812584478542044,10674.0,-7120.0,100.0
8547975154,-3942.75,12069.73779296875,12.771705479447878,23.269922354296074,26959.0,-20608.0,99.6002197265625
40045236797,13486.0,13982.588073730469,-6.950222368190804,28.366430069780947,26068.0,-8982.0,99.99847412109376
10838097929,23316.75,23359.238800048828,-7.034214818485484,43.820098799131856,41648.0,-10995.0,99.9969482421875
66480323744,17724.25,21078.9404296875,-0.507440151210303,41.87003948855006,45412.0,-17404.0,99.9755859375
50390628345,13609.5,14177.912963867188,-7.789317100110018,30.28685019276643,27910.0,-9024.0,99.96337890625
64053536955,8826.75,9075.9970703125,-3.104685397923983,17.20453500842107,20116.0,-11760.0,99.9908447265625
32888701150,-1214.0,11102.800231933594,12.804154969294547,20.30002396389743,25440.0,-24248.0,100.0
6443705066,-440.75,10838.604400634766,12.844532318669234,20.788938023808,33408.0,-19999.0,99.99237060546876
68428496079,3873.25,4340.40576171875,-1.9652346613333336,8.894289829663212,8896.0,-4848.0,99.92523193359376
1074492457,17812.25,18070.23922729492,-7.429278381202919,36.740952505070815,34625.0,-12487.0,99.99237060546876
14198880223,2147.75,2177.689422607422,-0.1214437140142033,3.754721674878512,5667.0,-1659.0,99.97100830078124
18377814476,14665.5,18428.30868530273,-2.097620667742155,35.80274416656949,41600.0,-23911.0,99.9664306640625
51471448831,1911.0,1993.9150390625,-0.3954604091054749,3.2984765608931843,4680.0,-2048.0,94.000244140625
42950230656,22198.5,24149.62243652344,2.181175381668108,45.163923930650135,44196.0,-20382.0,99.99847412109376
67645734903,1340.25,1579.25,-0.2979470297378833,3.2789297834801907,4128.0,-2048.0,83.49609375
2227757090,5677.25,10493.181243896484,11.456009850957146,15.14333304232523,36112.0,-23772.0,99.9786376953125
32068029879,4702.0,5022.741851806641,-1.9612147844664736,9.807461483190272,11137.0,-6128.0,99.91302490234376
34494253088,23912.0,25255.216430664062,-0.2068429990760027,48.11614351768652,47144.0,-19322.0,99.99542236328124
60346273,16651.25,16968.846740722656,-5.938431416711146,34.107001948842985,34515.0,-8914.0,100.0
50969024347,3885.5,4215.708984375,-0.0651190804500947,8.37830179702635,11210.0,-4608.0,99.871826171875
50379550718,-7340.5,13879.749267578123,14.421085792945616,28.320091032415103,18696.0,-18064.0,99.5208740234375
9199029360,15769.75,19714.58367919922,-2.424964956433011,40.64282749883567,43848.0,-16238.0,99.993896484375
45809386817,21153.5,21299.517517089844,-7.107743990888936,40.94898202508591,40242.0,-11396.0,99.99542236328124
2229266,4300.25,10051.05810546875,12.644959535839686,17.31423670719269,35200.0,-15404.0,99.99542236328124
68719411199,16.0,16.0,0.0010919384720913,0.0319806085777094,64.0,0.0,43.75
1611006984,21416.25,22937.409759521484,1.7700540450350415,45.90422809304697,44160.0,-13312.0,99.981689453125
54488321366,-2044.75,11092.723388671877,12.159353765777936,19.774748135958585,28164.0,-21492.0,99.9847412109375
67545070327,3157.25,3240.38330078125,-0.7222976047707872,6.079835673691603,8308.0,-2048.0,97.36328125
1107296256,32337.25,32337.25,0.9345544041226018,58.49927487511295,48896.0,14589.0,100.0
822706692,19326.25,20921.23617553711,2.5992716976543093,40.94172603634663,41248.0,-14370.0,99.993896484375
56765628280,10764.25,17677.640625,-1.8665023117556627,33.840290418839054,37588.0,-16384.0,100.0
9915859269,20032.75,20131.31396484375,-6.341361826838275,38.7903639782993,34640.0,-6487.0,99.98779296875
5381833233,20429.25,20514.71267700196,-5.6233803561559474,39.009670823677546,39413.0,-6619.0,99.993896484375
34376552466,6178.0,10427.101379394531,11.327756423176684,14.898522981354816,36096.0,-23958.0,99.9664306640625
90210548,16009.25,19366.421295166016,-3.1535555241963182,37.77586161937106,42880.0,-25238.0,99.97711181640624
68165520831,3173.25,3876.271484375,-2.088906342239618,8.196308861136842,7056.0,-5808.0,99.90692138671876
438911497,19377.25,19500.74542236328,-5.550531957371708,37.22481586257863,35886.0,-6844.0,99.99847412109376
25534231133,12785.5,13338.874816894531,-6.479584065559272,27.09379144241711,24580.0,-8300.0,100.0
2378859100,11923.25,17360.141326904297,-0.1453929300606907,32.366605767516646,38636.0,-19930.0,99.98931884765624
1196036,23020.25,23813.45733642578,0.7292208960200268,46.38697175305305,44800.0,-15308.0,100.0
25791288808,14616.0,19045.912567138672,-2.413391450870513,38.61697648668383,43304.0,-17712.0,99.9847412109375
65632468476,9669.75,17205.921875,-5.252241607489831,32.86613729356034,37248.0,-20736.0,100.0
19250254998,-2483.5,11437.853698730469,12.737020762198645,21.282426153445385,28377.0,-20579.0,99.99847412109376
55289632158,-4110.75,12261.665405273438,13.085350511318769,23.154836726624133,24600.0,-20416.0,99.993896484375
52246260418,464.25,10829.844116210938,12.912977384519154,20.493056225731944,32628.0,-19680.0,99.99847412109376
10450055102,-7413.25,13921.746520996094,14.726427119031625,29.14371629956751,18650.0,-17013.0,99.981689453125
2148561980,12330.25,17759.345794677734,-2.873098160803328,35.39442384548839,39232.0,-19832.0,99.9969482421875
4259850,5980.25,10121.303894042969,12.343742885192242,16.458261493831472,35584.0,-20259.0,99.98626708984376
51538984943,1186.0,1249.4228515625,-0.1281574924094882,2.441523100306465,3268.0,-1536.0,97.9156494140625
60129525759,53.75,57.71875,0.0150317962764183,0.0986600182624473,260.0,-128.0,61.71875
26852021024,22050.0,23895.289825439453,1.5152190874022806,45.361181317697415,44288.0,-19427.0,99.9969482421875
18986869629,12598.5,13183.999603271484,-6.921036675007861,26.819326915637813,25144.0,-8351.0,100.0
68685913847,1448.0,1665.9140625,-0.2607253634767717,3.4026603594073825,4432.0,-2048.0,93.896484375
25769803776,32462.0,32462.0,0.9929042451495206,58.84124539278532,48896.0,16121.0,100.0
34118033403,3375.5,3789.6358337402335,-0.8748760308191753,7.521005018959837,10253.0,-4920.0,99.9298095703125
35652610,7949.25,10841.993194580078,11.862319010726011,17.651748248001617,35584.0,-12611.0,99.98626708984376
18305918816,15950.5,20127.41445922852,0.9725642913849182,39.12080861774507,40768.0,-16327.0,100.0
2449127681,25528.25,25528.25,-8.41731313573252,45.49730708570502,42267.0,2998.0,100.0
4297117952,31125.25,31125.25,-0.559622028920448,55.34463596428476,48896.0,10722.0,100.0
1879048192,32276.25,32276.25,0.9805940578132032,58.50922383350746,48768.0,15902.0,100.0
268435520,26032.25,26990.771484375,1.1265226291566628,50.95147774350737,48514.0,-16008.0,99.99542236328124
25165824,32302.25,32302.25,0.889149154740698,58.43945489724507,48896.0,14970.0,100.0
4764729344,32180.25,32180.25,1.0077797230329062,58.35496522777679,48512.0,15872.0,100.0
538968065,28184.25,28184.25,-6.649172153663985,50.872127839963966,47814.0,13569.0,100.0
68719443967,28.0,28.0,0.004394261643698,0.0490362593377218,128.0,0.0,40.625
11446425698,3949.75,9800.939453125,10.67507983189121,13.872844059092282,35848.0,-21567.0,99.969482421875
67376610261,13557.75,14059.89208984375,-6.641058052041533,29.01886607072985,24480.0,-10688.0,99.92828369140624
135266306,10592.25,11933.051635742188,11.740861606053796,17.05010895472687,36480.0,-8576.0,99.98931884765624
65066233743,1994.75,2015.79248046875,0.0964153729941574,3.716196140834941,4864.0,-1824.0,99.8626708984375
63934822102,-5417.25,12804.588256835938,14.356340793801476,26.826384239650697,24644.0,-19584.0,99.98779296875
12582912,32284.25,32284.25,0.8478408980324222,58.399207730107904,48896.0,15668.0,100.0
51539607552,32479.25,32479.25,0.995259262491594,58.87645980109822,48896.0,16124.0,100.0
42580081855,2975.0,3721.446899414064,-2.1869806073678224,8.35027933584305,6042.0,-5310.0,99.99542236328124
35753639871,1023.0,1028.5160522460938,-0.0176935799724834,1.8099265452165287,2544.0,-646.0,99.96337890625
17035550671,1900.75,1919.426788330078,-0.0453917062552629,3.611043366759726,5137.0,-1504.0,99.67498779296876
11802721911,1634.75,1831.852783203125,-0.1774347711351365,3.759378375099504,4810.0,-2016.0,99.52392578125
155226188,16362.25,19321.66607666016,-1.303678106194096,38.13386658218204,42340.0,-24002.0,99.981689453125
17247242896,18062.5,21123.53207397461,1.5280792612388598,40.92513931571761,42984.0,-16767.0,99.9908447265625
27365890769,17382.0,17673.797912597656,-7.036161335165332,35.98679532490084,36953.0,-9120.0,99.9847412109375
63350417151,1240.75,1327.34716796875,0.0410477217846251,2.262014995133864,4392.0,-1400.0,96.929931640625
1219567632,24252.25,25547.938018798828,0.0114781134693207,48.79403538637175,47632.0,-22457.0,99.9908447265625
30716885329,19743.0,19989.6205444336,-8.226612260998174,39.86556381022788,38896.0,-12879.0,99.98016357421876
64424509440,32450.75,32450.75,0.9882808863478276,58.820372813872254,48896.0,16112.0,100.0
35508977664,32327.0,32327.0,0.864995990693954,58.44347881322466,48896.0,15596.0,100.0
49256857591,1561.5,1788.600830078125,-0.2951946899171949,3.6346378570979287,4866.0,-2304.0,98.76708984375
4295051264,31137.25,31137.25,-0.634415624675185,55.58246503392429,48896.0,12877.0,100.0
4142716553,15166.25,15545.8583984375,-5.430410858437715,31.10262472497677,30073.0,-9460.0,99.99237060546876
27068004441,18687.0,19028.274810791016,-8.932104978902053,38.77480694481576,36865.0,-13335.0,99.98931884765624
51844908929,19408.25,19571.865234375,-5.46436597432277,37.12327348497264,38652.0,-9124.0,99.993896484375
66571992831,22.25,22.625,4.5173906739270815e-05,0.0456881129992003,96.0,-16.0,55.078125
65909796850,-3044.25,11752.3134765625,12.895112850659103,22.88665233057548,28040.0,-20272.0,100.0
2048,31616.25,31616.25,-0.5025531130156059,56.36141910660008,48896.0,14160.0,100.0
10812875796,15111.75,18977.73992919922,0.5597671766113459,37.80356219879813,40736.0,-19323.0,99.981689453125
42425889743,4267.0,4319.790222167969,-0.1832832630406083,7.579277101424188,10510.0,-3790.0,99.957275390625
67402373883,4791.75,5120.2413330078125,-1.2344662391080496,9.83596848876481,13484.0,-6368.0,99.95574951171876
23219634171,2919.5,3398.1856689453125,-0.8772146744611907,6.853852177444087,8856.0,-4491.0,99.951171875
8600715840,21898.75,23849.988403320312,2.127366984820155,44.506975838587394,43536.0,-20406.0,99.99237060546876
34410109184,30799.0,30799.0,-0.744747097157475,54.92078627853001,48896.0,10834.0,100.0
671088640,32280.25,32280.25,1.0082775193999662,58.52180013321629,48640.0,16000.0,100.0
63887629055,1943.75,2028.953125,-0.379713764929131,3.345245132310506,4744.0,-2304.0,96.83837890625
167772328,19757.25,21851.83853149414,0.4174251686317006,42.83905864193238,45994.0,-18185.0,99.99237060546876
39683354537,13690.0,14218.620300292969,-5.806407192692186,29.553294648680573,28126.0,-9472.0,99.93896484375
63719863292,9660.75,16812.1953125,-3.497294936389932,29.847648485643344,36120.0,-19520.0,100.0
58459990299,8639.25,8842.31591796875,-2.5425413710862164,16.52396672753234,18516.0,-9264.0,100.0
59038185751,8159.25,8364.650512695312,-2.719158868208115,15.135942334152334,16372.0,-7600.0,99.94964599609376
45929627368,11382.5,17916.515625,-0.8900381445640249,34.44527311155969,38486.0,-17408.0,100.0
41837625071,1230.0,1288.2453002929688,-0.1248060728881409,2.505260424844028,3320.0,-1536.0,99.67041015625
99352,18140.25,20765.84442138672,0.0204143619092609,42.71887893892372,44160.0,-16147.0,99.98626708984376
64520936124,9971.75,16892.755859375,-1.6841267132879627,30.49753626543,35848.0,-18752.0,99.9969482421875
54338649899,4969.25,5198.43603515625,-0.2406853317451581,10.308428320277663,12752.0,-5888.0,99.957275390625
30056086015,4934.5,5485.290649414063,-2.6665005951186616,10.835871627491942,9384.0,-6183.0,99.560546875
28672,31280.25,31280.25,-0.3733934102516726,55.86434981074898,48896.0,10984.0,100.0
68446584253,12223.25,13306.45703125,-8.797565807820702,30.056460214218244,22208.0,-13568.0,99.87030029296876
5375066624,28845.25,28845.25,1.817716388245105,51.82722001639994,44800.0,11345.0,100.0
36509745152,31054.0,31054.0,0.5448386734915734,55.5172000451231,47872.0,8778.0,100.0
48587657241,19227.5,19482.1484375,-7.919976274939894,38.495042540243006,36486.0,-11196.0,99.99542236328124
40393919411,7503.0,7561.127624511719,-1.0097330836224534,14.51594015155091,18722.0,-5510.0,99.99237060546876
67628957535,563.25,589.8828125,0.0146258428355043,1.140089660092907,1328.0,-512.0,98.095703125
56055212692,13313.25,18069.1669921875,1.0905879215475156,34.627524515458006,38712.0,-16972.0,99.98779296875
66281889167,4259.75,4641.34228515625,-1.865961657731396,9.146208718565406,9376.0,-4976.0,99.9847412109375
655368,24380.25,25289.02523803711,1.49662426672542,49.8854753158625,46400.0,-12576.0,99.9969482421875
9347397564,8811.75,16591.6259765625,-1.0904842223600637,28.906750191111943,35106.0,-17910.0,100.0
51548266496,31027.25,31027.25,0.1029205212240222,55.28473884985503,47872.0,10464.0,100.0
24964489075,4495.5,4792.724243164063,-0.6478624898907246,9.96261884376993,12932.0,-4223.0,99.981689453125
2845837569,26968.25,26968.25,-8.138129768835455,47.77221861247215,44374.0,5331.0,100.0
34288917807,4012.25,4418.276306152344,-1.8159962512897103,8.67219426609694,8901.0,-4796.0,99.9053955078125
18556780544,32004.5,32004.5,0.7510369724976896,57.86379334326898,48768.0,15184.0,100.0
55880397125,18837.25,19048.42907714844,-7.821830832786846,36.889406906105386,32692.0,-15212.0,99.98626708984376
4429711644,15453.25,18909.5365600586,-1.9441894298983624,38.66459339277549,41296.0,-19744.0,99.96337890625
34437337792,19283.0,22035.078979492188,0.37058437778497,42.456905174643445,44512.0,-16322.0,99.99542236328124
68023017331,4553.75,4837.09765625,-0.6675377655603453,10.040717503495207,12960.0,-4096.0,99.9481201171875
32421678908,9190.0,16763.63671875,-1.10483838522204,30.492737560976565,36240.0,-17703.0,100.0
68165762301,11383.25,12546.166015625,-9.19025270371332,29.04748889581713,20688.0,-12288.0,99.11346435546876
26363925696,18577.0,21610.334228515625,-1.016227427175762,42.7805934155038,45972.0,-17655.0,99.9725341796875
65842899292,13815.75,18227.967041015625,-2.756525362614578,36.522506155360176,41048.0,-21872.0,99.87335205078124
68719460351,52.0,56.0,0.0150317962764183,0.0951567381724998,256.0,-128.0,40.625
2149591040,31050.25,31050.25,-0.8689502597183051,55.19445080739749,48896.0,12481.0,100.0
67436349700,21484.75,22658.890625,0.2874269428767879,43.98713858656357,43936.0,-17260.0,99.96795654296876
55532313087,5112.25,5648.2412109375,-2.615729308786665,10.984465252084082,9996.0,-6396.0,99.9267578125
67371646179,7707.75,7892.56298828125,-2.906188993110284,16.607484613804225,20144.0,-4768.0,99.94964599609376
43226277889,25318.5,25318.5,-8.035924436327546,45.05967308564888,41934.0,4618.0,100.0
4194688,26120.25,27095.09188842773,1.111781029746289,50.26824800907485,48768.0,-16258.0,100.0
20484,22800.25,23570.776611328125,0.3687039290734063,45.946914431698296,44800.0,-13020.0,99.9969482421875
537002016,25988.25,26905.49588012696,1.145723130888214,51.47747042244568,48384.0,-15496.0,99.99847412109376
5951856659,12982.25,13044.21649169922,-2.029269412270892,23.513821965320727,28198.0,-7392.0,100.0
22015970048,28408.5,28408.5,1.2251732158921351,50.9717518696494,44800.0,11433.0,100.0
5134254466,6238.25,10610.54296875,12.1962037788323,16.605613653354087,35841.0,-24934.0,99.97100830078124
71634944,30683.25,30683.25,-0.1851623435662161,54.63733126707318,47872.0,10257.0,100.0
21755287549,10472.5,11314.49087524414,-7.096878778528825,24.307119487020355,20208.0,-8467.0,99.993896484375
34896623616,30888.0,30888.0,-0.7584726672163216,55.20058070513544,48896.0,12492.0,100.0
16632773753,15496.75,16018.88995361328,-9.434933402980402,35.26859549001048,31333.0,-12992.0,100.0
34629222920,21616.0,23119.48876953125,2.4552230774758788,45.27149762210407,43152.0,-13760.0,99.993896484375
4328522800,19354.25,21806.571899414062,0.0335370840561403,44.59822112808792,45504.0,-17407.0,99.99237060546876
16068271357,11563.75,12675.98828125,-9.11079277292846,29.05775896965686,21362.0,-12288.0,99.76806640625
60062396159,246.75,263.359375,0.0973763915926379,0.4281899501449093,1160.0,-512.0,83.3740234375
34428960896,25551.0,26679.850646972656,0.3039482647724825,49.24913304991748,48768.0,-22926.0,99.99847412109376
34913517568,32318.0,32318.0,0.8993607170239322,58.44544108028553,48896.0,14970.0,100.0
59055798271,402.25,442.64453125,0.2096937515590561,0.6860460964360725,2088.0,-1024.0,74.072265625
60129542077,9521.75,10480.509765625,-6.598030249335475,22.957703309051528,16900.0,-8448.0,97.265625
271068801,18480.25,18682.414916992188,-5.717995870225024,35.880108216729504,34977.0,-8980.0,99.99847412109376
44696233148,11258.5,17545.742919921875,-2.8212390443628417,33.25217775537144,39118.0,-21478.0,100.0
34325921727,726.25,898.6943359375,-0.2912811491406838,1.932628828150576,1545.0,-1280.0,98.4375
0,32512.25,32512.25,1.000030517108804,58.95242100704466,48896.0,16256.0,100.0
68652362718,-5731.0,13124.6328125,14.200743690729098,26.75635616562669,22020.0,-17920.0,99.51171875
46102110087,3845.5,3882.039184570313,0.0270736452857422,7.266674441054843,9362.0,-2816.0,99.951171875
46598716861,11620.5,12731.04931640625,-8.504728887874819,28.74116760197966,21150.0,-12544.0,99.82757568359376
10739269696,24184.75,25718.83038330078,0.4709127529284483,48.51067958056274,47128.0,-23606.0,99.98626708984376
62277761726,-4832.25,12733.565185546877,14.081166653994682,25.553103675324635,23092.0,-18448.0,99.99542236328124
65924987756,10585.75,17013.373046875,-0.5646563236456276,31.74587901799844,36384.0,-18240.0,100.0
18777131190,-938.5,10741.64306640625,11.868569680219908,18.96459492568487,28485.0,-20544.0,100.0
6442450946,10951.25,12132.51937866211,11.934733768446373,17.217660712690513,36608.0,-8659.0,99.98016357421876
4735837000,17050.25,20302.73580932617,1.629746079601088,39.513482412236414,41862.0,-19935.0,99.9969482421875
34368848451,10308.0,10321.43017578125,0.0740143118930099,19.20901738999583,25718.0,-3412.0,99.993896484375
66437775355,2742.75,3232.859375,-0.8801052666861099,6.600583704902003,8464.0,-4112.0,96.2158203125
51540181121,23687.25,23795.535400390625,-7.045743406305612,44.42121484561766,46140.0,-10616.0,99.99847412109376
19114801236,15486.5,19108.12704467773,-1.1618711880850856,38.225613579988966,42376.0,-20564.0,99.9664306640625
2152614416,20462.25,22521.277893066406,1.7693666016960454,43.37573635868993,42528.0,-15384.0,99.98779296875
57644400054,-4136.75,11917.427612304688,12.244074086356274,21.5682972443485,25620.0,-20604.0,99.993896484375
68668751339,5928.0,6258.03125,-2.811472408688484,13.62300196250389,15400.0,-6144.0,98.748779296875
66538438119,4126.25,4595.79150390625,-2.193078923821648,9.778973808291289,10264.0,-6144.0,98.77471923828124
1621164544,28836.25,28836.25,1.807571334804522,51.80040338324779,44800.0,11313.0,100.0
66029092798,-6634.25,13550.548828125,14.303076448197626,27.53579040093456,18560.0,-18160.0,99.896240234375
34716394614,-2003.0,11185.472473144531,12.53116262305122,20.47187860366325,28494.0,-21424.0,99.9969482421875
9083293824,24359.75,25732.29586791992,-0.1435952738612294,47.743788575654285,47875.0,-19096.0,99.99237060546876
55465085218,5421.25,9985.35791015625,10.946282004173868,14.533897388725164,35720.0,-15608.0,99.94354248046876
25755082751,225.0,233.6826171875,0.0671847238981493,0.3994166509604806,996.0,-384.0,91.40625
32442855407,1148.0,1222.4073486328125,0.0285133862591813,2.3533579774591824,3753.0,-1600.0,99.78790283203124
53742927946,3888.25,9837.182861328123,12.841269269125734,17.73251177049784,35072.0,-16052.0,99.9847412109375
37748864,26069.25,27058.097595214844,1.1078881950284958,50.20075701431995,48768.0,-17163.0,99.99542236328124
67759939453,10078.75,10977.64208984375,-6.823457035209538,23.85253875435077,18288.0,-8448.0,99.94964599609376
15569247986,-3861.25,12034.9375,12.792514868024613,23.27051828188597,27013.0,-20480.0,99.6826171875
39727882231,1933.0,2095.844482421875,-0.3093805908059714,4.144782898982593,5496.0,-2048.0,99.3988037109375
67641405103,1197.25,1272.8828125,0.0965814416805244,2.4648794317963305,3792.0,-1568.0,97.91259765625
10843914496,30976.75,30976.75,0.4730403670000045,55.48483353216214,48384.0,8309.0,100.0
437913664,24089.25,25478.259185791016,-0.5442639829498879,48.01819632382252,47750.0,-16032.0,99.99542236328124
38136649745,21688.0,21839.109375,-7.85571727483536,41.71151178223874,39866.0,-12012.0,100.0
30054116767,2986.5,3648.022155761719,-1.820654322620549,7.494921767129305,6521.0,-4624.0,100.0
41826638088,21730.0,23480.91857910156,-0.0382518721193487,45.77614344936097,45152.0,-20536.0,99.9542236328125
16911429119,2365.75,3178.935546875,-1.860737677918837,6.888514737667604,5251.0,-4608.0,99.267578125
25754852990,-7239.0,13790.741943359377,14.375876778846346,28.16197444635324,18404.0,-17728.0,99.884033203125
66537914367,460.25,479.62890625,-0.052333491525057,0.8144143564697636,1064.0,-512.0,94.775390625
11765178973,13823.75,14264.62823486328,-6.440295213710309,28.255745456166498,27221.0,-8984.0,100.0
44197487471,4959.5,5001.886047363281,-0.2567928338112798,8.707747850026438,12440.0,-4628.0,99.9969482421875
9962529,21300.25,21416.652313232426,-6.444535006916189,41.91982057026655,39537.0,-10647.0,99.99847412109376
25552175494,1786.5,10172.532104492188,12.83481625604366,18.685405459553035,29953.0,-24952.0,99.969482421875
17452341877,13147.5,13683.719024658203,-6.843474222329053,28.610893174758328,24009.0,-10423.0,99.99847412109376
24821355369,16280.5,16613.987213134766,-6.522619870821224,33.76388682373292,33860.0,-8347.0,99.96490478515624
53355903864,13890.25,18755.88732910156,-2.517241967027845,37.499800225277895,40796.0,-19768.0,99.98016357421876
46989043490,1578.5,11003.997253417969,13.426555426388807,21.52902936178029,31104.0,-20176.0,99.97406005859376
2113574,2784.25,9801.895965576172,12.536647183396813,17.539389930542303,30208.0,-23180.0,99.9908447265625
22011622755,7879.5,8020.002197265625,-1.9484130971540088,16.21616947195931,19956.0,-3936.0,99.9755859375
8600977536,24858.75,26287.17984008789,0.5751929465012784,49.02944665185069,48260.0,-24510.0,99.99847412109376
13493420548,19350.75,20834.458404541016,2.5963253665481822,40.75725543797711,40960.0,-12675.0,99.98321533203124
68182604799,1820.25,1904.21875,-0.4243007095572432,3.1440405681326515,4224.0,-2048.0,85.986328125
34431877670,-1345.0,11340.6962890625,14.460277110699217,24.285182569270336,28336.0,-19292.0,99.9969482421875
37857837156,17522.0,20384.41583251953,-1.0046206755866112,40.247035054732805,43910.0,-25832.0,99.98016357421876
19329452009,15449.5,15805.023071289062,-6.559704297909979,32.32340947035106,31453.0,-8952.0,99.99847412109376
41947168,25137.25,26274.416564941406,-0.2253595155653457,49.78480281372175,48384.0,-19259.0,99.99847412109376
33999869055,3050.5,3567.123504638672,-1.4495963010122033,6.8867132292464,6836.0,-4235.0,99.993896484375
68484149592,17199.25,20404.332763671875,-1.8600499722791224,41.37410170526263,44936.0,-23208.0,99.75433349609376
63887629295,2615.75,2690.5224609375,-0.4634543596823826,4.781630153362684,6472.0,-3072.0,98.785400390625
34359738400,26048.0,26952.360961914062,1.1657896340270462,51.585545404034605,48384.0,-15496.0,99.99847412109376
23563597691,3208.5,3636.4888305664062,-0.4512502442025835,7.306638917749193,9600.0,-4096.0,99.6856689453125
13305405544,18457.75,21216.65203857422,-1.6060229082219222,42.95696602925262,45746.0,-23840.0,99.9969482421875
68690116351,65.0,66.625,0.0103896082510248,0.1235110545923776,272.0,-96.0,75.0
60664307708,7509.75,16430.9140625,-3.265171097752134,28.017519942849376,33576.0,-16752.0,100.0
167838976,29089.25,29089.25,0.8450886263513653,52.76980511280821,46592.0,11316.0,100.0
16778308,17626.25,20519.678161621094,1.123384707911954,40.87409391888754,43040.0,-21030.0,99.99237060546876
27070390345,20199.0,20378.280364990234,-7.359074986219977,39.5026032906711,39000.0,-11807.0,99.9908447265625
63755026966,-1371.25,11249.271362304688,14.26510686721351,23.958960357610444,28584.0,-18032.0,100.0
47378860083,11747.5,11761.286254882812,-2.592473736142029,21.794359034937145,24630.0,-1818.0,99.9969482421875
66029465003,6685.75,6917.9990234375,-2.3339293550014872,14.123993483687082,16288.0,-6080.0,99.8443603515625
66502589390,-5019.75,12699.087890625,14.003643052909956,25.742167315586805,23348.0,-17920.0,99.9481201171875
8,25088.25,25861.19079589844,1.496609103709049,50.83214993650275,46848.0,-12448.0,99.99847412109376
68017979079,2897.75,2991.451171875,-0.1350107915075276,5.924014721162981,7968.0,-2304.0,99.7802734375
68718428158,-8047.0,14261.25,14.651622584733476,29.469180226613908,16896.0,-16640.0,92.236328125
6401258344,14888.25,19213.629638671875,0.0114115403740922,38.09245756652451,41250.0,-18432.0,99.981689453125
55834574847,5.25,5.5,6.828445106328558e-05,0.0110742051235383,24.0,-8.0,57.8125
46036663807,2255.5,3092.5390625,-1.934731088821033,7.03407966242895,4658.0,-4478.0,99.2919921875
64424508411,4407.25,4799.8037109375,-1.2783622436587485,9.27062819973572,12304.0,-6152.0,95.458984375
24717313201,17904.5,18140.24780273437,-7.45934364431468,36.88384451686149,37313.0,-10740.0,99.98931884765624
42324846105,15730.0,16031.671997070312,-5.925562200375841,32.31932160802959,29612.0,-8364.0,99.98779296875
51296033187,10556.5,10737.30224609375,-2.864170417501012,20.3844256029725,24324.0,-9974.0,99.98626708984376
302,1456.25,10047.28482055664,13.751286715490046,20.114815792342,27136.0,-15496.0,100.0
64419921279,2726.25,3536.029052734375,-2.1936474467488227,8.089087184863759,5512.0,-5184.0,99.6337890625
18223181407,991.5,1000.6074829101562,0.1586789265173803,1.7960833037992785,2604.0,-448.0,99.8565673828125
54263480028,8746.25,16712.913330078125,-1.4475032027133743,29.819264097343048,34916.0,-17636.0,99.9969482421875
54430041568,17044.25,20517.012573242188,-1.84917485413303,41.32279740027784,45268.0,-18092.0,99.98626708984376
68718821367,1781.0,1972.75390625,-0.3504059018673326,3.959499391306989,5136.0,-2048.0,94.76318359375
59055783679,82.25,84.96875,0.0151673023586593,0.150604623578756,356.0,-128.0,81.0546875
47264367173,16313.5,16574.011474609375,-5.145089659369011,31.95298726164672,29474.0,-8926.0,99.9908447265625
67779952639,297.75,336.375,-0.0251577967624755,0.6087024242666265,640.0,-448.0,95.80078125
39334727712,24017.0,25406.004760742188,-0.2708637219749064,48.243421706143295,47632.0,-21724.0,99.99237060546876
3,16128.25,16128.25,-0.8978094020654978,29.254817114685885,32257.0,3969.0,100.0
11187536078,-754.25,10941.391235351562,12.991687038175064,20.6691555260132,26517.0,-23600.0,100.0
1074008080,24212.25,25562.14324951172,0.2016900144119727,49.131766905558266,46912.0,-19504.0,99.9908447265625
49328319561,17859.5,18186.42431640625,-7.950521192739274,37.018223051904144,34372.0,-14088.0,100.0
68719459327,1852.0,1926.75,-0.4125820810205397,3.179636488742461,4352.0,-2176.0,89.94140625
43051696272,20738.5,22886.71612548828,0.2359277022729784,44.28673229269442,46784.0,-24588.0,99.98779296875
68719476703,368.0,416.0,-0.0098444697613493,0.8639108275290336,1024.0,-512.0,71.875
54626612219,4944.25,5284.89599609375,-1.037213001327318,10.022081243054398,13580.0,-6144.0,99.896240234375
38639177531,4766.0,5011.0889892578125,-0.5756028013543786,9.880592939927926,12564.0,-5984.0,99.96490478515624
20700071042,4435.5,10096.734985351562,12.422714039165855,17.04125600546415,35457.0,-16556.0,99.9786376953125
5228293627,6283.25,6570.549835205078,-3.0320729914623,13.752660577638238,15013.0,-5628.0,99.99847412109376
68717359083,3645.0,4019.90625,-0.4876509564876005,8.17275901820988,11008.0,-5120.0,96.826171875
31440480211,5313.0,5544.665008544922,-0.1593162080545321,11.033435070930905,16333.0,-4608.0,99.8748779296875
20367574144,22695.5,24531.72399902344,0.937114730338151,46.36179817175123,46353.0,-19744.0,99.99237060546876
64424488871,2671.25,2791.16796875,0.0524510232252541,5.5027170166929285,7816.0,-2304.0,98.6328125
34722158560,14633.0,19374.708557128903,-0.7327339037788894,38.05055943821056,41550.0,-16556.0,99.9969482421875
3072,29056.25,29056.25,-0.0749692984101695,52.60978308043165,46848.0,11104.0,100.0
7340032,32120.25,32120.25,0.7406000881537578,58.11573813666389,48896.0,15348.0,100.0
33554497,25053.25,25054.56674194336,-6.424339737373635,47.00980804286804,47742.0,-1287.0,99.9969482421875
6006449758,-5042.75,12849.053253173828,14.745552912448153,27.21310126954543,22336.0,-19175.0,99.99847412109376
4337434624,31662.25,31662.25,0.8971464272822175,57.361291583367326,48384.0,15053.0,100.0
1493261556,12442.25,17931.10888671875,-3.725319512462941,35.7530866010574,40637.0,-21624.0,99.98626708984376
68441254988,12811.25,18055.419921875,-1.2178617819044069,35.64581973683564,40224.0,-21216.0,99.9542236328125
59844263414,-4574.75,12103.6259765625,12.053026983621324,21.643827818422647,24900.0,-20480.0,99.91455078125
224,21200.25,22957.389221191406,-1.4534108122045426,45.13425053466503,48000.0,-16258.0,99.99542236328124
5759304208,21591.25,23367.11080932617,2.352107222515331,45.28161835745635,43424.0,-15274.0,99.9847412109375
55188175999,2849.25,3628.0120849609375,-2.2009256620516444,8.154252441301301,5776.0,-5088.0,100.0
68704796671,91.0,100.25,0.0265939659328323,0.1809283109612402,448.0,-224.0,66.40625
2190247196,12787.25,17827.79736328125,-0.605793497684018,35.41218669328629,39680.0,-19847.0,99.99237060546876
26243818064,18321.0,21321.48477172852,1.2314722040083743,41.58525667210744,43160.0,-20528.0,99.99237060546876
6895207958,-3937.75,12199.995239257812,14.711466577187906,27.00947046304569,24992.0,-18928.0,99.98779296875
67913117695,429.75,452.0625,0.1219125087593266,0.7494307058666133,1600.0,-512.0,93.90869140625
29794922463,1351.0,1406.8201599121094,-0.1546190092446675,2.533030110232438,3272.0,-1536.0,99.78790283203124
36507484216,18714.0,21052.342163085938,-0.9908524409885504,43.0528132048969,44512.0,-15576.0,99.98321533203124
35433783362,6076.0,10513.74835205078,11.686277784105457,15.724164381790334,35984.0,-23038.0,99.97406005859376
63702024078,-6031.25,13064.05029296875,14.49332844988148,27.554317026646768,19784.0,-17400.0,99.98779296875
60078831594,-3598.25,11918.9130859375,13.08153545184586,23.44977347992859,29020.0,-21488.0,99.8870849609375
67475847103,846.75,875.69775390625,0.2240293930230576,1.4566397543465113,3232.0,-1152.0,98.6724853515625
68719474687,388.0,428.0,0.2095582454768151,0.6574517486806767,2048.0,-1024.0,39.6484375
35003138560,28024.0,28024.0,1.7336247183990472,50.33274560748451,44288.0,10668.0,100.0
2281701904,22442.25,23990.80517578125,2.4996950734546246,46.47073577505403,43776.0,-15040.0,99.993896484375
8071610688,24657.25,25889.58642578125,0.610010971980548,48.284958067178266,48136.0,-24159.0,99.98626708984376
14172296,20428.25,22504.35577392578,0.0678433082674509,43.78723106351802,46212.0,-23182.0,99.99847412109376
1077938704,21820.25,23543.27520751953,1.5696761083544672,45.35146252406346,44032.0,-16312.0,99.993896484375
6981685504,30823.25,30823.25,-0.1991552752139863,54.80652803985073,47872.0,12925.0,100.0
6789958585,15206.25,15642.202545166016,-7.084744409988745,32.28187270653401,30717.0,-8580.0,100.0
58988691454,-8128.75,14282.47265625,14.62272450256924,29.448812432882622,16456.0,-16416.0,96.03271484375
59555445759,2432.25,2515.06787109375,-0.4119448417957983,4.203514104285539,5972.0,-2560.0,99.249267578125
55331258369,28182.25,28182.25,-6.507005305411129,50.96617826512341,48268.0,13456.0,100.0
3370927417,16010.25,16340.814727783203,-7.675181224592935,33.94251017114241,31225.0,-10973.0,100.0
1082523816,19188.25,21480.953094482426,0.5577446294733848,42.14953832178936,45320.0,-16274.0,99.98931884765624
68712119295,2027.0,2095.21875,-0.3537068548355473,3.4695728403368014,5056.0,-2176.0,96.09375
64424357823,467.25,483.71875,0.1132847944345392,0.850916613948353,1688.0,-496.0,93.26171875
67641140127,3575.25,3659.20849609375,-0.2358148233064955,6.203049900981351,9360.0,-3616.0,99.847412109375
45294108067,7697.5,7872.020202636719,-2.1166453359450674,15.927846236610666,19550.0,-4374.0,99.9847412109375
2722239010,3795.25,10661.047576904297,13.026583979443298,19.494235263352305,34432.0,-19339.0,99.993896484375
12884901888,32459.75,32459.75,0.9890455166675116,58.835924484481694,48896.0,16117.0,100.0
68702698935,3643.0,4214.271484375,-2.033657914405353,8.995975231882973,8720.0,-6400.0,98.27880859375
68706884095,4515.0,5080.71875,-2.306959009443997,9.67244268193944,8864.0,-6464.0,98.583984375
67577967615,2654.25,2800.98828125,-0.2083782300531489,4.57517426910634,7216.0,-3072.0,98.4375
67444408319,141.75,193.8828125,-0.0272043546407412,0.4282586471817526,324.0,-288.0,90.33203125
51266283373,11492.5,12168.966735839844,-5.9567298676527285,25.27784320371427,22016.0,-9648.0,99.9786376953125
57947952087,4586.25,4657.30712890625,-0.2895693162428314,8.48987419459685,12696.0,-5624.0,99.90234375
33554299895,3265.0,3349.7550048828125,-0.721087180655966,6.266685790149606,8577.0,-2240.0,98.944091796875
55676894179,7355.25,7462.6097412109375,-1.4911834727848934,14.763443806711267,19904.0,-5952.0,99.9786376953125
47232391709,13159.5,13669.833129882812,-6.401475764432919,27.670600637351267,23506.0,-7664.0,99.993896484375
5656410205,15119.25,15658.289855957031,-8.650537726667059,32.60884729725077,27217.0,-12650.0,99.9908447265625
68050868121,14149.25,14611.54443359375,-5.951939628373062,30.01224552286731,28652.0,-8424.0,99.9786376953125
6509586432,31030.25,31030.25,-0.6935998222312469,55.41672320731973,48896.0,12733.0,100.0
68652105727,514.0,725.8359375,-0.2999125815232481,1.693180513848489,1028.0,-1024.0,79.19921875
1032390779,8513.25,8709.472625732422,-2.9950957554065085,16.514860659873,19490.0,-10272.0,99.99542236328124
41647474688,31076.0,31076.0,-0.7214027539981215,55.23126279920173,48768.0,13082.0,100.0
51844162218,-723.75,11090.150756835938,13.51918107183363,22.203588965629443,33332.0,-21436.0,99.99237060546876
37695128401,18474.0,18643.626892089844,-5.2515944512886525,36.72350271035742,38398.0,-7026.0,99.99237060546876
36511179264,27402.0,27402.0,1.7630172416629455,49.25286326342689,43264.0,10492.0,100.0
37061415178,4780.0,10134.16064453125,11.37088751175152,15.787266742356344,35392.0,-19454.0,99.98779296875
66554036159,323.25,334.71484375,0.0386872018048932,0.6293838869345587,1056.0,-496.0,95.61767578125
51522699263,12.0,12.0,0.0005947782731547,0.023399332555313,36.0,0.0,70.3125
68719475709,11060.0,11878.0,-7.7029211915463165,25.7728556823581,20480.0,-8192.0,94.8486328125
671808,24940.25,26307.872985839844,0.3597595593450944,49.7164231940287,48136.0,-23228.0,99.993896484375
60129542144,32461.75,32461.75,0.9929042451495212,58.84066894031409,48896.0,16120.0,100.0
68719353855,240.0,240.0,0.0917535311646376,0.4489953903251175,960.0,0.0,71.09375
17184360596,16415.5,19612.48519897461,-0.7603014404751502,38.45155855473834,42888.0,-20863.0,99.9847412109375
64692944895,157.75,168.96875,0.0048081778999691,0.2966446712037109,480.0,-240.0,97.16796875
59844231166,-7974.75,14217.438720703123,14.631501416463973,29.327594587114813,16852.0,-16512.0,99.31640625
6744572000,22472.25,24031.33993530273,-0.167495934844028,47.19886233987645,48006.0,-17702.0,99.9725341796875
8606711816,24920.75,25730.506561279297,1.407906083266271,50.49048081402158,46848.0,-14246.0,99.99542236328124
42915102123,6913.0,7163.0306396484375,-2.4903148888535385,14.674986556378473,16990.0,-6584.0,99.993896484375
47119982591,1341.5,1418.3916015625,-0.2965557409416621,2.527510849660897,2854.0,-1520.0,99.90234375
5934484752,21035.25,22968.507354736328,-0.0322901971972374,45.1303683518037,45440.0,-16335.0,99.99237060546876
6675912493,12168.25,12778.15264892578,-5.867531336589781,26.130355658111043,21937.0,-10037.0,99.99237060546876
60062264315,4650.75,4967.49560546875,-1.1877700817646482,9.518453537009549,12936.0,-6128.0,99.8291015625
47789965825,24851.5,24851.5,-5.5431390299351815,44.5873726273507,43656.0,9400.0,100.0
159416833,24662.25,24662.25,-5.608818549789114,44.25229478772323,43669.0,9667.0,100.0
68702699518,-8137.0,14285.3984375,14.623183774760152,29.45237613658094,16416.0,-16384.0,92.3583984375
36507222304,25994.0,26919.702392578125,1.150634450944545,51.50536880006331,48384.0,-15512.0,99.99542236328124
287836224,24282.25,25631.70123291016,-0.5232055088379018,48.296898336357856,48010.0,-16024.0,99.99542236328124
17325195283,12079.5,12177.977935791016,-1.4394963473538855,22.20442954081281,27049.0,-9239.0,99.99847412109376
30769954016,16242.0,20123.843048095703,-2.7594334386561683,41.35408689346532,45316.0,-17467.0,99.98931884765624
3252220962,2932.25,10288.7236328125,11.511342131879156,16.370918762086855,34816.0,-20043.0,99.969482421875
34308748287,2656.25,2802.66455078125,-0.207173869549426,4.575264672481317,7209.0,-3072.0,99.4140625
83910656,31465.25,31465.25,-0.0876520279638313,56.06593777055021,48896.0,7794.0,100.0
27064130200,14379.0,19007.1283569336,0.1685853654472431,37.26335804931806,40664.0,-19144.0,99.98931884765624
68081942487,1773.25,1967.28125,-0.1422204860285071,4.054845610729026,5260.0,-2624.0,96.044921875
17622797193,17280.5,17551.616638183594,-5.92666333368179,34.54662657357695,34773.0,-8752.0,99.9847412109375
36503358954,-1506.0,10836.296142578123,11.419666512582577,18.631571922228552,32244.0,-21488.0,99.9969482421875
28443342768,13684.0,18927.62530517578,0.262607103356287,37.02572200246817,40273.0,-17407.0,99.99237060546876
3840,26864.25,26864.25,1.860760077960064,48.71011621243357,42752.0,10112.0,100.0
9330007042,5493.75,10530.170684814451,10.87738898709468,17.61024120820062,32896.0,-15859.0,99.9755859375
15490561250,-209.25,10565.81512451172,11.51722994994575,17.654617240871925,33255.0,-20416.0,99.9847412109375
16699617085,10326.75,11191.216186523438,-6.418744553490728,23.939375066459743,18720.0,-8567.0,99.993896484375
65763523507,6478.75,6649.64208984375,-0.8280906292864426,12.96809100738716,18048.0,-6512.0,99.798583984375
2115620,19040.25,21239.445220947266,-0.7400074007768516,42.179695275263086,44288.0,-19244.0,99.99847412109376
38650319807,2712.0,2797.31884765625,-0.0651260301017764,4.6147171066342105,7334.0,-3184.0,99.96337890625
68719476731,2608.0,3104.0,-0.8538991495302048,6.319318709333958,8192.0,-4096.0,69.140625
68719443959,1356.0,1592.875,-0.2936641677247739,3.298596907181653,4224.0,-2048.0,82.2265625
1449451522,8784.25,11481.704956054688,10.948760538776307,16.553824294125967,36032.0,-16208.0,99.993896484375
49614161203,8314.5,8373.119812011719,-0.8839125704027869,17.284883029561993,19260.0,-2366.0,99.99542236328124
31670139887,2638.0,2708.61083984375,-0.4744666090151685,4.827814610030462,6545.0,-3072.0,98.93951416015624
53993554569,17974.25,18163.65405273437,-5.4961879073433,35.22138773298382,35640.0,-7780.0,99.99237060546876
84567974,-3578.75,12040.22817993164,14.398111528042069,25.28809284106334,26464.0,-19064.0,99.99847412109376
66210749597,12796.75,13681.953125,-8.092132960338356,29.65250328995678,23076.0,-13056.0,99.9786376953125
61073671172,19467.75,21304.34094238281,1.3765281546192072,41.90730518995544,42144.0,-16256.0,99.9908447265625
67377297308,8880.75,16561.9375,0.0989438916561006,29.26259560806805,34720.0,-17152.0,100.0
39316334405,14095.0,14545.378662109377,-5.237926037209252,28.756443276128262,26088.0,-10474.0,99.98321533203124
47236177645,10153.5,11013.283203125,-6.598447085523975,23.99046191785457,18826.0,-9216.0,99.639892578125
56389016384,20758.25,23001.84289550781,1.5613157036107186,43.45708640773584,43080.0,-16488.0,99.98626708984376
45868711659,3515.5,3912.047729492188,-0.602828336629863,8.046081302378688,10698.0,-5238.0,99.9755859375
6324390,1872.25,9921.59521484375,12.76791986179118,17.95620702670598,30144.0,-23942.0,99.9969482421875
51470319615,123.0,124.390625,0.0277854068521478,0.2156604590164557,422.0,-128.0,86.376953125
6541522353,17324.25,17676.565307617188,-7.9049057934892275,36.90313650379741,36527.0,-11410.0,99.98931884765624
34393315588,22141.0,23111.412963867188,-0.0156646913946904,45.04119602574551,44800.0,-14756.0,99.99847412109376
15472820296,20756.75,22693.62109375,0.1697274540649915,44.21695379099619,46242.0,-24983.0,99.98626708984376
36127661830,-1162.0,11176.132263183594,13.893303515648904,23.92641452835896,24192.0,-16460.0,100.0
1967158064,18005.25,21204.211517333984,0.2646987320401254,42.28486583130757,43148.0,-20816.0,99.99237060546876
66012888426,-1888.25,11045.15234375,11.463030047707978,18.95835470084708,31440.0,-20304.0,99.9969482421875
19730006016,32173.5,32173.5,1.006989067358789,58.34250599848567,48512.0,15872.0,100.0
68717368287,2717.0,2830.265625,-0.1277044216199428,4.732750875069838,7552.0,-3584.0,98.79150390625
52901223754,13.25,10480.038696289062,11.433306024540304,17.42338008453781,33464.0,-19568.0,99.993896484375
68593647615,29.0,29.0,0.004303515593482,0.0562257648648353,116.0,0.0,68.75
65461773259,7480.75,7599.63134765625,-0.6796341099292108,14.300716830931847,18680.0,-8640.0,99.94964599609376
68583029229,14545.25,15170.8486328125,-9.029124899408073,32.32241865909188,26112.0,-13568.0,99.871826171875
268959776,25168.25,26241.43472290039,1.16172392788087,50.473104870191726,47764.0,-15536.0,99.99542236328124
19988870079,2807.5,2935.4327392578125,-0.1433769676611238,4.851715313778823,7736.0,-3540.0,99.9755859375
34368126976,32372.0,32372.0,0.8831985522538851,58.562495326800615,48896.0,15732.0,100.0
20778402902,-2722.5,11497.075805664062,13.080739020810784,21.933059094098475,27768.0,-21092.0,100.0
134271138,4648.25,9915.34017944336,11.386018960078731,14.61260082505449,36170.0,-21954.0,99.9908447265625
68682948571,4362.0,4665.98828125,-0.789089115076672,9.198531494403632,12104.0,-6008.0,99.91455078125
47244639999,20.5,20.5,1.545161170566648e-05,0.0418930054853321,82.0,0.0,68.75
3592429568,31442.25,31442.25,-0.2328382524500977,55.94562793541672,48768.0,9313.0,100.0
1920788995,10277.25,10280.842041015623,-0.5500903677024005,18.320133623838032,21171.0,-1426.0,100.0
67108863999,36.75,41.75,0.0008203985193708,0.0792684690528483,192.0,-96.0,57.421875
6291456,32248.25,32248.25,0.8041276260076142,58.32785007673292,48896.0,15604.0,100.0
4296016129,28141.25,28141.25,-6.674722856958153,50.80302054781493,47678.0,13505.0,100.0
32594378386,-1517.0,11402.324798583984,13.485756077983584,22.68146346780933,29473.0,-20448.0,99.9908447265625
27715661695,1009.0,1139.4224548339844,-0.22228311633209,2.122466766968462,2704.0,-1776.0,99.8199462890625
38903212380,13189.0,17901.572143554688,-2.4988654767835365,35.504067914315385,40308.0,-22012.0,99.969482421875
68719280127,20.0,20.0,0.0010919384720913,0.0402252451339241,80.0,0.0,50.0
1677797894,1279.25,10485.635955810549,13.699147953104628,21.756678928476248,28416.0,-14067.0,100.0
68578410355,4939.25,5187.87890625,-0.7412248570180519,10.652081493627024,13888.0,-4416.0,99.8870849609375
47664070655,59.5,62.57421875,0.0028500598632397,0.1221894540942193,264.0,-110.0,88.623046875
25463184294,-2787.5,11606.544921875,13.539882727082013,22.9079890909313,27392.0,-17408.0,99.99847412109376
16106113983,2329.75,2382.648681640625,-0.2732282463414619,3.971192124201024,5411.0,-2304.0,99.310302734375
68173160415,603.25,638.45703125,0.0593878810542092,1.2282476127708444,1952.0,-832.0,94.9859619140625
4489981446,-2171.75,11528.71923828125,14.267508806735549,25.580223762174825,23360.0,-16419.0,100.0
68719468543,100.0,108.0,0.0371896435726494,0.1746693573720151,512.0,-256.0,39.84375
51539344383,2310.0,2467.86279296875,-0.7244065788752029,4.512942580883627,5124.0,-2048.0,96.453857421875
53086923840,21234.25,23318.720336914062,-0.2705665381330666,44.84592915316206,45740.0,-17120.0,100.0
55068168442,882.25,10287.985717773438,10.518458900209293,16.315216703710107,32652.0,-24020.0,99.9908447265625
68719475775,2452.0,3217.0625,-1.8957744836818875,7.1486469888428,4928.0,-4096.0,98.1689453125
43612705818,100.5,10600.481262207031,11.95001948201509,18.856332805031407,33088.0,-20284.0,100.0
125829120,32266.25,32266.25,0.8814527660475586,58.37184323133764,48896.0,14962.0,100.0
34076621743,2943.5,2996.3834533691406,-0.397616309474586,5.327816619640892,7264.0,-3200.0,99.76959228515624
29093672056,13592.0,18548.18984985352,-3.3330369631611148,37.957668444667696,42048.0,-17592.0,99.99847412109376
34104508071,3289.5,3378.0194091796875,-0.2791392576230502,6.628122195854956,8621.0,-3560.0,99.90081787109376
49996938477,12696.5,13591.158935546877,-8.487376082938994,29.87881165914933,23834.0,-13536.0,99.99542236328124
16634593262,-7317.25,13692.115936279297,14.398668756792343,28.37936305298713,18661.0,-17408.0,99.57733154296876
51261896703,1668.5,1742.708984375,-0.1366116011842344,2.913462006518462,4578.0,-1692.0,99.737548828125
538249066,-2387.75,11613.639556884766,13.834804004069923,24.050408213172865,30512.0,-20608.0,99.99542236328124
34179375071,642.5,683.2025146484375,0.0090698697269362,1.2903355556733431,1961.0,-1080.0,98.3673095703125
33218028927,3928.5,4388.92333984375,-1.65054918587933,8.423946970156685,8069.0,-5084.0,100.0
34359738384,25728.0,26588.52990722656,1.3022400248005388,51.61133679583575,47872.0,-14480.0,99.99847412109376
68702695167,219.0,237.875,0.0920084527215406,0.3831158181285037,1104.0,-512.0,73.876953125
32143725531,6074.5,6251.5059814453125,-0.8728789912765723,11.847116254388974,16277.0,-6336.0,99.95269775390624
38570024876,9897.0,16919.326171875,0.1975750926020005,30.90654048268503,35854.0,-17916.0,99.98779296875
68719384494,-6456.0,13362.453125,14.730194023416336,28.42895281497671,20384.0,-17664.0,99.21875
68652103039,3086.0,3713.615234375,-1.8340303398644289,7.810488373973406,6404.0,-5120.0,99.23095703125
14053914676,15064.75,18866.236846923828,-1.6698643900255714,38.32372167823813,42048.0,-20464.0,100.0
28981317559,2527.0,2655.6820678710938,-0.2224814186087516,5.097082850359984,6513.0,-3328.0,99.5086669921875
159391808,25198.25,26403.91387939453,0.0161349237081863,49.4592550701321,48388.0,-23268.0,99.99847412109376
7185741827,12838.25,12915.778930664062,-2.5038100511709573,22.63386462848651,25302.0,-6083.0,99.99847412109376
2115,13536.25,13539.62612915039,-2.3746757466995105,24.429218103131056,28501.0,-1213.0,100.0
54243810156,10983.25,17129.413330078125,-0.5455821000394938,32.08884902936565,36640.0,-18484.0,100.0
65934458871,1363.75,1601.5791015625,-0.2977358433671436,3.323403084291673,4252.0,-2112.0,94.482421875
59772558943,1348.25,1409.6348876953125,-0.2362927736812501,2.61548589925254,3288.0,-1468.0,99.8992919921875
10742743040,31316.75,31316.75,-0.0744186170844428,55.73666733565586,48896.0,8937.0,100.0
336069129,20111.25,20198.614837646484,-5.016145720097065,38.96106964927503,36839.0,-6266.0,99.99542236328124
25769894913,24946.0,24946.0,-7.100489805055229,45.0259282245385,41980.0,7021.0,100.0
51218669420,8905.5,16622.5234375,-0.1233913061542035,29.97738120743029,34632.0,-17384.0,100.0
59959051504,15412.25,19486.118041992188,-3.091218535174716,39.48555421450733,43948.0,-18132.0,99.94659423828124
34208610811,7111.5,7574.859130859375,-3.2546645784515102,15.125842623568309,16673.0,-10240.0,99.6368408203125
68702699519,7.0,7.0,0.0005947782731547,0.0129794063686425,32.0,0.0,40.625
33242854398,-5757.5,13349.682739257812,14.527866665741293,27.46607071852152,22249.0,-19704.0,99.7772216796875
67179567214,-1790.25,11196.50634765625,12.048369319099589,19.67067950413908,26288.0,-22736.0,99.99542236328124
50367807746,8723.5,11493.679748535156,11.260826375880676,17.097084331661417,35712.0,-16300.0,99.9786376953125
68718165946,-4525.0,12285.0,12.924880526742408,23.984369200961183,26368.0,-20736.0,99.7314453125
68450967535,920.25,1008.5234375,-0.0434858565084817,2.0062324627549306,2624.0,-1152.0,97.601318359375
290467910,2098.25,9914.71630859375,11.938186922204764,16.896184175697147,30306.0,-21448.0,99.98931884765624
55099524181,16304.25,16705.91943359375,-6.64516917545564,34.04842489121122,29972.0,-13728.0,99.993896484375
37058003764,13758.0,18171.96069335937,0.8128917215628593,35.220797062245296,39424.0,-19356.0,99.9908447265625
55834591232,31900.25,31900.25,0.2169485934114439,57.03105131991412,48896.0,9076.0,100.0
35450450432,28418.0,28418.0,1.3639602473128134,51.01897710714182,44800.0,11504.0,100.0
34355544063,25.25,27.2421875,0.0051409729679221,0.0475609900326307,129.0,-64.0,55.078125
12641652871,9716.75,9837.014038085938,-2.2037325472600644,17.22282342185029,20213.0,-10512.0,99.9969482421875
28240107518,-7437.0,14038.164947509766,14.852346064175029,29.39377478769169,19165.0,-17472.0,99.749755859375
5679087760,22154.25,23756.00625610352,0.7659455856232188,45.96746862105388,47617.0,-17686.0,99.98931884765624
606101512,23943.25,24980.8505859375,0.2780930719295622,48.2357818654927,46848.0,-19832.0,99.99237060546876
33073639166,-7219.0,13880.46841430664,14.660169245413242,28.74698835685417,19073.0,-17307.0,99.8809814453125
4294967810,7901.25,11440.498840332031,13.125872653973376,21.05047490220238,34560.0,-12739.0,99.99542236328124
5681202190,-1061.75,10938.622344970703,13.037064560606634,20.975058765182407,27088.0,-19424.0,100.0
65866723311,1557.75,1600.2548828125,-0.0587650076098859,3.014993553545561,4632.0,-1712.0,99.9481201171875
23331048185,15490.5,15930.826965332031,-8.3206785310106,33.32755872921998,31297.0,-9211.0,99.98931884765624
8388608,32372.25,32372.25,0.8831985522538857,58.56307177927182,48896.0,15732.0,100.0
25769803711,210.0,225.875,0.0091947860834594,0.4484806366606088,517.0,-256.0,92.1875
12867222403,9489.75,9538.161254882812,-0.8758463613799422,17.594520937975595,22195.0,-7232.0,99.9969482421875
1080033408,25980.25,26985.17251586914,1.0520721946159013,50.09961588415822,48768.0,-16258.0,100.0
13863604288,23606.75,25212.27673339844,-0.1740459650218825,47.49806433830465,47250.0,-22256.0,99.9969482421875
34368127106,7716.0,10566.069152832031,12.468767116210184,15.99673512969584,36544.0,-16782.0,99.97100830078124
2147500546,7594.25,11379.894500732422,12.737831876946428,20.574311900685657,34560.0,-13811.0,99.98779296875
61570733983,1862.75,1874.279296875,0.2279407232779114,3.2643100016594526,5488.0,-2328.0,99.95880126953124
156277301,14858.25,15248.673278808594,-6.696399407276754,30.94151168807397,26351.0,-10629.0,99.9969482421875
31871341534,-4877.0,12860.17495727539,14.517348359813292,26.863184867814866,23696.0,-18192.0,100.0
23336395889,17274.5,17603.276397705078,-8.216725360666867,37.0438041597286,35940.0,-10671.0,99.99847412109376
32546420832,19938.0,22482.49725341797,-2.0389989281819507,45.18592323657272,47488.0,-20352.0,99.993896484375
4299432704,28181.25,28181.25,1.7768769780481075,50.58885560768746,43776.0,11005.0,100.0
37444802528,15056.0,19607.84881591797,-0.8163276718128429,38.61966554251277,41926.0,-17836.0,99.9359130859375
32212254720,32441.0,32441.0,0.9847230874068694,58.80292856358796,48896.0,16097.0,100.0
21897809168,20886.5,22842.93637084961,0.2838927632925144,44.79465020247194,44624.0,-14912.0,99.98931884765624
6786437969,18858.25,19052.86422729492,-6.204668802885973,37.55724621945495,39571.0,-7606.0,99.99542236328124
102425600,28176.25,28176.25,0.1283413084205205,50.88033919504995,46336.0,10384.0,100.0
54487613406,-7104.75,13705.87841796875,14.49669081704021,28.30284517182916,18852.0,-16988.0,99.9969482421875
20414742529,27425.5,27425.5,-7.478365406080586,48.77134997097495,47020.0,5009.0,100.0
66546000631,4923.25,5015.76806640625,-0.5991662550644952,9.045551778553794,12976.0,-5088.0,99.95574951171876
67309434495,1170.75,1187.4798583984375,0.1708251905111708,1.9934896258522647,3856.0,-972.0,99.9603271484375
5677866582,-5349.75,12677.36492919922,14.258683983594986,26.63748977083885,22962.0,-18878.0,100.0
26047685126,1450.0,10508.521575927734,13.854523253208082,22.100684069954102,29408.0,-15447.0,100.0
65430060222,-5671.25,12881.849365234377,12.729785845435378,23.730688401102096,21668.0,-20416.0,99.92828369140624
22146531621,19132.5,19344.47055053711,-7.1067243816996,37.14287907736562,33760.0,-14727.0,99.993896484375
262144,31744.25,31744.25,1.1861750970538605,57.56760211283811,47872.0,15232.0,100.0
8486984,20912.25,22827.45422363281,0.2665377365155235,44.400960414802135,46592.0,-25006.0,99.9847412109375
32142974593,17392.5,17646.125,-5.54470212961797,34.058997661898374,32773.0,-8192.0,99.94964599609376
50331648,32311.25,32311.25,0.9288994860265434,58.45886794091773,48896.0,14589.0,100.0
49207426797,10220.5,11081.714904785156,-6.65046045225391,24.187970588410906,18946.0,-9472.0,99.9359130859375
146840628,13956.25,18513.22201538086,-1.363026763789673,37.52376881376596,41176.0,-20776.0,99.98016357421876
10745130309,16156.75,16596.809814453125,-7.505184292583718,33.2549777411017,29598.0,-14249.0,99.9755859375
65021639313,17689.75,17951.512329101562,-6.246017169058209,35.70667996400695,35984.0,-8736.0,99.981689453125
2690127897,19546.25,19826.581665039062,-8.583062967209317,39.612769427287496,36969.0,-12675.0,99.993896484375
36671135356,8580.0,16584.80078125,-2.124634570934006,29.1833380308306,34924.0,-17208.0,100.0
27975155084,13275.0,18211.490966796875,-1.2537872696280556,35.81504660436951,40576.0,-21219.0,99.99542236328124
8590000176,21778.75,23493.5560913086,-0.3353106763008089,46.9093426712849,47360.0,-23311.0,99.9908447265625
19537166688,21632.5,23512.572509765625,-0.6820922501755514,45.5180003679217,47884.0,-25747.0,99.9664306640625
68622996127,2990.0,3081.4453125,-0.1011436002468908,5.191327350463852,7844.0,-3584.0,99.76806640625
68717346815,77.0,80.5,0.0170612731362164,0.1379682884809973,320.0,-128.0,64.453125
15032426600,19045.75,21486.17422485352,-1.4636193256897252,43.13439378350439,46080.0,-23958.0,99.95880126953124
20546162756,18289.5,20653.01705932617,-0.1284956111207611,40.41868166077666,43604.0,-22287.0,99.98626708984376
25164705524,9140.5,16904.9375,-1.5902720236196046,30.59629150353157,35721.0,-18432.0,100.0
54035941912,16476.25,19885.002319335938,0.5348935518077209,40.08169850938077,41864.0,-17380.0,99.9755859375
493024066,3221.25,10791.446014404297,12.869225063284642,19.63360834389941,34118.0,-20376.0,99.99542236328124
10881336456,17924.75,20818.816284179688,1.2166352868402972,41.40000380948076,43834.0,-16310.0,99.99237060546876
66062908895,3286.75,3892.29052734375,-1.956834748273536,8.194105353760058,7268.0,-4856.0,99.93743896484376
50398724094,-8101.5,14272.259765625,14.62707541098782,29.444799697197343,16546.0,-16416.0,97.4090576171875
235081792,24908.25,26108.4447631836,-0.1945319905591359,48.84329514194287,48388.0,-23897.0,99.99542236328124
268435456,32336.25,32336.25,0.9959496479462574,58.65739186202,48768.0,15998.0,100.0
43492910606,-3197.5,11929.663452148438,14.475494088864076,25.83022192004886,24320.0,-17120.0,99.99847412109376
68627196783,2882.0,2933.458984375,-0.37173346606214,5.199145709820036,6976.0,-3072.0,99.69482421875
15360,28576.25,28576.25,-0.2775871605999673,51.77420856432095,46848.0,10336.0,100.0
55800932351,705.25,751.43359375,0.3410663845838944,1.1925124694492415,3252.0,-1376.0,91.89453125
61865291231,3411.75,4007.562744140625,-1.9420521729149431,8.191980604926286,7200.0,-4856.0,99.99237060546876
10512780477,12263.75,13273.359191894531,-8.395811219136492,29.1100954122176,23061.0,-12968.0,99.993896484375
1073742337,25300.25,25300.25,-5.267903228756357,45.83635414547467,44386.0,11553.0,100.0
6576812552,21115.25,22714.355438232426,2.0124974296714853,44.14224175161832,42528.0,-14880.0,99.9908447265625
52879508185,15267.25,15644.668212890623,-6.534856772220896,31.76169397324943,31400.0,-7228.0,99.9847412109375
55830344127,5058.25,5611.0185546875,-1.9783261483853591,10.021836248103453,10828.0,-7360.0,99.86114501953124
39728631257,16693.0,17079.34197998047,-8.629097203348223,36.089056831009934,32702.0,-11534.0,100.0
1675024677,18183.25,18400.448028564453,-7.971993020647775,35.94582465763924,30779.0,-11659.0,99.97406005859376
34493960258,6880.0,10453.360595703123,11.34410598585088,14.839992397604998,36356.0,-18204.0,99.99237060546876
9202905225,20397.75,20556.71044921875,-7.813842386951859,39.78846556122192,39067.0,-11638.0,99.9908447265625
32860367567,4691.0,4719.552093505859,-0.7053842649950856,8.360935272811174,10720.0,-4912.0,99.98626708984376
536877185,23864.25,23936.19775390625,-7.966075446519205,44.84208457836216,44534.0,-9982.0,100.0
64323846095,1112.25,1183.4453125,-0.0455816578204926,2.4071954698739475,3092.0,-1024.0,97.36328125
40842720760,13560.0,18544.63806152344,-4.93806390043723,38.16101042771756,42516.0,-18080.0,100.0
35949074130,-2172.0,11450.488525390623,13.209248660371811,22.36932146010826,30110.0,-20912.0,99.993896484375
15516293277,15082.75,15621.815155029297,-8.550971252540725,32.31926973270891,27090.0,-12904.0,99.99542236328124
66571909085,10158.25,10996.7421875,-6.326266720456784,23.414560145159893,19248.0,-8720.0,98.681640625
68442652670,-8018.75,14234.1640625,14.625040079434491,29.336297268285104,16704.0,-16544.0,98.321533203125
23775412274,4964.5,9765.035675048828,12.373760711371814,16.114821751274775,35200.0,-16407.0,99.9725341796875
251658240,32118.25,32118.25,0.9456153737451748,58.1161111363611,48640.0,14579.0,100.0
65493925887,47.75,51.203125,0.0055317215075313,0.0946432698538638,240.0,-112.0,77.294921875
27007063885,11768.0,12394.408325195312,-5.581180216110667,25.281620091242225,21161.0,-9143.0,100.0
56555958853,15411.25,15739.420654296877,-5.738516348185152,30.902221496569343,27204.0,-10092.0,100.0
683679768,20308.25,22191.19253540039,-0.9015218873631846,44.24556434529962,45616.0,-23784.0,99.98779296875
34159781026,1384.5,10310.93701171875,12.091868976406408,17.456442103643777,34681.0,-19680.0,99.9786376953125
47945840061,12813.5,13695.657958984377,-8.350557987757407,29.80706504418983,23774.0,-13502.0,100.0
10738535440,21852.75,23567.416778564453,-0.0533859149342069,46.134409543989634,45952.0,-15143.0,99.99237060546876
23114241284,19122.5,21022.931579589844,0.8436331303611702,41.18764248983456,41728.0,-16384.0,99.9786376953125
4537128941,10905.25,11631.804504394531,-6.318549921860569,24.45038448636397,21044.0,-9244.0,99.993896484375
33872301140,14223.0,18689.678771972656,-0.900539204120436,37.36567303302051,42016.0,-20811.0,99.896240234375
68551681629,10752.25,11525.4990234375,-5.929409550095606,23.988490580450108,20488.0,-8896.0,99.9298095703125
68717379567,737.0,850.25,-0.0710735832607332,1.7643717140326116,2304.0,-1152.0,80.6640625
43301999036,14679.5,18411.41583251953,-3.365607056927459,35.63245808735827,41016.0,-23094.0,99.8565673828125
8590082201,20442.75,20537.600677490234,-7.685231087589295,39.848847182721,38439.0,-9966.0,99.99542236328124
458896,21280.25,23220.63021850586,0.7812877244314126,44.465117896690224,46792.0,-24363.0,99.99237060546876
51539345375,882.0,1030.7900390625,-0.3097570512845976,2.1639803018579262,2052.0,-1536.0,94.879150390625
570689948,14629.25,18477.2885131836,-2.18255391379144,36.11542145291664,41024.0,-19875.0,99.97406005859376
2104634445,14573.25,15200.641845703123,-8.056749666427343,31.720555893416133,26113.0,-14040.0,100.0
42496583466,-2302.0,11671.97119140625,13.836897291750969,24.29541659497676,29264.0,-20992.0,99.993896484375
11616080229,17147.75,17467.85223388672,-8.069384456336678,34.9029892142488,30629.0,-14253.0,99.99847412109376
21842996436,13101.5,18259.40530395508,-1.9318823278296613,36.17647023654328,41905.0,-21716.0,99.98931884765624
50295684078,-4803.5,12535.156066894531,13.654589103951714,24.72340677271016,24170.0,-18422.0,100.0
23956681103,6491.5,6883.091247558594,-1.9585758830023583,11.984405630760026,13429.0,-7480.0,99.96337890625
65218212687,3886.75,3944.0244140625,-0.0894228082976138,6.884504162243744,9424.0,-3216.0,99.981689453125
67041754865,13445.75,14037.5595703125,-7.521544361754193,30.7738010435368,28900.0,-8192.0,98.71826171875
32170071326,-4195.5,12246.78466796875,13.041987554933144,23.41506506929697,23232.0,-19584.0,100.0
51546986785,23087.25,23182.816284179688,-8.298221295263463,44.017676588807305,42640.0,-12540.0,99.9969482421875
55851468065,21474.25,21579.701293945312,-6.929511441829419,41.21606287145956,40912.0,-9052.0,99.993896484375
33014659031,3456.0,3527.381378173828,-0.2577159331097453,6.628883500803601,9600.0,-3584.0,99.86114501953124
49869899895,7034.5,7207.866882324219,-2.726332131958769,13.423434999914628,14090.0,-6712.0,99.98626708984376
57172557487,1132.25,1195.15576171875,0.0063496633234173,2.356689459874709,3028.0,-1280.0,99.774169921875
31138512913,24627.0,24629.85607910156,-6.3133278906081856,46.85904562290204,45460.0,-795.0,99.993896484375
64421887732,9302.25,16929.734375,-1.7515178064779482,30.94436790395133,35344.0,-17920.0,100.0
34359476213,11153.25,12000.208984375,-7.2414021119525875,26.48398910184414,21505.0,-11264.0,97.94921875
68274220532,11782.75,17763.999267578125,-3.650651811461495,35.19623525309526,40376.0,-20832.0,99.98931884765624
30010208159,895.5,909.6446533203124,0.1226718582931807,1.658812022776921,2217.0,-512.0,99.57275390625
46337160,18073.25,21027.70031738281,-0.2293423346344696,41.66392399107482,44928.0,-18203.0,99.9847412109375
39751259509,14171.0,14795.966979980469,-7.93934720219714,31.371322460294355,27164.0,-14154.0,99.99237060546876
1115819522,5121.25,10972.492431640623,12.669355456693088,21.60140795372641,30464.0,-16111.0,99.98779296875
62257098681,12634.75,13255.88818359375,-6.63752962360985,28.374469741742576,25368.0,-8448.0,99.71771240234376
12775324911,3231.75,3862.2234497070312,-2.0435428786359005,8.342225417988535,7287.0,-5088.0,99.9542236328125
68718145535,863.0,983.125,-0.1426580514726383,1.726366430499077,2432.0,-1536.0,93.896484375
60991703439,7632.75,7845.7117919921875,-2.476810410784646,13.925410215808173,15416.0,-8536.0,99.96490478515624
68584210303,353.25,364.8125,0.0086112052874613,0.6429059310807644,1024.0,-256.0,94.42138671875
68719476255,912.0,912.0,0.0187852906930315,1.646943305028007,1856.0,0.0,96.875
536904704,29360.25,29360.25,0.6918856821015601,53.26854684813101,46848.0,11933.0,100.0
22206430304,17643.5,21005.240478515625,-1.5784237633168747,42.64305422771195,45380.0,-17308.0,100.0
68283251589,15232.75,15587.8623046875,-5.953087099941445,30.65488507631782,26632.0,-10368.0,99.9542236328125
32212189151,390.5,437.3408203125,-0.0087073573825187,0.9041919229864852,1105.0,-528.0,91.50390625
24819596606,-5175.5,12623.484436035156,12.675129559707798,23.213086270466583,21792.0,-20352.0,99.993896484375
1342318736,21120.25,23121.39157104492,-0.7729101185875308,45.03025946957053,47625.0,-18490.0,99.99237060546876
1075314692,22900.25,23747.23388671875,1.5303900952654976,46.96373362842159,44416.0,-10176.0,99.99847412109376
62140182455,2417.75,2527.10791015625,-0.1005761416889885,4.863711634775459,6408.0,-2560.0,99.81689453125
51271035775,2241.5,2291.76025390625,-0.3339757746871895,3.810814864787884,5140.0,-2158.0,99.98779296875
21598183693,18334.5,18480.99252319336,-7.620175775116008,35.508194158475355,31736.0,-11147.0,99.9908447265625
68702699511,1335.0,1574.21875,-0.2974636510953173,3.268637635083555,4128.0,-2048.0,82.2265625
17799855069,12394.5,13024.817840576172,-7.030132091451622,27.04256871165993,23068.0,-8836.0,99.9969482421875
27176702960,14837.0,19357.073455810547,-2.53414490710999,38.66085845026771,42637.0,-19527.0,99.98626708984376
4296160292,16665.25,19922.402801513672,-0.0388661409795842,39.91164263117407,42304.0,-19340.0,99.993896484375
55825137663,116.25,126.48828125,0.0319177038992609,0.2154599006639876,596.0,-296.0,80.46875
58852826326,-3364.75,11623.115966796877,12.2426989986744,20.816184588863106,27264.0,-20700.0,99.98626708984376
21333931999,1485.5,1547.7746276855469,-0.1121936047126411,2.7302683262419443,4505.0,-1972.0,99.99237060546876
34930229257,23353.0,23399.576110839844,-6.578982300110728,44.01514195374795,42298.0,-10992.0,99.993896484375
66529998847,508.25,542.0234375,0.2390184674323558,0.8604896848916983,2488.0,-1152.0,90.7470703125
39082581891,7947.0,8024.389404296875,-0.2870311695482651,15.024815859752463,19358.0,-5432.0,99.98779296875
38252053657,17962.0,18172.69677734375,-6.791492087250544,37.06914366188097,34242.0,-10354.0,99.98779296875
17930273927,6846.5,6976.195129394531,-1.3710973436081015,13.070833660875287,15505.0,-6644.0,99.98321533203124
32591825293,16007.0,16450.80126953125,-8.05050428014197,33.00602918208465,27984.0,-14208.0,99.9481201171875
34211348,14201.25,18337.39535522461,2.331579420695725,36.120538823622205,39200.0,-17580.0,99.99542236328124
1074829827,11740.25,11741.09405517578,-0.8830232590830496,20.788723010514097,23606.0,-1407.0,100.0
17222205539,12428.5,12432.420623779297,-1.0370138876412185,23.805339385517897,28804.0,-1739.0,100.0
35039217796,19388.0,21480.008544921875,-0.3351048380645481,41.3616163385304,44418.0,-17162.0,100.0
68702694879,2627.0,3381.98046875,-1.8703380194095385,7.238991074173493,5648.0,-4608.0,98.0224609375
47274328081,23205.5,23263.628845214844,-6.512415153453959,43.88460465128718,43770.0,-9984.0,99.98779296875
67641401087,157.25,166.125,0.0424420161711603,0.2843390805689541,752.0,-320.0,81.6162109375
62249762558,-8045.25,14249.80859375,14.63833234265596,29.43982850023959,16776.0,-16512.0,97.88818359375
9839330230,-2968.25,11795.05892944336,14.03087036511276,24.228244529092773,27822.0,-19494.0,99.99847412109376
16315845137,20606.75,20702.56527709961,-5.9630698374263975,39.535675990766016,37893.0,-5405.0,99.99542236328124
4311745164,14599.25,18368.039611816406,1.4185640683178238,35.32935276675055,40096.0,-17998.0,99.981689453125
56986277688,12935.25,18293.32006835937,-0.2144746547209697,35.831937758869245,38976.0,-17344.0,99.9969482421875
42535862471,8537.0,8840.297485351562,-1.6145577051634588,15.740268831754394,20690.0,-8924.0,100.0
1610977872,17896.25,21106.31948852539,1.4194838750734209,41.341952463381645,42832.0,-19078.0,99.993896484375
16581989926,-3802.25,12149.383056640623,14.511680249416742,26.39735420716879,24688.0,-19051.0,99.98779296875
49620981809,20326.5,20530.182067871094,-8.458549807975407,40.940223407368805,39690.0,-11270.0,99.99542236328124
6509560320,29382.25,29382.25,2.173313410149388,53.26146100338963,44800.0,12013.0,100.0
65877551475,9672.75,9851.3037109375,-3.2924275743817617,19.183837083413884,22208.0,-9568.0,99.97711181640624
5101322760,21565.25,23089.773895263672,2.438679429855628,45.17657409074048,43152.0,-13824.0,99.99237060546876
45902036325,14668.5,15329.3671875,-8.279730731920976,32.68824683619869,28164.0,-15352.0,99.993896484375
62677794808,11509.75,17896.671875,-3.439152289094731,34.53799696439396,39048.0,-18240.0,100.0
12847609813,12174.75,12826.595764160156,-5.945814840356032,26.60358516536727,23517.0,-10744.0,99.88861083984376
18962232528,15564.5,19784.865478515625,-1.1445565186160962,40.039579210671455,43940.0,-17356.0,99.99542236328124
1073741824,32468.25,32468.25,0.9818279555488711,58.83551453158288,48896.0,16125.0,100.0
47078450770,-893.5,11137.16827392578,13.503141108708531,22.22434401307694,30474.0,-20140.0,99.98779296875
535133684,11482.25,17672.8818359375,-3.6206500863086775,34.93939692504864,39901.0,-20480.0,100.0
34427406404,18695.0,21106.293212890625,-0.4796316194605537,41.50107525944486,44168.0,-21726.0,99.993896484375
1627525148,16354.25,19237.0385131836,-1.822563528414922,38.859414557572165,41728.0,-22454.0,99.9908447265625
68711612415,631.0,675.875,0.0348947363500151,1.1473463187555513,1920.0,-960.0,97.16796875
34361980188,13596.0,18119.912536621094,-1.5115866996479752,36.49158077832282,39808.0,-18928.0,99.98626708984376
64416118855,7436.25,7662.4765625,-2.3941775090691344,13.848516413360818,15720.0,-6144.0,99.993896484375
41264607084,9022.0,16665.0078125,-0.0264953557711107,30.04904418877785,35654.0,-18070.0,100.0
34630832640,27848.0,27848.0,1.3710649178125225,50.07201819373542,44160.0,10742.0,100.0
5233770327,2641.25,2737.186492919922,-0.125177516026401,5.343199036934607,6771.0,-2782.0,99.98779296875
24037208783,4016.5,4058.08837890625,-0.4621007420239006,7.184582201511583,9605.0,-2888.0,99.9908447265625
49732727456,17524.5,21003.159423828125,1.487168667756031,40.51477427065974,42680.0,-18604.0,99.99237060546876
956309544,20602.25,22555.610412597656,-0.2574515339126507,44.8124396128806,46012.0,-23032.0,99.9847412109375
5243425,21640.25,21712.841735839844,-5.421444665874368,41.34324212159629,42285.0,-6491.0,99.993896484375
18662811953,20663.5,20856.43585205078,-8.793076409622211,41.64345538187324,40408.0,-12348.0,99.99237060546876
50979029760,27766.5,27766.5,1.8690837532036133,49.91730881937387,43392.0,10752.0,100.0
67368908795,3133.75,3583.7255859375,-0.6418932571660513,7.074569530261454,9568.0,-4224.0,99.1973876953125
68652300279,1737.0,1983.369140625,-0.0860679253950646,3.916100169007364,6212.0,-3072.0,89.7216796875
1108411649,24981.25,24981.25,-6.81184619014833,45.210008791213625,41502.0,5041.0,100.0
67108339709,9749.75,10703.6484375,-7.329954268173852,23.86593115264952,17600.0,-8224.0,97.81494140625
290998281,21746.25,21891.3388671875,-8.019423994982162,41.56713672443479,38999.0,-12266.0,100.0
17162960822,-6403.75,13119.6953125,14.138961042026065,27.161881945347023,21027.0,-18688.0,99.609375
59773909725,11800.25,12482.8076171875,-6.925881291604857,26.11103536827675,22116.0,-8636.0,99.9847412109375
268435488,25872.25,26808.88604736328,1.161708764864501,51.35406442490049,48260.0,-15504.0,99.99542236328124
17448304676,20223.5,21947.79467773437,1.0580729829073627,43.99434570279371,44196.0,-15504.0,99.993896484375
4086558639,2453.25,2499.053649902344,-0.270264392602069,4.549656786490181,6021.0,-2934.0,99.96337890625
19327356680,19385.5,21510.554321289062,2.341803906849894,42.10859053940844,41472.0,-13984.0,99.9969482421875
11257547664,18154.75,21242.12451171875,1.2146865663134,41.26657892123776,43563.0,-18848.0,99.9786376953125
27603435840,24573.0,25815.529235839844,0.7049548699067553,48.14772480665783,47880.0,-23999.0,99.98779296875
10846233667,9520.75,9589.016326904297,-1.438178982091676,18.30446390962915,22002.0,-3741.0,99.98626708984376
23707978358,-3256.5,11789.134552001951,13.544926177537343,23.566683685630192,26856.0,-17815.0,99.9969482421875
59440889855,1256.25,1388.8359375,-0.3771496864387256,2.6583403628608275,2404.0,-1536.0,99.4140625
55482215175,6130.25,6134.326416015625,-0.362703651508162,10.799335703966848,12908.0,-1588.0,100.0
18861983480,12618.5,18100.901428222656,-2.8733026380618623,34.37294553682298,40192.0,-18799.0,99.98626708984376
593701045,17287.25,17626.899475097656,-8.742929558620899,35.7054954202725,30499.0,-15267.0,99.9908447265625
56150229720,14901.25,19109.801147460938,-0.6845065448447294,37.17844610108937,42032.0,-20168.0,99.9908447265625
52680379775,2859.25,3548.306884765625,-1.8118023775311995,7.279429024942222,6424.0,-4620.0,99.951171875
621515540,15497.25,18911.461486816406,1.574375562743718,37.67050044316249,40608.0,-18367.0,99.98016357421876
67125249,27855.25,27855.25,-7.208594472001581,49.70742759136765,48001.0,7933.0,100.0
21579674242,2440.5,10942.185516357422,13.162558510158313,20.89568643054356,32960.0,-20296.0,99.98931884765624
17825808,25434.25,26361.02569580078,1.065903452241749,51.13264922519581,47872.0,-14480.0,99.99542236328124
64347924856,15271.25,19440.3447265625,-4.122564217276779,40.165102867059886,43216.0,-22336.0,100.0
64811641827,8308.75,8368.18115234375,-1.4212269079807924,16.10168739349271,21488.0,-6928.0,99.98321533203124
47902951873,20809.5,20951.161987304688,-8.391632342544707,41.12636638417797,41426.0,-10640.0,99.98321533203124
55077500764,8894.25,16564.21875,-0.046622171631755,29.50503200212459,34960.0,-17212.0,100.0
18361163656,15035.5,19359.980010986328,1.5598165596980824,37.44016036696171,40336.0,-16935.0,99.99237060546876
44522513343,2751.5,2889.469665527344,0.0493445426204082,4.758249320713356,7970.0,-3584.0,99.91455078125
867483869,15631.25,16072.197814941406,-7.97286313230833,32.2698830250119,30155.0,-13780.0,100.0
5804916736,32034.25,32034.25,0.959104863386672,57.990038530924814,48512.0,14580.0,100.0
310378504,24705.25,25556.521118164062,1.3698711137277986,50.19575315858189,46736.0,-13646.0,99.99542236328124
9668132866,10090.75,11815.654541015623,12.039946502014695,17.88945588619129,36096.0,-9967.0,99.9755859375
17249075328,26078.5,27063.41180419922,1.070036112145757,50.18799343761515,48768.0,-16647.0,100.0
127477840,20166.25,22481.08920288086,-1.1318837688204455,44.75031825391227,47104.0,-19299.0,99.98321533203124
11127864190,-5317.25,13030.132720947266,14.195131080044188,26.354904218796875,22666.0,-18734.0,99.99542236328124
34527510528,32189.0,32189.0,0.9694728534011678,58.27495813166106,48640.0,14582.0,100.0
66378948223,466.75,474.853515625,0.0295783902811669,0.8461243268505464,1296.0,-272.0,99.72381591796876
40877763105,20814.0,20928.232666015625,-6.198872972056659,39.908222837835794,39996.0,-6184.0,99.9969482421875
68450893823,168.25,171.8828125,0.015400123587327,0.2918738757352301,528.0,-240.0,88.4521484375
43368620569,16978.5,17215.836791992188,-6.279501344743235,34.3372062680192,32870.0,-7160.0,99.9908447265625
12037591976,14645.75,19140.19790649414,1.0836481168052603,37.06336406354433,40498.0,-18813.0,99.99237060546876
66009889675,6267.75,6440.21875,-0.5572564321324269,12.24113754109393,16064.0,-7136.0,99.98931884765624
68079643487,2651.25,2682.748291015625,-0.314575211709649,4.591099673849728,6132.0,-2000.0,99.96337890625
5905584256,25489.25,26621.73617553711,-0.0238262469009144,49.16652792856989,48768.0,-18866.0,100.0
839393345,23589.25,23653.48416137696,-7.451871391838242,44.33408194100298,44743.0,-11062.0,99.9969482421875
63659336418,290.75,10800.639404296877,12.988725560480493,20.49504220491664,33296.0,-19928.0,99.98931884765624
10476091598,-2153.25,11335.522064208984,12.061025062821926,19.960028988312533,25719.0,-21928.0,100.0
68717313535,2121.0,2953.6875,-1.8999465640943007,6.7671068668875805,4384.0,-4224.0,93.75
27914072901,15397.0,15730.930786132812,-5.688471306720945,30.859454959768843,27321.0,-10208.0,99.981689453125
68719476720,11728.0,18208.0,-2.1218486822654508,35.35183515145479,38912.0,-16384.0,100.0
32563867134,-5138.0,12668.637268066406,12.708547569904836,23.21813837156617,22601.0,-21255.0,99.96185302734376
66569359167,1189.25,1194.0146484375,0.1163456445695088,2.03725799526809,3232.0,-784.0,99.45220947265624
2228262,3340.25,9610.337615966797,13.307506285387294,18.28333306104284,30208.0,-15496.0,99.993896484375
29925832702,-7149.0,13896.06671142578,14.759224154772502,28.87418472059156,19785.0,-17408.0,99.7955322265625
13992663080,19300.75,21842.391540527344,-0.6782713431023962,43.9951834343616,45472.0,-22375.0,99.98931884765624
6660580202,-103.75,10868.717895507812,13.227223564099674,21.265941572664484,33380.0,-21646.0,99.99542236328124
68712136703,175.0,196.25,0.0588752261849925,0.3440203416883428,896.0,-448.0,66.2109375
13196817830,-2187.25,11278.487823486328,12.614493070097822,20.54867035895076,28577.0,-20778.0,99.98626708984376
940188777,17052.25,17349.40625,-7.667388469756297,36.17804610918813,33509.0,-12888.0,99.99542236328124
51539607551,1.0,1.0,-3.158650665984682e-20,0.0021752896304558,4.0,0.0,43.75
13164960849,18491.75,18779.70379638672,-8.055771428195378,38.3982304190865,36619.0,-13826.0,99.9969482421875
67242819559,2862.75,2978.5859375,-0.6124250475181496,6.092228284118725,7712.0,-3328.0,99.755859375
14189199257,13156.75,13738.35009765625,-6.187804659703561,28.978133030607765,26523.0,-8710.0,100.0
62641862462,-7007.25,13736.106689453123,14.79434060507893,29.00049167653184,19424.0,-17408.0,99.9786376953125
28,17280.25,19747.45455932617,-0.4526268775079501,40.56930648705259,41728.0,-14480.0,99.99237060546876
38654705663,7.0,7.0,0.0001809912530446,0.014473543282004,28.0,0.0,67.1875
43553657090,10213.5,11848.013488769531,10.65987399853413,15.649606341197792,36608.0,-13812.0,99.94964599609376
8018457713,16446.25,16857.316772460938,-8.394257808867051,36.137267309838975,34777.0,-11200.0,100.0
55532322815,636.25,826.623046875,-0.3000832170496955,1.829745692292832,1312.0,-1024.0,99.4140625
2685444224,25098.25,26414.8666381836,-0.0587058182996577,48.88698790601384,48768.0,-22942.0,99.9969482421875
7633842242,6297.25,10454.951965332031,11.190895091517827,14.508998857978725,36480.0,-23923.0,99.96337890625
64423984127,2248.25,2332.0732421875,-0.4768105666274039,3.887837484188008,5136.0,-2568.0,94.171142578125
68567233407,2581.25,2715.1943359375,-0.1420043997836071,4.438284703769971,7264.0,-3280.0,100.0
68711088125,9277.0,10283.609375,-7.276344438557775,23.232603141162187,16448.0,-8224.0,89.0625
68667047935,64.0,67.0,0.0141174669660518,0.1171310060659425,304.0,-112.0,67.578125
47221489244,8465.5,16482.6328125,-0.2107353402235737,29.313805767878613,33978.0,-16832.0,100.0
1144004644,19427.25,21528.450775146484,-0.2173548868980589,42.83103523799714,44288.0,-21816.0,100.0
43656082829,14303.5,14931.080810546877,-7.619166807024513,30.881656144383204,25910.0,-14246.0,99.9908447265625
68702699455,215.0,230.5,0.0097895643566142,0.4554587709162556,528.0,-256.0,87.5
68585259002,-5359.75,12678.5,12.785572844346868,24.789166322036493,24832.0,-20480.0,96.875
22148293080,17080.5,20123.364776611328,-2.2644760978198906,39.52476994681711,44300.0,-22696.0,99.993896484375
22431268872,24588.5,25460.68572998047,1.422479752401893,49.99040371681856,46512.0,-13848.0,99.993896484375
26007965080,15694.0,19578.908203125,-1.4677027866043084,39.76590137008471,43824.0,-18071.0,99.98779296875
2685408418,2434.25,9912.044677734377,11.653845832494303,15.977276979512542,35344.0,-18418.0,99.9969482421875
68582626815,3183.25,3719.96875,-1.5884223626003289,7.3560151740015005,6784.0,-4352.0,98.968505859375
39355135999,615.0,647.92431640625,0.235720996586505,1.0369963305501135,2650.0,-1134.0,99.578857421875
2846743312,19836.25,22170.926544189453,1.6684096449153991,42.81545961265059,42304.0,-15346.0,99.9969482421875
10800425473,23983.75,23983.75,-6.3322250987847895,43.01070546789988,40298.0,7937.0,100.0
59718483966,-7803.75,14131.37646484375,14.611697789617164,29.0876337424923,17088.0,-16928.0,99.69024658203124
6502221897,21058.25,21217.576385498047,-8.237053421917933,41.42566152580107,40246.0,-13317.0,99.993896484375
6508153154,5602.25,10130.45376586914,10.850572402862609,14.225560055682104,36224.0,-20086.0,99.95574951171876
36239835648,28980.0,28980.0,1.943288900742578,52.35662929810151,44672.0,11282.0,100.0
67108876,19455.25,21134.10498046875,0.7528009701380942,43.50444095159276,42752.0,-12448.0,99.9969482421875
68719419391,196.0,207.0,0.0735509696047053,0.3636041535157647,896.0,-384.0,66.40625
46707507058,-3009.5,11683.0859375,12.716205278070223,22.15939425415361,27978.0,-20480.0,99.7802734375
51430952692,9948.0,17090.92431640625,-1.425076376220167,31.05100197809897,36876.0,-17920.0,99.993896484375
65453756044,10824.75,17191.8369140625,0.951391628100853,31.7782247664421,37088.0,-18216.0,99.9969482421875
524864,22432.25,24184.328826904297,2.3186533641502507,45.81809352250464,44104.0,-16148.0,99.9969482421875
4196370,6248.25,9998.24234008789,11.071207882130416,14.316089261770664,36096.0,-15512.0,99.98626708984376
68133554430,-2053.75,11366.096923828123,12.1130339744817,20.032076463956017,24256.0,-24376.0,99.98779296875
68585216189,14196.25,14876.109375,-8.937830885275211,31.6209585547729,25664.0,-12736.0,100.0
23318197855,1155.5,1173.16943359375,0.2398051237852788,2.057607070739488,3804.0,-955.0,99.9542236328125
57331957856,21684.25,23657.00451660156,-1.03288449676668,46.46055885246973,47752.0,-25528.0,99.99237060546876
3369889579,4634.25,4884.0001220703125,-0.0548948551309112,9.741348661059613,12249.0,-4981.0,99.98779296875
68570480319,491.25,501.8759765625,0.0170714080759959,0.9091429169737772,1376.0,-512.0,98.1964111328125
67965749807,4864.75,4879.3564453125,-0.5497678642606038,8.50857011861857,10464.0,-4412.0,99.9908447265625
34155790303,996.5,1012.6697998046876,-0.077307188705647,1.8682576539557263,2433.0,-896.0,99.029541015625
9126872096,22890.75,24479.45819091797,1.0202858560646064,47.389969910783456,46400.0,-17167.0,99.99237060546876
64012926903,2375.75,2493.662109375,-0.1890840601187993,4.863997131500444,6440.0,-2520.0,99.71923828125
98308,23004.25,23800.75762939453,1.256271870711375,46.51882988213404,44800.0,-16195.0,99.99847412109376
57981795308,10461.25,17094.34814453125,-1.9605727677933096,31.806722019381663,36888.0,-18432.0,99.9267578125
57195856962,4070.25,10226.259155273438,12.136320304068436,16.739903747368317,35392.0,-17972.0,99.9786376953125
45131040228,13881.5,18599.34326171875,-1.3162598247742603,36.049111089689504,41728.0,-21384.0,99.98779296875
68467818495,141.25,191.51953125,-0.025538614811917,0.4339542918528842,308.0,-256.0,89.0625
52852989568,19287.25,22031.9130859375,1.830505178759383,41.33011434362525,41904.0,-16376.0,100.0
4563402752,32317.25,32317.25,0.9873366716061728,58.594017828533794,48768.0,15990.0,100.0
62975174201,13583.75,14080.64111328125,-6.274882177058919,29.579109505938565,26788.0,-8000.0,100.0
21785526288,23805.5,25061.00256347656,0.6818554578629975,48.01880005200772,46784.0,-22935.0,99.98016357421876
27532334706,-2510.0,11694.100341796877,13.389053601116297,23.515690303721883,29152.0,-20399.0,99.99847412109376
1216413700,22924.25,23721.082580566406,1.305351189326868,46.40879412863368,44608.0,-16877.0,99.99542236328124
45092878236,8876.5,16568.09375,0.1235194900856247,29.23113437956829,34810.0,-17120.0,100.0
26077672588,13079.0,18122.846069335938,-0.7751815099955286,35.22860733126935,40133.0,-21744.0,99.96795654296876
15835328247,2229.75,2399.3077392578125,-0.5001506772655349,4.707502227951705,6082.0,-3072.0,99.86572265625
68719476607,128.0,128.0,0.0062255358239012,0.2284784663368674,256.0,0.0,81.25
42530202148,15105.0,18864.931640625,1.8011973590530808,36.945780490738215,39696.0,-19384.0,99.9786376953125
3739417970,-241.75,10460.114501953123,10.804627375688472,16.3303526603164,32634.0,-20448.0,99.9969482421875
1075909256,18056.25,21002.024658203125,1.3637751107067126,40.44574028173559,42624.0,-19251.0,99.99542236328124
64424312319,2079.25,2921.20703125,-1.9125826723634085,6.762566289760165,4184.0,-4096.0,93.9208984375
49295801663,3897.5,4413.33056640625,-2.127978825757437,8.938939582805146,7888.0,-5148.0,100.0
62914560,32227.25,32227.25,0.8416143215234559,58.30514820124875,48896.0,15605.0,100.0
45390045587,10942.5,11103.101196289062,-1.9331539742222736,20.38060607932617,26336.0,-9848.0,99.98931884765624
51721930382,-5095.75,12803.431396484377,15.111315865848916,28.17593450723502,23236.0,-17376.0,99.99847412109376
16785948,13722.25,17803.09262084961,0.145878949051385,34.88446153657729,39168.0,-18846.0,99.99542236328124
57347381843,7655.25,7749.0277099609375,-0.8276289188159424,14.978738534176674,19384.0,-6092.0,99.98779296875
13956111530,-1312.25,10751.462158203123,11.351149654583146,17.921157859368503,32707.0,-21424.0,99.99847412109376
4277887035,8756.25,9031.733459472656,-2.391135922399509,16.788250285213394,19676.0,-10048.0,99.9969482421875
17811565393,17864.5,18102.86331176757,-6.228028153894732,36.09309454145109,36228.0,-8035.0,99.9847412109375
8691258912,19798.75,22219.35562133789,2.03961109866112,42.49088563792425,41936.0,-16355.0,99.98931884765624
68719476543,384.0,384.0,0.0132756552460054,0.689137002957482,768.0,0.0,93.75
538647184,17544.25,20867.250762939453,0.982651623001122,40.73172053653571,43428.0,-16671.0,99.98779296875
68252322141,15576.75,16059.040771484377,-8.510117391192644,32.87635796290251,28216.0,-12520.0,99.97100830078124
14073462512,12563.75,18446.625,-2.187140125608425,36.188543335402905,39824.0,-16814.0,100.0
16584990430,-6814.25,13552.215759277344,14.402902878902127,27.859238608694326,19597.0,-17616.0,99.96337890625
22559232065,23872.5,23945.222900390625,-7.920929513313231,44.7976304011399,44984.0,-11247.0,99.99542236328124
41729064522,-2887.0,11789.421875,13.498641017342134,23.92016481074784,27746.0,-21434.0,100.0
12399820230,-2212.25,11155.167877197266,12.162088636851074,19.73904291212361,27552.0,-20471.0,99.9969482421875
67578625919,141.25,141.484375,0.0063369354544899,0.2548822052704382,324.0,-32.0,94.384765625
3240764532,13220.25,18299.093353271484,-2.072861045045063,36.70376640949393,41224.0,-21432.0,99.98931884765624
11140605921,16076.75,16427.582489013672,-6.649535038292772,33.96034748221111,35511.0,-8768.0,99.98321533203124
285214753,23818.25,23866.83599853516,-7.947640824740179,44.89659395742383,43585.0,-8966.0,99.9969482421875
103096452,18864.25,21141.4389038086,0.3180738752214693,40.69588553603849,43904.0,-23439.0,99.9847412109375
33558528,31677.25,31677.25,-0.3157350630911572,56.35897046197824,48896.0,12493.0,100.0
60126262151,5460.75,5516.2115478515625,-0.1132231499039366,9.93570639940989,13200.0,-5376.0,99.90386962890624
40157365647,5547.0,5767.2540283203125,-1.3637787637018577,10.63608481745262,12046.0,-6744.0,99.969482421875
55834573823,1801.25,1885.0546875,-0.4244257129008914,3.107017584672344,4120.0,-2056.0,90.4541015625
49385504250,-2817.5,11250.08953857422,10.614549577663412,18.353741199620465,29828.0,-20480.0,99.84893798828124
62460900341,13508.75,14039.021240234377,-7.116783723866504,29.11793420331001,26304.0,-10356.0,99.9755859375
65495559919,1437.75,1495.40087890625,-0.0329113001979913,2.849106876411746,4432.0,-1696.0,99.1302490234375
34359738367,0.25,0.25,0.0,0.0005764524712185,1.0,0.0,25.0
34896707840,31636.0,31636.0,0.5108160267855343,56.4770713431968,48896.0,8380.0,100.0
4672552960,31305.25,31305.25,0.3955315636030322,55.78152477624696,48768.0,6822.0,100.0
491520,30936.25,30936.25,0.7170271098694251,55.25973997665431,47872.0,8405.0,100.0
34628969090,2976.0,10854.841613769531,13.441262279905956,21.22845447955704,33196.0,-19296.0,99.98931884765624
36219727124,14596.0,18773.492553710938,0.0200368349862507,37.49963823354148,40720.0,-19550.0,99.9908447265625
55795402861,15871.25,16327.826538085938,-8.725988347533361,33.62415767914835,28240.0,-14616.0,100.0
32732293605,16256.0,16676.608276367188,-8.85684953691721,34.4044700877687,29825.0,-14336.0,99.957275390625
37078567490,2667.0,10754.914306640623,13.182907462481031,20.68249304832052,33232.0,-18314.0,99.97711181640624
67703927206,133.75,10549.954833984377,12.142091932693008,18.29267171025161,29600.0,-22972.0,99.98931884765624
54547291119,3424.25,3460.6854248046875,-0.4510061414086693,6.11063319154554,8392.0,-3564.0,99.97711181640624
59055792125,9378.25,10373.98291015625,-7.241102044539473,23.28945071210212,16932.0,-8448.0,95.343017578125
44099463538,2229.5,9734.185119628906,10.519650428619563,14.467936984631958,34712.0,-20398.0,99.95269775390624
63887635455,2215.75,2379.6796875,-0.1558437527020101,3.839216503255368,6280.0,-3136.0,94.189453125
64116088799,669.75,700.7802734375,0.0486919569815988,1.335062071747238,2200.0,-952.0,99.16839599609376
39949581608,16126.0,19891.17321777344,-0.3055262439652763,40.33010925384491,42656.0,-17056.0,100.0
114688,31532.25,31532.25,0.2170484745388256,56.27733237984231,48896.0,8794.0,100.0
34364064013,19796.0,19826.43493652344,-6.541311696961969,38.29801676401645,33784.0,-2400.0,99.99237060546876
24889351672,13035.5,18432.72134399414,-4.947646129065747,37.75995544541728,42132.0,-17511.0,100.0
1160,19120.25,21545.116455078125,1.1473675724058157,42.84053588789327,44944.0,-16290.0,99.9969482421875
25771933824,25526.0,26817.42691040039,0.5362886645918851,49.79947978474458,48768.0,-24456.0,99.99542236328124
60124260311,2496.75,2654.40966796875,0.2346572552742027,5.091933690878014,8324.0,-3264.0,99.078369140625
56403913453,12454.25,13062.579467773438,-6.972748368889853,27.22398261186613,22976.0,-9952.0,99.981689453125
16156725706,2436.75,9954.812774658203,11.491415071461857,16.545076225485857,34816.0,-21895.0,99.96490478515624
7919665535,6005.25,6302.863250732422,-1.049732217400176,10.838424128262782,13277.0,-7856.0,100.0
53416468351,487.25,487.9288330078125,0.0796878893922661,0.8463707774241298,1364.0,-332.0,99.8046875
64424476670,-8112.75,14276.41015625,14.627014161354108,29.44906505428056,16520.0,-16392.0,95.013427734375
122880,31372.25,31372.25,-0.0486856323904271,56.00027019419334,48896.0,9461.0,100.0
15597257600,21775.75,23779.78103637696,1.875319522745446,44.16088530721827,44164.0,-19943.0,99.9908447265625
38234056899,10558.0,10698.002807617188,-2.725999535985052,20.18560275881809,24898.0,-10028.0,99.993896484375
51539409903,2509.0,2581.42919921875,-0.5082928051360724,4.615413664884656,6228.0,-3072.0,98.291015625
68182597535,748.25,770.703125,0.0563766862205571,1.4596721615154404,1856.0,-768.0,95.20263671875
51292846964,11960.5,17652.18231201172,-1.2003615827343712,34.22676404093333,38570.0,-17504.0,100.0
31817739413,14312.0,14942.07879638672,-7.54558235090597,30.8960388524536,27292.0,-14144.0,99.98779296875
38039199179,7409.0,7599.188110351562,-2.5152279112932443,15.376687722869624,18008.0,-6176.0,100.0
68718684479,6047.0,6444.8125,-2.646644139882925,12.024375543133324,11520.0,-7680.0,99.908447265625
1300252256,17089.25,20709.322784423828,0.8321806893731883,40.33547047300085,41900.0,-19636.0,99.993896484375
67091020365,12985.75,13508.583984375,-6.25479831815655,27.46238581388228,22976.0,-9056.0,99.99847412109376
57942605821,9862.25,10795.5986328125,-7.288656853295714,23.910416227618835,18036.0,-8184.0,99.853515625
20682113587,9341.5,9367.082977294922,-0.0827707335659876,18.1954333301496,23177.0,-4331.0,99.9786376953125
36524033431,6876.0,6999.2353515625,-1.1263762145709384,13.187422830686756,14930.0,-7398.0,99.97711181640624
2217213954,10153.25,11713.712493896484,11.793925178213948,17.166580120353128,36352.0,-9939.0,99.9786376953125
15728640,32092.25,32092.25,0.7392052643318467,58.07426560531413,48896.0,15284.0,100.0
6040678447,6433.25,6812.949981689453,-1.889585190978422,11.67488017283282,13338.0,-7133.0,99.99542236328124
66294882259,5297.75,5508.0908203125,-0.7151067136966025,11.16647609764575,15024.0,-4736.0,99.8931884765625
68652367871,1.0,1.0,-2.0488544860441183e-20,0.0021100381141719,4.0,0.0,25.0
1107296288,25873.25,26816.85577392578,1.1003135210408452,51.267808596860206,48384.0,-17163.0,99.99542236328124
26193444992,25172.0,26395.79278564453,0.3410686453175914,48.81480234786213,48385.0,-25104.0,99.98931884765624
65892515839,172.75,209.8671875,-0.0221543295145953,0.4293405944522167,400.0,-288.0,96.142578125
57344,31448.25,31448.25,-0.0663776950700595,56.13861268672443,48896.0,9524.0,100.0
59911372273,15602.25,16094.8525390625,-9.460958221764466,35.773678597138854,33028.0,-12544.0,99.7283935546875
26172588104,21518.0,23145.44314575196,0.8612826850810249,45.801308818556784,46256.0,-16016.0,99.9908447265625
32744898485,11082.0,11875.82730102539,-6.127945405523779,25.326038327653784,21184.0,-10496.0,99.66278076171876
53478618961,16670.25,16988.995361328125,-5.998439628673486,34.29432827619007,34440.0,-9652.0,99.98931884765624
17180395664,20943.5,22964.057067871094,-0.6006690484588336,44.78522783504127,47268.0,-16655.0,99.98931884765624
27045184873,16989.0,17287.665130615234,-7.272548653562974,35.53033856771182,34120.0,-11735.0,99.98931884765624
52534840649,18166.25,18471.224487304688,-7.796290716029315,37.44305563382552,34668.0,-13724.0,99.9969482421875
1074069508,22472.25,23342.285583496094,1.5818343475008734,45.73194230898432,44032.0,-16731.0,99.993896484375
34216997719,4349.5,4441.234252929688,-0.2278757957765884,8.108805207258508,11808.0,-5104.0,99.95269775390624
63686187519,4941.75,5330.8203125,-2.2745593265121373,9.988099500488,9484.0,-5888.0,99.951171875
25483868983,4247.5,4295.853607177734,-0.5735531183169724,7.947961501103593,10292.0,-2607.0,99.9755859375
801640488,19890.25,22085.08837890625,-0.5429511212865242,44.00162184131052,45608.0,-20296.0,99.981689453125
18839781952,22308.5,24203.491271972656,1.65156805660903,45.642772661259535,44608.0,-19212.0,99.99237060546876
17302548,16506.25,19749.69241333008,1.183482269452907,40.45739488352587,42016.0,-19728.0,99.9908447265625
21449636589,11870.5,12532.353515625,-7.056197106910016,26.53857818016247,21752.0,-9216.0,99.90234375
24147952631,4662.5,4724.358978271484,-0.0271227655326369,8.634551287006234,12469.0,-5099.0,99.9603271484375
25905307762,3038.0,9846.18359375,11.022664256725545,15.033732374191404,34840.0,-23835.0,99.9908447265625
184549888,29047.25,29047.25,2.1336500765598503,52.55682667548697,44544.0,11364.0,100.0
9208093010,3041.75,9857.87176513672,10.812974524556514,14.51157452712089,35464.0,-20014.0,99.94049072265624
32521426910,-6880.0,13687.10464477539,14.824038066860863,28.92215397800888,20757.0,-17984.0,99.9481201171875
68697194495,653.0,806.15625,-0.2442030858961734,1.670993704152379,1360.0,-1024.0,97.8515625
66571927527,2086.25,2251.7109375,-0.2830802687407142,4.680986211230298,6192.0,-2048.0,96.484375
68719329151,184.0,184.875,0.0212573321003196,0.3217569754606535,400.0,-112.0,92.96875
34358657019,2733.25,3217.57763671875,-0.8204712996400272,6.512405819688375,8576.0,-4096.0,92.803955078125
55143528329,15121.25,15495.276733398438,-5.442252866838408,31.013671357401204,29852.0,-9396.0,99.98626708984376
17179869316,20623.5,22268.50588989257,1.2712925000064077,43.12735649533257,44672.0,-16643.0,99.99237060546876
43626703880,20154.5,22133.82403564453,0.0686918889639896,43.810652494443154,44064.0,-15456.0,99.98931884765624
14109902080,28605.75,28605.75,1.2616866098894548,52.54112271534662,45568.0,10848.0,100.0
30207508109,12627.0,13211.596435546877,-6.016527168937452,26.86579583924249,21960.0,-10360.0,100.0
68718493695,1111.0,1255.46875,-0.353114329863599,2.407289739107876,2128.0,-1536.0,96.875
67142656,29415.25,29415.25,0.7119521852403952,53.408805871596,46848.0,12064.0,100.0
9204600612,14361.75,18491.43753051757,1.6629983244883988,36.07949060696816,38848.0,-16384.0,99.98626708984376
34427375616,31103.0,31103.0,-0.2684463486485176,55.55110557187761,48384.0,13128.0,100.0
68719476223,2052.0,2900.0,-1.909050138927893,6.743373091358576,4096.0,-4096.0,70.80078125
54443275575,5754.25,5968.458618164063,-1.962002901824701,11.430040145769468,12436.0,-6668.0,99.9542236328125
68321952763,5669.25,5871.416015625,-0.6127527007685436,11.04644785446622,15020.0,-6208.0,99.96795654296876
34363966472,21840.0,23278.169494628903,1.0541341543099036,45.96010084469823,45056.0,-13734.0,99.99542236328124
61172305359,4163.75,4565.35302734375,-1.848140762799248,8.80922345249054,9640.0,-5264.0,99.9481201171875
603979782,5319.25,9562.84765625,13.406838944073504,18.1007974589471,30464.0,-12416.0,99.99237060546876
63805830111,2739.75,2859.6201171875,-0.109576647243654,4.791413011268791,7660.0,-3648.0,99.66278076171876
37079000788,11079.0,17424.287658691406,0.5827204767715418,32.21616437775797,38048.0,-18048.0,99.99237060546876
4299166216,21381.25,22930.91909790039,1.886268016835441,44.36028253507516,42752.0,-15552.0,99.9969482421875
37694983844,12046.0,17840.983520507812,1.298774217919894,33.69023120446806,38160.0,-18530.0,99.99542236328124
59858692846,-4598.75,12479.845336914062,13.767203963928992,24.911408814739385,24708.0,-18496.0,99.99237060546876
56807452271,1126.25,1204.15234375,0.057513435676922,2.3491337518058946,3572.0,-1452.0,99.871826171875
17486053892,20324.5,21607.991424560547,2.747527203775877,42.612754451860575,41632.0,-11947.0,99.9908447265625
62680256509,10465.75,11372.03759765625,-7.219577063895138,24.7059831351951,19828.0,-9904.0,99.98016357421876
39628849920,28470.0,28470.0,1.5785715102572817,51.09171998124813,44416.0,10996.0,100.0
62187864063,171.75,174.9892578125,0.0385723898136996,0.3020107042171188,680.0,-236.0,90.8935546875
3221225472,32446.25,32446.25,0.9818443696724076,58.80508614478255,48896.0,16093.0,100.0
11616099243,5891.75,6096.895660400391,-0.6031562911336705,11.6932791690619,15673.0,-7166.0,99.98626708984376
68576864255,729.25,811.35546875,0.3099608407170188,1.336032556821127,3360.0,-1536.0,92.840576171875
27346998388,13564.0,18338.18338012696,-2.125404824543967,36.84805266699147,40888.0,-21136.0,99.98016357421876
41713418153,14743.0,15215.34619140625,-6.285027637021852,31.52062913150189,29860.0,-10572.0,99.9908447265625
18229702500,12171.5,17827.766876220703,0.3512512646629128,34.174571597387846,38320.0,-17840.0,99.993896484375
60121145183,658.75,683.4921875,0.0531920641409967,1.277075145075075,1828.0,-512.0,99.13330078125
805306368,32296.25,32296.25,0.9807928258359986,58.5447031014623,48768.0,15934.0,100.0
54038548347,4400.25,4702.6484375,-0.8894750217703202,9.262536606092436,11896.0,-5584.0,99.99542236328124
68719408990,-7048.0,13704.453125,14.771572671940124,29.002377015011167,19744.0,-17376.0,99.0234375
18421665793,26344.5,26344.5,-7.623853738009609,46.784164293725496,44412.0,6113.0,100.0
11962843503,7358.75,7587.466461181641,-1.3294159190996762,13.349228729408,15694.0,-8086.0,99.99847412109376
10200556529,17922.75,18147.01611328125,-7.5761363553300995,36.62089382890373,38590.0,-5552.0,99.993896484375
6653010142,-2277.75,11626.344970703123,12.924653948707356,21.71418003133816,24902.0,-24140.0,100.0
26669263406,-4233.0,12347.522094726562,14.127797945340545,25.639809717159768,24432.0,-17496.0,100.0
68446301023,3191.25,3213.11328125,-0.3609046196805622,5.507924890660943,7296.0,-2560.0,99.90081787109376
34359738432,26208.0,27134.300659179688,1.1306034983192086,51.17675151181116,48640.0,-16004.0,99.9969482421875
20941256778,2949.5,9916.592987060549,10.799433007168956,14.85882674130931,35456.0,-22980.0,99.96337890625
37183225872,24162.0,25377.262573242188,0.8831647118642085,48.91341122510926,47136.0,-22438.0,99.98779296875
2827142432,22370.25,24098.58969116211,0.6167359510586186,45.96685259669609,46088.0,-19172.0,99.98779296875
4332849187,13118.25,13130.888793945312,-2.537166157703449,23.74123701475373,27610.0,-3347.0,99.9969482421875
24513346485,13561.5,14104.597930908203,-6.868843629564834,29.27826635999921,24621.0,-11612.0,99.993896484375
59548612575,908.25,951.26708984375,0.2340448707096211,1.6868318809803131,3500.0,-1536.0,98.931884765625
66606662272,22585.75,24381.44677734375,2.052293342599604,44.93730459523367,44672.0,-20492.0,99.9847412109375
42605761918,-3872.0,12195.0322265625,12.893863219803372,22.48576283993607,23908.0,-21498.0,99.9969482421875
34158411758,-7278.5,13650.30078125,14.35469239818914,28.148268806285667,18693.0,-17408.0,98.046875
2566820075,8566.25,8840.969757080078,-2.535865385303196,16.574159169269542,20075.0,-11104.0,99.99237060546876
52093845525,19237.25,19411.209838867188,-6.663917335528912,37.44245495652389,33572.0,-15064.0,99.98321533203124
19453215213,17211.5,17474.927490234375,-8.017482822908113,34.155736614927456,32912.0,-14600.0,99.98626708984376
42177177765,17377.0,17698.586975097656,-8.119147597359804,35.25031938010856,31290.0,-14676.0,99.98016357421876
60129540095,389.75,429.66796875,0.209558245476815,0.6608920162419207,2056.0,-1024.0,64.306640625
8695776737,17986.75,18236.694274902344,-7.6261541075951955,37.28740944941188,38099.0,-10438.0,99.9969482421875
8588268379,6302.25,6491.251403808594,-0.4493623859938496,12.307499493561624,16329.0,-6752.0,99.94964599609376
1966080,31100.25,31100.25,1.127166322011693,56.39594273876111,47360.0,14720.0,100.0
18530977848,17327.5,20440.502471923828,-2.88050008687486,42.43560192474733,44780.0,-21720.0,99.96490478515624
36256151050,-74.0,11076.50164794922,13.555919577106769,22.87401919253652,30160.0,-19212.0,99.98931884765624
37986541042,-1542.0,10843.2568359375,10.977244908444876,17.84696757948101,31424.0,-20448.0,99.95880126953124
66742359729,15275.75,15686.386962890623,-6.0966778892796425,32.23725633849736,33428.0,-8032.0,99.9847412109375
46644560688,17525.5,20763.396118164062,0.7535221639979837,41.19203634316519,42816.0,-19368.0,99.969482421875
23689495052,16049.5,18831.347930908203,1.7708022937629586,37.9950806155601,40192.0,-16175.0,99.969482421875
19338108172,14685.5,18559.770721435547,-0.3530508753109512,37.395825021674845,40192.0,-18112.0,99.969482421875
66562219884,9361.25,16787.00390625,-0.3790383551463945,30.696432874878983,35248.0,-17408.0,99.9847412109375
34317007135,6378.25,6781.1484375,-2.7095407342259645,12.64213372182065,12081.0,-7664.0,100.0
68568448895,291.25,312.435546875,-0.0154333430421656,0.5835907627018188,672.0,-256.0,96.7071533203125
63212205951,745.75,775.2890625,0.2135481811493187,1.268529756803379,2808.0,-1144.0,99.54986572265624
50423464544,18107.5,21228.30517578125,0.7256133571838526,41.46284351212283,43338.0,-19808.0,99.9786376953125
56388502208,18758.25,21790.288940429688,0.9472425089117924,41.98827533846273,43496.0,-20176.0,99.993896484375
68719083519,517.0,728.171875,-0.2999125815232482,1.695676568984375,1040.0,-1024.0,78.125
144179968,28324.25,28324.25,2.012477442664932,51.33460313050234,44032.0,10584.0,100.0
6144,31168.25,31168.25,-0.6371315201019518,55.69683522235665,48896.0,13136.0,100.0
32202772358,-3846.5,12130.973571777344,14.402752344788508,26.05084144096081,23297.0,-18656.0,99.98779296875
17318916,19914.25,21722.9765625,1.2000817709806997,42.80740165673647,42880.0,-17344.0,99.99542236328124
10771036224,24285.75,25691.39761352539,-0.6959434585092849,48.51893474073948,48640.0,-21423.0,99.98016357421876
68719476671,208.0,224.0,0.0091947860834594,0.4448077541517657,512.0,-256.0,75.0
67584507671,3240.25,3294.827880859375,-0.2792799562154092,6.231639445838817,7328.0,-2504.0,99.9267578125
29364191106,2.0,11247.108520507812,13.283902427582534,22.54086445316637,28753.0,-20472.0,99.9755859375
840837504,23377.25,24965.27816772461,-0.29408952532445,46.517624122542365,47109.0,-18156.0,99.98931884765624
13061903256,14396.75,18950.513610839844,0.49135591880903,36.79415231345863,40406.0,-19543.0,99.98931884765624
8704,29088.25,29088.25,1.6791396406141763,52.33035535417039,44800.0,12160.0,100.0
66705149950,-7435.25,14008.1484375,14.77402578083823,29.204981301391616,18560.0,-17376.0,99.6917724609375
26239894216,15797.0,19665.462799072266,0.9248434375893476,37.707326937163295,41728.0,-20383.0,99.981689453125
40586396809,18660.0,18883.10516357422,-7.103715379905342,37.439242907261054,36440.0,-13142.0,99.9847412109375
66342633839,7100.75,7346.963623046875,-1.4831280790819938,12.785981294987078,15456.0,-8540.0,100.0
43032475482,-3630.5,12077.08428955078,13.583199895747832,24.729380731109632,27608.0,-20608.0,99.993896484375
68717018107,5027.0,5326.7890625,-1.5629450952293673,10.474993254181792,13504.0,-6080.0,99.86572265625
2214625281,27841.25,27841.25,-6.9842829833053965,49.753629109494405,48178.0,7421.0,100.0
67752687601,14150.75,14689.64599609375,-7.322445186248744,31.480107951739377,31488.0,-8384.0,99.822998046875
52832600579,12112.25,12113.869750976562,-0.1730141811075416,21.401967648281705,26640.0,-2532.0,100.0
60112748543,60.75,64.59375,0.0156265745495731,0.1113773641069945,276.0,-128.0,70.5078125
63887097855,528.75,547.3740234375,-0.0370172717395748,0.9313192557111096,1424.0,-648.0,93.6767578125
34628315136,31084.0,31084.0,-0.6665056652842922,55.49077658804152,48768.0,12862.0,100.0
25770067744,20094.0,22437.722076416016,2.576244848056992,42.808633296180766,41440.0,-16307.0,99.993896484375
68615141239,2503.0,2670.9521484375,0.0204748830961551,5.156047170281843,8084.0,-3828.0,99.96337890625
68717641727,1191.0,1345.5,-0.2983946643435226,2.4397787608236365,2560.0,-1792.0,95.80078125
25484449007,3385.5,3864.0689697265625,-1.6037183932749286,7.688652756595247,7781.0,-4864.0,99.993896484375
302121008,22025.25,23607.36392211914,-0.0670378446128247,47.39827542186048,47244.0,-17190.0,99.98931884765624
66521382910,-7557.75,13965.109375,14.339620770017351,28.276192205551016,17696.0,-17512.0,99.468994140625
34495009760,17248.0,20628.7338256836,-1.1063316266523204,40.60006822856453,43886.0,-16326.0,99.98626708984376
66571983870,-6237.75,13467.85546875,14.242622000981738,27.2266792209628,20768.0,-18704.0,98.858642578125
68719476495,1920.0,1920.0,0.0135819875081771,3.4679023523016586,3840.0,0.0,98.4375
68711088126,-8131.0,14283.296875,14.624671752123584,29.45213320618421,16448.0,-16416.0,92.3583984375
31529113337,13471.0,14019.411682128906,-7.721305615371207,30.10435563557701,27313.0,-9152.0,99.9908447265625
66817869295,4206.75,4581.13134765625,-1.1814908241479656,8.518581937484726,9680.0,-5408.0,99.94659423828124
17177616108,8370.25,16555.59375,-1.1616688647072917,29.21568518773896,34451.0,-17536.0,100.0
68719476471,1344.0,1580.5,-0.2980584293684721,3.2842417818778915,4160.0,-2048.0,78.515625
16089341951,120.75,128.4443359375,0.0378765747029294,0.2135887937350663,562.0,-256.0,86.03515625
25904029697,27590.0,27590.0,-7.444848243152832,49.11327556074587,46988.0,7677.0,100.0
60027432959,820.75,952.376953125,-0.15421614129892,1.7176201865033625,2336.0,-1536.0,97.91259765625
29950942942,-7009.5,13677.870727539062,14.572287497347975,28.45011024952596,19217.0,-17068.0,99.98626708984376
16625036639,2930.75,3596.2771911621094,-1.817507533267609,7.388198704009648,6546.0,-4608.0,99.94964599609376
17570201873,23581.5,23599.93811035156,-6.196806442645767,44.99711525118993,43805.0,-1867.0,99.99237060546876
66399790887,3720.75,3782.8857421875,0.3097643104414692,7.082249988724325,10536.0,-2784.0,99.9969482421875
57972214236,13163.25,17973.003051757812,-3.6068178886599815,35.38596520407239,40516.0,-22528.0,99.8199462890625
53129228273,13715.25,14265.084228515623,-7.412175925309151,30.91610716450875,29312.0,-8192.0,99.7894287109375
67905251295,1555.75,1586.0107421875,0.2754084051631847,2.747701884005969,4992.0,-1728.0,99.41864013671876
16272315862,-3006.25,11617.710998535156,12.593786978710252,21.29126707938951,28234.0,-20470.0,99.98016357421876
8589951104,25694.75,26797.99307250977,0.4872188217897983,49.51685803500458,48768.0,-23438.0,100.0
22560,24528.25,25809.44931030273,-0.5280213638371829,49.32765902350792,48384.0,-19116.0,100.0
50897730677,13096.5,13928.26220703125,-8.391358865388467,30.60521966197282,25098.0,-14272.0,100.0
14680064,32204.25,32204.25,0.7934340404795236,58.26056939281538,48896.0,15540.0,100.0
13921940317,12314.75,12909.2900390625,-6.354613342881779,26.290117250599,23867.0,-8192.0,100.0
4574834269,10557.25,11368.553588867188,-6.12781564352133,23.998086041582365,19030.0,-8894.0,99.99847412109376
64088963007,712.75,747.535400390625,0.2191043109509194,1.2556168230330371,2828.0,-1272.0,98.5137939453125
40901205727,1384.0,1395.7587890625,-0.0044728555186415,2.507615130101225,3640.0,-1230.0,99.9908447265625
57092613680,15231.25,19594.004272460938,1.0621860699012715,38.355024471479695,39776.0,-16880.0,99.981689453125
68448944127,161.25,164.125,0.013035338803427,0.2816824391445645,512.0,-128.0,84.326171875
50914127615,723.5,733.85205078125,0.0459262193207557,1.2341149975532304,2196.0,-556.0,99.072265625
2148094016,24318.25,25751.71792602539,-0.2495996265752141,48.62059165867887,48136.0,-21891.0,99.993896484375
17318322176,31263.5,31263.5,-0.2175634167305153,55.62306949629873,48640.0,9016.0,100.0
56853791888,19169.25,21759.539916992188,0.8690966863970967,43.09683597447789,45472.0,-17072.0,99.9786376953125
68451007486,-6203.75,13443.78125,14.20407685300492,27.084720491073,20800.0,-18560.0,99.407958984375
1074272770,6228.25,10976.19400024414,12.22299985173447,20.06079827419713,34304.0,-14323.0,99.99847412109376
31989845979,3577.0,3925.289031982422,-0.3722099890698973,7.813421874917947,10752.0,-4624.0,99.81689453125
68685381535,1130.0,1139.205078125,-0.0183531143021817,2.0760946191539382,2824.0,-1016.0,99.5361328125
25043412849,15295.5,15701.48941040039,-6.5881395601988775,32.70771085399895,33001.0,-8320.0,99.99542236328124
3759312965,19778.25,19903.074920654297,-7.863046934178036,37.9893383268741,33711.0,-11181.0,99.9908447265625
12312275944,13251.75,18551.953369140625,-1.2082098544480544,36.36623543567699,40693.0,-18368.0,99.951171875
67844439005,12112.75,12769.700805664062,-7.019335341978199,26.65589513787849,22468.0,-8704.0,99.89013671875
30767152699,3371.0,3750.978302001953,-0.4404177584501956,7.716570932056873,9380.0,-4031.0,99.9969482421875
51899204902,-1191.75,11023.1708984375,13.490297594784982,21.6666402076101,28740.0,-20768.0,99.9969482421875
36666605828,23368.0,24056.50756835937,1.6239588413671155,47.57529691685647,44608.0,-9810.0,99.99542236328124
12,19456.25,21134.79272460937,0.7528009701380949,43.50611439383919,42752.0,-12448.0,99.9969482421875
38656036864,30541.0,30541.0,-0.2929678385221627,54.36993863431339,47872.0,10884.0,100.0
10753212433,23704.75,23764.455780029297,-6.88224940124988,44.825642231899,44504.0,-11351.0,99.98626708984376
4357898256,24848.25,25863.868560791016,0.3613171001629482,49.30356609593783,47872.0,-23788.0,99.993896484375
7049654694,1034.25,10151.416870117188,11.913838307202788,17.13040520343101,30080.0,-22503.0,99.99847412109376
43956307302,-598.5,10683.682373046877,13.510569082141178,20.70444624623928,29058.0,-19408.0,99.99847412109376
2181038208,26119.25,27100.32421875,1.2037489127682497,50.18472905855764,48768.0,-18179.0,99.993896484375
58782080943,1326.25,1373.8538818359375,0.0744950098263701,2.621911234880828,3492.0,-1280.0,99.78179931640624
2148007960,20634.25,22402.35635375977,0.2475838093174486,45.92497181010718,45408.0,-14560.0,99.99237060546876
9405743104,31474.75,31474.75,0.0043755567880186,56.112102863972176,48768.0,9448.0,100.0
68450836452,10044.25,17208.875,-0.586728875719795,31.81827288569199,36048.0,-18304.0,100.0
68450910189,10116.25,10982.61328125,-6.64006337639522,24.026498798389213,18576.0,-9216.0,98.291015625
68652358655,1901.0,1988.44140625,-0.3800121694119981,3.263664820422036,4612.0,-2304.0,92.3828125
1312832,24384.25,25705.355102539062,-0.2966149315520072,48.31712951880692,47632.0,-16036.0,99.9969482421875
64390954871,1511.25,1721.5390625,-0.2012832408974865,3.5684711208265254,4368.0,-2048.0,98.095703125
54654008518,-1898.75,11035.543701171877,11.9021369149751,18.978861884798444,27760.0,-20472.0,99.9847412109375
51589885489,15450.25,15834.620849609377,-6.098668221239908,32.66475992271899,30928.0,-8168.0,100.0
68144681188,14862.25,18826.635986328125,-2.600090238983848,37.3330060171658,42064.0,-22448.0,99.85198974609376
37752832,31589.25,31589.25,-0.426750963913414,56.15307480688369,48896.0,12493.0,100.0
16437045665,20670.75,20884.407501220703,-8.409283672173542,41.32631231596691,41349.0,-13120.0,99.97406005859376
22506274026,-1972.5,10912.654174804688,10.937895848817837,17.773488543133148,31948.0,-21304.0,99.96795654296876
276955396,23472.25,24154.72869873047,1.6045070238783454,47.77920136107535,44704.0,-9368.0,99.9969482421875
32946253789,10027.0,10910.724548339844,-6.458572251862266,23.502979507553043,18276.0,-8768.0,99.700927734375
33244051166,-7293.5,13849.371459960938,14.753038844334576,29.10921797505,19593.0,-17920.0,99.3743896484375
49877658180,15786.5,19216.413146972656,1.12588686188885,37.52837774632624,40162.0,-16952.0,99.993896484375
46171247781,15720.5,16173.804748535156,-7.195072388092952,32.78037596759032,29830.0,-14158.0,99.99237060546876
16105930751,33.75,34.251953125,0.0011840913292166,0.0680334193777242,149.0,-32.0,77.34375
34359737182,-5659.75,13063.659912109377,14.13508817061476,26.587569962771607,21760.0,-18304.0,99.6826171875
46036679935,2215.5,3056.38671875,-1.936316374807404,7.023804701862628,4490.0,-4374.0,99.0966796875
896,23200.25,24802.764404296875,2.4542123500916966,46.18389414293511,44704.0,-16322.0,100.0
65927104501,11557.75,12291.453125,-6.463161669599616,25.81148486823548,23020.0,-10240.0,99.5025634765625
32677814134,-6333.0,13105.163299560549,14.100564930244966,27.18074398152059,21216.0,-18495.0,99.86572265625
7797285184,24863.25,26115.33364868164,-0.0855840267168415,48.89106416891699,48514.0,-24950.0,99.98321533203124
30738822145,23241.0,23241.0,-7.175905251983574,41.95966034553144,38708.0,5297.0,100.0
626841,19212.25,19479.825805664062,-8.220295290523666,38.83702332740895,37867.0,-12446.0,99.99542236328124
58678289271,4126.25,4254.239013671875,-0.1647229744613728,7.776833559462921,11456.0,-5120.0,99.9786376953125
155192672,18930.25,21744.898651123047,-1.3265942231502932,43.78214628013768,45932.0,-17546.0,99.98931884765624
64137435964,11412.75,17210.3515625,-1.6501441771869765,32.91282380038561,37256.0,-19720.0,100.0
61075167149,11075.75,11790.787109375,-5.699599104969289,24.33219303874754,20624.0,-9472.0,99.932861328125
4297064484,20205.25,21919.513916015625,0.8626929800176264,43.82375373070306,44288.0,-15504.0,99.99542236328124
22011707392,32428.5,32428.5,0.9783332768523968,58.77412085970713,48896.0,16053.0,100.0
68413140975,1086.25,1166.987548828125,0.0262148770488819,2.2529154168069807,3544.0,-1520.0,99.14703369140624
2147549184,31950.25,31950.25,0.6733478052462408,57.279624731541375,48896.0,8445.0,100.0
43828299477,12153.5,12823.52276611328,-5.749852955713139,26.454904408421672,23932.0,-11006.0,99.9908447265625
1581777537,21024.25,21113.29522705078,-5.23120753929456,39.78067646702503,41943.0,-6768.0,99.99542236328124
37869849100,14560.0,18245.38525390625,0.9800701203697364,36.32708528045488,38592.0,-15744.0,99.993896484375
5951029954,1526.25,10677.336975097656,13.477504949997634,20.5543775763573,33744.0,-20259.0,99.97100830078124
64744292432,20141.75,22439.705444335938,0.4160057374595801,43.63872470392639,46048.0,-24624.0,99.981689453125
68180155898,-2636.75,11197.5498046875,10.698300660135734,18.408552087230444,30176.0,-20320.0,99.88861083984376
32077298552,12996.0,18441.43725585937,-2.348029562439843,36.59948671702449,39952.0,-18816.0,100.0
3290431488,32269.25,32269.25,0.7904740891583508,58.30281788828677,48896.0,15565.0,100.0
480,21184.25,22952.276428222656,-1.453410812204543,45.12051684505603,48000.0,-16258.0,99.99542236328124
11816669443,14348.75,14391.794555664062,-2.129741831006164,25.014344936239382,27730.0,-5807.0,99.99237060546876
66571993087,6.25,6.75,4.517390673927189e-05,0.0131556103234142,32.0,-16.0,39.84375
68182605823,24.25,26.75,0.0001932877947115,0.0504983674228752,128.0,-64.0,39.6484375
10917432935,3389.75,3449.3150329589844,-0.2860473991015553,6.695032018604638,9353.0,-2933.0,99.9847412109375
34988222882,3309.0,9912.791809082031,11.05480727476207,14.797791629655851,35752.0,-20622.0,100.0
30609436725,17059.0,17432.511810302734,-8.062079842438042,34.94588120364962,30712.0,-14275.0,99.9908447265625
28610454030,-1732.0,11388.840240478516,14.122397503554426,23.96352945247101,26784.0,-18128.0,99.99847412109376
1250295874,6673.25,10461.790008544922,12.72905312516201,17.04411901644182,35860.0,-16677.0,99.9725341796875
42949672959,3.0,3.0,3.756893399378151e-05,0.0063374852132072,12.0,0.0,59.375
8835584228,15710.75,19210.43273925781,-2.601679019404145,38.009406710292566,42970.0,-22950.0,99.98321533203124
53472405471,1790.25,1796.9332275390625,0.2865178608484593,3.114101725844311,5252.0,-1076.0,100.0
42946526078,-6022.0,13348.599853515623,14.238867377783748,27.0987441340592,21510.0,-18304.0,99.7802734375
19335741460,19901.5,21651.708984375,1.0030402067427435,43.88050962192123,43776.0,-15516.0,99.98779296875
23357591552,30338.5,30338.5,-0.5302552267818523,54.04364376081201,48256.0,10580.0,100.0
31947868720,16596.0,20228.525634765625,0.4002722079782199,40.19290546747546,42000.0,-16303.0,100.0
67574428671,2226.25,2385.9609375,-0.1508897845863665,3.847435533249212,6244.0,-3072.0,96.5576171875
25769803777,28366.0,28366.0,-6.44486164197038,51.40347950566542,48508.0,15613.0,100.0
60281258768,21375.75,23204.789428710938,2.2883110617490225,44.801191118311614,43312.0,-18624.0,99.98779296875
38146213093,15952.0,16417.357788085938,-7.682311251935336,33.53057466145413,30998.0,-14636.0,99.99847412109376
48384907865,15692.5,16104.21875,-6.68383869443291,33.100206981744655,32018.0,-8490.0,99.9908447265625
240,19792.25,21849.754608154297,-2.8333948624839747,43.40675258758304,46976.0,-16258.0,99.99237060546876
65497158391,3815.75,3913.6142578125,-0.3973192566357709,7.150919769459608,11120.0,-5248.0,99.725341796875
61951256914,2962.75,9904.122314453123,11.122121960332027,15.346153253953062,35424.0,-20088.0,99.9908447265625
9269412929,21986.75,22088.708068847656,-6.378482720457814,42.7409901503901,41414.0,-10763.0,99.9969482421875
34393424912,22777.0,24246.30517578125,1.363108159942446,47.90634610644391,45952.0,-16452.0,99.99542236328124
22147340065,18260.5,18454.682373046875,-5.393145786086851,35.6390795296588,34284.0,-7779.0,99.99237060546876
34221064026,-3844.5,11983.949462890623,13.037162208887183,23.46914100769045,27200.0,-20927.0,99.90234375
64085950415,2367.75,2416.939697265625,-0.3903469782805894,4.5604782591497735,5520.0,-2680.0,99.871826171875
66335842105,13161.75,13750.671875,-6.564969178736382,29.446545468052115,26036.0,-8320.0,100.0
276824065,28100.25,28100.25,-6.558648204028561,50.83027674712727,47727.0,13570.0,100.0
11813184,24596.25,26047.77700805664,0.4064273946250843,49.09806966446697,47632.0,-23308.0,99.98931884765624
33524558111,6486.0,6712.861328125,-2.5408783084873416,12.239767763790478,12176.0,-5183.0,100.0
1075840032,23012.25,24554.50439453125,1.064358478521236,47.83699805340981,46400.0,-15624.0,99.99542236328124
7012877314,7972.25,10845.599029541016,11.988304180136195,17.814354185516116,35584.0,-13427.0,99.981689453125
49675912716,13041.5,17559.16326904297,1.6227397588771244,34.16217979038066,38304.0,-15748.0,99.99847412109376
66555206655,1913.25,1999.9375,-0.3793722172321043,3.285959043235877,4656.0,-2320.0,95.037841796875
30756425984,30043.0,30043.0,-0.5534445311885061,53.57463024970853,48128.0,10504.0,100.0
11070397487,4159.75,4659.364868164063,-2.1447721557170305,9.6117498131956,8799.0,-6042.0,99.98321533203124
68448681878,-5036.75,12460.1875,13.932195444503876,25.50684099981318,23168.0,-18816.0,99.90234375
7169149357,16602.25,16984.520416259766,-8.53407723260663,34.25767055763143,29682.0,-14806.0,99.98931884765624
63818943323,5979.75,6158.9345703125,-0.6333723751680324,11.793598390867878,15688.0,-6652.0,99.90386962890624
47244475775,2220.5,3024.765625,-1.8936486724525448,6.88456948874054,4490.0,-4096.0,99.4140625
48270244589,13154.5,13690.425903320312,-7.349591553328388,28.44882669687494,24292.0,-9880.0,100.0
59714592501,11714.25,12425.314208984377,-6.911131542860283,26.684252275677576,22180.0,-10464.0,99.9786376953125
9975083943,5027.75,5097.1075439453125,-0.1437254941751487,9.332883093269706,13093.0,-5290.0,99.97406005859376
62004128877,13201.75,14090.501220703123,-8.405811311506937,30.79746702177709,25040.0,-14712.0,99.9847412109375
13490148906,-1109.25,11237.723724365234,13.415682887480678,22.583983356861832,30528.0,-19392.0,99.99542236328124
9227477008,24914.75,26001.86471557617,0.2135438225000801,49.406479489988456,47872.0,-23331.0,99.99237060546876
62839872669,12769.75,13650.047729492188,-8.002487041795879,29.415352846178905,23188.0,-12992.0,99.9969482421875
68651745278,-7646.0,14073.798828125,14.57817209883076,28.9342398643292,17600.0,-16896.0,99.285888671875
58682490427,3362.25,3747.489868164064,-0.4372029382667538,7.703237616676134,9440.0,-4032.0,99.97711181640624
4194304,32360.25,32360.25,0.8456338995780697,58.51612873101013,48896.0,15732.0,100.0
55811957115,8442.25,8759.26953125,-2.356043556386017,16.194865119525055,19572.0,-10704.0,100.0
424457284,15322.25,19241.50256347656,0.3549899987200647,37.80194463141712,41102.0,-20224.0,99.9908447265625
46458077028,10922.5,17396.953125,0.5751527759124442,32.78242661912972,36384.0,-18430.0,100.0
67108207613,11549.75,12307.52783203125,-7.754448265525805,26.42202120358808,21696.0,-8224.0,99.50103759765624
20018985483,7795.5,7849.857482910156,-0.7837604138720727,14.685674986686376,17688.0,-5167.0,99.98321533203124
17348841478,3864.5,9679.2568359375,11.853014531739456,16.691886420781632,30400.0,-19967.0,99.99237060546876
35232096044,9900.0,16763.1572265625,0.9098083883778152,31.02953394666471,34932.0,-17258.0,99.993896484375
201588802,6815.25,10459.632934570312,12.798742594569628,17.08916141383777,35860.0,-16044.0,99.99237060546876
34350817142,-5932.75,12937.554626464844,14.043865183754392,26.68673020130845,22048.0,-17920.0,99.9267578125
68115398647,1401.25,1635.69287109375,-0.2899345667311367,3.385423501586588,4420.0,-2112.0,93.5546875
33780266235,5566.5,5838.456848144531,-2.444816752467038,12.246660856123455,14553.0,-4608.0,99.81842041015624
23604608311,5077.5,5424.001861572266,-2.358311497880577,11.034457925946889,11045.0,-7040.0,99.86114501953124
34898968864,25096.0,26184.648559570312,1.2370789005652854,50.11039332477403,47392.0,-15560.0,99.99542236328124
57677709039,1395.25,1501.03076171875,-0.3772573843036831,3.019693655829917,3552.0,-2172.0,99.6826171875
47909391320,13305.5,18491.23303222656,-0.9199232145340454,36.01118577696485,40896.0,-19084.0,99.9847412109375
1211252994,9872.25,11728.720184326172,10.942357188325998,16.048256523586964,36480.0,-15780.0,99.9603271484375
36507222015,15.0,15.0,0.0005993470793946,0.030557526749825,60.0,0.0,71.09375
12531169256,12275.75,18142.9755859375,-0.9217432745848848,35.143081295756,39262.0,-17024.0,100.0
68181810937,13151.25,13818.857421875,-8.105560741253242,30.30574461278594,26752.0,-9472.0,99.7344970703125
67777785343,2626.75,3382.24609375,-1.8746178141288872,7.1714049514316205,5888.0,-4544.0,99.67041015625
8589942784,31870.75,31870.75,-0.0283723063494857,56.86953599963781,48896.0,11112.0,100.0
1933002221,13507.25,14230.353576660156,-7.816363192817477,30.05781411819267,25814.0,-14022.0,99.97711181640624
39673086020,19004.0,21308.02569580078,0.0400733560555926,41.859910204391376,44198.0,-23888.0,99.993896484375
134225920,31712.25,31712.25,-0.0035566951341127,56.60896594895881,48640.0,11064.0,100.0
13076811777,26762.75,26762.75,-8.045036292773636,47.47352798645505,44594.0,4647.0,100.0
66336238231,5449.75,5474.6146240234375,-0.7415767303276779,9.919319082780609,12264.0,-3800.0,99.98016357421876
53674508283,2659.25,3150.5595703125,-0.8448757026957942,6.404337147013321,8436.0,-4216.0,94.83642578125
13154148352,30115.75,30115.75,0.1613653617535554,53.73562889441147,47232.0,9312.0,100.0
68163731327,209.25,210.328125,0.0199187352767103,0.3760635047480715,608.0,-128.0,94.6044921875
8019468863,2884.25,3015.1832275390625,0.0649432197273521,4.982636059386386,8146.0,-3584.0,99.9847412109375
9194203680,21157.75,23248.386962890625,1.6151693753731082,44.41830841219783,43296.0,-16112.0,99.99542236328124
66535636927,808.25,812.89892578125,-0.0098538297506947,1.43755974938883,2024.0,-632.0,99.97406005859376
11155023298,1672.75,10242.664672851562,11.937091194399676,17.356417626737578,34445.0,-19632.0,99.99237060546876
38266700155,8294.0,8586.7470703125,-1.733427784011316,15.802030848592697,19220.0,-10494.0,99.98016357421876
5906384132,19297.25,21201.415893554688,1.4192711964978282,41.70147467890293,42112.0,-16384.0,99.98779296875
25773032896,19394.0,22158.98666381836,-0.7266128579972911,43.77045653821191,46480.0,-18507.0,99.99542236328124
38924865396,10489.0,17263.069458007812,-0.6835013394706114,32.36467252493798,37290.0,-18262.0,100.0
67578459573,13493.25,14241.670654296877,-7.67966462426071,30.294172663063648,26228.0,-14528.0,100.0
29495410256,15833.0,19911.756408691406,1.1540306298199317,39.18044835363497,41320.0,-16240.0,99.9908447265625
17788567856,21454.5,23223.55563354492,-0.1505787990416544,46.7547257659548,46896.0,-15592.0,99.9755859375
547381445,19020.25,19257.59878540039,-7.989712848729104,37.61163220239315,34326.0,-15004.0,99.9969482421875
13053727040,24976.75,26191.10464477539,-0.3581054118978036,49.07334723581216,48384.0,-20087.0,99.993896484375
18513851410,3161.5,10307.720977783203,11.698317166128254,16.673490144587028,34960.0,-19835.0,99.98321533203124
6163821571,11299.25,11321.020446777344,-1.7324000993031838,20.37663079775219,23014.0,-2665.0,99.9969482421875
34359738110,-8127.75,14280.158203125,14.622588996486996,29.45097158060715,16449.0,-16384.0,90.52734375
2991768342,-924.75,11068.977600097656,14.05947092992924,23.11921101374613,29096.0,-18046.0,99.993896484375
30064842768,24183.0,25500.22589111328,-0.3667475743922997,49.335580461339454,47872.0,-18747.0,99.99847412109376
11899928708,19209.75,21506.025299072266,0.6051548625159335,41.82778961119725,44288.0,-24022.0,99.981689453125
57272506352,12989.25,18594.540649414062,-1.907689474249716,36.20874274734173,40388.0,-17444.0,99.98321533203124
65328343021,10829.75,11612.0517578125,-6.31098312220577,24.55738140714044,21144.0,-10080.0,99.8779296875
66499860475,4266.25,4627.97509765625,-0.9538269051185204,8.90679266280502,12000.0,-5900.0,99.78790283203124
20771437181,12673.5,13332.20278930664,-7.677615419991812,28.079286113366088,23357.0,-9468.0,99.993896484375
68718395253,11037.0,11842.25,-6.456208089827604,25.61591375288839,21120.0,-10240.0,99.871826171875
29527625723,3449.0,3843.991821289064,-1.009673710992444,7.692184213512129,10313.0,-4352.0,98.93646240234376
59860045022,-5136.75,12594.662719726562,12.770358635836642,23.42037554775192,22852.0,-21244.0,99.981689453125
60129275903,710.75,881.3583984375,-0.2084989070748622,1.714897924687406,2052.0,-1536.0,89.453125
65492674551,2601.75,2770.45947265625,-0.2100860166244932,5.2729854252463655,8032.0,-3296.0,99.62005615234376
60236524288,28097.75,28097.75,1.0793906956496762,50.47437061626627,44800.0,11304.0,100.0
32140424951,2214.5,2392.761962890625,-0.1345544148352369,4.63898017831763,7313.0,-3072.0,99.5849609375
11347323893,13627.75,14173.357391357422,-7.588896790780321,29.783435910488578,24898.0,-11480.0,99.99847412109376
17182008657,19463.5,19663.2060546875,-7.450020944960797,39.28417533032019,39124.0,-11399.0,99.98626708984376
60056927679,2901.75,3652.435791015625,-2.144134830745162,8.177148310070077,5960.0,-5376.0,99.7161865234375
4859663331,8235.25,8305.112762451172,-1.1241040782029064,15.973883247787622,21382.0,-5982.0,99.99542236328124
68043579387,3419.75,3837.8798828125,-0.8640710006720419,7.618464371691302,10400.0,-4832.0,99.76654052734376
16565733202,-1002.25,11340.294952392578,13.970887224058009,23.390406919251816,30466.0,-20956.0,99.99542236328124
9563166903,7635.75,7821.494171142578,-2.570946371822106,14.200713267041907,16055.0,-7196.0,99.98016357421876
36585379281,17829.0,18143.63342285156,-8.122604781977037,37.78344348578698,36922.0,-12158.0,99.9908447265625
68563234794,-4198.75,12183.46875,13.232308697386506,24.27158928016716,27744.0,-21504.0,99.786376953125
268995297,17736.25,17967.85659790039,-7.266328562106967,36.63191240688119,37269.0,-8016.0,99.993896484375
39947737467,8958.0,9220.79425048828,-3.2426852514569027,17.577612861612604,20116.0,-11028.0,99.99237060546876
65244612559,3180.75,3214.40576171875,0.0466223710186427,5.751810766511955,9288.0,-2576.0,99.9603271484375
32864368332,9655.0,16829.43359375,0.067520064325574,30.288256317825155,36064.0,-17424.0,99.99542236328124
6442524812,16907.25,19679.5700378418,-0.7380630972669026,38.27535469837496,42624.0,-23331.0,99.98626708984376
67645734399,2064.25,2909.6875,-1.9089387392973045,6.75026461513463,4160.0,-4128.0,82.470703125
532480,31200.25,31200.25,-0.0202574198363756,55.80819465941613,48384.0,11016.0,100.0
68551704575,132.25,184.4140625,-0.0265044964638688,0.4266512728468105,272.0,-256.0,83.5693359375
11312120097,23873.75,23956.403839111328,-7.350299308788103,44.72269502197985,46568.0,-11199.0,99.98931884765624
13593130654,-6247.25,13369.455596923828,14.75427909236116,28.26592842408308,21298.0,-17248.0,99.99237060546876
16826390,2226.25,9941.19189453125,12.699680673676916,18.18785422924388,29952.0,-23958.0,99.9908447265625
1258291200,32091.25,32091.25,0.9371903110925802,58.04984376580438,48640.0,14583.0,100.0
63617104895,1985.75,2066.083984375,-0.4101081961773308,3.4280508916526373,4680.0,-2184.0,98.42529296875
5174872722,1168.25,10499.32666015625,12.824262993543906,19.46961930147153,34145.0,-19390.0,99.99237060546876
2305,27504.25,27504.25,-7.940319000135508,48.89086656931027,45521.0,7873.0,100.0
68719476707,4816.0,5096.0,-0.7548095535187855,10.544690008178604,14336.0,-4096.0,92.7734375
10853292545,23416.75,23416.75,-6.317310128027721,42.119124864643005,39066.0,7725.0,100.0
64,26208.25,27134.501373291016,1.1306034983192084,51.17721504056843,48640.0,-16004.0,99.9969482421875
66133096743,8057.75,8247.83203125,-2.464458840541099,14.822768807632723,16808.0,-6816.0,99.99542236328124
34287120255,964.25,1059.9681396484375,-0.1466402676284419,1.847162844167962,2629.0,-1472.0,99.3804931640625
55972385442,984.25,10801.598022460938,13.27899195844622,20.64913507675821,33672.0,-19904.0,99.99237060546876
17850958336,29199.5,29199.5,2.19573268625086,52.94627393205563,44544.0,11904.0,100.0
38424660362,2523.0,9964.809387207031,11.078192509963603,15.565471532984642,35076.0,-22212.0,99.96185302734376
26060408440,12740.0,18171.418701171875,-1.7900222845553786,35.31477570902384,39928.0,-17680.0,99.99237060546876
68719461375,2524.0,2703.5,0.1797774955503591,4.435046156535512,7680.0,-3840.0,97.16796875
983040,30704.25,30704.25,0.8691379328267741,55.06155934519252,47360.0,8393.0,100.0
62277025791,9.75,10.75,0.0002242208584822,0.021266616504796,48.0,-24.0,57.8125
3227112608,18338.25,21429.25500488281,-0.2592539775801715,42.323254235436295,45732.0,-17194.0,100.0
18438170891,11618.5,11673.721801757812,-2.515278143748037,20.94765148385224,23769.0,-6575.0,99.98931884765624
1392787476,18459.25,20679.56256103516,0.498002489105567,41.261371500774224,42952.0,-21988.0,99.9847412109375
68713091069,9747.0,10700.69921875,-7.076463722703298,23.448377321883264,18464.0,-9120.0,97.528076171875
60125343615,350.75,365.2099609375,0.1027801832402092,0.6057010107598589,1348.0,-512.0,95.21484375
29661400506,-1874.0,10970.019409179688,11.36299180430698,18.90313685464228,31056.0,-20463.0,99.9908447265625
62176157150,-5525.25,12764.802734375,12.699060568376549,23.4994360239704,21852.0,-20720.0,99.8046875
66486003961,16572.25,17049.46728515625,-10.080905845513314,36.48134842532659,32836.0,-12288.0,99.9053955078125
37581654560,21410.0,23347.70001220703,1.5199358278763149,44.733646435261655,43920.0,-15830.0,99.993896484375
34599071328,16468.0,20402.744873046875,0.458309558412896,40.13373637579825,41740.0,-18486.0,99.99847412109376
57981720181,11969.25,12675.087158203123,-6.54314718912948,26.93443278159256,23092.0,-11200.0,100.0
64137342482,904.75,10982.11181640625,13.26259010507167,21.61955657976589,29952.0,-20016.0,99.9542236328125
553987661,12310.25,12909.714935302734,-5.732350028783602,26.260848123738537,21854.0,-8917.0,99.993896484375
67039065326,-4383.25,12278.296142578123,12.808311939322632,22.7562490710284,24992.0,-20640.0,99.92523193359376
512,29440.25,29440.25,2.188065219923477,53.39102650805635,44800.0,12160.0,100.0
21701809401,15361.5,15799.56460571289,-9.265445246030431,34.338095045555804,31369.0,-11131.0,99.993896484375
43281809611,10341.5,10358.49462890625,-0.9692736993734568,19.82266554314721,22348.0,-2920.0,100.0
25676363743,1020.0,1048.1177978515625,0.2690599837543408,1.858136830331236,3860.0,-880.0,99.30419921875
57747177471,142.25,190.015625,-0.0260856700720395,0.4294933633983018,300.0,-268.0,97.021484375
64357387769,14288.25,14870.9560546875,-9.589064171575234,33.42554022871343,28676.0,-12544.0,98.9593505859375
8589934592,32478.75,32478.75,0.9919307936120644,58.8723442912812,48896.0,16125.0,100.0
6344803777,18980.25,19181.431762695312,-6.681408040981386,38.68014531377443,38215.0,-10368.0,99.99542236328124
35819498584,15590.0,19449.979431152344,-1.6216832833217265,39.88833596875549,43578.0,-17908.0,99.98321533203124
48279986871,4806.5,4867.407836914063,-0.1050367776484396,8.8148374163401,12808.0,-5080.0,99.98626708984376
52890842816,16459.25,20427.856689453125,0.774892454006028,39.53282861093511,41868.0,-16376.0,99.993896484375
4338781712,18526.25,21176.11624145508,2.198115501043879,40.82490583072055,40640.0,-15552.0,99.99237060546876
65839121432,17579.75,20440.32177734375,-0.4988633129811277,41.90454515066446,43920.0,-15840.0,99.957275390625
63887489023,475.75,518.2265625,0.229717050572919,0.8204112463669397,2464.0,-1208.0,82.177734375
36507263557,17474.0,17675.658203125,-5.666854729314955,34.05054101504323,31098.0,-8990.0,99.993896484375
4295103490,7705.25,10823.74722290039,11.113083177230536,16.827787163226525,35584.0,-13827.0,99.99237060546876
67843741695,820.75,845.62744140625,0.2940310868011516,1.373031032162647,3392.0,-1388.0,98.05908203125
63886576483,7512.75,7607.893310546875,-0.6987598185482138,14.737788305896276,19520.0,-5376.0,99.91912841796876
34603080,21565.25,23221.858489990234,0.6209936570273787,45.93989087182622,46592.0,-16004.0,99.9908447265625
68565826329,16289.25,16640.2001953125,-6.499804431195427,33.780071422665394,31888.0,-7856.0,99.9725341796875
65091403493,11806.75,12524.724609375,-6.5936281214560095,26.88891900458951,23120.0,-10480.0,99.951171875
30464681815,3473.0,3531.0399475097656,0.2575437609211154,6.601180988784629,9569.0,-2784.0,99.92523193359376
15823405064,23889.75,24898.649169921875,1.5889682127680729,48.90656843669765,45600.0,-13181.0,99.9847412109375
26885488640,32235.0,32235.0,0.8585551312243768,58.29073765951998,48896.0,15061.0,100.0
5658883328,27827.25,27827.25,-0.0281088492153094,50.25387286773916,46208.0,9854.0,100.0
3760457696,15086.25,19574.524810791016,-0.1524895930486927,38.00807763622041,41224.0,-16370.0,99.9908447265625
64423985135,1140.25,1207.7119140625,-0.1360571640287008,2.365983280171204,3080.0,-1536.0,96.533203125
8608290674,-1879.25,11337.06024169922,13.026147325188994,22.066847086619774,30024.0,-20167.0,99.99847412109376
66536208383,452.25,492.85546875,0.222223734873842,0.7731425836491034,2216.0,-1024.0,86.48681640625
27632009215,146.0,149.7349853515625,0.0024242248415239,0.2635447302355727,360.0,-151.0,98.779296875
56959281968,17371.25,20701.759643554688,0.196422920042655,41.42290137994934,42912.0,-16748.0,99.97100830078124
25157819838,-5069.5,12645.969299316406,12.789266437282508,23.317360980330484,22805.0,-20416.0,99.98321533203124
51608829107,8254.25,8400.0166015625,-2.648941226143982,16.976520088955173,20340.0,-5736.0,99.9969482421875
36358853765,16794.0,17169.900817871094,-7.214761752411787,33.91658816602037,31324.0,-15044.0,99.98779296875
68715282155,3385.0,3797.5625,-0.5992361001398653,7.845119556368337,10368.0,-5120.0,94.82421875
47715462232,15438.5,19411.79119873047,-1.7508968878376698,39.87862454583825,43362.0,-16976.0,99.99847412109376
525442,4336.25,10116.989654541016,12.693755930649646,17.556158695631623,35284.0,-17130.0,99.99847412109376
27906785271,1453.0,1680.5166015625,-0.268414941574979,3.44222446123137,4577.0,-2215.0,97.00927734375
19865141248,31141.5,31141.5,1.1585154353703897,56.45008445737715,47360.0,14509.0,100.0
68719476675,5520.0,5736.0,-0.4298504552186112,11.49601322791623,15360.0,-4096.0,96.6796875
34799696,21677.25,23449.6484375,0.1920275770102237,45.75774063137245,47616.0,-24087.0,99.99237060546876
29919999671,2203.0,2375.497802734375,0.0743517385403932,4.594022829934025,7169.0,-3296.0,99.5697021484375
4294975488,31869.25,31869.25,-0.0319202099145032,56.8613883774078,48896.0,11104.0,100.0
58081337239,3151.25,3226.927490234375,-0.2578114499675162,6.19163825786928,7776.0,-3352.0,99.9755859375
32772,23272.25,24002.43115234375,1.1940274276840102,47.02601865934718,44800.0,-15814.0,99.99847412109376
4330104913,20826.25,20978.588806152344,-8.41807639595272,41.4083582227337,40189.0,-12281.0,99.9969482421875
16384,31952.25,31952.25,0.2291714151183212,57.14730351660173,48896.0,9588.0,100.0
67608969198,-7225.75,13673.39013671875,14.42891148133578,28.4026106851076,19344.0,-17824.0,99.090576171875
54011815831,3468.25,3541.5548095703125,-0.0131207491221128,6.60630474057121,9516.0,-3796.0,99.9237060546875
53687222412,17781.25,20152.95178222656,0.3072455318005321,39.48660083890585,42624.0,-16260.0,99.98626708984376
4096,31808.25,31808.25,-0.268461511664887,56.69521011844815,48896.0,14160.0,100.0
45181159843,11789.5,11873.032653808594,-2.655193505787952,21.946624423087552,27186.0,-11118.0,99.99542236328124
13548051877,15129.75,15665.778869628906,-7.580282725756903,32.226305556539934,28947.0,-14254.0,99.96337890625
9684664488,19236.75,21611.88214111328,-0.5048152068476882,42.187983842791205,46208.0,-25518.0,99.9908447265625
66563538685,9315.25,10315.119140625,-7.275207326178946,23.274055904211323,16560.0,-8208.0,97.4609375
6447169536,31663.25,31663.25,0.8710613753274346,57.36640865887388,48384.0,15013.0,100.0
9202374912,30797.75,30797.75,-0.7951589670906167,54.87898283855216,48896.0,11405.0,100.0
51380228,23479.25,24164.772338867188,1.4902440659851957,47.77581555969351,44800.0,-10051.0,99.9969482421875
51459767647,2697.0,3418.597412109375,-1.8848581057167872,7.406887225301771,5666.0,-4480.0,100.0
2149060774,1066.25,10088.220916748049,12.0347407701776,17.576563493665596,29780.0,-18850.0,99.99847412109376
28353480694,-6022.0,13097.710418701172,14.382967946163223,27.60856656364665,23477.0,-19520.0,99.77569580078124
30153978283,10136.0,10346.755859375,-2.53001379316166,19.046681574795908,23017.0,-11919.0,99.993896484375
33819649591,2659.5,2795.9459228515625,0.2810288002307752,5.339197720495083,8321.0,-3135.0,99.822998046875
66485317375,764.25,774.400390625,0.0575487190321815,1.3047075380082065,2336.0,-620.0,99.20654296875
256,32496.25,32496.25,1.000030517108804,58.91963435687476,48896.0,16256.0,100.0
55519543376,20740.25,22814.14233398437,0.2345646196054032,44.72975648607784,46892.0,-23964.0,99.9755859375
4354052,22420.25,23292.90563964844,0.197599313004596,45.40636094649937,44800.0,-15704.0,99.99542236328124
11481433486,-2748.25,11542.973541259766,13.129974449543605,21.842023155967045,26546.0,-21934.0,100.0
646186080,19064.25,21778.38446044922,0.1076599577645148,43.71557113647288,45168.0,-16763.0,99.9908447265625
34292629238,-6750.75,13296.05078125,13.964658714073789,27.240869559198345,20549.0,-18432.0,96.09375
30699159515,3472.0,3840.7396240234375,-0.4851539491783272,7.708694353007685,10056.0,-5008.0,99.871826171875
53327937519,1408.25,1451.189208984375,-0.100293065597618,2.763846184640025,3712.0,-1660.0,99.98779296875
32417218833,22638.0,22731.231994628903,-6.699767745656076,42.86683228728715,43048.0,-10183.0,99.98779296875
66283419373,10767.75,11514.60888671875,-6.362622325890845,24.39167169173364,20544.0,-9328.0,99.87335205078124
29578316461,14145.0,14601.311706542969,-6.474075170054385,29.2199788472968,26080.0,-10667.0,99.9908447265625
36594922278,-1249.0,11201.58563232422,13.794568917089885,22.79583091968805,28800.0,-18296.0,99.99847412109376
8606711844,20248.75,21954.3044128418,0.9770078671506628,43.87888484125524,44288.0,-17294.0,99.99542236328124
34632635913,17592.0,17774.25,-5.1776250186450845,34.2725472112683,32038.0,-6950.0,100.0
1078217217,23628.25,23628.25,-6.006965037186678,42.37499346302194,39606.0,9321.0,100.0
2301100168,20868.25,22724.563232421875,0.9015017238069004,44.35126357927642,46054.0,-16286.0,99.99542236328124
3090967359,2550.25,2575.520446777344,-0.3027132509932341,4.348545033708423,5785.0,-1840.0,100.0
15100405306,-3495.25,12024.84439086914,13.608320396606558,24.87319626418733,27632.0,-20251.0,99.9969482421875
60061384703,99.75,109.58984375,0.0290335882464797,0.1843578078352915,520.0,-256.0,71.435546875
51531213822,-6134.0,13413.595458984377,14.284119791609989,27.251271860618864,21058.0,-18432.0,99.50408935546876
4833944233,17685.25,17891.18536376953,-6.191180756963669,35.25956364775304,36067.0,-7490.0,99.99847412109376
48829781128,17069.5,20406.27716064453,-0.0678362337967525,40.42882977045751,44050.0,-17328.0,99.98321533203124
9486786,5004.25,10008.332275390623,11.525661036320969,14.67094991365212,36224.0,-24230.0,99.98016357421876
6511013388,12674.25,17396.046875,1.5487514826483462,33.69719964938574,36736.0,-14803.0,100.0
36974360691,9185.0,9461.364440917969,-3.1009938183615287,18.49715536523426,21992.0,-10556.0,99.99847412109376
396,17824.25,20185.81689453125,0.3227802895109459,39.54935046854681,42624.0,-16258.0,99.993896484375
1511962053,14877.25,15439.270965576172,-7.520155084870685,31.89993085633357,29206.0,-14208.0,99.993896484375
44547747916,15948.5,19081.160400390625,-1.3211961028403547,37.78514425412862,42178.0,-24094.0,99.97711181640624
35701925936,20884.0,22934.83337402344,-1.6952642158779545,46.29713008259956,47244.0,-18744.0,99.99237060546876
60129509375,29.75,29.75,0.004394261643698,0.0526220024492546,136.0,0.0,57.03125
64421355199,474.25,484.626953125,0.0932100917853544,0.8770853992832364,1608.0,-512.0,95.452880859375
25745745789,11259.0,12040.015258789062,-6.909499573410015,25.35820777561012,21860.0,-9792.0,100.0
26319818760,23186.0,24458.88967895508,0.0421989028568823,47.27135254140036,46336.0,-20576.0,99.9908447265625
15482911317,14100.75,14579.445434570312,-6.487075594073969,29.7856677837946,25257.0,-11520.0,100.0
57704152565,12956.25,13810.298095703123,-8.809024106816926,30.751519773010425,25128.0,-14320.0,99.91607666015624
142720577,18776.25,18976.21655273437,-5.848385619457967,36.61596271066156,35685.0,-8551.0,99.99847412109376
68618813423,693.0,804.53125,-0.0835971724342007,1.6869720818596057,2068.0,-1024.0,85.3515625
12926403596,15148.75,18848.277282714844,0.0402512892616292,38.118719248681074,40960.0,-20075.0,99.98321533203124
8592556288,31646.75,31646.75,0.8515255766880562,57.3259391497626,48384.0,14965.0,100.0
32837881972,15372.0,19058.50244140625,-2.7597906649073045,38.54716479744034,42664.0,-23296.0,99.95880126953124
2629237423,3321.25,3362.412078857422,-0.4686105197049408,5.98443264646196,7991.0,-3512.0,99.9969482421875
2208681984,30281.25,30281.25,-0.2993022716644719,53.95727596008758,47872.0,9778.0,100.0
53051728900,19912.25,21642.87414550781,0.868398694736855,42.47571904881669,42944.0,-16468.0,99.99542236328124
34496061736,20704.0,22639.98974609375,-0.3593229050849801,44.95860928557759,46120.0,-21832.0,99.981689453125
21453330780,13254.5,17892.18328857422,-2.607411928113545,35.571648165689346,40156.0,-23088.0,99.94964599609376
1073775696,19356.25,21908.65884399414,0.428798243889445,43.552621474950456,45728.0,-17798.0,99.98931884765624
13555971881,14886.75,15287.42724609375,-5.570063859856152,31.105090963988765,28979.0,-9291.0,100.0
51521912575,1122.0,1262.875,-0.3530561660468638,2.415942309607113,2148.0,-1536.0,99.072265625
9669969920,31290.75,31290.75,-0.7173800448182449,55.597010692274445,48896.0,13345.0,100.0
29502176030,-4583.0,12571.589965820312,14.084415029819835,25.803953689479467,23048.0,-18087.0,99.9969482421875
768,29424.25,29424.25,2.1880652199234776,53.35823985788645,44800.0,12160.0,100.0
12672546039,4501.75,4907.406829833984,-1.8670238942755029,9.836151563391123,10731.0,-6490.0,99.93438720703124
60807078596,14845.75,18855.66015625,0.4526989280909544,36.34792445627994,41184.0,-19544.0,99.98321533203124
54086619937,20715.25,20828.31701660156,-6.137812935417191,39.67743894515295,39236.0,-7792.0,99.98931884765624
33167552463,2513.5,2545.048217773437,-0.2945200169355113,4.691849373280922,5849.0,-2544.0,99.95880126953124
961896008,14502.25,19100.28546142578,1.5669431628995252,37.17597784254313,39542.0,-16832.0,99.99542236328124
50876509918,-6937.5,13577.995056152344,14.335398845086065,27.810378567614904,19200.0,-17392.0,100.0
59968699775,3011.25,3763.3209228515625,-2.167604761634333,8.338540567693414,6116.0,-5516.0,99.92218017578124
4052691912,14616.25,19151.91836547852,0.1219152009053687,37.37881840190957,41495.0,-17914.0,99.97711181640624
68614094522,-4637.0,12414.919921875,13.12595443826662,24.63482838161564,26248.0,-20664.0,100.0
40339411134,-1780.0,11342.593322753906,12.40096148429237,20.267127739286828,24816.0,-23190.0,100.0
96,22816.25,24269.35452270508,-0.1052953988548592,47.66547494182014,48128.0,-16004.0,99.99237060546876
64457881238,-4881.25,12564.6669921875,14.444834068155265,26.66393542622244,24412.0,-19120.0,99.9908447265625
63236632159,1990.75,2025.2874755859373,-0.2260625322525362,3.544440100227115,4212.0,-1876.0,100.0
2147750594,1834.25,10588.994873046877,13.226602492465778,20.24070319751707,33848.0,-19084.0,99.99237060546876
68719345655,1332.0,1571.5625,-0.298058429368472,3.2644393929197046,4112.0,-2048.0,77.1484375
20269109465,19247.5,19463.642700195312,-8.883764781583118,38.87035130039815,37717.0,-11984.0,99.99237060546876
25778291268,16894.0,19840.16577148437,1.925043958930263,38.33279846354444,41472.0,-21424.0,99.9847412109375
47242543103,53.5,58.203125,0.012682463104224,0.1006015502797492,266.0,-128.0,76.85546875
64421330879,386.25,399.10400390625,0.0604147098564031,0.7351961513519709,1352.0,-512.0,95.770263671875
68713185215,283.0,296.375,0.0293159353143119,0.5631376608114801,832.0,-256.0,89.16015625
1111692417,21593.25,21709.545471191406,-7.333569795310788,41.3269645938545,40954.0,-11494.0,100.0
47830335541,18000.5,18266.526123046875,-7.207487979913893,35.975662146886215,32832.0,-15084.0,99.9786376953125
8601489633,21058.75,21238.381713867188,-9.25235684594273,42.57634855657692,42811.0,-11902.0,99.99847412109376
12619219268,19490.75,21532.23696899414,0.934727777139672,42.53255108798093,43914.0,-16024.0,99.98931884765624
52115389731,9816.25,9914.988525390623,-2.429782426932909,19.06718890504241,21996.0,-5708.0,99.99237060546876
33013496822,-3596.0,11998.948120117188,13.290461069289432,23.359205985541184,26368.0,-18336.0,100.0
4202624,25528.25,26660.4271850586,0.0914779297847378,49.18707751751685,48768.0,-23450.0,100.0
68660756479,28.0,28.0,0.004303515593482,0.0541157267506633,112.0,0.0,67.1875
64055278591,1920.75,2003.60546875,-0.4239992956422589,3.316971333002413,4396.0,-2176.0,98.47412109375
14618225555,8569.75,8617.113952636719,-0.9014131297566164,16.23474933483087,20562.0,-7214.0,99.98626708984376
229376,31704.25,31704.25,0.5308825299243682,56.64455887086087,48896.0,8429.0,100.0
36508797825,20634.0,20755.73742675781,-6.060794027677903,39.21972168135731,39166.0,-8118.0,100.0
3783868484,18832.25,21251.064880371094,0.1818362100583808,41.785934491377766,44168.0,-24327.0,99.98016357421876
59674406303,3335.25,3922.391357421875,-1.8364425026842133,7.897067379449667,7004.0,-4664.0,99.993896484375
1073750024,24436.25,25307.55987548828,0.4581034421875669,48.8547358816375,46848.0,-18104.0,99.99542236328124
18127874065,22707.5,22777.33624267578,-8.087335423826596,43.17494785194796,41357.0,-9852.0,99.99237060546876
16777224,24954.25,25756.997283935547,1.4160058067630106,50.5554185631426,46848.0,-13734.0,99.99847412109376
57982058203,3048.25,3471.359375,-0.5037348377376736,7.105239467602371,9312.0,-4608.0,96.97265625
35660116528,18157.0,21246.180603027344,0.3880822698231833,42.2737344997975,43160.0,-20196.0,99.97711181640624
12918890628,18876.75,21194.17462158203,0.3501540377585101,40.96667240761659,43904.0,-24359.0,99.9908447265625
25433209855,2008.5,2091.2078857421875,-0.3950733422442756,3.4647084834087165,4872.0,-2176.0,98.86474609375
49152,31672.25,31672.25,0.2678901085736478,56.57870579029287,48896.0,8826.0,100.0
68719476479,16.0,16.0,1.0927223925568632e-19,0.0327866501699003,64.0,0.0,25.0
31517475083,11541.0,11624.364288330078,-1.2799593644812464,21.07006003304596,23985.0,-9647.0,99.98321533203124
64166023383,7344.75,7670.164306640625,-2.179309172756324,13.736513571599138,17040.0,-9640.0,99.957275390625
64270325997,14836.75,15398.368896484377,-8.932304200347675,32.37679426942159,26840.0,-13504.0,99.993896484375
34225520495,992.5,1074.4033203125,-0.0608762074695029,2.1501977936425685,2561.0,-1280.0,98.486328125
554852416,24942.25,26271.70343017578,-0.1328788255050143,49.34038016875658,48640.0,-23196.0,99.98779296875
33554398975,181.0,187.548583984375,0.0058595077081591,0.3301331652736134,513.0,-192.0,96.58203125
60129542143,1.75,1.75,-2.3903302337181382e-20,0.0035857431115328,8.0,0.0,40.625
68718952428,8593.0,16603.0,-1.288543571099645,29.583516970013548,34304.0,-16896.0,100.0
1075839264,25812.25,26771.851531982426,0.9562167919530592,51.15152726881381,48384.0,-15496.0,99.9969482421875
52206242794,-1900.75,11343.93408203125,12.93819338989095,22.14076336736313,31904.0,-19456.0,99.99847412109376
536936960,29116.25,29116.25,2.012911170521986,52.45234403594282,44800.0,12029.0,100.0
3695217941,16481.25,16870.887969970703,-7.563456576426986,33.60537502746774,29407.0,-12896.0,99.98779296875
58550388221,14072.25,14710.644775390623,-8.109115049480462,30.812473804481165,25724.0,-12808.0,99.99847412109376
2148010020,18778.25,21060.66488647461,-0.4520127625971032,41.93153470104331,43920.0,-17560.0,99.98779296875
21609062528,25460.5,26598.90322875977,0.2565827516259829,49.1431594193403,48512.0,-21531.0,99.9969482421875
68719473887,2828.0,3439.3125,-1.5501877639264316,7.041904447080395,6208.0,-4608.0,97.021484375
48843417831,7423.5,7661.728454589844,-2.7933492457576974,14.482790785232831,16402.0,-7136.0,99.9755859375
12971148296,21300.75,22846.63024902344,1.679093408254276,45.67868196508022,44032.0,-13830.0,99.981689453125
22408054655,1054.5,1117.7271728515625,0.4169164261143046,1.874794756290243,4528.0,-2027.0,99.761962890625
26156422087,5836.0,5865.089263916016,-0.4395193210057314,10.76319254109044,14425.0,-4936.0,99.98626708984376
3670016,31568.25,31568.25,0.8096732855006197,57.21817279928396,48384.0,14840.0,100.0
49656332207,1149.5,1212.2445678710938,0.012439680808265,2.378266011548998,3138.0,-1278.0,99.8779296875
34365269532,10840.0,16915.3125,0.5654242780820735,31.66394034415636,36736.0,-15896.0,100.0
29442897510,-4914.0,12599.319549560549,14.34882281462496,26.56982119683215,24512.0,-19667.0,99.9481201171875
4363124752,25468.25,26384.485412597656,1.065252537853483,51.11754023899639,47872.0,-14480.0,99.99542236328124
8651328,22292.25,24113.34979248047,2.4466025598278587,45.47486269280514,43600.0,-16396.0,99.99237060546876
46556893119,2002.5,2084.592163085937,-0.0334204686165254,3.5544190130600413,5112.0,-2750.0,99.96490478515624
67947587319,2093.75,2311.33935546875,0.0126024078159871,4.434713058915765,7076.0,-3136.0,99.078369140625
67977934175,3320.75,3827.849243164064,-1.496328141167772,7.482222601993622,7392.0,-4832.0,99.92218017578124
39746471272,16539.0,19965.285888671875,-0.7505560271233469,40.58782160468371,44352.0,-18016.0,99.9603271484375
33283858423,1521.5,1733.4520263671875,-0.244689260280048,3.510774715959209,4577.0,-2048.0,97.064208984375
50434863887,4766.5,4795.954895019531,-0.1409057637701725,8.246252857221345,10420.0,-3664.0,99.981689453125
68715282409,12777.0,13420.125,-6.8675490125432335,29.1340185188127,26688.0,-9216.0,97.65625
51539537886,-7511.0,13894.4453125,14.632548997419724,29.00116973438365,17988.0,-16896.0,98.388671875
68450500215,2133.25,2275.67578125,-0.2384049153514821,4.524885492776859,5760.0,-1984.0,99.54071044921876
17179885824,31903.5,31903.5,0.2244001605011092,57.03913211295662,48896.0,9393.0,100.0
51369893927,9443.5,9674.563537597656,-1.9631458574802336,16.997460905392373,21002.0,-10670.0,100.0
68650523999,3892.0,4410.357421875,-2.1305294185135755,9.092426260727413,7936.0,-5372.0,99.945068359375
22557107208,21704.5,23155.67282104492,0.712697888562518,45.49751490423412,44800.0,-14444.0,99.98931884765624
51522824045,10868.0,11622.74365234375,-5.919485962677122,24.395166250109376,20754.0,-9728.0,99.89013671875
68585254143,2396.25,3225.796875,-1.887736246704263,7.023309286041192,5440.0,-4864.0,95.458984375
39365127170,6146.0,10380.11883544922,10.5394071539193,16.453986791394062,33920.0,-15168.0,99.98016357421876
32748068667,3370.0,3753.950805664064,-0.3911191813878938,7.695929004023727,9440.0,-3968.0,99.7650146484375
64423910169,16204.25,16567.973388671875,-6.44358006388971,33.63419650571378,31784.0,-8000.0,99.993896484375
10747183177,20816.75,20927.64596557617,-6.7436179516593056,40.21764582217679,40184.0,-10479.0,99.98931884765624
51574735022,76.25,10490.331176757812,13.562287446051451,20.572011921941687,26772.0,-16900.0,100.0
16080204783,3450.75,3534.9892578125,-0.2843140446282664,6.155643910300455,8485.0,-3040.0,99.9969482421875
603979778,10951.25,12121.215087890623,11.92941907508163,17.19639951579445,36608.0,-8320.0,99.9847412109375
52240097351,9709.25,9900.397216796877,-1.964128502679864,17.325884078340437,21448.0,-10600.0,99.9908447265625
50096240543,1593.5,1605.2257080078125,0.1765098161873086,2.8125503274744403,4618.0,-1526.0,99.993896484375
4294969937,19261.25,19409.278045654297,-6.132811617038157,38.223854340112304,37981.0,-6045.0,99.9969482421875
4604552322,3770.25,10244.608673095703,11.635391438418576,16.306486842228598,35457.0,-19814.0,99.98016357421876
14366348822,-4002.25,12236.027557373049,14.559319956820335,26.84295387477949,25136.0,-18987.0,99.98779296875
68685724653,11824.0,12493.853515625,-7.0648404917699,26.501531956703403,21600.0,-9216.0,99.4873046875
68685922285,10004.0,10887.4375,-6.64028828138708,23.87730161816384,18448.0,-9216.0,96.19140625
34410070352,22279.0,23837.7138671875,0.6639481062355247,46.84573288849064,47616.0,-17806.0,99.981689453125
8727893795,7586.75,7654.336517333984,-0.1444345881978933,14.586420210681604,18112.0,-3821.0,100.0
64384663542,-6682.75,13271.79296875,13.985685121076855,27.24115627154952,20696.0,-18440.0,99.072265625
45195375623,7433.5,7532.028503417969,-1.8502368264217648,13.477073309772951,15058.0,-5188.0,99.9847412109375
66543673342,-7860.75,14192.0498046875,14.709081348050018,29.481254431643418,17488.0,-16768.0,98.1231689453125
44699913929,15226.5,15648.24853515625,-6.451972664216562,32.190112903951515,31378.0,-10024.0,99.99847412109376
43507383286,-4611.5,12409.87744140625,13.521288790736296,24.65137450811554,25100.0,-16758.0,100.0
50922474321,17625.5,17871.986450195312,-6.17327573531319,35.67065464906713,35588.0,-7804.0,99.98779296875
2164262160,22724.25,24211.5915222168,1.3146232313401751,47.79086299071335,45952.0,-16134.0,99.993896484375
14939027397,12725.75,13318.910949707031,-5.800713745437762,27.339438762782024,24867.0,-10240.0,99.93438720703124
54546190225,15996.25,16347.77294921875,-5.686524980788208,32.88975028375534,32156.0,-8916.0,99.98016357421876
7554594750,-6483.75,13507.487030029297,14.575589931908915,27.904077833904257,20772.0,-18083.0,100.0
40258501759,2759.0,3466.87158203125,-1.93511452441584,7.481073392896668,5736.0,-4288.0,99.88555908203124
68157440,32287.25,32287.25,0.7746906572235069,58.35968738498404,48896.0,15728.0,100.0
29673554698,1629.0,10860.67544555664,13.865601549640925,22.61309809368874,32704.0,-19383.0,99.98626708984376
52424642640,21058.25,23196.556518554688,-0.7567641125127648,45.716760796176345,47496.0,-24060.0,99.98321533203124
46842619819,5298.5,5476.803466796875,0.0114558141267832,10.759227512332702,14062.0,-5030.0,99.9725341796875
11813520899,10052.75,10052.827239990234,0.4064544092599894,18.154036507654347,22226.0,-639.0,100.0
1086240,22136.25,23901.79132080078,1.455970260932022,45.47976221382777,44416.0,-16798.0,99.99542236328124
47240154561,18491.5,18784.167846679688,-8.257336720304975,38.428939434800746,37834.0,-12352.0,99.96185302734376
34740480,30857.25,30857.25,-0.8686555516294525,54.97379355370524,48896.0,12340.0,100.0
32603418638,765.0,10305.190673828123,12.13040424803182,18.30735559629985,27360.0,-21952.0,100.0
10167782330,-2461.25,11616.5556640625,13.07556378397548,23.202352635039183,30819.0,-18688.0,100.0
48964834485,14875.5,15448.790893554688,-7.787344386938047,32.20869648050244,28546.0,-15278.0,99.99237060546876
34307636987,3212.25,3665.342529296875,-0.8664986972428848,7.309717452720099,9665.0,-4608.0,99.57275390625
32718224133,17298.0,17478.83120727539,-6.030079880368261,33.059425653315095,27968.0,-7072.0,100.0
17350920258,6296.5,10102.889221191406,10.860061868956231,14.110313502958048,36356.0,-16023.0,99.969482421875
38456507777,19617.0,19822.270446777344,-7.488941877287022,38.48857549509737,37220.0,-12404.0,99.993896484375
42526006773,13147.0,13965.232666015623,-8.807021276218036,30.96922756141268,25368.0,-14336.0,99.9908447265625
38081145490,1015.0,10578.525573730469,12.820869377386243,19.67858195717192,33706.0,-19416.0,99.98779296875
65764441999,1704.75,1731.42822265625,0.0514004519963805,3.2721930665740087,4320.0,-1152.0,99.6978759765625
59039510195,5253.25,5469.0023193359375,-0.3071961380969714,10.930427289407817,15172.0,-4480.0,99.98626708984376
28399361775,1405.0,1494.4149169921875,-0.335533162215644,2.9525100804268667,3673.0,-2032.0,99.6124267578125
40753973086,-5324.0,12985.725830078123,14.695224643677689,27.481207366627405,22918.0,-18040.0,100.0
33556496,24701.25,25804.01040649414,-0.2476171567501406,49.63312853834473,47872.0,-16147.0,99.99847412109376
51539591151,741.0,844.3984375,-0.0687087984768332,1.7366076516687166,2180.0,-1024.0,92.96875
25803432449,24671.0,24671.0,-5.829554059259025,44.17965712873903,42984.0,9213.0,100.0
67511515903,1952.75,2050.984375,-0.451698351992696,3.45247162715633,4448.0,-2048.0,97.75390625
68434264055,1447.25,1674.427734375,-0.2970953237844085,3.442066660113032,4384.0,-2048.0,95.947265625
65167514816,18079.75,21314.965576171875,-1.3173017968126728,42.488740647913474,45720.0,-17376.0,99.9755859375
12084126270,-4195.25,12597.235229492188,14.641519227571594,26.49190623662994,24552.0,-19807.0,100.0
68719411126,-6400.0,13118.25,14.139458202224995,27.16316407832486,21024.0,-18688.0,98.828125
68719476705,14416.0,14920.0,-6.923033854011563,31.85056473790547,30720.0,-8192.0,97.94921875
50999645235,8588.5,8698.171325683594,-2.248984178108328,17.266197387114286,20468.0,-4976.0,99.981689453125
40901562617,17488.0,17875.69793701172,-9.750718482923542,37.13552270135579,34746.0,-11388.0,100.0
33001783260,8228.0,16512.0703125,-1.0357440403891434,28.755729250005487,34304.0,-16991.0,100.0
68648157175,1406.0,1636.552734375,-0.2778856601241316,3.3654289207104253,4416.0,-2176.0,91.845703125
52112691456,30588.25,30588.25,-0.4844229238431393,54.463363972045975,48384.0,10344.0,100.0
7168,28736.25,28736.25,-0.1720674857560601,52.0663242308142,46848.0,10592.0,100.0
27098723395,9536.0,9603.222229003906,-1.7039394670742154,18.272026987815632,22368.0,-4159.0,99.99542236328124
27508288943,3676.0,4204.874359130859,-1.8489142986507103,8.38372422576107,8593.0,-5631.0,99.9908447265625
5649864253,11969.25,12636.16763305664,-6.461048852570857,26.024268933890323,22375.0,-9222.0,99.99847412109376
68719427583,84.0,88.0,0.0218582197734605,0.1549517714959535,384.0,-128.0,57.8125
29373357037,12738.0,13348.76107788086,-7.250941684771581,28.003649625118864,23641.0,-10608.0,99.98626708984376
55834247167,534.25,741.8017578125,-0.2987523586000934,1.7087879111003048,1100.0,-1032.0,92.681884765625
4582539288,20263.25,22149.60299682617,0.3353576022992934,45.23085715719389,44752.0,-14772.0,99.9847412109375
6982729728,31415.25,31415.25,1.032037628051968,56.89001662866507,47872.0,15021.0,100.0
51003933868,13295.5,18138.372680664062,-0.9108831763598768,35.06542047533093,40896.0,-20518.0,99.97711181640624
68568416251,2759.25,3246.15234375,-0.8788603515678786,6.620104694931928,8528.0,-4096.0,96.92840576171876
67586751774,-4299.75,12114.640625,12.346268255558057,21.90177855055654,22976.0,-20616.0,100.0
19516476950,-3763.5,12075.991394042969,14.38397257623419,26.12682790255145,24256.0,-18295.0,99.9908447265625
35518022804,14841.0,19001.747985839844,0.7404507289980103,37.60791092490743,41888.0,-21242.0,99.98779296875
168888346,2833.25,9888.50765991211,10.934550055406197,15.718750653016384,33968.0,-23401.0,99.9969482421875
49695309202,1218.5,10120.487426757812,11.240051110728144,16.016569939732456,33984.0,-19720.0,99.99542236328124
64875112319,1397.75,1474.5303955078125,0.0573436340296815,2.496029341633487,4708.0,-1756.0,99.8077392578125
34359873808,25004.0,26193.68469238281,0.0337479960268484,50.37134450679016,47872.0,-18608.0,99.9969482421875
21246986529,22524.5,22634.18008422852,-8.151960921847259,43.05838395637897,41817.0,-12411.0,99.99237060546876
60129509311,237.75,251.625,0.0135890477271575,0.4860967453165908,580.0,-256.0,92.578125
34359739392,29696.0,29696.0,1.108172203676979,54.57554414471328,46848.0,12128.0,100.0
47782592642,7011.5,10600.924682617188,11.807347939346824,15.3555249836763,36544.0,-24006.0,99.9725341796875
33143389567,2334.0,3149.040740966797,-1.9279462021081464,7.142578497106114,4673.0,-4384.0,99.58953857421876
1611667218,1532.25,10872.48843383789,13.39919254750036,21.54506694720182,31360.0,-18523.0,99.99237060546876
12065943972,15862.75,19394.837005615234,-0.5144364185664374,37.96915210871335,42730.0,-22941.0,99.9969482421875
7516192768,32435.25,32435.25,0.9809417425081514,58.788724674285206,48896.0,16077.0,100.0
29123127295,1004.0,1059.9263916015625,0.3304583155550278,1.7303855722401744,4040.0,-1663.0,99.5361328125
67104918454,-3024.25,11765.0166015625,13.606602938307082,23.487444867359653,26976.0,-18912.0,99.9725341796875
40671792712,14791.0,19234.5185546875,1.4343150186829745,37.630505927458856,40510.0,-17240.0,100.0
2122206020,14788.25,18746.7587890625,1.536861711265176,36.24687861828234,38614.0,-16384.0,99.99847412109376
35102437728,20503.0,22870.60717773437,-1.31603066091754,45.2898661145334,46908.0,-22984.0,99.9908447265625
68708990959,751.0,859.75,-0.0693531240946593,1.777794639103381,2336.0,-1152.0,89.35546875
51384319223,3618.5,4204.439392089844,-2.215319182108665,9.145543903947242,8724.0,-6400.0,99.7161865234375
17322886226,1423.5,10291.781616210938,12.405470211992323,18.16279587056061,34436.0,-19204.0,99.993896484375
32081798623,3675.5,4181.530212402344,-1.561201880994714,8.15989833488023,7912.0,-5600.0,100.0
68612128767,607.0,802.1953125,-0.2840801682969405,1.7087262024786352,1444.0,-1208.0,97.55859375
55877239345,18637.25,18804.917846679688,-5.982410714332593,37.25949871828096,38456.0,-6924.0,99.98779296875
68715281407,1821.0,1904.0,-0.4193530243840325,3.138891551613083,4224.0,-2048.0,86.4990234375
4298248192,31433.25,31433.25,-0.5246692516966619,55.84709964089585,48896.0,12112.0,100.0
18539075582,-6082.5,13424.484832763672,14.669624592724588,27.82754306941193,20553.0,-19239.0,99.97406005859376
52316700812,16447.25,19545.135986328125,-0.3894591614076391,38.22773193420085,42400.0,-24456.0,99.97406005859376
62131206003,4965.75,5254.54541015625,-0.4526537037553939,10.739528458140274,15520.0,-4096.0,99.9755859375
28509848096,21983.0,23848.79006958008,1.6849954378684178,45.222170585199805,44288.0,-19531.0,99.98016357421876
65043225761,19065.75,19319.93994140625,-7.965529592166584,39.07009206649133,38520.0,-13192.0,99.9969482421875
11312898168,16273.75,19760.153717041016,-3.495838026069119,39.951738566248736,43712.0,-24095.0,99.98931884765624
6286139189,11849.25,12534.755859375,-5.959912545375381,26.307111148067737,21968.0,-10362.0,100.0
29337038117,15433.0,15953.067108154297,-7.445153812601238,32.20423671544581,29088.0,-14464.0,99.98931884765624
31774108857,16106.0,16559.510345458984,-8.951265897214398,35.450346692771575,32137.0,-13240.0,99.99847412109376
23420799483,7714.5,7968.823608398437,-3.037357718868116,15.273791171469504,18068.0,-10607.0,100.0
2223506378,205.25,10687.671844482422,13.714250357675484,21.60777933330892,33576.0,-19056.0,99.99237060546876
19521136117,13676.5,14407.43344116211,-8.182240046295274,30.78036914140249,26845.0,-14328.0,99.98321533203124
42949672958,-8141.0,14286.888671875,14.62262656542099,29.45297971213611,16396.0,-16384.0,94.7509765625
4294967305,24029.25,24030.56924438477,-6.2117623438273215,45.738301214241325,42426.0,-751.0,99.99542236328124
34325059029,13854.25,14533.267822265623,-7.655419218745901,30.60864989030512,27217.0,-14848.0,99.7528076171875
29518978559,2647.0,3355.5087890625,-1.8964943896222253,7.2961885285153,5489.0,-4352.0,98.992919921875
16416,25488.25,26564.60940551757,0.3949305320365637,49.91736094380841,48384.0,-23180.0,99.99542236328124
59223551702,-5843.75,12907.39404296875,14.232466337727372,26.899476508450498,22552.0,-18816.0,100.0
64424443903,19.25,19.3125,0.0011228416955027,0.0385839050468622,72.0,-8.0,67.1875
40473303569,19344.0,19512.312927246094,-5.942303141736127,37.63981094791836,36934.0,-7426.0,99.99847412109376
36372315631,3372.0,3986.266906738281,-2.061543176207324,8.587702205270409,7526.0,-5360.0,100.0
42647666431,188.0,190.7646484375,0.0156020155877513,0.3303761712191119,590.0,-248.0,97.509765625
53246647860,10644.25,17139.4921875,0.7093559945793838,32.425383634257926,35904.0,-18120.0,100.0
26973742022,-1120.0,11153.980712890623,13.862686757929865,22.441087015480143,29088.0,-21208.0,99.9908447265625
50460322783,3056.5,3099.3126220703125,-0.5879027270393963,5.362758473111953,7076.0,-1984.0,99.9481201171875
64424247231,724.25,897.3212890625,-0.2906868922163773,1.9314869976467164,1552.0,-1280.0,95.208740234375
1078558976,30856.25,30856.25,0.3984626363571553,55.0445535001672,48384.0,8369.0,100.0
7515400632,16287.25,19941.65686035156,-3.4527048028647545,40.73513664797212,44839.0,-24064.0,99.609375
68578443055,1871.25,1886.3046875,-0.0455595975028999,3.483107858793362,4224.0,-1408.0,99.462890625
59630256247,7173.25,7498.733642578125,-1.3019865515054614,13.097363202238514,16144.0,-9164.0,99.99542236328124
9177170946,7637.75,10838.41079711914,11.569156664357148,17.364820933683053,35584.0,-15119.0,99.981689453125
55828539767,7304.25,7551.120239257812,-2.804456692804217,14.0830013824126,15180.0,-7168.0,99.9664306640625
7192087308,13930.25,17866.499755859375,1.2580709079377768,35.22430237772784,37664.0,-16314.0,99.993896484375
8589950976,31918.75,31918.75,0.22107169162158,57.06722680083827,48896.0,9330.0,100.0
59787795706,-1933.75,11028.659423828123,10.67209893416543,17.930281419098737,30868.0,-20524.0,100.0
68719328767,2112.0,2954.5,-1.9074648529415208,6.7699028814323885,4368.0,-4208.0,90.625
38998956196,16152.0,19487.461364746094,-0.9079797270361832,38.20927942172465,43308.0,-20654.0,99.9755859375
11802418431,2824.75,3568.214111328125,-2.1200604335794875,7.957141861231078,6090.0,-5344.0,99.4384765625
3758096384,32414.25,32414.25,0.9781590605434112,58.74717404936376,48896.0,16029.0,100.0
58276558779,3668.25,4020.8306884765625,-0.2416764922057383,7.867980653201796,10656.0,-4316.0,99.9267578125
8599838864,20690.75,22893.89367675781,-0.0872059137273227,44.175211564180586,46792.0,-23583.0,99.9847412109375
66934877823,1847.75,1904.35498046875,-0.199379221251868,3.212770002309554,4192.0,-1840.0,99.9603271484375
18868763456,20962.5,23162.35415649414,1.156539155967054,43.98490381922284,44104.0,-16180.0,99.99237060546876
24,21376.25,22924.04510498047,0.2627238293835842,46.84228202945152,45824.0,-14480.0,99.9969482421875
786432,31232.25,31232.25,1.1806654616068355,56.64258246093748,47360.0,14720.0,100.0
4572055048,18929.25,21111.97622680664,2.843316522944566,41.16247078703381,40464.0,-14835.0,99.99237060546876
4431282177,28029.25,28029.25,-6.618099735807525,50.62696168351994,47614.0,13819.0,100.0
2688720284,12318.25,17819.53143310547,-2.20542542713146,34.71925944679505,39936.0,-20922.0,99.99542236328124
10966288739,10957.75,11047.789947509766,-2.681125038828781,20.695022380290933,25133.0,-9877.0,99.98931884765624
50785199352,13770.5,18518.443786621094,-4.615901861298756,37.63579313537439,42518.0,-18112.0,99.99237060546876
51461453815,2265.0,2440.035522460937,-0.124573451618294,4.708412472187038,7330.0,-3068.0,99.786376953125
68718411635,4405.0,4721.8125,-0.642396986111405,9.856397511816464,13056.0,-4096.0,98.69384765625
68708793335,3211.0,3291.4921875,-0.7082231690927003,6.160838547803201,8416.0,-2048.0,98.44970703125
9533702848,19018.75,21961.69201660156,0.6906432423504575,42.47616105637991,44069.0,-20166.0,99.981689453125
33080467425,14683.0,15157.39859008789,-6.907907592111732,32.181491394049374,31333.0,-8416.0,99.76043701171876
68636507103,2364.0,2430.890625,-0.3631370094724739,4.172865094388142,6052.0,-2560.0,99.078369140625
34092258293,13477.5,13985.38232421875,-6.977399208371023,28.809474321215905,26173.0,-10464.0,99.91912841796876
136329346,5920.25,10225.723846435549,10.672508007083383,14.050622581777896,36418.0,-20758.0,99.993896484375
21605240625,16018.5,16347.819854736328,-6.061302992105358,33.375674063245384,32296.0,-7823.0,99.98321533203124
63937097662,-6229.25,13339.639770507812,14.32262223752087,27.18496583310293,20000.0,-18308.0,99.99847412109376
68685922046,-8124.0,14278.7734375,14.622732418806049,29.448951928042533,16464.0,-16384.0,92.87109375
59013856238,-5579.75,12963.157470703123,13.95905537368683,26.14667473890125,22636.0,-18432.0,99.8138427734375
62190548282,-1556.25,10931.35546875,11.377316200932288,18.637998850628183,31488.0,-20076.0,100.0
26039420953,20562.0,20737.09634399414,-8.463255689861967,40.8714287103038,37885.0,-12027.0,99.99237060546876
68447790847,947.25,1004.71484375,0.396360930228721,1.6577163496906684,4288.0,-1856.0,97.314453125
67109921,22207.25,22291.63589477539,-6.2522313419390105,43.37648944090942,41253.0,-8367.0,99.99847412109376
42924175327,1124.0,1218.87646484375,-0.2173978713801712,2.275778763166632,2664.0,-1504.0,99.42474365234376
34741643329,23240.0,23345.074645996094,-8.219227672930755,44.17109756281489,43658.0,-12406.0,99.993896484375
57310961631,631.25,668.75244140625,0.0030556094302836,1.26990600801022,1876.0,-1020.0,99.12109375
14737920,28516.25,28516.25,1.435458728174701,51.163656460745685,44800.0,11444.0,100.0
53727074337,23322.25,23411.84716796875,-8.210938085241848,44.371719443096126,42944.0,-12252.0,99.993896484375
536871425,25288.25,25288.25,-5.269767170335256,45.81089155935728,44354.0,11553.0,100.0
68451038975,516.25,555.296875,0.2099265727877239,0.8802719641056443,2368.0,-1024.0,89.501953125
64422352623,1368.25,1423.67529296875,0.2130493374355216,2.622880857678249,3848.0,-1152.0,98.3184814453125
63889051778,5697.75,10524.678100585938,11.32488015201047,15.492061836097324,36040.0,-22508.0,99.92828369140624
28653190655,2255.0,3061.523803710937,-1.8996056856724848,6.910773214849778,4692.0,-4248.0,99.542236328125
51271163391,2269.5,3049.0634765625,-1.845703769099308,6.843131611979079,4738.0,-4350.0,98.8037109375
2929310057,18390.25,18736.31649780273,-8.969667946276555,38.549051932231336,36457.0,-14149.0,100.0
22309543216,17958.5,21074.447204589844,-1.4040399211907997,43.22067063070375,45316.0,-17488.0,99.9847412109375
33694846226,1861.5,10348.837341308594,11.699102013922872,17.81573634996949,32352.0,-19520.0,100.0
11520711202,2932.75,10625.88150024414,12.695526074603793,19.24559387665685,34312.0,-19395.0,99.9847412109375
37501271039,1857.0,1938.025146484375,-0.4155164404842559,3.204569561622563,4346.0,-2076.0,97.454833984375
17584818408,17479.5,20548.951599121094,-3.3287533626960046,41.58088589542299,45632.0,-22579.0,99.98626708984376
26105380909,18141.0,18300.41192626953,-7.128587908959946,35.33406321402293,33281.0,-11479.0,99.981689453125
272629768,24760.25,25585.303802490234,1.3381316170157669,50.18520900587159,46736.0,-12480.0,99.99542236328124
134217728,32320.25,32320.25,1.0167464048274373,58.6117742406022,48640.0,16000.0,100.0
1074266112,31764.25,31764.25,0.9818431185652424,57.694096475597725,48384.0,15093.0,100.0
3926207295,3323.25,3341.696014404297,-0.2359265608478394,5.680139983397702,7852.0,-2529.0,99.99542236328124
66834976414,-6755.25,13561.75439453125,14.751173282111592,28.7181008046852,20048.0,-17568.0,99.9481201171875
43504371896,17408.5,20495.81219482422,-3.264554446847697,41.48492749014506,45184.0,-17318.0,99.9908447265625
19857474464,18259.5,21376.840881347656,1.710511876904255,41.00837346215102,43405.0,-20343.0,99.9603271484375
1342178948,15332.25,19075.71255493164,2.490375182044393,36.51999771392025,39985.0,-16868.0,99.99542236328124
67708360502,-4558.25,12364.52978515625,14.107655982645651,25.723063217218456,25088.0,-18112.0,99.9481201171875
21206398679,2266.5,2436.033447265625,0.0673937675089933,4.77545223431983,7488.0,-3580.0,99.9267578125
10075907352,17542.75,20409.08334350586,-0.6205043091318477,41.59434147534041,43560.0,-15616.0,99.98321533203124
10134237206,517.75,10586.868133544922,12.39787449864185,19.48143823698517,28920.0,-22016.0,99.99847412109376
17027751807,482.75,488.6683349609375,0.0488397187793368,0.8455191870286078,1363.0,-446.0,99.9176025390625
68716849919,2511.0,2560.53125,-0.381366760674975,4.279144581741551,5824.0,-2560.0,96.59423828125
33225849340,12544.5,17765.3701171875,-5.907809460534217,35.40710484002019,40025.0,-22528.0,99.97100830078124
1145046016,29499.25,29499.25,0.9355730245863116,54.02081180757403,46848.0,11469.0,100.0
8651776,28852.25,28852.25,1.2361365623709577,52.98720793758468,45824.0,11104.0,100.0
16863542651,5663.75,5981.105255126953,-2.571339965390379,12.645070038248669,14376.0,-4661.0,99.993896484375
68180506607,1149.25,1232.390625,0.1386779500107932,2.3489164009533394,3392.0,-1152.0,89.4989013671875
269485072,22512.25,24038.498168945312,1.180960982320872,47.51753599210104,45832.0,-14752.0,99.99542236328124
55855015576,13134.25,18346.6640625,0.8268228206778762,35.25694774981561,39112.0,-17780.0,99.993896484375
25430059346,2248.5,10089.046264648438,11.139789242167495,15.800695899467044,34372.0,-19964.0,99.99542236328124
143919240,19876.25,22216.33709716797,-0.3863271430613793,43.35695505260004,45610.0,-16278.0,99.99237060546876
48421643853,12571.5,13114.233642578123,-5.559054416493683,26.3894182305762,23138.0,-9038.0,99.98931884765624
64088930139,3832.75,4164.798095703125,-0.1236569566635291,8.303397247717918,10824.0,-4728.0,99.945068359375
29362756280,13562.0,18599.260620117188,-1.3742634616536804,36.64345168738805,40985.0,-18007.0,99.99237060546876
25232806094,-1429.5,11146.38427734375,12.533401153267434,20.586431108659504,25220.0,-21152.0,100.0
5752266618,-4802.75,12462.4150390625,13.050329967432951,24.786815825639387,25986.0,-20473.0,100.0
7442940707,10200.25,10226.331970214844,-0.2605330123156046,18.94675089595847,25101.0,-4636.0,99.993896484375
68719472895,4780.0,5395.6875,-1.9887732588639389,9.71430294833022,10304.0,-7168.0,96.875
3440231999,1467.25,1507.354949951172,0.5016854351926205,2.579221745760776,5356.0,-2201.0,99.9755859375
5430740091,7272.25,7394.682983398437,-1.9382164895851253,14.5900851881524,16774.0,-5615.0,99.99542236328124
17002397622,-5648.25,12747.291137695312,13.87018033614686,25.80820859170684,22561.0,-18688.0,99.969482421875
1077971201,27028.25,27028.25,-8.185827649868504,47.88988427497956,44726.0,4289.0,100.0
14175956579,6750.75,6875.1195068359375,-0.7052471646054587,13.567691075288726,18074.0,-5653.0,100.0
67728690035,7777.75,7860.090576171875,-1.3466129485535854,15.22733557322224,19352.0,-7360.0,99.908447265625
17456824324,23471.5,24151.62023925781,1.6009499883548133,47.75884293863184,44704.0,-9368.0,99.9969482421875
436469760,31357.25,31357.25,1.1731425137653306,56.82758076923981,47488.0,14848.0,100.0
53040000082,157.25,10501.6064453125,11.64105890468851,17.893586942940544,32548.0,-19552.0,100.0
64816520853,12108.75,12777.10498046875,-5.661820555887757,26.3673385022354,23136.0,-11008.0,99.83978271484376
876610581,17423.25,17723.7646484375,-6.337138039550504,35.43001398710948,31053.0,-12386.0,99.99847412109376
25484242815,1043.5,1142.2287292480469,-0.1883794338729571,2.034881070009196,2628.0,-1323.0,99.847412109375
54054418717,15622.25,16089.13037109375,-8.486015666223008,33.09325587841791,27416.0,-12060.0,99.9847412109375
17214735488,22476.5,24251.811309814453,1.439045240266448,46.03609556140368,45712.0,-16947.0,99.99847412109376
38890247072,18373.0,21422.26739501953,1.3955259340649226,41.29681156569663,43570.0,-16830.0,99.98626708984376
19327418368,31933.5,31933.5,0.6729682306183296,57.25564817100541,48896.0,8429.0,100.0
68181557247,121.25,133.75,0.0292268760411912,0.2293841273605321,640.0,-320.0,56.787109375
33201552759,4058.5,4539.9007568359375,-2.152803412917994,9.546355140914413,9584.0,-6140.0,100.0
60121144831,2170.75,2970.10888671875,-1.843971663465227,6.721588934862876,4644.0,-4352.0,94.451904296875
14041994239,3074.75,3185.040405273437,-0.2069772725914402,5.247446976716951,8098.0,-3494.0,99.9755859375
31772901247,562.0,571.0318603515625,0.0249127912846786,0.9920119002618618,1552.0,-399.0,99.8779296875
50011080227,7940.5,7998.928527832031,0.2908070864375738,15.144796789378264,20378.0,-4732.0,99.96795654296876
58911586294,-5641.75,12939.351684570312,14.140148327324988,26.75196093063795,24260.0,-19456.0,100.0
34342944767,59.25,63.109375,0.0156265745495731,0.1084021722737649,273.0,-128.0,71.875
68181417967,913.25,1002.18359375,-0.0173240751394108,1.9970294181741,2640.0,-1024.0,94.64111328125
68719446015,780.0,857.5,0.4999278142470912,1.4900424239029355,3840.0,-1920.0,70.703125
2688550016,23242.25,24830.74234008789,1.1979254718086902,47.0583141134123,46736.0,-16290.0,100.0
60058103799,1555.75,1774.185546875,-0.2015037819521639,3.5610525416547936,4692.0,-2048.0,96.905517578125
17215554324,16452.5,19390.686462402344,1.858409715499696,38.69253053189768,40960.0,-20311.0,99.981689453125
42815381301,11708.0,12414.75,-5.994233631539295,26.14853293755668,21636.0,-10362.0,100.0
12884903968,25099.75,26224.942321777344,-0.3477789965386566,49.87168925877424,48384.0,-15504.0,100.0
2250350864,24402.25,25712.30484008789,0.0222967504755615,49.156438914300914,47872.0,-24423.0,99.981689453125
34284887871,1184.25,1251.2237548828125,-0.1296092313708869,2.193634161388488,2688.0,-1452.0,99.627685546875
28712954163,9660.0,9828.30078125,-2.66512320650222,18.71814026348964,22056.0,-9615.0,100.0
45374505985,24612.5,24612.5,-6.432229598318719,45.33183314361593,40566.0,5346.0,100.0
7887423236,18051.25,19984.922912597656,2.6119097841125183,39.008929936369256,40064.0,-13834.0,99.98321533203124
268587265,27212.25,27212.25,-7.798532167996047,48.42553658517624,45523.0,6834.0,100.0
68567296767,2249.25,2304.4765625,-0.3377526374818221,3.819944106499615,5216.0,-2048.0,99.0234375
43252188841,15275.5,15641.358337402344,-5.47126602000592,31.70684959164906,30932.0,-10336.0,99.993896484375
57829869534,-6781.75,13657.808959960938,14.961938340773624,29.067386929043035,21536.0,-18432.0,99.94354248046876
4563402753,28221.25,28221.25,-6.450429215513729,51.15625194141389,48251.0,15610.0,100.0
32677359495,3917.0,3963.457702636719,-0.2026557537967356,7.434067140465181,9525.0,-3008.0,99.81689453125
20417595048,13569.5,18644.63198852539,1.254408772467369,36.08643331935885,40340.0,-17888.0,99.9908447265625
68719475967,2068.0,2912.6875,-1.909050138927893,6.754385044534618,4160.0,-4096.0,78.125
19127368648,14782.5,19268.71795654297,-0.0488022233346017,37.81013050192762,41481.0,-17656.0,99.97406005859376
41016476759,5606.0,5808.552490234375,-1.116783537944312,10.776665274223625,13208.0,-5778.0,99.9542236328125
52102168576,31621.25,31621.25,0.8965891681406267,57.282933819893344,48384.0,14980.0,100.0
68677525119,262.0,264.46875,0.045488727381032,0.4538119081108818,808.0,-256.0,97.412109375
7114686469,21503.25,21555.2314453125,-6.779550627308663,39.86065217062439,35409.0,-9013.0,99.98779296875
34700509731,9151.0,9199.009582519531,0.0675098555576682,17.17368545686437,23660.0,-5066.0,99.9969482421875
4834198528,28741.25,28741.25,1.1779438309656778,52.74041288567172,45824.0,10909.0,100.0
791179458,3822.25,9962.085998535156,10.988295137651772,14.573172954135757,35910.0,-21986.0,99.95880126953124
13958656259,14983.75,15022.82455444336,-2.21877353495453,26.30659974046224,29270.0,-5287.0,100.0
18085916164,17615.5,19733.53936767578,2.3840755837974554,38.560652806102986,39072.0,-13895.0,99.98779296875
7231142082,4021.25,9816.765350341797,10.68642248734262,13.799767486909928,36166.0,-21430.0,99.96337890625
68716853427,9215.0,9486.28125,-2.8791629216583368,18.34292748281229,22080.0,-10880.0,99.84130859375
46239072620,15795.5,19102.58953857422,-1.9040198405466875,37.71046678980276,41984.0,-23712.0,99.92218017578124
52471791731,11737.25,11742.523803710938,-1.6611140658807493,22.609525120439464,25840.0,-2636.0,99.9969482421875
10401162739,7383.75,7535.445892333984,-2.2976264762862715,15.390994482477288,19218.0,-4311.0,99.98779296875
27591308252,11371.0,17202.411560058594,-1.6183340942688018,31.740427554126587,38032.0,-19536.0,99.993896484375
65363896681,17939.75,18308.693359375,-8.64857927441133,37.64560941456238,35872.0,-13552.0,99.96337890625
34368131072,31668.0,31668.0,-0.3852934765198053,56.3052844382041,48896.0,13636.0,100.0
68685881327,824.0,923.59375,-0.0430064144688837,1.86313908089529,2440.0,-1024.0,94.43359375
6511657496,18070.25,20770.517944335938,1.2446364419101097,41.80281654294944,42496.0,-16064.0,99.98321533203124
33554855133,13142.0,13895.953826904297,-8.021604372448998,29.506272239967146,24469.0,-12784.0,99.99237060546876
2685534640,20398.25,22373.795989990234,-0.6166208377756245,44.10017913155343,47232.0,-16258.0,99.99237060546876
66035121471,2466.75,3225.0234375,-1.8955953199996096,7.151686110281654,4944.0,-4096.0,99.212646484375
68449705982,-7264.75,13866.53515625,14.438100389598576,28.2426463432924,18688.0,-17792.0,99.52545166015624
268702720,28304.25,28304.25,0.3573394539631523,51.23996053350545,45696.0,10334.0,100.0
67635218,5695.25,9889.897918701172,11.225619662677524,14.784942959794552,35872.0,-14544.0,99.99542236328124
18874368,32266.25,32266.25,0.8009387363551784,58.35258350949463,48896.0,15604.0,100.0
68717379583,49.0,54.0,0.0126670114925183,0.0920550563389022,256.0,-128.0,39.84375
68138216364,11406.25,17363.2353515625,-0.108869531621445,32.45763961003601,37984.0,-17984.0,100.0
44010138237,12012.5,12701.729248046877,-7.281680780470009,26.66882268292505,22442.0,-8528.0,100.0
54927434797,14039.25,14621.667846679688,-7.106473813446834,29.91156426879162,25864.0,-12952.0,99.993896484375
68719476351,144.0,144.0,0.0062255358239012,0.2612651165067677,320.0,0.0,87.5
186131228,12727.25,17534.36019897461,0.0570085647916798,33.916066356894085,38736.0,-17704.0,99.9969482421875
819757602,2580.25,10823.407684326172,13.660781932141216,21.354190102009625,32788.0,-19100.0,99.98626708984376
33270498406,-1348.5,10923.577239990234,12.924295614152577,20.256099158013484,28960.0,-22208.0,99.98931884765624
13019136036,19635.75,21606.62084960937,0.306158935687134,42.49509179380805,44096.0,-23440.0,99.98626708984376
31262322796,15077.0,18634.08102416992,-2.4229859998520493,37.01273424021267,41984.0,-24415.0,99.91455078125
47683510601,20276.5,20418.291015625,-7.69006129188349,39.60405800626789,38664.0,-11132.0,99.99237060546876
65959276283,3462.75,3849.997680664064,-1.049989089496343,7.711130211109614,10068.0,-4112.0,99.7161865234375
26323536408,17196.0,20336.244659423828,0.4932897959315737,41.01870420887605,42496.0,-19243.0,99.9908447265625
694458915,8962.25,9011.115692138672,-0.516680825599205,16.908483258191502,21046.0,-5633.0,99.9969482421875
68216160255,277.75,313.8671875,-0.0279185551146586,0.5929185023505126,532.0,-384.0,96.875
29523689385,13401.0,13969.290161132812,-5.925318103620878,29.291026970956104,27401.0,-9472.0,99.72381591796876
1126730581,14883.25,15295.071105957031,-6.283655446305208,30.688337014547187,26609.0,-11249.0,99.99542236328124
52645690215,4593.25,4634.20166015625,-0.56234720390506,8.68023259495864,11416.0,-2572.0,99.99542236328124
34355542971,4685.25,5030.443115234375,-0.9299669890212876,9.705371193728272,12865.0,-6400.0,98.76708984375
10746124917,13876.75,14339.873748779297,-6.852280661658169,29.551129924051946,25510.0,-10049.0,100.0
10065274746,-4361.25,12335.51824951172,13.34077394894586,25.049012707863834,26962.0,-20461.0,100.0
49324850047,1968.5,2044.3203125,-0.4125850955681662,3.396866750454619,4498.0,-2032.0,100.0
10485896,21684.25,23300.670196533203,0.8346608721685846,45.26935466687475,46720.0,-16258.0,99.99847412109376
67880484735,272.75,275.09375,0.0078342042074131,0.4898561166245019,672.0,-192.0,98.846435546875
24729682436,20255.5,21543.333099365234,2.6919363019456286,42.261481835172845,41728.0,-14155.0,99.9908447265625
18756918775,3526.5,4092.447662353516,-2.1434246685868383,8.83892967255936,8560.0,-6151.0,99.4842529296875
64381778941,12181.25,12910.3076171875,-8.056504024830362,27.69641213574448,22616.0,-9216.0,99.9755859375
134217861,20976.25,21025.408569335938,-6.207416756306141,40.02604317103403,36033.0,-4506.0,99.9969482421875
5436613728,18304.25,21419.91714477539,-0.5916281949289905,43.07974152894471,44712.0,-16364.0,99.99237060546876
57450695552,21476.25,23533.33569335937,1.739720577347175,43.860485121071605,43688.0,-16340.0,99.99847412109376
4536936256,19225.25,21950.73989868164,2.244374682622182,41.29432684257586,40820.0,-16256.0,99.99847412109376
24381484576,18369.5,21319.00952148437,1.9775221412121795,40.64657221908828,40480.0,-16351.0,99.99237060546876
45505961974,-6535.5,13219.629943847656,14.019500711651672,27.235687490454136,21134.0,-18494.0,99.82452392578124
37464615760,17800.0,20983.30535888672,0.7891361775107322,41.338296762852366,43150.0,-16984.0,99.99847412109376
68719341503,408.0,428.1875,0.1006084605318453,0.7549415984861242,1552.0,-512.0,87.5
24649789323,4660.5,4914.608337402344,-0.0360083733407412,9.625195392115456,12520.0,-5120.0,99.8748779296875
53688420950,-2598.75,11619.74462890625,13.897249535012,23.87751657172584,27664.0,-16264.0,100.0
57842124478,-6347.75,13462.146118164062,14.759492879048878,28.17467676504541,21956.0,-18140.0,99.97406005859376
20849851763,6404.5,6670.242614746094,-2.5804212104662767,14.35204250569999,16788.0,-4096.0,99.89013671875
68706893823,39.0,43.0,0.008687082292973,0.0773056281028211,192.0,-96.0,57.8125
65653444608,31346.75,31346.75,-0.4240148924748388,55.70836193368625,48640.0,12584.0,100.0
68382883839,210.25,220.31640625,0.0294019155573884,0.373820622348516,772.0,-256.0,88.8671875
68115492863,221.25,242.423828125,0.0916069622430974,0.3920699829581904,1092.0,-512.0,70.849609375
2162239874,6106.25,10214.516326904297,10.69035962139776,13.859347281463634,36480.0,-20863.0,99.9786376953125
48635416066,4048.5,11008.884155273438,12.810326847718686,22.543116954145987,29888.0,-16344.0,99.98626708984376
68448812854,-5786.75,12836.68359375,14.165411540391188,26.88780765894748,21504.0,-18176.0,99.8626708984375
2616566368,17747.25,21129.275329589844,0.5891599558849278,41.380130663897305,42770.0,-19628.0,100.0
68441593855,715.25,741.98828125,0.2751074858956095,1.1879008752433804,3104.0,-1280.0,95.5078125
50214636093,12909.5,13483.44171142578,-6.710775769396784,27.47977678760211,24076.0,-8874.0,99.99847412109376
12769364204,13235.75,17953.29132080078,-3.367741145482108,35.0716574258864,40311.0,-22832.0,99.9481201171875
66571991038,-7749.75,14178.658203125,14.83219241587055,29.62813916345577,18448.0,-17408.0,95.318603515625
50895339167,1356.5,1415.0083618164062,-0.2430143057630043,2.6125319243698666,3226.0,-1720.0,99.7589111328125
10771662606,-3558.25,12081.602966308594,14.77468683562298,26.601013080853846,24512.0,-18143.0,100.0
57764266689,18921.25,19133.170654296875,-5.977801534216487,37.41625856393918,41764.0,-6160.0,99.981689453125
25380000616,15295.5,19418.886657714844,0.3004536987270443,38.17283999504035,41044.0,-17152.0,99.97100830078124
41737503982,-4441.0,12310.85009765625,13.269293778980916,23.47555611677222,24742.0,-21564.0,99.99542236328124
68710940667,2677.0,3166.2421875,-0.8367845976172004,6.42339806791126,8528.0,-4240.0,89.794921875
53687091199,12.25,12.9375,0.0003363645414381,0.0258444847437771,56.0,-24.0,66.40625
67645726715,2720.25,3204.5546875,-0.8165981063269668,6.481251508761054,8736.0,-4352.0,90.29541015625
33865189652,17663.0,20245.70596313477,-0.3843361211729795,40.79515434639628,43072.0,-19419.0,99.920654296875
68719148543,2585.0,3427.984375,-2.2125261571100685,7.963832349104328,5184.0,-5120.0,95.0439453125
1310720,31584.25,31584.25,1.075395717362,57.21179752777586,47872.0,15232.0,100.0
62880878184,12739.75,18351.84521484375,0.5596784854311208,35.73674394246212,39456.0,-17176.0,99.9908447265625
4709140545,22033.25,22168.905212402344,-7.865635261927775,42.092336318459296,41677.0,-11456.0,100.0
42481454769,15198.0,15599.493713378906,-6.224003437041223,32.23948554285091,31466.0,-8498.0,99.993896484375
67979965405,12632.75,13240.406982421877,-6.982359693312453,27.262845394729275,24644.0,-9984.0,99.8931884765625
51381772211,5162.5,5379.040649414063,-0.4609385469677693,10.772958602491274,14208.0,-4414.0,99.981689453125
61816854179,7468.75,7546.204833984375,-0.334588209067955,14.411410571424808,18992.0,-5760.0,99.9847412109375
2147516928,29122.25,29122.25,1.907957628897756,52.443655754770624,44800.0,12029.0,100.0
49122901403,6639.5,6920.57958984375,-2.5725987070828493,14.209218413118172,16146.0,-6270.0,99.951171875
34219629031,7551.5,7693.578063964844,-2.572796315918306,14.145853251775057,15905.0,-5888.0,99.95880126953124
68719345659,2612.0,3107.53125,-0.8538991495302051,6.326599539763361,8208.0,-4096.0,76.85546875
46055119713,17856.5,18115.305419921875,-6.923223203778505,36.63452168592807,36432.0,-8744.0,99.9969482421875
18948913,19022.25,19211.94869995117,-6.448409233028901,38.03186275163469,39467.0,-6979.0,99.99237060546876
3791663616,28539.25,28539.25,1.4372417402664,51.24800639938769,44800.0,11409.0,100.0
28896394676,11990.0,17887.841796875,-1.8469722150091592,35.205666869632246,40421.0,-21659.0,100.0
59203315157,14684.25,15311.95751953125,-7.676711231185638,31.82976465664434,28840.0,-15628.0,99.9664306640625
51682857476,18991.25,20599.078979492188,2.136166058687083,40.3639440151532,41152.0,-12352.0,99.98779296875
61429340639,5586.75,6045.989501953125,-2.621225468634849,11.59686812746838,11216.0,-6448.0,99.9908447265625
66018103231,633.75,642.0146484375,0.1621446312729034,1.1315743367884046,2032.0,-352.0,98.6419677734375
68167219003,4195.25,4502.89501953125,-0.2465618958250954,8.939418324063132,11456.0,-4576.0,99.969482421875
31457280,32182.25,32182.25,0.7948560237735157,58.22806695132237,48896.0,15508.0,100.0
68645544443,8124.0,8484.7822265625,-2.548888975623228,15.734124845158604,19140.0,-10752.0,99.71923828125
3037028469,16855.25,17250.491668701172,-8.096886375534805,34.43289477632823,32093.0,-14258.0,99.9969482421875
2984310752,14904.25,19562.61392211914,-0.8537311880930185,38.60050131284072,41815.0,-18168.0,99.97406005859376
43598815499,11946.5,12027.051940917969,-2.110664324804449,21.503387554159968,24200.0,-11028.0,99.9969482421875
60748002970,-3639.25,12053.61572265625,13.580651919885002,24.65931954397317,27480.0,-21008.0,99.99542236328124
34082881275,2777.5,3257.1626892089844,-0.8470538049390116,6.595772342304901,8641.0,-4224.0,98.6175537109375
35434336907,7480.0,7578.23681640625,-0.1509218989072901,14.131667054613242,19042.0,-5574.0,99.993896484375
8674217985,26835.75,26835.75,-7.5683350886569425,47.59921782228548,44827.0,6373.0,100.0
17078931247,2036.25,2078.7000122070312,-0.1430391691214542,3.800265202263319,5003.0,-2424.0,99.96337890625
22817067304,20300.5,22438.685485839844,-0.5391606253910038,44.86862510989885,46228.0,-21356.0,99.98779296875
50977405662,-5833.5,13172.0263671875,14.125675851495023,26.680972081904947,21796.0,-18384.0,99.9969482421875
60128996061,12206.75,12851.047241210938,-6.936932470101101,26.6503922174619,22664.0,-8704.0,99.9176025390625
49051576814,-1515.5,11000.685363769531,11.739525416824751,18.825021018721973,26370.0,-24062.0,100.0
1613021624,16852.25,20068.55889892578,-2.1661406572971846,39.41236937689751,44264.0,-23990.0,99.9969482421875
50240609659,6308.5,6619.209167480469,-2.8700031741094105,13.94169897231952,15410.0,-5738.0,99.993896484375
34359762980,19504.0,21623.671508789062,0.0586316394668436,43.04403520649262,44288.0,-23180.0,99.9969482421875
9204171050,2737.75,10063.529022216797,12.363438080037293,17.829539381314962,34000.0,-23246.0,99.98321533203124
62027265960,12669.75,18321.40954589844,1.37121603275968,35.132104155485635,38700.0,-17648.0,99.98779296875
63885276607,3242.75,3839.99072265625,-1.8246925072332976,7.954719733614371,6984.0,-5376.0,99.38812255859376
1077952771,15356.25,15377.89730834961,-1.841267683146652,26.89552425654912,30846.0,-6783.0,100.0
47235981149,10583.5,11455.533813476562,-6.507969928115776,24.522761200512043,19242.0,-9696.0,99.96185302734376
4626134865,15646.25,16026.478515625,-5.626435189167504,32.549433809681496,32610.0,-8862.0,99.993896484375
67305297786,-4079.25,12274.072265625,13.201127437895677,24.65122128719289,27808.0,-20476.0,99.99237060546876
43767188689,17326.5,17678.81573486328,-8.482890435896193,37.24688104917163,35692.0,-13528.0,99.9969482421875
4899471536,19940.25,22055.967712402344,-0.390852712756559,43.65202027427115,46768.0,-16266.0,99.99237060546876
2743902605,16781.25,17067.460845947266,-7.473413255511812,33.21582937176317,31006.0,-13638.0,99.9847412109375
8587816311,3872.25,4385.766357421875,-2.03894251600096,9.002318481614015,9226.0,-6144.0,99.969482421875
51530167806,-5588.0,13004.005493164062,13.114095121770116,24.33885399612773,22082.0,-20512.0,99.1363525390625
68176248575,131.25,136.9375,0.0214063754976554,0.2511609378707385,544.0,-192.0,86.907958984375
41343778832,24847.0,25884.32427978516,1.1659731595670886,50.27416289085152,47392.0,-14560.0,99.98626708984376
51388602367,628.5,662.302734375,0.2167650476165378,1.0817950735733302,2578.0,-1024.0,97.113037109375
68635324415,718.0,884.98046875,-0.2071805247812866,1.7163453795760222,2068.0,-1536.0,94.9462890625
36741405851,6215.0,6481.9417724609375,-2.20214185999493,13.259815915803776,15342.0,-5010.0,100.0
8894487596,12635.75,17856.59896850586,-0.9632644744154786,35.41618236960122,39696.0,-19818.0,100.0
59961507495,3080.25,3177.22216796875,-0.3786895845272071,6.316271344537894,8012.0,-3580.0,99.688720703125
66538274807,1370.25,1605.072265625,-0.2934755714989838,3.3228398799167578,4248.0,-2048.0,95.93505859375
4647313921,24486.25,24486.25,-5.85767370214258,43.86716736140624,42509.0,9110.0,100.0
18900768,20330.25,22658.43115234375,1.9296605446346629,43.18644302297695,42304.0,-17054.0,99.9969482421875
62336137315,10614.75,10798.782836914062,-2.8073498547056266,20.530940660065003,25344.0,-10812.0,99.98779296875
549593344,31600.25,31600.25,-0.1925287050679612,56.21299909015925,48896.0,9032.0,100.0
23114858457,14058.5,14583.160217285156,-6.984013540831029,30.78384241584104,28621.0,-9568.0,99.993896484375
64424501119,231.25,234.2578125,0.0434460826199619,0.3967213950092748,776.0,-256.0,92.529296875
60112461823,654.75,834.39892578125,-0.2580034412643555,1.7389505117421795,1620.0,-1200.0,94.5556640625
49392982596,15121.5,18834.623291015625,1.5337597854278762,36.56719376529058,39384.0,-16236.0,99.981689453125
31209551009,18698.0,18966.38394165039,-7.644801596237822,38.40607478582358,38096.0,-12624.0,99.98779296875
3787306910,-6611.75,13508.266052246094,14.77166088212573,28.54057431165229,20316.0,-17536.0,99.993896484375
25802043404,17124.0,19674.6322631836,-0.7833111859853674,39.806014523117724,42240.0,-20080.0,99.97711181640624
5368938514,6425.25,10344.113403320312,12.239681748286603,15.77263577035389,36096.0,-22339.0,99.96185302734376
59667224474,-2456.75,11608.025756835938,13.27386325149905,23.106216101383776,29456.0,-20912.0,99.9908447265625
68517729111,5042.25,5090.0706787109375,-0.4683923401029892,9.24870540137261,13184.0,-4976.0,99.9298095703125
24114159788,14993.5,18711.481842041016,-1.5099833026098808,36.44142444944424,41861.0,-23952.0,99.95269775390624
898143770,-2082.75,11499.197814941406,13.473401618420992,23.5538200184235,29272.0,-20000.0,99.99542236328124
67914039231,348.75,359.0078125,0.0106600321479204,0.6723128170272352,912.0,-448.0,97.607421875
13919445711,4190.75,4268.052825927734,-0.2526945012281308,7.539949638205866,11245.0,-4640.0,99.90234375
16455544694,-4913.25,12466.592559814451,13.79450730622523,25.30377535193776,23234.0,-17910.0,99.9786376953125
35808711708,12124.0,17643.9375,-1.2276952668722696,34.75842021811852,38584.0,-19840.0,100.0
538990596,22056.25,23029.46112060547,-0.1798279236213104,44.7664975776248,44800.0,-14064.0,100.0
63190498284,11265.75,17269.978515625,-2.0310968332262624,32.48534325943976,37760.0,-19720.0,100.0
2360758,-2063.75,11241.557830810549,13.626317539779633,22.136671630369573,28600.0,-19954.0,99.99847412109376
5983744072,19692.25,21999.52212524414,-0.6488539527661067,43.41129926420424,46152.0,-22198.0,99.98321533203124
48308325295,3791.5,3808.026306152344,-0.2511734260960179,6.682522401818271,8946.0,-3392.0,99.99847412109376
18723418113,26862.5,26862.5,-7.759428851524774,47.840654073218765,45101.0,6784.0,100.0
43218128905,22862.5,22914.75653076172,-7.566933699414922,42.99726240945424,41070.0,-8944.0,99.99847412109376
268460096,25120.25,26399.3837890625,0.1194433810300657,49.6790464286517,48514.0,-23192.0,99.99847412109376
65858438057,17049.75,17305.077880859375,-5.695668393273548,34.52915295895539,34624.0,-8976.0,99.9908447265625
22913396713,13225.5,13811.334686279297,-6.787849347856998,29.618452494289183,27577.0,-9407.0,99.97100830078124
8589934591,3.25,3.25,3.756893399378184e-05,0.0069139376844258,13.0,0.0,62.5
1762133016,17534.25,20354.015228271484,0.3180599388220462,42.393709870671735,43504.0,-15856.0,99.9969482421875
50029608859,3752.5,4088.156494140625,-0.3162397179485138,8.153119285829543,10570.0,-4958.0,99.9755859375
58467041439,6883.25,7118.7503662109375,-1.6109804670724412,12.447279284986104,14544.0,-7592.0,99.9969482421875
68449991679,2005.25,2088.171875,-0.3950920817945662,3.4584123084207268,4864.0,-2176.0,94.03076171875
12935845664,19574.75,22087.254486083984,1.961245170590159,42.13795086932929,41792.0,-16446.0,99.98626708984376
16326965511,9216.75,9329.559661865234,-2.636130152257244,16.202710717606177,17962.0,-6011.0,99.99542236328124
17448304640,32319.5,32319.5,0.9923926124227256,58.60463023576517,48768.0,15996.0,100.0
7146036261,15269.25,15756.548400878906,-7.408845995287106,31.87274251626121,28181.0,-13885.0,99.9664306640625
65926528126,-5198.25,12712.3359375,12.742787455209152,23.371964532436348,22336.0,-20536.0,100.0
4712220975,6109.25,6406.162933349609,-2.198924222793748,11.401809201718727,12081.0,-6080.0,99.9969482421875
2884301491,7317.25,7469.233093261719,-0.8608416902454568,14.445706058150613,20590.0,-6450.0,100.0
67937197641,14675.75,15118.3154296875,-5.734013596012889,30.88726773051324,28928.0,-9344.0,99.993896484375
68576869361,15329.25,15780.630859375,-7.971423920771851,33.697054185187206,33024.0,-8480.0,99.2218017578125
29485903358,-5726.0,12945.403198242188,12.783412983233722,23.96333731822017,21401.0,-20992.0,99.7802734375
34562162826,3783.0,9918.375854492188,11.897999574784274,16.203195713557925,35426.0,-23954.0,99.99542236328124
23576180455,2522.5,2673.0029296875,-0.0662566112614958,5.353224377377088,7321.0,-3072.0,99.3743896484375
2432761860,22952.25,23762.210235595703,1.3181190255432107,46.50101403273714,44704.0,-18190.0,99.99542236328124
68448508479,3019.25,3077.56005859375,-0.6571120560344639,5.282035771367883,6656.0,-2224.0,99.8199462890625
277348353,27460.25,27460.25,-6.528656967257548,49.800230553494345,46699.0,13542.0,100.0
59053702652,9427.25,17154.29296875,-5.213911380925122,32.56716640215342,37188.0,-20640.0,100.0
8590098434,10434.75,12000.63217163086,11.409993424511924,16.54394382264033,36608.0,-16646.0,99.9725341796875
18254135296,31747.5,31747.5,0.9814589742733204,57.6727588176902,48384.0,15061.0,100.0
2153283607,9130.25,9268.640380859377,-1.4608646025374403,16.344338967411,19035.0,-8451.0,99.9969482421875
45736329217,26904.5,26904.5,-6.954298584154736,48.08883733944926,46488.0,5036.0,100.0
877381673,19767.25,20012.41885375977,-8.239526104061015,39.701304350107925,37861.0,-14098.0,99.99542236328124
13122832972,12291.75,17495.59652709961,0.677298388612852,33.27501143554986,37488.0,-18542.0,99.9969482421875
34913665441,21938.0,22026.89727783203,-7.153400770100061,42.02512101129628,45318.0,-9982.0,99.99542236328124
16906969023,960.75,1078.4757385253906,-0.2441186672096268,2.078535197621304,2115.0,-1342.0,99.91455078125
104090512,17644.25,20889.728424072266,1.2974792967665632,40.50570909598494,42976.0,-16423.0,99.99542236328124
1627392000,31398.25,31398.25,-0.6039977351488859,55.82202586650413,48896.0,13441.0,100.0
2688548864,32282.25,32282.25,0.8236366550722943,58.34197273192032,48896.0,15537.0,100.0
53766811788,16324.25,19316.262084960938,-1.218368014636329,37.75485493950309,42624.0,-24124.0,99.9847412109375
32944847715,7901.0,7988.031463623047,-1.1046947547101111,15.563365198165377,20420.0,-6075.0,99.99237060546876
68179361655,1723.25,1923.578125,-0.1465389448967791,3.925365591113119,5280.0,-2368.0,99.346923828125
536870944,25992.25,26908.680206298828,1.1457231308882148,51.483573064596506,48384.0,-15496.0,99.99847412109376
509929617,20300.25,20479.336975097656,-8.07901559910706,40.290073196210905,40311.0,-11984.0,99.9847412109375
68713172861,9815.0,10752.09375,-6.742378519200755,23.41341890539698,18560.0,-9024.0,99.47509765625
469762048,32191.25,32191.25,1.0105208690035372,58.38118573615116,48512.0,15872.0,100.0
49116872703,647.5,660.2177734375,-0.0319515902361728,1.1316054266354092,1570.0,-718.0,98.9990234375
4295099392,29657.25,29657.25,1.0965245766152212,54.47965162263481,46848.0,11997.0,100.0
34786340530,-3042.0,11793.234375,13.385406614927684,23.54472935081838,27714.0,-20736.0,99.9755859375
79724672,25523.25,26807.92352294922,0.5825955979888423,49.8275899941843,48768.0,-24974.0,99.9969482421875
57715950601,20402.25,20524.8798828125,-6.653894567373573,39.37170330384839,36808.0,-9224.0,100.0
31113096484,14844.0,19030.37219238281,-0.0505568000395924,37.741129068806906,40976.0,-20096.0,99.9908447265625
24576,31600.25,31600.25,-0.0070487310177936,56.42383758481687,48896.0,9588.0,100.0
66555182271,2321.25,3107.78125,-1.8900549216248,7.0105942851157845,4768.0,-4288.0,99.74822998046876
860164,21652.25,22724.06817626953,0.8599632253900823,44.36071297244831,43648.0,-16079.0,99.99847412109376
67903520,24159.25,25632.34747314453,0.3261214785635269,48.8263036844341,46896.0,-21944.0,99.9969482421875
17448341888,25095.5,26402.61331176757,-0.0612886670718937,48.92965266882179,48641.0,-21975.0,99.9908447265625
34345838063,3999.25,4473.791931152344,-1.612301581776967,8.830794356374275,9505.0,-6592.0,99.67041015625
16614355486,-3949.25,12346.48974609375,14.19291427490243,25.463417110287786,24480.0,-18848.0,99.99237060546876
524296,24384.25,25292.17120361328,1.4966242667254197,49.89211109370218,46400.0,-12576.0,99.9969482421875
50421783549,11287.5,12072.314453125,-7.640952933410023,25.90925312634462,21216.0,-8384.0,99.82452392578124
59861100529,14094.25,14615.44482421875,-7.18745168954901,31.151778978141127,31488.0,-8192.0,99.59716796875
34225518575,1204.5,1281.8515625,0.0991697319406437,2.408054185385452,3329.0,-1280.0,95.611572265625
62745635991,4586.75,4918.831665039063,-1.8507054327539847,9.526003708464428,10804.0,-6080.0,99.96185302734376
68182605791,392.25,438.5,-0.0096511819666378,0.9067846567924136,1152.0,-576.0,82.958984375
33221369075,6824.5,7050.170684814453,-2.8100534806640267,14.917551723591318,18041.0,-4544.0,99.9969482421875
1073746433,24852.25,24852.25,-5.900234773852143,44.60050687364658,41969.0,11041.0,100.0
36141152768,26685.0,26685.0,1.355479325989952,48.098533517652434,43008.0,10368.0,100.0
62184708695,4003.75,4049.357421875,-0.4208111064056907,7.492905541259831,9908.0,-2176.0,99.98779296875
38426808781,16435.0,16776.74530029297,-8.447843791377782,33.734841189983825,30304.0,-13092.0,99.98016357421876
6,5376.25,9572.283020019531,13.426905447212334,18.119605666259936,30464.0,-12416.0,99.9969482421875
17331519490,10021.5,11684.228302001951,11.90376827667414,17.47564798642268,36224.0,-9935.0,99.9786376953125
66302898158,-6640.25,13417.5810546875,14.420932097714802,27.832499849627894,20752.0,-17408.0,99.8443603515625
66583511037,9772.75,10720.853393554688,-7.250112206384818,23.772833806979868,17784.0,-8480.0,99.95269775390624
54651419133,14265.25,14997.5263671875,-9.940881176084485,32.83189184531809,25848.0,-13312.0,99.98016357421876
19380178944,30812.5,30812.5,-0.1981026313768287,54.80584900351269,47872.0,12861.0,100.0
8724218880,29218.75,29218.75,0.8883575169159417,53.097314459966846,46592.0,11840.0,100.0
34359754771,13392.0,13417.679321289062,-1.6040639599697517,24.463759112817307,28564.0,-4764.0,100.0
56764361859,9534.25,9628.523071289062,-2.2481494475027515,18.40106145514794,22228.0,-4460.0,99.98321533203124
83894280,24345.25,25235.471893310547,0.3957027068014607,48.67894223767309,46848.0,-18878.0,99.99542236328124
68719410135,3560.0,3633.921875,-0.5671094065250901,6.812599332828992,9248.0,-2560.0,98.3642578125
5482504192,30681.25,30681.25,-0.1416201519358512,54.695140363347306,48384.0,9044.0,100.0
64015744726,-4668.25,12389.16357421875,13.816443156805938,24.958581531841794,23680.0,-18816.0,99.9755859375
68111285247,1902.25,1974.689453125,-0.407247820257906,3.268966876591906,4480.0,-2176.0,96.258544921875
34758202000,18594.0,21526.960205078125,1.299876766237411,41.68241511921189,43816.0,-17530.0,99.9847412109375
67111041,24367.25,24411.584716796875,-7.811430536294026,45.44918653642794,45231.0,-8446.0,100.0
36515746304,28810.0,28810.0,1.423746526890268,51.65699112311349,44800.0,11504.0,100.0
10213164584,16102.75,19758.90798950196,1.7618149394874674,38.966918785518544,41088.0,-18862.0,99.981689453125
42947571166,-5424.0,12698.4697265625,12.692911903747865,23.47931202592961,22152.0,-20608.0,99.6368408203125
36687046910,-2901.0,11788.004516601562,12.2744654827268,21.021769882665424,24062.0,-22994.0,99.98779296875
34359756672,20976.0,23174.308166503903,2.30624427280714,43.23740764326689,42672.0,-16782.0,100.0
34283373387,8028.25,8124.652221679687,-0.3191629044404863,15.208502860007057,19777.0,-7068.0,99.9908447265625
58753024,31731.25,31731.25,0.3500603358357597,56.71505509345017,48896.0,6770.0,100.0
4831838208,32437.25,32437.25,0.9784463747204298,58.7841971961098,48896.0,16061.0,100.0
17716766883,11927.5,12005.43978881836,-2.635489097106238,22.2792865240548,27140.0,-9147.0,99.99847412109376
34460683520,28028.0,28028.0,-0.0156008024234776,50.64757494824226,45824.0,9952.0,100.0
23471019967,1398.5,1457.731414794922,-0.0698574237064473,2.5137049067259305,3925.0,-1516.0,99.8046875
50123750941,11282.5,12046.99560546875,-6.343468484686453,25.224317536966023,19586.0,-8954.0,99.9755859375
39279001075,6850.0,7092.806518554688,-2.943167185582636,15.151372644716275,17946.0,-4830.0,99.99847412109376
68703748095,195.0,214.375,0.07120145764083,0.3904464228338136,960.0,-480.0,70.703125
36117308210,1340.0,10673.182250976562,13.09186093874959,20.16829999810417,33176.0,-21156.0,99.96795654296876
196608,31984.25,31984.25,0.6885029883287432,57.37139789129971,48896.0,8429.0,100.0
51271171837,9393.5,10385.234375,-7.278076544191856,23.385401443746616,16644.0,-8192.0,98.7548828125
61489883816,14883.75,19255.899291992188,0.788561836792949,37.67866093311173,41784.0,-18356.0,99.96185302734376
44795068351,385.5,391.40283203125,0.0179551710112415,0.7265543081404193,922.0,-366.0,99.9755859375
1610612754,7212.25,10300.861053466797,12.707346804598322,16.20906648772316,36096.0,-14512.0,99.981689453125
538968064,32280.25,32280.25,0.7885937334559145,58.30989372708388,48896.0,15601.0,100.0
21685743656,20115.5,22279.74133300781,-0.6974402268304232,44.307056256465216,46112.0,-21948.0,99.97406005859376
4869608610,2266.25,10039.669982910156,11.646966433200165,16.060442237798874,35344.0,-19782.0,99.99847412109376
14688156125,14732.75,15383.314819335938,-9.221466049863045,32.87862898324554,26544.0,-13728.0,99.9969482421875
17251707096,16758.5,20051.57586669922,-3.12377853751972,40.59425612158777,44968.0,-21311.0,99.969482421875
49905897535,5527.5,5974.635986328125,-1.8935011347444213,10.34674433347882,11696.0,-7296.0,99.98321533203124
49391050487,1604.5,1814.497802734375,-0.2070947793200946,3.655756219264796,5074.0,-2304.0,98.0224609375
61016583158,-4435.25,12339.71630859375,13.631855409566136,24.83517691092416,25232.0,-17184.0,99.99237060546876
67387408,24399.25,25485.49697875977,0.7175255027551114,48.705454306708525,46912.0,-21372.0,99.99237060546876
16205916089,14366.75,14841.135162353516,-6.816017031706299,30.831763070765863,28907.0,-9654.0,99.9847412109375
50269790110,-5769.5,13046.973754882812,14.288472389289147,26.796978440342656,20176.0,-17512.0,100.0
1080231267,9932.25,9965.39828491211,-1.4956124859249635,19.436658640008613,23390.0,-5003.0,99.9969482421875
33851377011,8704.0,8772.94482421875,-1.79782308726158,17.500567221792704,20744.0,-5419.0,99.98016357421876
56,19520.25,21576.330047607426,-1.1618418378511035,44.22028212497956,45312.0,-15496.0,99.99542236328124
40633329529,13062.0,13627.193359375,-6.888077069219147,29.084654219092226,26442.0,-8446.0,100.0
19597230080,31373.5,31373.5,1.059923155475864,56.81853994692638,47744.0,14956.0,100.0
61987261405,12615.75,13263.359375,-7.086687867921089,27.438513175419345,23712.0,-10448.0,99.969482421875
12424072618,-580.25,10479.106079101562,11.4889749845502,17.675289306429537,33312.0,-21294.0,99.9969482421875
27160841715,7219.0,7396.039184570312,-2.9856219880496813,15.50287167304046,18517.0,-4659.0,99.9603271484375
1342455812,22276.25,23200.72821044922,1.123579857226985,45.33334423987719,43904.0,-16120.0,99.99847412109376
458752,31216.25,31216.25,0.8746475682737997,55.98657899709316,47872.0,8405.0,100.0
25532734135,3793.5,3840.885009765625,-0.4945931853591504,7.075035101805525,9577.0,-2268.0,99.957275390625
64389736310,-5758.75,12988.76123046875,14.430450947495732,27.51546513655829,23952.0,-19688.0,99.8504638671875
35450388480,32330.0,32330.0,0.9012246586028336,58.47090366640293,48896.0,14970.0,100.0
15402342575,5993.75,6325.815826416016,-2.21541862600916,11.430015150565753,12177.0,-7022.0,99.9969482421875
40733902347,6380.0,6479.8125,0.5686689330441387,12.38421821185188,14880.0,-3136.0,99.98779296875
27497810878,-5432.0,13042.562377929688,14.29183500508992,26.66931581631321,22160.0,-18815.0,99.99237060546876
53846590240,21995.25,23840.78564453125,1.8576337152772264,45.04357489452292,44040.0,-21296.0,99.98626708984376
68717902847,2343.0,2431.875,-0.4388818763557727,4.052754113169189,5632.0,-2560.0,95.3125
64886628228,13463.75,18261.794799804688,1.849694260050872,34.66692325798426,37860.0,-18368.0,99.97711181640624
47096651448,11000.5,17720.4541015625,-0.7449198157149861,33.60387512244506,38072.0,-16640.0,99.9755859375
13287553755,5014.75,5305.700439453125,-0.9466085862704472,10.277404689007897,13715.0,-6622.0,99.93896484375
39082632819,6303.0,6452.5009765625,-0.5449771565992064,12.766104506112782,17966.0,-5364.0,99.9908447265625
57178262270,-5083.75,12955.549560546877,14.369483998482586,26.56107262312116,23116.0,-18612.0,99.9725341796875
17179869183,1.25,1.25,2.552531213863297e-19,0.0027517421016744,5.0,0.0,50.0
51538558957,10098.0,10960.359375,-6.61139811545965,23.935175111921524,18692.0,-9216.0,97.857666015625
9697789953,26407.75,26407.75,-8.067416926135806,46.95976477943966,43822.0,4317.0,100.0
55829302975,716.25,741.781982421875,0.2306396494525652,1.3299015394270102,2708.0,-904.0,98.5748291015625
64424493055,55.25,59.5,0.0150626994998296,0.1021340078404959,272.0,-136.0,57.8125
56122452672,17974.25,21242.09484863281,0.1431515426781225,41.33709067623509,43820.0,-16424.0,99.993896484375
50992250879,88.5,92.22265625,0.0146013585658717,0.1649699377320699,354.0,-128.0,83.154296875
44258294371,7249.5,7377.515625,-0.8683154173979325,14.407175479643003,19090.0,-6166.0,100.0
68718413823,797.0,881.75,0.4464581283538018,1.4620832751429769,3840.0,-1792.0,76.5625
40680355153,17471.0,17790.8125,-7.376331418404411,36.473346318796295,35244.0,-11744.0,99.99847412109376
68249714687,273.75,310.375,-0.0280619774337095,0.5873195035115493,516.0,-384.0,95.3125
34263252671,326.25,340.02490234375,0.0346161906109026,0.6436277392425501,1045.0,-256.0,97.16796875
53691525440,24505.25,25831.16381835937,-0.7221911574024312,48.651109955787184,48640.0,-19708.0,99.9847412109375
14563148291,12250.75,12250.75,0.2687345323937858,22.34266047391505,26394.0,1149.0,100.0
68180925925,14283.25,14916.10546875,-8.423192428568804,31.982594706841503,27712.0,-14080.0,99.9298095703125
42997981249,23947.5,24011.77471923828,-7.638672902355007,44.83860582397048,45858.0,-10730.0,99.99542236328124
51529034733,12168.0,12802.875,-6.955834931991249,26.784073490724086,22466.0,-9664.0,99.9603271484375
20870856187,4691.5,5102.70654296875,-2.7626034406742663,11.537554173422013,12377.0,-4103.0,95.8770751953125
17089024,28146.25,28146.25,1.96472926544191,50.581388062813126,43776.0,11136.0,100.0
7342107700,12736.25,18086.496826171875,-1.1658051075567974,36.13009025142849,40416.0,-20666.0,99.9969482421875
58730386671,4167.25,4549.630737304688,-1.850682974844585,8.945209303214877,9052.0,-5900.0,99.99847412109376
60128943933,10362.75,11214.767578125,-6.508891750803789,24.054436983703624,18372.0,-8064.0,99.97711181640624
62272830463,1830.75,1913.3984375,-0.4191288035255502,3.157767342388609,4264.0,-2056.0,93.3837890625
68715806719,599.0,645.25,0.0135616099892087,1.0828108465500272,1792.0,-896.0,94.3359375
32205283263,901.5,909.3971557617188,0.0385913531466466,1.5854014611898963,2529.0,-848.0,99.5391845703125
49300732084,13949.5,18341.813415527344,-1.9550560263960617,36.23620152575373,41686.0,-20416.0,99.957275390625
55921247248,21721.25,23474.437133789062,0.8547943633551011,46.047426174017296,45472.0,-16684.0,99.98779296875
276824064,32196.25,32196.25,0.8791176830913394,58.268042634247166,48768.0,15474.0,100.0
42622528008,20744.0,22529.33477783203,1.689482668013677,43.8895669856409,43008.0,-15340.0,99.99237060546876
17252008268,15534.5,18973.919525146484,-0.4317685208178183,37.503996823733495,41496.0,-24475.0,99.957275390625
19327352833,28361.5,28361.5,-6.45327012772151,51.39066076307424,48496.0,15601.0,100.0
68719415295,420.0,444.5,0.2092071541273889,0.7823676010633115,1920.0,-896.0,70.703125
59314752830,-4945.75,12548.254150390623,12.832201255214418,23.53024742709434,22592.0,-20732.0,99.98321533203124
51539541887,145.0,145.0,0.0073174742959926,0.2626343645450329,324.0,0.0,96.484375
2306606608,18880.25,21447.49893188477,2.636823167766407,41.30431586856931,40352.0,-15808.0,100.0
8210837538,5079.25,10546.121643066406,11.36014701665462,15.671748811474451,35744.0,-22880.0,99.92218017578124
25102129553,20363.5,20568.968322753903,-8.055218472993296,40.43420599653651,40013.0,-12168.0,99.993896484375
68171857407,2655.25,3483.71875,-2.201243968247335,7.987002202390461,5472.0,-5248.0,98.370361328125
48905167679,3668.5,3743.986083984375,-0.278692458952456,6.267842951200705,9510.0,-3544.0,99.99237060546876
29959004160,31118.5,31118.5,-0.2676100115545738,55.4039906505796,48512.0,10880.0,100.0


==> data/exp/stat/OP_SIGNED_MULT_8x8_ALL_PATTERNS_BAUGH_WOOLEY_A1_PPA.csv <==
Config_uint,Constraint,CPD,Delay_logic,Delay_signal,LUTs,Carries,Signal_power,Logic_power,Total_power,Signal_power_top,Logic_power_top,Total_power_top,Conf
67645716413,4.728,4.54,2.12,2.42,51,20,385.077,1003.746,1388.823,894.06,1030.923,1924.983,High
48430781320,4.684,4.45,1.923,2.527,26,20,187.193,465.97,653.163,599.711,489.992,1089.703,High
68719476679,4.738,4.466,1.956,2.51,52,20,411.279,1043.32,1454.599,898.567,1071.374,1969.941,High
41531987281,4.74,4.45,2.03,2.42,38,20,333.022,747.072,1080.094,742.784,771.535,1514.319,High
68182980822,4.599,4.41,1.934,2.476,30,20,222.961,568.443,791.404,638.159,594.578,1232.737,High
60129542015,4.841,4.558,1.996,2.562,54,20,461.587,1088.368,1549.955,968.738,1116.704,2085.442,High
631246857,4.086,3.881,1.862,2.019,13,20,107.372,236.555,343.927,404.561,257.929,662.49,High
31860489851,4.534,4.244,2.048,2.196,36,20,317.833,758.387,1076.22,742.549,785.918,1528.467,High
38673588224,3.631,3.405,1.87,1.535,7,20,73.088,142.419,215.507,347.977,164.317,512.294,High
68398513986,4.902,4.55,1.993,2.557,40,20,304.186,726.872,1031.058,762.041,752.506,1514.547,High
45095309311,4.807,4.594,2.014,2.58,48,20,353.23,925.706,1278.936,837.844,952.011,1789.855,High
66005493739,4.815,4.588,1.996,2.592,45,20,341.558,834.799,1176.357,842.419,861.258,1703.677,High
68580769759,4.716,4.611,2.101,2.51,52,20,359.578,988.283,1347.861,899.738,1016.075,1915.813,High
62559600750,4.822,4.253,2.027,2.226,30,20,233.803,609.145,842.948,725.55,636.036,1361.5859999999998,High
68719476719,4.628,4.573,2.096,2.477,56,20,435.746,1116.157,1551.9029999999998,1004.447,1144.517,2148.964,High
5377110016,4.18,3.724,1.803,1.921,9,20,80.657,173.169,253.826,338.336,192.826,531.162,High
10569781248,4.275,4.036,2.026,2.01,13,20,99.838,219.952,319.79,357.142,239.706,596.848,High
6208098819,4.244,4.06,1.824,2.236,16,20,162.694,308.106,470.8,516.095,330.706,846.801,High
59532898279,4.823,4.376,2.145,2.231,45,20,331.198,896.329,1227.527,818.878,924.028,1742.906,High
17448906880,4.001,3.643,1.926,1.717,11,20,155.077,261.935,417.012,471.829,284.642,756.471,High
67511384959,4.7010000000000005,4.583,2.096,2.487,51,20,376.442,1019.101,1395.543,900.872,1046.475,1947.347,High
524288,3.707,3.34,1.671,1.669,4,20,32.458,53.901,86.35900000000001,203.236,70.022,273.258,High
8100685054,4.275,4.282,1.995,2.287,37,20,283.368,770.866,1054.234,777.097,796.821,1573.918,High
24403275447,4.503,4.259,2.168,2.091,36,20,307.15,745.228,1052.378,768.307,772.873,1541.18,High
8954069003,4.536,4.152,2.025,2.127,20,20,173.989,393.769,567.758,528.405,417.316,945.721,High
34271591935,4.680000000000001,4.496,2.099,2.397,51,20,422.257,1050.365,1472.622,889.003,1077.687,1966.69,High
68584472125,5.067,4.643,2.068,2.575,47,20,381.389,887.861,1269.25,848.13,914.311,1762.441,High
4604336345,4.662,4.387,2.107,2.28,27,20,262.027,546.156,808.183,607.168,568.589,1175.757,High
60643860461,4.479,4.23,1.963,2.267,44,20,293.529,856.675,1150.204,790.197,884.573,1674.77,High
4029221920,4.168,3.846,1.928,1.918,20,20,209.72,432.029,641.749,558.282,456.464,1014.746,High
49998721263,4.585,4.539,2.089,2.45,39,20,269.638,698.92,968.558,677.897,724.323,1402.22,High
4298408064,3.601,3.481,1.675,1.806,9,20,119.581,208.331,327.912,456.431,230.901,687.332,High
68719475839,4.986000000000001,4.497,2.03,2.467,53,20,456.915,1073.566,1530.481,961.528,1101.854,2063.382,High
54948833729,4.552,4.356,2.131,2.225,29,20,229.926,521.172,751.098,616.455,545.446,1161.901,High
11825711321,4.226999999999999,4.023,1.632,2.391,28,20,237.775,580.145,817.92,653.69,605.65,1259.34,High
68115490799,5.134,4.538,2.093,2.445,51,20,381.087,1017.628,1398.715,888.099,1045.485,1933.584,High
541074688,3.948,3.829,1.76,2.069,11,20,97.406,197.558,294.964,357.142,216.6,573.742,High
1140850816,3.744,3.412,1.761,1.651,6,20,40.416,98.415,138.83100000000002,258.271,116.42,374.691,High
36676047635,4.444,4.423,2.016,2.407,18,20,145.071,305.603,450.674,450.549,326.453,777.002,High
1536,3.445,3.293,1.441,1.852,6,20,55.477,91.187,146.664,249.747,108.168,357.915,High
51578804330,4.314000000000001,4.24,1.953,2.287,22,20,196.022,426.194,622.216,571.984,449.84,1021.824,High
50267462542,4.756,4.565,1.791,2.774,33,20,247.01,615.691,862.701,672.757,639.871,1312.628,High
24166762728,4.827,4.3,2.117,2.183,25,20,199.634,506.764,706.398,612.355,531.224,1143.5790000000002,High
13312765355,4.375,4.355,1.983,2.372,28,20,233.489,537.159,770.648,674.2,562.468,1236.668,High
34359737213,4.878,4.598,1.975,2.623,51,20,401.108,1021.242,1422.35,919.17,1047.35,1966.52,High
62185124118,4.573,4.414,1.977,2.437,30,20,233.629,561.26,794.889,660.464,586.455,1246.919,High
51539476479,4.693,4.446,2.088,2.358,56,20,483.915,1184.193,1668.108,1002.495,1212.807,2215.302,High
66538417439,4.848,4.559,2.109,2.45,47,20,337.184,891.07,1228.254,859.489,918.139,1777.6280000000002,High
1681933056,4.198,4.189,2.045,2.144,12,20,86.661,193.613,280.274,319.301,211.202,530.5029999999999,High
536870912,3.352,3.081,1.819,1.262,3,20,22.339,31.041,53.38,187.009,47.791,234.8,High
64691461642,4.58,4.401,2.066,2.335,35,20,272.036,633.362,905.398,742.804,660.451,1403.255,High
62486932055,4.44,4.152,1.992,2.16,30,20,250.203,561.627,811.8299999999999,681.831,588.655,1270.486,High
22042082623,4.558,4.457,2.117,2.34,39,20,306.957,786.481,1093.438,746.272,812.155,1558.427,High
18104751091,4.4990000000000006,4.4,2.032,2.368,29,20,220.003,568.486,788.489,667.256,592.826,1260.082,High
37120126753,4.284,4.084,1.556,2.528,22,20,184.579,417.694,602.273,598.945,441.79,1040.735,High
1193813968,4.25,4.171,1.851,2.32,22,20,227.018,443.933,670.951,630.595,468.901,1099.496,High
67455392762,4.959,4.427,1.976,2.451,42,20,292.367,802.121,1094.488,781.972,829.425,1611.397,High
384,2.8669999999999995,2.644,1.398,1.246,5,20,24.717,93.369,118.086,254.736,114.671,369.407,High
51539468021,4.731,4.412,1.978,2.434,49,20,418.337,1036.372,1454.709,925.696,1063.234,1988.93,High
9576964,4.125,3.874,1.92,1.954,11,20,96.905,198.515,295.42,367.184,218.584,585.768,High
67039356879,4.617999999999999,4.533,2.166,2.367,44,20,312.333,861.403,1173.736,822.09,888.179,1710.269,High
8808523520,4.425,4.113,1.982,2.131,22,20,172.771,369.206,541.977,478.686,391.289,869.9749999999999,High
51665437192,4.075,3.846,1.984,1.862,11,20,90.696,200.356,291.052,383.164,221.817,604.981,High
67239927727,4.711,4.182,1.86,2.322,47,20,362.479,984.062,1346.541,925.079,1014.164,1939.243,High
11761885451,4.561999999999999,4.209,1.905,2.304,23,20,193.605,411.599,605.204,554.131,434.654,988.785,High
289444101,4.427,4.322,1.829,2.493,16,20,125.536,262.695,388.231,421.792,282.105,703.8969999999999,High
4330030080,4.212,3.955,1.996,1.959,13,20,111.345,228.644,339.98900000000003,399.746,249.263,649.009,High
5591274080,4.079000000000001,3.687,1.912,1.775,17,20,169.729,362.806,532.535,555.357,388.319,943.676,High
53107222493,4.542,4.298,2.013,2.285,43,20,338.958,868.788,1207.746,826.128,895.424,1721.552,High
41096102380,4.507,4.347,2.14,2.207,26,20,212.577,525.479,738.056,620.9,550.532,1171.432,High
34902901828,7.0,4.237,1.799,2.438,15,20,131.975,258.846,390.821,440.414,278.861,719.275,High
67913548799,4.654999999999999,4.64,2.03,2.61,46,20,308.687,848.939,1157.626,774.881,875.382,1650.263,High
60128456703,4.683,4.509,1.951,2.558,53,20,382.992,1076.536,1459.528,926.315,1105.014,2031.329,High
24714686549,4.298,3.983,1.919,2.064,25,20,223.867,538.212,762.079,624.508,562.781,1187.289,High
12914268261,4.33,3.921,1.574,2.347,19,20,162.205,386.718,548.923,579.279,411.862,991.141,High
15032188887,4.76,4.536,1.992,2.544,49,20,397.891,999.099,1396.99,923.199,1025.427,1948.626,High
2684917830,4.109,3.846,1.872,1.974,17,20,178.384,365.693,544.077,521.668,389.372,911.04,High
50432307060,4.699999999999999,4.543,2.061,2.482,46,20,379.813,908.211,1288.024,833.287,933.852,1767.139,High
9026502160,4.5120000000000005,4.078,1.893,2.185,22,20,234.805,472.476,707.281,595.21,495.423,1090.633,High
62189903871,4.413,4.388,2.052,2.336,45,20,314.951,926.363,1241.314,864.81,954.912,1819.722,High
43053481986,3.717,3.583,1.84,1.743,12,20,111.527,238.438,349.965,441.112,261.799,702.9110000000001,High
66471327727,4.720000000000001,4.43,1.995,2.435,50,20,414.493,1026.107,1440.6,906.012,1054.368,1960.38,High
31020776430,4.484999999999999,4.295,2.021,2.274,40,20,335.755,882.568,1218.323,800.963,909.619,1710.582,High
62929258525,4.85,4.597,2.1,2.497,26,20,188.535,447.37,635.905,594.639,471.947,1066.586,High
57445154814,4.69,4.525,2.043,2.482,51,20,420.077,1036.217,1456.294,946.115,1064.02,2010.135,High
34742312,4.402,4.227,2.033,2.194,12,20,98.177,207.108,305.285,372.124,226.051,598.175,High
4380691265,4.417,4.009,1.62,2.389,18,20,177.113,338.428,515.5409999999999,483.274,360.746,844.02,High
34410397696,3.745,3.545,1.885,1.66,7,20,47.563,123.988,171.551,294.019,143.151,437.17,High
57872564247,4.604,4.356,2.012,2.344,29,20,248.254,582.1,830.354,676.862,607.903,1284.765,High
1790205481,4.444,4.406,2.095,2.311,29,20,246.883,556.724,803.6070000000001,638.181,579.431,1217.612,High
14025763559,4.385,4.156,2.008,2.148,23,20,187.233,435.76,622.9929999999999,557.2,459.468,1016.668,High
53165059625,4.723,4.418,2.048,2.37,27,20,217.809,488.301,706.11,587.24,512.135,1099.375,High
22234982725,5.025,4.432,1.793,2.639,31,20,263.0,578.333,841.333,668.313,602.28,1270.5929999999998,High
54793729854,4.709,4.537,2.035,2.502,40,20,290.782,775.855,1066.637,754.457,801.003,1555.46,High
68652366799,4.519,4.4,2.021,2.379,50,20,363.442,1038.4,1401.842,896.856,1066.477,1963.333,High
68681727935,4.817,4.415,1.926,2.489,54,20,468.486,1089.024,1557.5099999999998,987.726,1118.335,2106.061,High
50458589423,4.843999999999999,4.429,2.07,2.359,42,20,338.254,839.623,1177.877,781.697,866.223,1647.92,High
42654608867,4.54,4.367,2.032,2.335,40,20,311.01,792.539,1103.549,742.425,818.754,1561.179,High
155222528,4.237,3.776,1.928,1.848,8,20,70.126,139.233,209.359,304.538,157.621,462.159,High
46165508079,4.712,4.501,2.047,2.454,49,20,368.489,989.675,1358.164,878.555,1017.012,1895.567,High
41142433389,4.702,4.641,2.016,2.625,34,20,272.592,589.765,862.357,664.569,613.863,1278.432,High
65294488031,4.795999999999999,4.506,2.148,2.358,41,20,290.577,798.222,1088.799,763.628,824.939,1588.567,High
59394822504,4.495,4.161,2.084,2.077,27,20,196.387,529.767,726.154,632.108,556.365,1188.473,High
22040228645,4.621,4.148,1.868,2.28,27,20,220.772,524.295,745.067,636.441,550.246,1186.687,High
25187328,3.926,3.582,1.897,1.685,10,20,91.482,193.775,285.257,345.084,214.065,559.149,High
34085011327,5.031,4.541,1.759,2.782,52,20,413.521,1048.22,1461.741,933.439,1076.188,2009.627,High
68704239615,4.692,4.445,1.996,2.449,53,20,342.308,1050.075,1392.383,890.228,1079.034,1969.262,High
36525119532,4.287,4.227,2.071,2.156,19,20,146.083,358.968,505.051,525.209,380.772,905.981,High
58753223678,4.5760000000000005,4.383,1.985,2.398,43,20,329.302,839.342,1168.644,811.488,866.691,1678.179,High
61202618943,5.048,4.532,2.025,2.507,43,20,337.991,823.594,1161.585,798.364,850.593,1648.957,High
3454685126,4.716,4.135,2.093,2.042,35,20,294.721,727.252,1021.973,714.352,753.305,1467.657,High
34493956224,3.64,3.529,1.927,1.602,6,20,24.376,88.214,112.59,239.448,105.542,344.99,High
67511287537,4.829000000000001,4.576,2.005,2.571,45,20,348.701,881.908,1230.609,837.763,907.606,1745.369,High
68652367790,4.751,4.49,2.092,2.398,50,20,421.825,1034.637,1456.462,920.327,1062.488,1982.815,High
131344,3.143,2.839,1.576,1.263,6,20,36.096,104.35,140.446,265.289,125.2,390.489,High
64417666303,4.628,4.409,1.975,2.434,48,20,326.146,929.247,1255.393,812.988,957.502,1770.49,High
144,2.986,2.811,1.204,1.607,6,20,42.04,128.265,170.30499999999998,291.665,149.179,440.8440000000001,High
28160865425,4.416,4.279,1.992,2.287,27,20,184.343,490.962,675.305,612.327,516.708,1129.035,High
34354073583,4.797000000000001,4.483,2.042,2.441,48,20,356.583,965.022,1321.605,828.305,992.439,1820.744,High
268435584,3.322,3.14,1.878,1.262,5,20,58.013,110.064,168.077,297.063,130.138,427.201,High
2616715595,4.7490000000000006,4.527,1.991,2.536,36,20,296.835,696.097,992.932,715.693,720.023,1435.716,High
34351218687,4.688,4.592,2.06,2.532,55,20,413.264,1126.584,1539.848,1003.622,1154.499,2158.121,High
2113540,3.851,3.569,1.641,1.928,7,20,73.575,126.495,200.07,308.948,144.878,453.826,High
68719476711,4.6,4.499,2.122,2.377,54,20,408.937,1089.204,1498.141,958.383,1117.417,2075.8,High
67108863487,5.107,4.745,2.091,2.654,55,20,384.276,1058.494,1442.77,912.371,1085.349,1997.72,High
15501697000,4.792,4.29,2.035,2.255,39,20,342.037,845.339,1187.376,845.349,871.408,1716.757,High
17851095809,4.011,3.863,1.691,2.172,15,20,117.382,242.766,360.148,404.059,264.029,668.088,High
10894612935,4.694,4.229,2.032,2.197,32,20,320.139,645.759,965.898,722.12,670.198,1392.318,High
3145728,3.374,3.037,1.824,1.213,4,20,51.857,80.653,132.51,275.937,100.832,376.769,High
41160907817,4.426,4.401,2.116,2.285,29,20,219.881,542.651,762.5319999999999,633.637,567.7,1201.337,High
2100478417,4.48,4.444,1.896,2.548,29,20,226.688,541.105,767.793,606.644,563.341,1169.985,High
31248269442,4.51,4.377,2.055,2.322,23,20,154.473,422.819,577.292,550.58,446.676,997.256,High
1081344,3.171,2.941,1.729,1.212,4,20,54.598,80.751,135.349,283.649,101.894,385.543,High
63538384217,4.676,4.168,2.026,2.142,36,20,290.694,699.61,990.304,730.891,727.546,1458.437,High
7520805472,4.382,3.954,2.028,1.926,17,20,159.739,336.82,496.559,522.702,361.193,883.895,High
66570910709,4.924,4.504,2.197,2.307,49,20,384.478,977.039,1361.517,878.779,1004.276,1883.055,High
3263400974,4.461,4.293,2.034,2.259,22,20,181.211,415.639,596.85,525.812,438.239,964.051,High
448,3.146,2.923,1.346,1.577,7,20,47.078,155.715,202.793,319.665,178.139,497.804,High
68383473663,4.771,4.407,2.098,2.309,52,20,387.145,1081.363,1468.508,910.606,1110.286,2020.892,High
22211851378,4.597,4.239,1.995,2.244,37,20,322.694,808.535,1131.229,758.933,834.992,1593.925,High
34719746,3.688,3.32,1.647,1.673,10,20,139.673,256.233,395.906,504.162,282.837,786.999,High
2147554401,4.057,3.789,1.673,2.116,15,20,122.308,288.729,411.037,407.355,310.234,717.5889999999999,High
9481237532,4.569,4.388,2.064,2.324,23,20,225.619,431.04,656.659,562.689,454.334,1017.023,High
17196192268,4.285,4.151,1.999,2.152,18,20,189.295,372.189,561.484,566.003,395.825,961.828,High
5460066370,4.273,4.039,1.927,2.112,16,20,139.404,309.758,449.162,486.71,332.766,819.476,High
1225527664,4.034,3.827,1.892,1.935,18,20,208.954,402.612,611.566,574.798,425.051,999.849,High
17249075370,3.93,3.707,1.988,1.719,13,20,119.367,283.426,402.793,421.806,305.993,727.799,High
30098916558,4.212,4.037,1.961,2.076,23,20,205.285,486.177,691.462,601.806,512.483,1114.289,High
262722,3.458,3.036,1.55,1.486,8,20,83.686,172.253,255.939,418.279,194.946,613.225,High
68568211429,4.87,4.548,2.142,2.406,48,20,327.815,914.749,1242.564,832.256,941.654,1773.91,High
4629674195,4.508,4.468,2.066,2.402,33,20,259.72,651.866,911.586,709.185,675.348,1384.533,High
1064968,3.627,3.347,1.74,1.607,6,20,74.6,126.28,200.88,318.874,146.752,465.626,High
17298769057,4.648,4.378,2.07,2.308,20,20,146.09,352.694,498.784,511.474,375.945,887.419,High
12783315967,4.69,4.496,2.056,2.44,43,20,351.205,894.906,1246.111,798.754,919.767,1718.5210000000002,High
25788678945,3.877,3.314,1.5,1.814,12,20,96.875,247.097,343.972,448.442,271.639,720.081,High
26091716616,4.924,4.396,2.109,2.287,13,20,122.8,247.12,369.92,412.93,267.39,680.3199999999999,High
34158141411,4.686000000000001,4.545,2.177,2.368,46,20,329.632,933.429,1263.061,823.421,959.743,1783.1640000000002,High
52009402504,3.801,3.696,2.021,1.675,12,20,100.467,245.166,345.633,409.764,267.104,676.8679999999999,High
66794454393,4.751,4.547,2.022,2.525,37,20,247.098,641.685,888.7829999999999,703.656,667.25,1370.906,High
4979929519,4.511,4.117,1.881,2.236,31,20,293.903,648.964,942.867,738.058,674.283,1412.341,High
67108863982,4.915,4.491,2.054,2.437,52,20,461.404,1060.633,1522.037,972.034,1088.824,2060.858,High
25024363257,4.696,4.513,2.129,2.384,36,20,299.362,731.245,1030.607,728.632,756.678,1485.31,High
33284925429,4.809,4.603,1.912,2.691,48,20,365.167,951.182,1316.349,864.781,977.152,1841.933,High
68502540310,4.765000000000001,4.41,2.042,2.368,30,20,246.867,581.597,828.4639999999999,645.961,608.177,1254.138,High
68383272571,4.7940000000000005,4.382,2.122,2.26,46,20,376.703,930.349,1307.052,845.762,958.632,1804.394,High
34366750977,4.197,3.981,1.683,2.298,13,20,100.045,211.669,311.714,373.218,231.566,604.784,High
67644651455,4.886,4.532,2.055,2.477,52,20,386.706,1018.284,1404.99,918.09,1046.682,1964.772,High
3242478975,4.588,4.399,1.796,2.603,31,20,257.219,587.608,844.827,667.333,611.154,1278.487,High
2638592,3.79,3.518,1.751,1.767,9,20,91.661,172.412,264.073,338.745,192.392,531.137,High
57220784573,4.491,4.244,1.841,2.403,39,20,278.976,782.367,1061.3429999999998,774.109,809.598,1583.707,High
2187330561,3.906,3.735,1.494,2.241,11,20,108.155,195.758,303.913,391.972,216.267,608.239,High
42680118231,4.882,4.43,1.995,2.435,45,20,394.896,911.13,1306.026,886.87,937.423,1824.293,High
7361729186,4.670999999999999,4.41,1.979,2.431,27,20,259.118,537.256,796.374,667.386,561.56,1228.946,High
14947849704,4.765000000000001,4.506,2.105,2.401,37,20,293.993,732.865,1026.858,704.523,756.983,1461.506,High
20020273778,4.6690000000000005,4.46,2.124,2.336,27,20,220.71,540.469,761.1790000000001,611.324,563.312,1174.636,High
67100147701,4.673,4.263,1.966,2.297,48,20,376.859,991.656,1368.515,900.19,1020.151,1920.341,High
68685922303,4.793,4.521,2.101,2.42,57,20,418.255,1140.003,1558.2579999999998,974.526,1168.875,2143.401,High
1758784550,4.606,4.219,1.757,2.462,28,20,279.427,576.2,855.6270000000001,704.846,599.661,1304.507,High
1131154192,4.201,3.939,1.854,2.085,18,20,191.284,373.013,564.297,563.581,396.457,960.038,High
27553384575,4.727,4.469,2.064,2.405,35,20,300.365,680.709,981.074,737.801,706.327,1444.1280000000002,High
18814828151,4.767,4.476,1.972,2.504,38,20,311.994,751.438,1063.432,743.059,776.181,1519.24,High
42500148092,4.664,4.324,1.933,2.391,35,20,280.332,673.937,954.269,715.736,700.046,1415.7820000000002,High
68716855295,4.898,4.422,2.168,2.254,56,20,400.214,1153.15,1553.364,944.707,1182.512,2127.219,High
42938662911,5.054,4.691,2.17,2.521,52,20,448.652,1019.212,1467.864,905.331,1045.486,1950.817,High
68669145087,4.77,4.526,2.092,2.434,56,20,401.413,1104.193,1505.606,932.214,1132.89,2065.1040000000003,High
68719475711,4.569,4.425,2.105,2.32,56,20,409.169,1161.845,1571.014,981.271,1190.622,2171.893,High
152837638,4.289,4.118,1.686,2.432,20,20,201.609,426.343,627.952,536.574,447.198,983.772,High
40192441953,4.686,4.516,1.959,2.557,37,20,346.433,717.741,1064.174,745.877,741.408,1487.285,High
46699238593,4.866,4.659,2.004,2.655,38,20,324.319,718.442,1042.761,755.292,742.574,1497.866,High
27258417154,4.596,4.258,1.898,2.36,21,20,228.975,445.207,674.182,619.221,468.635,1087.856,High
1075381264,3.966,3.755,1.801,1.954,13,20,162.984,266.427,429.41100000000006,464.253,288.401,752.654,High
34188541565,4.720000000000001,4.535,2.076,2.459,44,20,337.526,855.943,1193.469,816.428,882.15,1698.578,High
50012651259,4.896,4.639,1.954,2.685,43,20,320.84,834.065,1154.905,790.869,859.669,1650.538,High
53136471244,7.0,4.505,2.091,2.414,33,20,271.897,623.152,895.049,690.514,648.575,1339.089,High
68719476735,4.772,4.612,2.096,2.516,58,20,444.306,1157.033,1601.339,979.983,1185.599,2165.582,High
15656115197,4.552,4.403,1.855,2.548,40,20,301.301,785.494,1086.795,759.572,811.024,1570.596,High
1075085888,3.32,3.18,1.69,1.49,9,20,118.094,220.002,338.096,483.483,243.665,727.148,High
64289660895,4.839,4.635,2.109,2.526,50,20,334.417,931.807,1266.224,844.237,959.019,1803.256,High
50637669249,7.0,4.516,2.096,2.42,29,20,218.387,504.123,722.51,575.656,526.929,1102.585,High
25696380789,4.659,4.308,1.933,2.375,43,20,355.131,897.798,1252.929,828.004,924.245,1752.249,High
6442541312,3.89,3.547,1.77,1.777,9,20,82.055,169.575,251.63,361.544,191.233,552.777,High
4739072,4.052,3.703,1.771,1.932,7,20,116.267,143.647,259.914,345.634,162.241,507.875,High
64156057598,4.699,4.507,1.842,2.665,53,20,369.195,1064.974,1434.169,911.123,1093.163,2004.286,High
68683825151,4.798,4.564,2.052,2.512,56,20,412.002,1104.059,1516.061,943.677,1132.609,2076.286,High
52949098680,4.593999999999999,4.38,2.164,2.216,19,20,131.824,355.711,487.535,485.949,379.255,865.204,High
35779571315,4.561,4.327,1.932,2.395,30,20,291.971,594.89,886.861,678.985,618.986,1297.971,High
17184653572,4.277,3.986,1.936,2.05,11,20,85.824,195.121,280.945,381.601,214.728,596.329,High
26617659442,4.473,4.153,1.917,2.236,21,20,194.612,441.077,635.689,581.762,466.008,1047.77,High
41650771123,7.0,4.59,2.08,2.51,32,20,245.646,585.363,831.009,652.114,609.263,1261.377,High
2152073280,3.989,3.815,1.861,1.954,12,20,106.609,207.267,313.876,382.656,228.043,610.6990000000001,High
25769377275,4.857,4.462,2.096,2.366,49,20,396.384,1029.581,1425.965,863.728,1056.271,1919.999,High
66930568700,4.674,4.467,1.984,2.483,44,20,345.604,860.479,1206.083,824.089,887.862,1711.951,High
26720606759,4.670999999999999,4.377,1.855,2.522,27,20,284.716,528.736,813.452,666.522,552.101,1218.623,High
12597327790,4.783,4.543,2.106,2.437,43,20,346.294,859.35,1205.644,827.369,884.743,1712.112,High
18190458087,4.587000000000001,4.227,1.992,2.235,33,20,314.809,722.765,1037.574,714.564,746.821,1461.385,High
48953687789,4.673,4.513,2.061,2.452,44,20,368.305,873.48,1241.785,834.34,899.239,1733.5790000000002,High
31767865301,4.513,4.333,1.97,2.363,34,20,236.931,623.141,860.072,684.862,649.63,1334.492,High
555745456,4.0920000000000005,3.783,1.91,1.873,11,20,108.889,243.924,352.813,410.063,265.647,675.71,High
4026531840,3.386,3.327,1.924,1.403,6,20,66.67,112.292,178.962,278.316,131.85,410.166,High
41450133500,4.502,4.244,2.019,2.225,41,20,327.941,855.597,1183.538,822.856,882.895,1705.751,High
60884376192,4.376,4.324,1.924,2.4,30,20,263.698,596.697,860.395,697.751,620.695,1318.446,High
17719894048,4.252,4.008,1.756,2.252,11,20,96.407,207.844,304.251,402.894,227.844,630.738,High
1818897942,4.478,4.178,2.059,2.119,27,20,258.813,547.276,806.0889999999999,612.491,571.82,1184.311,High
38651951099,4.716,4.535,2.048,2.487,47,20,367.932,951.515,1319.447,836.339,977.727,1814.066,High
57240015312,4.656000000000001,4.106,2.007,2.099,30,20,206.395,610.953,817.348,626.237,636.848,1263.085,High
1074006368,3.923,3.753,1.678,2.075,13,20,115.151,225.449,340.6,391.669,246.139,637.808,High
18531488513,4.111000000000001,3.902,2.15,1.752,15,20,137.561,267.66,405.221,454.214,289.749,743.963,High
43275085424,4.841,4.573,1.96,2.613,25,20,266.084,498.395,764.479,636.496,522.012,1158.5079999999998,High
64959806586,4.977,4.765,2.07,2.695,44,20,329.743,824.153,1153.896,804.629,849.557,1654.186,High
34399705732,4.427,4.152,1.948,2.204,20,20,186.933,402.464,589.3969999999999,551.814,426.437,978.251,High
35452258564,4.711,4.114,1.887,2.227,20,20,158.798,348.037,506.835,489.058,370.563,859.621,High
63594033151,4.694000000000001,4.556,2.091,2.465,52,20,329.308,1000.838,1330.146,861.473,1029.024,1890.497,High
6442977280,4.38,3.826,1.871,1.955,8,20,77.164,137.567,214.731,304.851,155.335,460.186,High
68450905975,4.801,4.473,2.076,2.397,51,20,416.205,1035.826,1452.031,922.882,1064.169,1987.051,High
98304,3.627,3.332,1.887,1.445,4,20,27.119,58.554,85.673,221.539,75.392,296.931,High
68719476732,4.614,4.485,2.034,2.451,54,20,419.658,1117.364,1537.022,977.425,1145.415,2122.84,High
68650237887,4.698,4.6,2.187,2.413,52,20,431.934,1036.739,1468.673,979.204,1064.799,2044.003,High
58084262844,4.651,4.485,2.079,2.406,29,20,190.144,517.549,707.693,616.145,543.372,1159.5169999999998,High
9465053474,4.425,4.175,2.0,2.175,19,20,191.532,382.98,574.5120000000001,528.736,405.604,934.34,High
67431690875,4.626,4.476,2.07,2.406,41,20,301.22,822.558,1123.778,800.108,849.465,1649.573,High
66299606986,4.698,4.452,2.065,2.387,40,20,291.499,782.162,1073.661,792.015,809.182,1601.197,High
17274949547,4.707,4.378,1.859,2.519,33,20,283.638,634.135,917.773,689.985,659.521,1349.506,High
17179889664,4.1690000000000005,3.83,2.064,1.766,6,20,39.408,92.309,131.71699999999998,223.816,108.324,332.14,High
65498251261,4.952,4.535,2.201,2.334,54,20,434.491,1079.708,1514.199,920.083,1107.029,2027.112,High
68702699391,4.862,4.715,1.971,2.744,55,20,387.464,1058.572,1446.0359999999998,920.059,1086.248,2006.307,High
66035122175,4.96,4.531,2.118,2.413,56,20,478.113,1127.87,1605.983,1008.318,1156.812,2165.13,High
68717117439,4.836,4.413,1.959,2.454,56,20,417.672,1147.568,1565.24,958.734,1176.944,2135.678,High
68582113023,4.878,4.512,2.089,2.423,53,20,375.647,1060.523,1436.1699999999998,945.264,1089.351,2034.615,High
17322999912,4.45,4.141,2.02,2.121,13,20,101.914,262.353,364.267,377.365,281.768,659.133,High
38928384,3.385,3.391,1.918,1.473,6,20,64.839,121.686,186.525,321.974,142.323,464.297,High
2944475840,4.347,4.301,1.931,2.37,21,20,169.172,381.431,550.603,498.751,403.891,902.642,High
286359834,3.737,3.343,1.733,1.61,15,20,173.715,368.972,542.687,574.349,397.146,971.495,High
38695062188,4.943,4.64,2.096,2.544,28,20,251.514,508.9,760.414,621.819,532.307,1154.126,High
68179459839,4.886,4.663,1.908,2.755,53,20,390.881,1037.039,1427.92,939.598,1065.073,2004.671,High
4328785044,3.834,3.844,1.8,2.044,15,20,139.28,296.997,436.277,447.711,318.676,766.387,High
1317012325,4.412,4.074,1.923,2.151,19,20,153.371,355.079,508.4500000000001,511.157,378.334,889.491,High
59854681841,4.65,4.427,2.026,2.401,43,20,318.983,849.61,1168.593,813.357,876.097,1689.454,High
51810302383,4.307,4.19,1.967,2.223,28,20,206.091,550.518,756.609,608.611,574.684,1183.295,High
42117810648,4.818,4.653,2.087,2.566,34,20,223.825,603.08,826.905,636.447,626.98,1263.427,High
40968045862,4.734999999999999,4.514,2.039,2.475,29,20,217.569,525.693,743.262,606.153,549.803,1155.956,High
46118544235,4.865,4.609,1.877,2.732,33,20,245.983,600.146,846.1289999999999,649.247,623.523,1272.77,High
20531233039,4.664,4.372,2.031,2.341,27,20,196.091,508.549,704.64,563.804,532.741,1096.545,High
68719082207,4.914,4.62,2.032,2.588,49,20,432.162,978.31,1410.472,921.445,1005.48,1926.925,High
4102,3.95,3.769,1.584,2.185,8,20,88.017,135.096,223.113,284.423,152.051,436.474,High
5440280704,4.279999999999999,4.07,1.823,2.247,14,20,126.318,239.931,366.249,436.385,260.597,696.982,High
10772870364,4.442,4.105,1.936,2.169,28,20,286.74,629.839,916.579,698.854,656.019,1354.873,High
51452541629,4.615,4.497,2.093,2.404,43,20,371.092,862.352,1233.444,819.212,888.284,1707.496,High
131072,3.016,2.813,1.43,1.383,3,20,4.766,21.565,26.331000000000003,161.178,39.091,200.269,High
29243265284,4.604,4.268,2.076,2.192,23,20,183.049,414.7,597.749,576.347,439.198,1015.545,High
36540944400,4.475,4.201,2.034,2.167,12,20,80.043,190.529,270.572,390.642,209.25,599.892,High
23707475176,4.535,4.336,2.125,2.211,28,20,221.655,546.363,768.018,643.079,571.608,1214.687,High
68518131663,4.877,4.636,2.105,2.531,49,20,347.304,957.66,1304.964,878.472,984.75,1863.222,High
138971140,4.065,3.918,1.771,2.147,12,20,127.333,224.323,351.656,408.323,244.387,652.71,High
16571194233,4.503,4.403,2.109,2.294,37,20,313.943,779.071,1093.014,764.634,804.851,1569.485,High
120,3.061,2.617,1.435,1.182,10,20,103.563,295.578,399.141,432.086,323.766,755.8520000000001,High
13731351165,4.521,4.483,2.023,2.46,33,20,269.377,661.551,930.928,699.078,686.653,1385.731,High
71305218,3.556,3.355,1.782,1.573,7,20,92.102,140.854,232.956,348.025,161.285,509.31,High
8609120992,4.069,3.88,1.668,2.212,16,20,164.011,356.096,520.107,522.075,380.113,902.188,High
17462026276,4.35,4.192,1.962,2.23,19,20,165.118,377.152,542.27,508.324,399.473,907.797,High
53720529994,4.457,4.273,2.078,2.195,30,20,252.759,607.277,860.0360000000001,668.698,632.614,1301.312,High
21478015392,3.709,3.501,1.918,1.583,13,20,147.008,302.037,449.045,536.62,326.8,863.4200000000001,High
37394396160,4.4510000000000005,4.03,2.049,1.981,21,20,195.006,423.132,618.138,555.856,446.806,1002.662,High
3762332166,4.136,3.917,1.783,2.134,14,20,141.869,292.795,434.664,498.071,316.192,814.263,High
68719410039,4.592,4.47,2.027,2.443,51,20,403.114,1031.002,1434.116,937.246,1058.785,1996.031,High
4395721757,4.3580000000000005,4.069,1.992,2.077,20,20,192.46,384.818,577.278,532.504,409.092,941.596,High
20978216960,4.477,4.207,2.108,2.099,19,20,138.189,332.911,471.1,463.012,354.997,818.009,High
35055996928,4.055000000000001,3.857,1.999,1.858,9,20,89.774,153.571,243.345,332.929,173.427,506.356,High
51817033209,4.227,4.051,1.979,2.072,30,20,246.503,607.147,853.6500000000001,674.506,632.537,1307.043,High
66706210815,4.757,4.57,2.135,2.435,54,20,441.688,1067.537,1509.225,958.3,1095.948,2054.248,High
63210863391,4.8580000000000005,4.472,2.088,2.384,40,20,297.155,731.167,1028.322,774.059,758.368,1532.427,High
44049664008,4.399,4.143,2.158,1.985,14,20,108.644,263.355,371.999,439.953,285.767,725.72,High
46440121376,4.162,3.889,1.999,1.89,16,20,152.734,323.06,475.794,475.315,346.079,821.394,High
23144435777,4.397,4.023,2.067,1.956,21,20,126.304,379.155,505.459,471.651,402.922,874.5730000000001,High
17784213509,4.404,4.072,1.918,2.154,16,20,114.2,265.61,379.81,426.209,286.379,712.588,High
100663296,3.328,3.048,1.727,1.321,4,20,14.691,56.361,71.05199999999999,201.295,74.494,275.789,High
68679630847,4.674,4.523,2.044,2.479,55,20,353.505,1084.072,1437.5769999999998,903.352,1112.834,2016.186,High
4564615767,3.635,3.613,1.76,1.853,18,20,204.214,408.973,613.187,622.333,434.954,1057.287,High
10435624798,4.4350000000000005,4.136,2.05,2.086,37,20,297.635,753.536,1051.1709999999998,758.085,780.407,1538.4920000000002,High
47085189967,4.716,4.484,2.103,2.381,44,20,322.163,836.496,1158.659,830.299,862.627,1692.926,High
52330035199,4.776,4.415,1.923,2.492,43,20,348.373,844.988,1193.361,816.888,872.076,1688.964,High
23626514944,3.713,3.441,1.997,1.444,7,20,63.013,128.329,191.342,306.239,148.39,454.629,High
56630677458,4.686,4.41,2.041,2.369,38,20,265.596,700.271,965.867,743.871,726.915,1470.786,High
262143,4.218999999999999,4.214,1.949,2.265,33,20,266.899,667.147,934.046,662.156,691.518,1353.674,High
68631256831,4.554,4.275,2.004,2.271,50,20,418.909,1076.704,1495.6129999999998,980.765,1106.829,2087.594,High
26249007617,4.315,4.058,1.637,2.421,16,20,135.851,286.562,422.413,449.202,308.407,757.6089999999999,High
4294987009,3.86,3.568,1.853,1.715,11,20,99.451,188.334,287.785,391.185,208.732,599.917,High
48301532831,4.806,4.58,2.1,2.48,44,20,337.979,847.17,1185.149,791.192,873.486,1664.678,High
33944458491,4.713,4.364,1.996,2.368,45,20,341.2,905.157,1246.357,825.416,932.454,1757.87,High
19593319323,4.668,4.467,1.92,2.547,32,20,289.705,620.443,910.148,702.818,646.199,1349.0169999999998,High
2830106816,4.285,3.961,1.979,1.982,14,20,135.832,295.018,430.85,439.782,316.388,756.17,High
403277860,4.086,3.89,1.817,2.073,14,20,167.193,297.348,464.54100000000005,527.244,319.758,847.002,High
4194336,3.257,3.063,1.642,1.421,5,20,52.054,96.325,148.37900000000002,284.39,115.615,400.005,High
44364471832,4.271,4.158,1.85,2.308,23,20,222.874,457.972,680.846,628.113,482.248,1110.361,High
68316790770,4.799,4.449,1.992,2.457,49,20,386.562,1006.935,1393.4969999999998,884.533,1034.496,1919.029,High
30224590448,4.384,4.262,1.966,2.296,26,20,218.184,499.944,718.128,606.43,524.169,1130.599,High
68652367647,4.6450000000000005,4.478,2.092,2.386,50,20,451.786,1009.911,1461.697,953.162,1038.229,1991.391,High
58902570823,4.76,4.487,1.871,2.616,41,20,340.604,780.583,1121.187,833.701,807.113,1640.814,High
14053804652,4.658,4.463,2.056,2.407,27,20,226.802,501.544,728.346,612.88,525.545,1138.425,High
2281771040,3.967,3.752,1.961,1.791,9,20,80.218,175.695,255.913,327.153,194.765,521.918,High
6482886721,4.238,3.976,1.738,2.238,16,20,146.031,304.666,450.697,482.111,328.033,810.144,High
135694360,4.252,4.031,1.747,2.284,16,20,135.53,291.436,426.966,413.052,311.682,724.734,High
36100897406,4.787,4.633,1.97,2.663,38,20,299.622,724.829,1024.451,728.378,749.824,1478.202,High
53748426062,4.79,4.483,1.801,2.682,33,20,233.487,601.965,835.452,691.799,627.627,1319.426,High
2147500032,3.816,3.332,1.959,1.373,4,20,36.174,57.898,94.072,225.237,74.965,300.202,High
27567213384,4.754,4.303,2.021,2.282,24,20,190.219,434.525,624.7439999999999,575.117,459.161,1034.278,High
21473622987,4.647,4.486,2.104,2.382,42,20,361.051,857.188,1218.239,875.611,883.311,1758.922,High
536878157,3.81,3.638,1.663,1.975,18,20,174.487,366.263,540.75,510.049,389.784,899.833,High
37560643355,4.91,4.489,2.107,2.382,37,20,318.676,729.437,1048.113,771.175,755.02,1526.195,High
64419461112,4.992,4.488,1.804,2.684,45,20,330.847,897.99,1228.837,795.292,924.637,1719.929,High
42949640063,4.788,4.541,2.051,2.49,52,20,398.909,1060.328,1459.237,922.998,1087.776,2010.774,High
37460702434,4.545999999999999,4.421,2.038,2.383,31,20,292.077,643.666,935.743,681.489,667.212,1348.701,High
68719476721,4.886,4.68,2.012,2.668,52,20,371.894,1006.288,1378.182,873.633,1031.873,1905.506,High
26530938582,4.461,4.286,1.987,2.299,38,20,335.412,821.402,1156.814,820.177,848.385,1668.562,High
51539607549,4.813000000000001,4.651,2.112,2.539,55,20,419.419,1094.626,1514.045,941.741,1120.538,2062.279,High
68710825983,4.734999999999999,4.573,2.111,2.462,56,20,410.636,1104.336,1514.972,937.656,1132.639,2070.295,High
939526144,3.612,3.3,1.704,1.596,6,20,87.951,118.577,206.528,329.124,138.147,467.271,High
28705684525,4.7170000000000005,4.445,2.039,2.406,40,20,328.392,804.201,1132.593,787.287,830.819,1618.106,High
6444585232,4.245,4.099,1.8,2.299,12,20,93.865,212.249,306.114,394.225,231.659,625.884,High
68719469055,4.879,4.695,2.148,2.547,52,20,405.332,1006.291,1411.623,896.404,1032.495,1928.899,High
13992306704,4.552,4.299,2.018,2.281,15,20,128.018,282.149,410.167,461.197,303.614,764.8109999999999,High
68506547303,4.686,4.388,2.025,2.363,41,20,332.588,780.275,1112.863,852.809,807.883,1660.692,High
50510677465,4.552,4.302,2.099,2.203,36,20,294.34,715.013,1009.353,770.438,741.764,1512.202,High
34342746879,4.896,4.446,1.992,2.454,49,20,393.699,1010.092,1403.791,880.312,1037.678,1917.99,High
30028838398,4.576,4.528,1.979,2.549,46,20,357.848,943.707,1301.555,858.445,969.824,1828.269,High
6773652443,4.6,4.448,1.617,2.831,41,20,337.534,840.099,1177.633,815.172,865.083,1680.255,High
17314086922,3.756,3.575,2.024,1.551,8,20,53.714,149.535,203.249,298.695,168.592,467.287,High
805308432,3.818,3.542,1.775,1.767,7,20,90.59,143.572,234.162,329.518,163.08,492.598,High
66302279677,4.913,4.521,1.971,2.55,50,20,384.865,986.333,1371.198,888.8,1013.342,1902.142,High
26605076006,4.626,4.221,2.036,2.185,29,20,272.003,618.637,890.6399999999999,691.256,645.077,1336.333,High
6775803028,4.536,4.267,2.019,2.248,31,20,271.878,647.586,919.464,706.48,673.107,1379.587,High
603983873,3.827,3.777,1.57,2.207,8,20,54.659,109.97,164.629,270.296,126.47,396.766,High
68719448063,4.821,4.645,1.937,2.708,55,20,444.867,1085.962,1530.829,983.068,1113.976,2097.044,High
4410310762,4.208,3.937,1.947,1.99,17,20,157.562,354.922,512.484,527.948,379.736,907.684,High
14472899490,4.6530000000000005,4.393,2.022,2.371,36,20,289.565,678.712,968.277,723.436,703.508,1426.944,High
68702633983,4.77,4.539,1.919,2.62,56,20,419.455,1119.886,1539.341,963.068,1148.722,2111.79,High
5840579072,4.359999999999999,4.08,2.089,1.991,14,20,135.846,257.255,393.101,419.425,277.449,696.874,High
55254440379,4.808,4.585,1.952,2.633,40,20,293.114,764.842,1057.956,731.891,789.842,1521.733,High
1182794252,4.359999999999999,4.034,2.016,2.018,12,20,108.887,225.341,334.228,380.189,245.393,625.582,High
16842752,3.514,3.291,1.751,1.54,4,20,25.104,60.764,85.868,234.041,78.244,312.285,High
47685610888,4.425,4.271,2.095,2.176,28,20,254.489,559.313,813.802,636.64,583.749,1220.389,High
39422245162,4.798,4.319,1.986,2.333,35,20,279.778,707.299,987.077,719.983,733.266,1453.2489999999998,High
64412446703,4.891,4.449,2.142,2.307,50,20,384.073,962.571,1346.644,914.635,990.811,1905.446,High
66666532497,4.522,4.154,2.078,2.076,28,20,202.804,503.546,706.35,666.0,530.675,1196.675,High
30295834202,4.832,4.629,1.845,2.784,35,20,334.26,654.326,988.586,712.427,679.185,1391.612,High
8171347445,4.712,4.471,1.843,2.628,39,20,334.368,756.311,1090.679,759.54,781.628,1541.168,High
68692213759,4.878,4.482,2.122,2.36,55,20,416.599,1100.718,1517.317,931.96,1129.851,2061.811,High
68681727999,4.67,4.55,1.954,2.596,56,20,395.984,1106.612,1502.596,963.033,1135.257,2098.29,High
57788850157,4.868,4.592,2.089,2.503,43,20,314.132,806.002,1120.134,758.446,831.395,1589.841,High
1811432962,4.702,4.465,1.895,2.57,24,20,218.701,477.566,696.2669999999999,591.855,500.951,1092.806,High
272629776,3.769,3.509,1.821,1.688,6,20,65.065,113.6,178.665,312.301,132.283,444.584,High
55528022494,4.696,4.492,2.03,2.462,37,20,317.635,734.783,1052.418,770.309,760.249,1530.558,High
67444076285,4.742,4.327,2.101,2.226,47,20,377.246,971.835,1349.081,877.649,999.908,1877.557,High
7743342129,4.816,4.298,1.831,2.467,24,20,209.789,452.228,662.017,564.803,475.452,1040.255,High
57847117383,4.574999999999999,4.381,1.939,2.442,40,20,318.812,785.738,1104.5500000000002,799.644,813.138,1612.7820000000002,High
270532864,3.868,3.453,1.618,1.835,6,20,61.824,108.781,170.60500000000002,275.608,127.306,402.914,High
19473396894,4.5280000000000005,4.365,1.995,2.37,29,20,241.186,592.449,833.635,639.867,616.013,1255.88,High
28254266766,4.6080000000000005,4.335,2.095,2.24,30,20,246.003,583.566,829.569,686.925,609.68,1296.605,High
1039445599,4.824,4.649,2.055,2.594,36,20,310.464,700.973,1011.437,733.27,724.716,1457.986,High
17255401472,3.869,3.404,2.06,1.344,7,20,63.216,135.797,199.013,354.834,156.497,511.331,High
4294967295,4.584,4.534,2.038,2.496,52,20,427.504,1082.353,1509.857,946.81,1109.267,2056.077,High
2700888248,4.66,4.331,1.995,2.336,26,20,248.722,550.635,799.357,617.961,573.294,1191.255,High
21738873270,4.6610000000000005,4.508,1.95,2.558,34,20,281.849,686.011,967.86,703.395,711.047,1414.442,High
35657384504,4.461,4.047,1.945,2.102,21,20,196.25,454.75,651.0,571.201,480.204,1051.405,High
67371988351,4.818,4.491,2.085,2.406,49,20,342.332,945.623,1287.955,817.608,973.481,1791.089,High
64420310527,4.785,4.398,1.984,2.414,54,20,406.852,1099.571,1506.4229999999998,950.327,1128.193,2078.52,High
35839658489,4.766,4.37,2.051,2.319,34,20,280.594,651.689,932.283,658.605,674.301,1332.906,High
9752613888,4.428,3.796,1.892,1.904,19,20,161.947,385.457,547.404,506.842,409.308,916.15,High
1208684836,4.1,3.874,1.818,2.056,16,20,157.323,316.259,473.582,469.577,338.416,807.9929999999999,High
58246266879,4.705,4.59,2.097,2.493,50,20,357.565,985.141,1342.706,900.833,1012.878,1913.711,High
30354233490,4.573,4.323,2.034,2.289,22,20,233.864,450.583,684.447,603.516,474.608,1078.124,High
268435465,3.651,3.443,1.878,1.565,7,20,56.924,113.359,170.283,269.608,131.247,400.855,High
49223691252,4.962,4.687,2.012,2.675,42,20,331.124,797.502,1128.626,764.312,822.233,1586.545,High
11823039025,4.438000000000001,4.139,1.96,2.179,21,20,176.8,413.171,589.971,587.454,437.055,1024.509,High
18374738576,4.705,4.262,2.03,2.232,19,20,174.257,390.379,564.636,540.485,414.159,954.644,High
2085347012,4.362,4.22,2.009,2.211,31,20,303.206,653.12,956.326,734.616,677.824,1412.44,High
48174672793,4.698,4.457,2.109,2.348,39,20,277.969,737.112,1015.081,747.288,762.931,1510.219,High
8064754626,4.5280000000000005,4.297,1.843,2.454,27,20,206.839,512.744,719.5830000000001,604.203,535.934,1140.137,High
43375460392,4.276000000000001,4.106,2.095,2.011,16,20,129.14,319.099,448.239,464.895,342.625,807.52,High
4834264576,3.672,3.388,1.777,1.611,11,20,143.609,234.618,378.227,447.796,257.992,705.788,High
67644915711,5.046,4.751,2.106,2.645,54,20,390.365,1020.232,1410.597,901.084,1047.174,1948.258,High
151380611,4.495,4.03,1.855,2.175,18,20,160.355,338.25,498.605,496.338,360.95,857.288,High
31511656556,4.795999999999999,4.563,2.109,2.454,35,20,280.752,695.604,976.356,736.702,721.134,1457.836,High
4901306496,3.835,3.709,1.825,1.884,9,20,101.285,180.207,281.492,382.241,201.209,583.45,High
17734729856,4.413,4.271,1.88,2.391,12,20,88.914,211.443,300.357,396.102,230.901,627.0029999999999,High
34359734271,4.5600000000000005,4.528,2.039,2.489,56,20,417.976,1151.677,1569.6529999999998,969.047,1179.976,2149.023,High
68685652535,4.716,4.501,1.978,2.523,42,20,326.708,822.108,1148.816,761.973,849.143,1611.116,High
8606720160,3.406,3.13,1.703,1.427,9,20,106.665,216.706,323.371,427.891,241.835,669.726,High
2215117700,4.083,3.826,1.881,1.945,12,20,96.673,226.444,323.117,396.177,248.009,644.186,High
17301059485,4.495,4.295,1.964,2.331,30,20,236.633,605.945,842.5780000000001,643.385,631.913,1275.298,High
60,2.827,2.587,1.301,1.286,10,20,100.515,282.881,383.396,416.513,309.351,725.864,High
68665999231,4.936,4.419,2.023,2.396,52,20,402.161,1030.759,1432.92,938.163,1059.749,1997.912,High
67503107773,4.718,4.313,2.109,2.204,47,20,371.4,971.355,1342.755,895.192,999.59,1894.782,High
4303626784,3.619,3.258,1.837,1.421,9,20,107.654,203.651,311.305,456.207,227.733,683.94,High
60338256152,4.612,4.359,2.034,2.325,26,20,190.275,459.584,649.859,572.5,482.695,1055.195,High
6907723872,4.737,4.5,1.786,2.714,26,20,219.247,531.861,751.108,597.381,553.593,1150.974,High
41424675204,4.558,4.404,1.838,2.566,22,20,176.921,406.97,583.8910000000001,570.229,430.645,1000.874,High
8734654795,4.461,4.211,1.812,2.399,19,20,163.843,330.518,494.361,471.01,351.376,822.386,High
49308106743,4.968999999999999,4.695,2.03,2.665,49,20,407.048,987.586,1394.634,860.03,1013.3,1873.33,High
51471826918,4.8100000000000005,4.505,1.863,2.642,46,20,385.133,966.146,1351.279,896.037,992.5,1888.537,High
12575404583,4.365,4.114,2.052,2.062,32,20,263.191,664.093,927.284,677.454,690.079,1367.533,High
47427143349,4.633,4.486,1.992,2.494,30,20,246.948,558.132,805.0799999999999,658.026,583.032,1241.058,High
34972110849,4.115,3.9,1.685,2.215,10,20,68.372,147.542,215.914,319.0,165.715,484.715,High
68719247359,5.033,4.643,1.943,2.7,55,20,414.2,1087.653,1501.853,908.894,1115.725,2024.619,High
68652366847,4.753,4.393,2.022,2.371,54,20,433.224,1145.206,1578.4299999999998,982.946,1173.925,2156.871,High
51093949377,4.827999999999999,4.595,2.107,2.488,37,20,274.247,666.141,940.388,703.618,690.087,1393.705,High
34430113627,4.621,4.375,2.115,2.26,29,20,226.874,538.502,765.376,646.913,562.076,1208.989,High
53586396131,4.802,4.422,2.013,2.409,38,20,322.887,760.743,1083.63,728.359,784.702,1513.061,High
36192833,4.508,4.212,1.9,2.312,13,20,128.343,233.103,361.446,410.234,252.704,662.938,High
28454486024,3.921,3.667,1.94,1.727,10,20,95.34,193.596,288.93600000000004,395.075,215.409,610.4839999999999,High
3485990075,4.798,4.387,2.029,2.358,40,20,335.598,805.778,1141.376,806.393,831.457,1637.85,High
55297654228,4.732,4.442,1.922,2.52,42,20,346.647,852.984,1199.631,829.405,880.18,1709.585,High
15032385536,3.607,3.143,1.832,1.311,5,20,27.13,84.821,111.951,239.881,103.971,343.852,High
134218753,3.672,3.247,1.228,2.019,8,20,60.09,115.825,175.91500000000002,295.673,134.669,430.342,High
59315711983,4.539,4.349,1.982,2.367,49,20,385.76,1017.296,1403.056,884.568,1046.234,1930.802,High
268451848,4.022,3.743,1.794,1.949,7,20,73.403,127.51,200.913,290.095,145.469,435.564,High
1537314234,4.564,4.533,2.109,2.424,31,20,257.357,601.402,858.759,677.29,624.988,1302.278,High
42367027853,4.645,4.525,2.12,2.405,30,20,216.099,533.177,749.2760000000001,614.659,557.428,1172.087,High
33536,3.468,3.207,1.512,1.695,6,20,45.141,92.78,137.921,242.467,110.485,352.952,High
1376256,3.303,3.173,1.743,1.43,5,20,54.046,99.135,153.181,322.437,119.678,442.115,High
38084268524,4.959,4.644,1.996,2.648,39,20,346.331,779.209,1125.54,770.926,803.21,1574.136,High
51270458191,4.729,4.421,1.957,2.464,43,20,370.713,828.568,1199.281,828.374,855.123,1683.497,High
32849722743,5.031,4.72,1.822,2.898,47,20,383.744,884.851,1268.595,850.12,910.341,1760.461,High
68182601695,5.057,4.728,1.958,2.77,54,20,415.355,1032.818,1448.173,924.124,1060.188,1984.312,High
33151696895,4.655,4.604,2.093,2.511,53,20,421.145,1071.062,1492.207,940.603,1098.636,2039.239,High
14165252884,4.408,4.142,1.925,2.217,25,20,215.952,470.35,686.302,591.485,495.302,1086.787,High
1107559040,3.743,3.418,1.845,1.573,8,20,73.941,152.105,226.046,340.475,172.614,513.089,High
2162163712,3.489,3.462,1.959,1.503,6,20,54.229,118.092,172.321,316.581,137.438,454.019,High
4502733944,4.599,4.24,2.099,2.141,22,20,184.074,424.51,608.5840000000001,532.008,447.799,979.807,High
58761882831,5.03,4.381,2.138,2.243,41,20,324.306,769.674,1093.98,797.24,797.202,1594.442,High
68718153711,4.9990000000000006,4.695,2.048,2.647,52,20,348.589,975.731,1324.32,852.623,1002.738,1855.361,High
15193956526,4.428,4.403,1.899,2.504,27,20,209.324,530.238,739.5620000000001,629.855,554.709,1184.564,High
41333748570,4.743,4.382,1.923,2.459,37,20,328.434,760.805,1089.239,778.418,787.038,1565.456,High
18210765932,4.621,4.496,2.103,2.393,32,20,285.995,637.461,923.456,681.289,661.702,1342.991,High
34400501958,4.432,4.232,1.882,2.35,19,20,159.419,368.533,527.952,485.028,391.24,876.268,High
1085472,3.915,3.6,1.902,1.698,8,20,86.334,171.684,258.01800000000003,347.749,191.277,539.0260000000001,High
67477953503,4.686999999999999,4.407,1.92,2.487,50,20,348.865,990.039,1338.904,845.385,1018.189,1863.574,High
2688616481,4.026,3.774,1.775,1.999,12,20,105.217,228.034,333.251,428.397,248.977,677.374,High
33243496391,4.54,4.434,2.027,2.407,46,20,342.619,912.974,1255.593,839.369,939.885,1779.254,High
34351349695,4.785,4.347,1.996,2.351,54,20,449.323,1145.409,1594.732,964.828,1174.792,2139.62,High
64339254064,4.559,4.412,2.065,2.347,33,20,254.502,648.563,903.065,715.543,674.716,1390.259,High
16777248,3.509,2.989,1.66,1.329,5,20,41.632,96.207,137.839,281.716,115.975,397.691,High
8592638993,4.128,3.917,1.939,1.978,16,20,158.341,306.941,465.282,474.562,329.285,803.847,High
11099326457,4.798,4.538,1.987,2.551,34,20,239.316,626.576,865.892,650.298,650.372,1300.67,High
67609812979,4.867,4.556,2.079,2.477,49,20,361.649,931.553,1293.202,874.846,958.607,1833.453,High
68651511790,4.755,4.557,2.082,2.475,47,20,354.949,950.305,1305.254,879.663,977.28,1856.943,High
48190208236,4.74,4.521,1.983,2.538,31,20,288.343,620.567,908.91,654.7,643.936,1298.636,High
29043402055,4.533,4.386,2.01,2.376,32,20,244.344,610.496,854.8399999999999,703.516,635.982,1339.498,High
1611014282,3.962,3.767,1.91,1.857,13,20,131.626,261.698,393.324,477.819,284.782,762.601,High
48,2.897,2.864,1.374,1.49,6,20,43.964,122.207,166.171,283.99,142.634,426.624,High
68584897277,4.836,4.333,2.105,2.228,47,20,325.838,983.397,1309.235,835.397,1011.776,1847.173,High
68719467901,4.911,4.587,1.903,2.684,52,20,443.154,1027.803,1470.957,969.82,1054.996,2024.8160000000005,High
34369151216,4.281000000000001,4.239,1.914,2.325,22,20,172.147,426.845,598.992,536.977,448.753,985.73,High
68077610747,4.626,4.333,2.185,2.148,45,20,366.257,930.237,1296.494,881.304,958.661,1839.965,High
56179480349,4.495,4.032,2.101,1.931,31,20,262.123,621.241,883.364,723.63,649.104,1372.734,High
8652032,3.477,3.176,1.663,1.513,9,20,67.016,156.566,223.582,333.258,177.098,510.356,High
134217856,3.576,3.173,1.806,1.367,5,20,29.563,80.764,110.327,251.648,99.178,350.826,High
19598150148,4.486000000000001,4.248,1.869,2.379,14,20,150.347,248.456,398.803,461.273,269.456,730.729,High
10796447879,4.672000000000001,4.262,1.798,2.464,25,20,207.1,466.749,673.849,608.5,491.734,1100.234,High
6629998099,4.616,4.31,1.612,2.698,31,20,319.304,630.98,950.284,709.607,655.332,1364.939,High
50468832904,4.326,4.21,2.063,2.147,24,20,212.6,481.059,693.659,611.99,506.168,1118.158,High
302518292,4.299,4.014,1.896,2.118,11,20,134.465,228.423,362.888,444.333,248.237,692.57,High
35704014512,4.186,3.979,2.0,1.979,17,20,166.923,351.85,518.773,520.696,374.89,895.586,High
4942006880,4.521,4.024,1.963,2.061,18,20,177.797,365.975,543.772,538.998,389.834,928.832,High
68719476734,4.804,4.581,1.995,2.586,56,20,425.203,1139.777,1564.98,959.746,1167.926,2127.672,High
34527674368,3.444,3.31,1.898,1.412,7,20,54.644,121.219,175.863,318.073,141.852,459.925,High
43511797866,4.4350000000000005,4.263,1.866,2.397,23,20,181.727,439.27,620.997,591.442,463.838,1055.28,High
42857328177,4.779,4.379,2.065,2.314,38,20,343.859,751.423,1095.282,790.24,776.084,1566.324,High
1046520832,4.292000000000001,4.023,2.091,1.932,18,20,194.497,354.826,549.3230000000001,486.642,376.197,862.8389999999999,High
68713185279,4.777,4.453,1.986,2.467,56,20,428.862,1145.923,1574.785,973.921,1175.422,2149.343,High
26296535553,4.6080000000000005,4.145,2.109,2.036,24,20,207.042,433.27,640.312,582.294,457.945,1040.239,High
1086849288,4.362,4.0,1.864,2.136,13,20,109.409,240.141,349.55,369.009,258.908,627.917,High
34364284970,3.794,3.671,2.033,1.638,14,20,139.433,307.366,446.799,524.17,332.251,856.4209999999999,High
62193052855,4.763999999999999,4.635,1.925,2.71,41,20,309.043,802.717,1111.76,785.042,828.641,1613.683,High
66571976151,4.763999999999999,4.481,1.971,2.51,51,20,408.798,1029.286,1438.084,938.77,1057.132,1995.902,High
56234682209,4.475,4.233,1.971,2.262,33,20,250.686,641.119,891.8050000000001,721.62,667.799,1389.419,High
47829402236,4.74,4.412,2.005,2.407,30,20,265.848,595.926,861.7740000000001,647.308,621.523,1268.831,High
21475381330,4.203,3.99,1.788,2.202,14,20,150.592,297.477,448.069,468.053,319.654,787.707,High
59990354901,4.69,4.558,2.181,2.377,40,20,291.546,730.655,1022.201,792.381,756.86,1549.241,High
68719476726,4.835,4.503,1.872,2.631,54,20,423.962,1111.092,1535.054,956.515,1139.111,2095.626,High
2359324,3.484,3.452,1.765,1.687,10,20,109.777,224.55,334.327,401.821,246.088,647.909,High
60240408024,4.527,4.364,1.989,2.375,35,20,225.388,630.233,855.621,671.056,656.42,1327.476,High
34359721975,5.055,4.682,1.998,2.684,54,20,425.031,1077.619,1502.65,913.911,1104.552,2018.463,High
27291401034,4.677,4.43,2.105,2.325,31,20,260.521,628.34,888.8610000000001,721.107,653.299,1374.406,High
51539604991,4.614000000000001,4.523,2.044,2.479,55,20,378.025,1120.665,1498.69,915.178,1147.828,2063.006,High
22966771454,4.3870000000000005,4.372,2.093,2.279,39,20,314.874,841.398,1156.272,789.26,867.11,1656.37,High
65,2.604,2.328,1.243,1.085,6,20,40.138,131.518,171.656,311.909,157.02,468.929,High
262688,3.14,2.888,1.504,1.384,6,20,66.229,115.396,181.625,303.993,135.939,439.932,High
2273357873,4.377,4.166,1.985,2.181,19,20,145.479,364.853,510.332,485.85,387.764,873.614,High
67645734651,4.761,4.42,2.135,2.285,53,20,401.81,1093.341,1495.1509999999998,935.001,1122.273,2057.274,High
32786023066,4.4990000000000006,4.289,2.084,2.205,24,20,186.56,466.405,652.9649999999999,639.014,492.184,1131.198,High
68652357471,4.742,4.516,2.045,2.471,50,20,376.91,997.687,1374.597,909.017,1025.816,1934.833,High
42284293183,4.568,4.335,2.034,2.301,36,20,293.736,714.644,1008.38,724.06,740.502,1464.562,High
88080840,3.753,3.476,1.87,1.606,13,20,95.811,286.266,382.077,430.577,309.841,740.418,High
33603135015,4.657,4.423,1.875,2.548,34,20,285.551,660.838,946.389,736.668,687.381,1424.049,High
34490050747,4.67,4.213,1.788,2.425,26,20,229.479,514.648,744.1270000000001,628.397,540.756,1169.153,High
44154027302,4.699,4.441,2.082,2.359,34,20,268.15,663.811,931.961,683.862,689.759,1373.621,High
33555079121,4.612,4.327,1.8,2.527,33,20,314.222,660.446,974.668,761.243,686.508,1447.7510000000002,High
51501858037,4.772,4.389,1.978,2.411,48,20,379.948,982.297,1362.245,899.522,1009.508,1909.03,High
63899902643,4.873,4.277,1.922,2.355,31,20,255.779,609.589,865.368,700.951,635.894,1336.845,High
21594647814,4.521,4.343,1.906,2.437,22,20,195.502,408.536,604.038,573.401,433.285,1006.686,High
42599564816,4.615,4.401,1.923,2.478,26,20,200.371,468.569,668.94,573.743,491.54,1065.283,High
68719214399,4.686000000000001,4.625,2.038,2.587,53,20,406.43,1022.553,1428.983,907.299,1050.375,1957.674,High
28326455040,4.411,4.205,2.1,2.105,24,20,199.542,443.92,643.462,582.598,467.17,1049.768,High
67564412411,4.7170000000000005,4.357,2.109,2.248,44,20,316.079,857.074,1173.153,779.813,884.703,1664.516,High
6294082,3.504,3.362,1.721,1.641,10,20,130.028,234.168,364.196,465.113,258.339,723.452,High
68618483615,4.677,4.258,1.978,2.28,46,20,366.292,981.678,1347.97,859.634,1010.867,1870.501,High
22615949392,3.787,3.548,1.99,1.558,11,20,88.62,228.754,317.374,419.144,252.527,671.671,High
34359738368,3.647,3.472,1.876,1.596,3,20,0.0,15.854,15.854,134.625,30.009,164.634,High
4295819300,4.005,3.886,1.835,2.051,12,20,118.056,239.106,357.162,417.96,258.985,676.9449999999999,High
57080769743,4.502,4.289,1.98,2.309,37,20,267.378,686.389,953.767,725.044,713.398,1438.442,High
98562,3.869,3.519,1.532,1.987,8,20,69.932,151.54,221.472,297.244,170.465,467.70900000000006,High
47321993220,4.486000000000001,4.272,1.881,2.391,18,20,156.819,324.589,481.408,510.495,346.726,857.221,High
68650134519,4.571000000000001,4.53,2.049,2.481,49,20,381.254,1001.208,1382.462,907.303,1028.322,1935.625,High
68562086557,4.652,4.501,1.964,2.537,41,20,330.036,762.258,1092.294,778.101,789.024,1567.125,High
54656520406,4.447,4.34,1.978,2.362,30,20,251.315,607.453,858.768,694.169,632.748,1326.917,High
37441048171,4.697,4.397,2.1,2.297,34,20,278.852,663.566,942.418,708.522,689.74,1398.2620000000002,High
570466880,4.316,3.994,1.69,2.304,10,20,110.343,194.434,304.777,369.105,213.589,582.694,High
258,2.817,2.479,1.305,1.174,5,20,39.232,107.797,147.029,291.931,131.109,423.04,High
4868169730,4.4670000000000005,4.24,1.826,2.414,17,20,162.75,316.625,479.375,480.089,338.396,818.485,High
18887239178,4.748,4.548,2.172,2.376,23,20,210.762,426.617,637.379,577.743,449.966,1027.709,High
68594170945,4.563000000000001,4.356,1.826,2.53,34,20,284.604,638.269,922.873,701.276,664.43,1365.706,High
36600549829,4.5120000000000005,4.21,2.055,2.155,22,20,141.891,391.204,533.095,491.456,414.35,905.806,High
51548160385,3.752,3.648,1.776,1.872,13,20,61.282,227.307,288.589,382.093,249.105,631.198,High
26837141467,4.654,4.521,2.11,2.411,42,20,318.198,794.09,1112.288,764.596,820.453,1585.049,High
38944118342,4.103,4.015,1.892,2.123,19,20,186.239,394.708,580.947,577.538,419.995,997.533,High
68182343643,4.839,4.622,2.055,2.567,52,20,398.834,1003.079,1401.913,936.725,1030.337,1967.062,High
8662325248,4.423,4.027,2.058,1.969,13,20,146.652,231.545,378.197,406.279,251.234,657.513,High
67108864,3.355,3.073,1.764,1.309,3,20,5.041,21.062,26.103,153.3,37.148,190.448,High
46445336865,4.77,4.454,1.99,2.464,27,20,218.602,503.181,721.783,610.778,526.223,1137.001,High
25809651464,4.098,3.763,2.001,1.762,15,20,146.732,311.958,458.69000000000005,481.987,335.234,817.221,High
537919488,3.467,3.221,1.843,1.378,4,20,46.665,71.726,118.391,270.847,90.882,361.729,High
68181686006,4.793,4.648,2.135,2.513,46,20,387.967,921.924,1309.891,903.989,948.441,1852.43,High
24829138942,4.55,4.526,2.057,2.469,44,20,346.154,900.324,1246.478,806.941,926.926,1733.8670000000002,High
53577634967,4.899,4.364,2.044,2.32,35,20,326.302,725.955,1052.257,764.689,751.777,1516.466,High
51943380138,4.696,4.281,2.097,2.184,22,20,201.487,442.705,644.192,551.215,465.63,1016.845,High
68719468542,5.127,4.732,2.126,2.606,55,20,420.619,1082.973,1503.592,897.444,1110.12,2007.564,High
2164850698,4.053000000000001,3.917,1.98,1.937,13,20,105.385,251.027,356.412,405.354,271.215,676.569,High
68718952447,4.753,4.526,1.986,2.54,57,20,442.936,1154.026,1596.962,966.426,1182.767,2149.193,High
34308341183,4.713,4.43,2.031,2.399,50,20,415.738,1018.032,1433.77,897.823,1045.55,1943.373,High
30165696896,3.468,3.473,1.936,1.537,13,20,99.191,254.448,353.639,413.58,277.382,690.962,High
67643637755,4.622999999999999,4.523,2.047,2.476,54,20,412.787,1085.183,1497.97,943.112,1113.411,2056.523,High
34903162920,4.4990000000000006,4.319,2.119,2.2,13,20,90.495,220.8,311.295,357.661,239.08,596.741,High
18044182058,4.484,4.113,2.061,2.052,25,20,251.846,537.46,789.306,696.183,563.804,1259.987,High
48366495006,4.829000000000001,4.393,1.995,2.398,34,20,273.52,651.059,924.579,688.79,676.816,1365.606,High
7516332078,4.441,4.24,1.861,2.379,17,20,152.546,299.463,452.009,440.143,320.871,761.0139999999999,High
188633736,4.641,4.282,2.103,2.179,22,20,201.36,446.327,647.687,556.346,468.523,1024.869,High
59398534620,4.559,4.323,1.788,2.535,38,20,296.049,764.472,1060.521,785.863,792.076,1577.939,High
68719230975,4.971,4.516,1.996,2.52,54,20,446.982,1088.359,1535.341,991.003,1117.135,2108.138,High
54582612391,4.613,4.341,2.031,2.31,29,20,203.84,580.169,784.009,619.046,604.555,1223.601,High
17213423616,3.717,3.266,1.851,1.415,4,20,19.183,59.795,78.97800000000001,212.69,77.383,290.073,High
20691161136,4.367000000000001,4.107,2.082,2.025,18,20,160.889,384.565,545.454,495.747,407.126,902.873,High
34360001088,3.515,3.463,1.991,1.472,7,20,51.524,117.958,169.482,276.98,137.104,414.08400000000006,High
17179869312,3.941,3.511,1.997,1.514,5,20,18.839,76.498,95.337,235.526,93.14,328.666,High
6647132929,4.6080000000000005,4.195,1.565,2.63,21,20,155.405,357.94,513.345,491.913,380.33,872.2429999999999,High
19148007999,4.673,4.501,2.112,2.389,37,20,283.944,725.802,1009.746,731.498,750.804,1482.302,High
34350301051,4.67,4.374,1.992,2.382,51,20,414.996,1067.361,1482.357,927.667,1095.706,2023.373,High
51538361335,4.938000000000001,4.582,1.971,2.611,50,20,416.363,1006.637,1423.0,875.767,1032.814,1908.581,High
57546121338,4.209,3.898,1.9,1.998,22,20,181.227,474.745,655.972,597.013,501.84,1098.853,High
68719476319,4.6770000000000005,4.549,1.73,2.819,52,20,373.015,1037.448,1410.4630000000002,924.243,1065.896,1990.139,High
134521376,4.29,3.922,1.979,1.943,11,20,108.408,196.991,305.399,375.92,216.385,592.3050000000001,High
26993825286,4.449,4.252,1.888,2.364,26,20,264.627,519.578,784.2049999999999,674.474,544.525,1218.999,High
11508541429,4.429,4.232,1.96,2.272,41,20,309.609,844.01,1153.619,765.737,869.917,1635.654,High
23491945471,4.535,4.41,1.986,2.424,37,20,302.817,768.772,1071.589,735.826,793.947,1529.773,High
37631295512,4.689,4.313,2.038,2.275,13,20,83.052,211.863,294.915,329.852,230.449,560.3009999999999,High
4840260434,4.361000000000001,3.908,1.832,2.076,16,20,163.426,314.595,478.021,495.372,337.784,833.156,High
67310187375,4.868,4.619,1.826,2.793,46,20,376.737,901.674,1278.411,864.255,928.19,1792.4450000000002,High
57077529085,4.443,4.308,2.074,2.234,39,20,323.57,759.541,1083.111,776.504,786.186,1562.69,High
14520350909,4.676,4.233,2.005,2.228,36,20,315.548,768.023,1083.571,764.039,794.963,1559.002,High
59055275983,4.945,4.569,2.101,2.468,50,20,420.4,988.063,1408.463,922.948,1015.451,1938.399,High
66702014463,4.664,4.483,1.939,2.544,52,20,386.597,1013.831,1400.428,903.538,1042.393,1945.931,High
68712775679,4.581,4.479,2.052,2.427,53,20,392.022,1050.134,1442.156,906.017,1078.852,1984.869,High
68719476615,4.8580000000000005,4.47,2.046,2.424,50,20,409.065,990.378,1399.443,941.932,1018.035,1959.967,High
36246397960,4.755,4.598,2.107,2.491,20,20,189.507,349.575,539.082,513.855,370.089,883.944,High
68710301420,4.856,4.556,1.996,2.56,47,20,337.907,926.827,1264.734,840.055,953.676,1793.731,High
68698505215,4.747,4.503,1.986,2.517,56,20,435.866,1127.68,1563.546,972.03,1156.773,2128.803,High
6482428548,4.575,4.305,1.915,2.39,15,20,124.219,277.921,402.14,453.749,299.366,753.115,High
21582332656,4.468999999999999,4.152,1.889,2.263,22,20,210.247,475.202,685.4490000000001,594.919,500.011,1094.93,High
64290191094,4.986000000000001,4.498,2.002,2.496,47,20,395.813,927.26,1323.073,919.566,954.71,1874.276,High
14832894721,4.404999999999999,3.998,1.964,2.034,20,20,153.498,348.436,501.934,500.141,371.507,871.648,High
8389120,3.467,3.251,1.695,1.556,4,20,29.631,53.339,82.97,230.192,70.286,300.478,High
42356689671,4.708,4.45,1.747,2.703,33,20,241.693,571.049,812.742,647.829,595.391,1243.2199999999998,High
67645529491,4.755,4.454,2.107,2.347,45,20,400.392,885.26,1285.652,858.891,912.113,1771.004,High
65498217919,4.824,4.437,2.011,2.426,52,20,422.031,1050.598,1472.629,989.162,1079.008,2068.17,High
71320608,3.932,3.691,1.682,2.009,10,20,105.843,185.74,291.583,379.187,205.603,584.79,High
17783981638,3.891,3.772,1.798,1.974,16,20,121.861,324.269,446.13,480.497,348.294,828.7909999999999,High
64406142207,4.715,4.388,2.042,2.346,50,20,374.286,1003.48,1377.766,871.215,1031.914,1903.129,High
14044204435,4.547000000000001,4.455,1.972,2.483,31,20,222.517,545.544,768.0609999999999,656.299,570.276,1226.5749999999998,High
59976447869,5.003,4.751,2.106,2.645,48,20,342.928,895.727,1238.655,813.338,921.137,1734.475,High
520,2.839,2.571,1.387,1.184,5,20,42.956,96.203,139.159,281.749,118.016,399.765,High
2926579722,4.728,4.097,2.102,1.995,19,20,165.716,382.88,548.596,515.72,406.427,922.147,High
68719214591,4.82,4.46,1.923,2.537,57,20,458.461,1160.84,1619.301,984.606,1189.944,2174.55,High
17322612768,4.096,4.043,1.898,2.145,12,20,114.688,214.539,329.227,399.176,234.305,633.481,High
34280561663,4.493,4.456,2.012,2.444,48,20,406.021,960.627,1366.648,932.785,987.732,1920.517,High
47236035902,4.837,4.481,2.089,2.392,44,20,383.144,879.783,1262.927,844.281,906.176,1750.457,High
2426643552,4.301,4.108,1.815,2.293,22,20,212.2,446.582,658.7819999999999,592.595,469.611,1062.206,High
68014291199,4.7620000000000005,4.401,2.048,2.353,48,20,349.535,959.389,1308.924,869.884,987.327,1857.211,High
35496067138,4.57,4.282,1.934,2.348,19,20,159.982,378.259,538.241,502.307,401.773,904.08,High
23122958000,4.470000000000001,4.091,2.008,2.083,28,20,264.741,620.993,885.734,707.59,646.287,1353.877,High
68702687221,4.915,4.688,2.045,2.643,51,20,353.33,971.012,1324.342,834.86,997.052,1831.912,High
68585188307,4.779999999999999,4.458,2.012,2.446,47,20,367.067,934.794,1301.861,820.908,961.962,1782.87,High
31136120757,4.85,4.621,1.995,2.626,46,20,325.519,888.421,1213.94,826.152,914.224,1740.3760000000002,High
1107361857,3.969,3.808,1.776,2.032,10,20,77.074,176.465,253.539,352.507,196.124,548.631,High
47656518409,4.412,4.287,2.086,2.201,23,20,187.532,409.495,597.027,566.782,433.122,999.904,High
33822555007,4.819,4.36,2.052,2.308,48,20,394.995,1014.804,1409.799,891.536,1042.962,1934.498,High
67739036,4.429,4.041,1.967,2.074,23,20,193.452,467.1,660.552,557.34,490.925,1048.265,High
68718559231,4.645,4.478,1.98,2.498,55,20,402.815,1116.994,1519.809,917.806,1145.564,2063.37,High
64094693951,4.716,4.355,2.136,2.219,40,20,321.893,730.122,1052.015,773.558,757.28,1530.838,High
68414805230,4.758,4.296,1.945,2.351,42,20,326.915,827.88,1154.795,802.866,856.28,1659.146,High
34615777304,4.523,4.245,2.016,2.229,22,20,169.452,401.311,570.7629999999999,521.673,425.201,946.874,High
68417469885,4.714,4.465,1.875,2.59,50,20,322.313,979.685,1301.998,839.558,1007.284,1846.842,High
45616329516,4.609000000000001,4.449,2.056,2.393,34,20,286.675,674.523,961.198,710.885,700.13,1411.015,High
68685716038,4.491,4.417,1.997,2.42,40,20,343.525,792.122,1135.647,839.112,819.286,1658.398,High
34993824065,4.59,4.357,2.013,2.344,24,20,170.654,435.826,606.48,520.005,458.343,978.348,High
34057748479,4.657,4.463,2.13,2.333,55,20,433.777,1132.893,1566.67,984.519,1161.456,2145.975,High
31136349822,4.6,4.284,2.089,2.195,47,20,376.079,1015.667,1391.746,859.158,1044.421,1903.579,High
1104151552,4.163,3.705,1.796,1.909,12,20,108.684,242.619,351.303,399.404,264.407,663.8109999999999,High
19864760332,4.105,3.826,2.005,1.821,13,20,142.192,280.699,422.891,490.051,303.902,793.953,High
65498251263,4.84,4.464,2.13,2.334,56,20,418.474,1142.274,1560.7479999999998,965.193,1171.609,2136.802,High
1074791440,3.628,3.373,1.929,1.444,9,20,100.974,180.298,281.272,384.91,202.311,587.221,High
66,2.726,2.443,1.242,1.201,6,20,59.081,160.202,219.283,331.282,185.916,517.198,High
18606512020,4.25,3.882,1.851,2.031,25,20,248.57,563.712,812.2819999999999,694.955,591.545,1286.5,High
60095463423,4.882,4.379,1.939,2.44,53,20,397.091,1113.082,1510.1730000000002,925.801,1142.052,2067.853,High
41147072523,4.454000000000001,4.176,2.039,2.137,22,20,164.837,392.747,557.5840000000001,528.015,416.619,944.634,High
29563332641,4.38,4.17,1.858,2.312,23,20,202.457,462.366,664.823,585.271,486.836,1072.107,High
68719462399,4.674,4.647,2.03,2.617,55,20,417.177,1063.0,1480.177,959.786,1090.813,2050.599,High
68719474815,4.88,4.438,2.038,2.4,51,20,405.0,1050.409,1455.409,926.667,1078.502,2005.169,High
22825410919,4.26,4.055,1.998,2.057,21,20,169.005,417.364,586.3689999999999,552.599,441.451,994.05,High
2998978166,4.567,4.202,1.936,2.266,26,20,241.36,568.203,809.563,646.236,593.655,1239.891,High
29741370342,4.589,4.422,1.933,2.489,36,20,271.078,724.283,995.361,708.321,750.079,1458.4,High
68182540207,4.685,4.57,2.055,2.515,52,20,403.436,1020.873,1424.309,934.904,1048.917,1983.821,High
134225938,4.098,3.76,1.751,2.009,10,20,79.048,173.426,252.474,310.694,191.068,501.76200000000006,High
10822356993,4.174,3.92,1.982,1.938,13,20,104.336,219.471,323.807,374.664,239.708,614.372,High
17091780062,4.959,4.642,1.921,2.721,46,20,405.726,927.886,1333.612,849.382,953.047,1802.429,High
4858725687,4.247,4.004,1.823,2.181,28,20,228.856,582.378,811.234,641.595,609.097,1250.692,High
34199731191,4.6370000000000005,4.479,2.0,2.479,47,20,336.046,918.233,1254.279,828.041,944.885,1772.926,High
25770868866,3.644,3.339,1.806,1.533,10,20,118.559,245.58,364.139,459.537,269.752,729.289,High
43320361098,4.321,4.226,2.091,2.135,21,20,191.308,416.939,608.2470000000001,542.541,439.589,982.13,High
16908943357,4.630000000000001,4.535,2.106,2.429,50,20,393.834,1018.799,1412.633,871.154,1044.419,1915.573,High
68718426111,4.702,4.574,2.096,2.478,56,20,420.178,1104.632,1524.81,965.549,1133.033,2098.582,High
65498234623,4.571000000000001,4.529,2.038,2.491,53,20,392.44,1071.238,1463.678,939.819,1100.078,2039.897,High
9737102464,4.3100000000000005,4.045,1.85,2.195,17,20,157.896,332.331,490.227,477.184,354.433,831.617,High
4499022337,4.18,3.993,2.052,1.941,15,20,138.596,283.934,422.53,485.617,306.672,792.289,High
46959394678,4.897,4.58,2.101,2.479,47,20,432.307,930.571,1362.8780000000002,896.97,956.573,1853.543,High
64290112351,4.85,4.5,2.129,2.371,44,20,307.737,833.275,1141.012,791.002,860.492,1651.494,High
34528870408,4.551,4.372,2.036,2.336,13,20,112.747,215.926,328.673,391.006,234.714,625.72,High
33957625856,4.023,3.73,1.883,1.847,12,20,129.291,242.286,371.577,451.143,266.448,717.5909999999999,High
23257981076,4.392,4.162,1.999,2.163,22,20,193.833,461.801,655.634,601.655,486.871,1088.5259999999998,High
42579350726,4.664,4.421,1.801,2.62,35,20,326.165,707.463,1033.628,763.419,732.53,1495.949,High
57061944856,4.453,4.345,1.97,2.375,23,20,189.952,436.708,626.6600000000001,608.097,460.479,1068.576,High
57694730239,4.683,4.373,1.982,2.391,49,20,351.493,994.744,1346.237,866.931,1023.381,1890.312,High
51535380407,4.745,4.377,1.893,2.484,51,20,426.603,1049.571,1476.174,948.779,1077.757,2026.536,High
33225427355,4.843999999999999,4.604,2.014,2.59,36,20,264.654,640.481,905.135,681.152,664.909,1346.061,High
34338627582,4.635,4.314,1.952,2.362,51,20,414.794,1111.069,1525.8629999999998,956.496,1139.959,2096.455,High
45464149949,4.689,4.491,2.034,2.457,45,20,387.995,895.189,1283.184,831.077,920.705,1751.7820000000002,High
68685921271,4.513,4.437,1.951,2.486,53,20,367.911,1072.247,1440.158,927.009,1100.22,2027.229,High
35190803464,4.54,4.294,1.995,2.299,19,20,163.629,348.369,511.9980000000001,489.397,370.049,859.4459999999999,High
52651707713,4.454000000000001,4.18,1.785,2.395,24,20,183.572,418.706,602.278,561.329,443.645,1004.974,High
47308387032,4.404,4.208,2.096,2.112,28,20,271.659,596.221,867.88,677.682,623.014,1300.696,High
18324096012,4.545,4.254,1.964,2.29,19,20,169.149,351.652,520.8009999999999,519.745,375.175,894.9200000000001,High
68669014009,4.857,4.654,2.035,2.619,50,20,369.045,969.554,1338.599,835.925,995.174,1831.099,High
66856617823,4.555,4.279,2.08,2.199,38,20,257.057,724.72,981.777,749.495,753.029,1502.524,High
39007355392,3.851,3.337,2.014,1.323,10,20,94.483,201.592,296.07500000000005,404.807,225.525,630.332,High
43182986513,4.196,4.062,1.861,2.201,23,20,202.797,441.568,644.365,606.677,467.413,1074.09,High
12549090196,4.604,4.448,2.03,2.418,36,20,338.813,754.156,1092.969,782.186,779.683,1561.869,High
54501184220,4.372,4.377,2.14,2.237,26,20,190.864,469.511,660.375,610.942,494.224,1105.166,High
59800747966,4.779999999999999,4.466,2.1,2.366,44,20,293.033,856.766,1149.799,775.511,883.804,1659.315,High
17402233216,3.745,3.458,1.907,1.551,12,20,82.117,247.413,329.53000000000003,427.238,271.441,698.679,High
17179874064,4.198,4.077,1.907,2.17,9,20,60.115,138.162,198.277,282.033,155.086,437.119,High
15702949631,4.748,4.531,2.091,2.44,50,20,398.904,1013.573,1412.477,899.481,1040.461,1939.942,High
10204775008,4.029,3.944,1.763,2.181,13,20,124.676,257.612,382.288,472.03,279.609,751.6389999999999,High
686295307,4.813000000000001,4.597,2.016,2.581,21,20,162.817,360.437,523.254,485.503,380.553,866.056,High
20881398590,4.688000000000001,4.257,1.956,2.301,33,20,280.199,664.255,944.454,725.114,690.431,1415.545,High
14665283635,4.305000000000001,4.315,1.902,2.413,30,20,253.22,604.578,857.798,674.693,629.246,1303.939,High
38774623011,4.376,4.328,2.068,2.26,27,20,187.027,472.198,659.2249999999999,580.59,496.755,1077.345,High
35235174018,4.233999999999999,4.176,1.828,2.348,22,20,235.271,449.224,684.495,613.481,472.493,1085.974,High
67895300,4.222,4.002,1.859,2.143,9,20,68.075,138.396,206.471,297.41,155.128,452.538,High
68451041278,4.4750000000000005,4.425,2.042,2.383,55,20,414.264,1156.675,1570.939,990.824,1185.743,2176.567,High
64260005588,4.746,4.501,1.968,2.533,38,20,309.482,708.451,1017.933,781.959,734.921,1516.88,High
23479373055,4.540000000000001,4.479,1.939,2.54,45,20,365.401,898.656,1264.057,842.497,925.391,1767.888,High
2425520128,4.095000000000001,3.894,1.907,1.987,10,20,112.053,183.827,295.88,375.638,204.107,579.745,High
47729794372,4.737,4.244,1.874,2.37,33,20,261.263,638.364,899.627,709.285,664.621,1373.906,High
17179869184,3.587,3.404,1.923,1.481,3,20,5.059,25.918,30.977,165.419,41.079,206.498,High
45971741792,4.26,4.065,1.995,2.07,23,20,187.229,454.895,642.124,589.744,480.431,1070.175,High
34896961553,3.631,3.574,1.917,1.657,12,20,108.242,241.317,349.559,436.565,265.337,701.902,High
298848974,4.161,4.018,1.692,2.326,20,20,230.096,450.227,680.323,614.4,475.24,1089.64,High
29893456473,4.734000000000001,4.532,2.031,2.501,34,20,300.656,668.438,969.094,773.55,694.008,1467.558,High
68719470591,4.667,4.537,2.09,2.447,56,20,419.778,1111.506,1531.284,975.165,1140.057,2115.222,High
32748436223,4.759,4.505,2.097,2.408,48,20,390.672,968.746,1359.418,902.738,995.687,1898.425,High
35598178896,4.420999999999999,4.318,1.895,2.423,22,20,200.156,429.9,630.056,561.069,452.223,1013.292,High
18409129085,4.519,4.285,2.089,2.196,26,20,226.977,501.909,728.886,626.287,525.824,1152.111,High
101220544,4.105,3.818,1.954,1.864,11,20,94.614,218.539,313.153,396.83,240.651,637.481,High
68715151343,4.832,4.542,2.101,2.441,54,20,429.697,1094.266,1523.9630000000002,957.095,1122.665,2079.76,High
7680,3.783,3.541,1.627,1.914,10,20,94.836,173.595,268.431,299.389,191.648,491.037,High
17180918784,3.518,3.21,1.656,1.554,7,20,68.862,135.893,204.755,317.31,157.032,474.342,High
68652232472,4.791,4.348,2.065,2.283,42,20,382.928,877.67,1260.598,830.809,904.569,1735.378,High
4966359616,4.404,4.265,1.952,2.313,14,20,136.956,245.611,382.567,402.581,264.78,667.361,High
2215647892,4.26,3.986,1.886,2.1,16,20,156.124,315.214,471.338,495.401,337.964,833.365,High
40390883067,4.683,4.516,1.974,2.542,44,20,362.318,885.719,1248.037,855.417,911.883,1767.3000000000002,High
31905873744,4.549,4.463,1.852,2.611,38,20,335.301,756.557,1091.858,771.856,781.561,1553.417,High
59689288860,4.533,4.308,2.162,2.146,29,20,202.809,554.141,756.9499999999999,622.331,580.977,1203.308,High
18337629762,4.306,4.18,1.968,2.212,17,20,118.601,289.438,408.039,451.84,311.382,763.222,High
34816,3.291,3.046,1.668,1.378,4,20,51.035,67.068,118.103,242.807,85.598,328.405,High
67109272,3.652,3.271,1.82,1.451,10,20,62.292,206.537,268.829,317.18,227.865,545.0450000000001,High
31138516270,3.998,3.655,1.993,1.662,20,20,176.325,424.919,601.2439999999999,554.917,451.096,1006.013,High
12389842545,4.625,4.241,1.995,2.246,36,20,346.374,783.767,1130.141,770.884,809.462,1580.346,High
64420214719,4.787,4.418,1.978,2.44,51,20,406.594,989.168,1395.762,905.673,1018.078,1923.751,High
7833205298,4.466,4.402,1.925,2.477,31,20,272.844,605.952,878.796,706.271,630.122,1336.393,High
36386775783,4.526,4.267,2.012,2.255,30,20,268.226,586.123,854.349,629.001,609.69,1238.691,High
4312334360,4.369,4.161,1.888,2.273,11,20,98.286,207.447,305.733,381.447,226.883,608.33,High
38671485440,3.59,3.474,1.991,1.483,7,20,76.001,122.323,198.324,308.342,141.918,450.26,High
54777610536,4.577999999999999,4.302,2.084,2.218,15,20,69.754,234.519,304.273,338.023,253.629,591.652,High
47704255795,4.631,4.443,2.031,2.412,34,20,300.982,644.081,945.063,693.943,669.58,1363.523,High
21387434897,4.443,4.389,2.019,2.37,32,20,256.236,616.707,872.943,721.312,641.55,1362.862,High
26273079621,4.392,4.151,1.949,2.202,34,20,259.177,690.462,949.639,698.548,716.283,1414.831,High
14380886772,4.343,4.207,2.005,2.202,32,20,289.702,696.556,986.258,740.173,722.85,1463.023,High
64218920507,4.673,4.597,2.048,2.549,42,20,327.431,812.938,1140.369,817.513,839.645,1657.158,High
3155984,4.247,4.087,1.85,2.237,10,20,112.234,182.547,294.781,372.426,200.8,573.226,High
33461739513,4.702999999999999,4.477,2.105,2.372,43,20,351.022,852.761,1203.783,781.974,878.741,1660.715,High
68685922223,4.979,4.539,1.995,2.544,53,20,421.117,1032.804,1453.921,949.757,1060.897,2010.654,High
52770383425,4.723,4.15,2.097,2.053,23,20,222.164,443.642,665.806,589.683,466.266,1055.949,High
39186335567,4.726,4.293,2.025,2.268,33,20,266.93,634.216,901.146,682.149,660.025,1342.174,High
32175472925,4.604,4.278,1.96,2.318,37,20,271.995,702.281,974.276,740.672,729.338,1470.01,High
63700986416,4.734999999999999,4.476,1.995,2.481,34,20,282.713,655.292,938.005,728.014,680.585,1408.5990000000002,High
11142960558,4.38,4.064,2.023,2.041,28,20,260.164,615.974,876.138,674.564,640.575,1315.139,High
64423976831,4.667,4.546,2.069,2.477,53,20,378.275,1036.907,1415.1819999999998,937.233,1065.073,2002.306,High
34348789175,4.815,4.446,2.096,2.35,46,20,399.272,924.086,1323.358,888.507,951.348,1839.855,High
16911400695,4.888,4.491,1.988,2.503,50,20,446.652,1032.599,1479.251,936.661,1059.621,1996.282,High
67712843775,4.612,4.582,2.099,2.483,53,20,382.192,1068.545,1450.737,941.122,1096.714,2037.836,High
1615855772,4.297000000000001,3.775,1.897,1.878,15,20,171.082,326.651,497.733,502.999,350.348,853.347,High
25734648829,4.605,4.397,2.148,2.249,43,20,323.271,875.224,1198.495,818.059,901.676,1719.735,High
15033975300,4.275,3.837,1.866,1.971,12,20,145.68,251.239,396.919,493.19,275.119,768.309,High
16626081398,4.8870000000000005,4.458,1.995,2.463,44,20,433.989,923.562,1357.551,934.867,949.828,1884.695,High
56370649777,4.952999999999999,4.505,2.105,2.4,37,20,286.579,715.561,1002.14,716.865,741.335,1458.2,High
64424509143,4.795,4.468,1.993,2.475,51,20,410.478,1022.056,1432.534,938.347,1050.405,1988.752,High
49623576330,4.4910000000000005,4.404,2.045,2.359,35,20,302.825,667.471,970.296,758.352,693.552,1451.904,High
58436660396,4.517,4.308,2.084,2.224,31,20,288.461,635.543,924.004,724.355,662.194,1386.549,High
42469664,4.109999999999999,3.707,1.895,1.812,12,20,99.485,239.121,338.606,390.92,259.966,650.886,High
2147533056,3.544,3.236,1.73,1.506,7,20,55.934,130.59,186.524,293.872,150.387,444.259,High
1342849024,4.162,3.983,1.987,1.996,9,20,113.292,166.509,279.801,368.821,185.437,554.258,High
11056277504,4.501,4.305,2.05,2.255,15,20,133.349,285.319,418.668,446.468,306.233,752.701,High
7864320,3.794,3.591,1.748,1.843,7,20,93.568,149.338,242.906,317.965,169.165,487.13,High
61203283967,4.879,4.592,1.975,2.617,55,20,373.711,1073.593,1447.304,880.208,1101.884,1982.092,High
14336,3.883,3.568,1.597,1.971,7,20,68.701,121.433,190.134,257.098,139.049,396.1470000000001,High
30294310,4.461,4.078,1.853,2.225,21,20,176.814,412.512,589.326,490.732,435.173,925.905,High
58753809403,4.744,4.47,1.986,2.484,48,20,395.134,977.292,1372.426,890.1,1004.469,1894.569,High
45381891464,4.58,4.213,2.074,2.139,27,20,259.993,580.77,840.7629999999999,703.043,605.9,1308.943,High
34360131844,3.55,3.408,1.811,1.597,8,20,44.937,126.101,171.038,278.231,145.221,423.452,High
66571993083,4.933,4.577,1.87,2.707,55,20,430.535,1094.475,1525.01,943.144,1122.346,2065.49,High
66862647762,4.401000000000001,4.308,2.139,2.169,26,20,196.168,511.961,708.129,659.182,537.876,1197.058,High
68719473663,4.855,4.366,2.096,2.27,54,20,420.028,1132.719,1552.747,937.952,1161.492,2099.444,High
17213423618,3.629,3.401,1.982,1.419,6,20,47.792,116.439,164.231,274.771,135.766,410.537,High
4311744576,3.359,3.142,1.927,1.215,6,20,59.222,127.393,186.615,328.357,149.068,477.42500000000007,High
26930825487,4.849,4.311,1.873,2.438,30,20,220.234,547.361,767.595,640.193,572.985,1213.178,High
68632065083,4.561999999999999,4.442,2.071,2.371,38,20,310.384,721.831,1032.215,792.152,748.591,1540.743,High
34360460552,4.1,3.893,2.017,1.876,14,20,111.334,242.135,353.469,391.157,262.61,653.767,High
23939492000,4.573,4.388,1.939,2.449,28,20,231.767,553.262,785.029,626.068,576.965,1203.033,High
38741025843,3.891,3.704,1.701,2.003,21,20,193.025,453.678,646.703,623.804,481.734,1105.538,High
17314148742,4.554,4.266,1.689,2.577,18,20,138.294,342.733,481.027,472.734,363.594,836.328,High
22549233796,4.508,4.045,1.995,2.05,12,20,87.444,213.356,300.8,366.825,233.921,600.746,High
65994980789,4.79,4.49,2.055,2.435,43,20,348.092,801.2,1149.292,808.21,828.306,1636.516,High
65760910927,4.638,4.418,2.012,2.406,43,20,304.759,792.601,1097.36,780.072,820.437,1600.509,High
4198433,3.825,3.656,1.329,2.327,9,20,67.266,159.666,226.932,323.644,177.814,501.458,High
23486236599,4.538,4.439,2.093,2.346,39,20,301.599,787.395,1088.994,787.578,813.917,1601.495,High
64216545503,7.0,4.404,2.085,2.319,40,20,294.78,806.365,1101.145,758.977,834.105,1593.082,High
64306151262,4.783,4.637,2.036,2.601,42,20,351.185,821.045,1172.23,815.119,846.337,1661.456,High
53360715025,4.838,4.291,2.043,2.248,29,20,228.097,522.917,751.014,695.25,548.024,1243.274,High
60590673911,4.611000000000001,4.432,1.785,2.647,40,20,335.057,831.092,1166.149,822.367,857.799,1680.166,High
1493180466,4.288,4.177,1.984,2.193,15,20,136.18,287.515,423.695,458.42,308.546,766.966,High
4456577,3.515,3.331,1.463,1.868,8,20,59.451,143.213,202.664,280.116,162.413,442.529,High
34997006247,4.642,4.439,1.971,2.468,40,20,304.022,788.211,1092.233,794.728,813.437,1608.165,High
534405452,4.743,4.433,1.982,2.451,27,20,253.794,537.732,791.526,647.602,561.531,1209.1329999999998,High
38856821656,4.361000000000001,4.148,1.842,2.306,20,20,175.861,372.485,548.346,512.656,395.283,907.939,High
68719017983,4.884,4.642,2.122,2.52,55,20,380.512,1085.073,1465.585,898.811,1112.832,2011.643,High
47076081533,4.683,4.491,1.971,2.52,47,20,352.15,939.379,1291.529,822.712,965.101,1787.813,High
68718427827,4.6850000000000005,4.591,2.144,2.447,49,20,390.71,963.317,1354.027,939.089,990.359,1929.448,High
3288342942,4.077,3.675,1.952,1.723,18,20,172.364,371.001,543.365,537.544,397.023,934.567,High
17716748320,3.862,3.612,1.9,1.712,7,20,76.683,139.346,216.029,322.988,159.138,482.126,High
54749265902,4.7,4.454,2.046,2.408,45,20,362.525,910.165,1272.69,856.181,937.654,1793.835,High
393216,3.137,2.931,1.605,1.326,4,20,21.522,48.077,69.59899999999999,202.285,66.005,268.29,High
66021828468,5.01,4.482,1.96,2.522,38,20,325.905,720.72,1046.625,771.271,746.843,1518.114,High
51506053087,4.694,4.467,2.08,2.387,54,20,410.895,1092.065,1502.96,945.171,1120.021,2065.192,High
9870795447,4.345,4.135,1.884,2.251,27,20,273.265,575.027,848.292,675.552,600.154,1275.706,High
2295044534,4.433,4.227,1.892,2.335,29,20,231.479,601.567,833.046,648.513,625.784,1274.297,High
17162696165,4.541,4.535,1.939,2.596,44,20,365.761,891.036,1256.797,874.026,916.539,1790.565,High
2147488096,3.893,3.744,1.942,1.802,10,20,86.131,192.999,279.13,316.712,212.425,529.137,High
39513602453,4.784,4.458,1.969,2.489,32,20,257.899,618.06,875.959,667.533,642.278,1309.811,High
17108203452,4.833,4.376,1.972,2.404,42,20,350.893,893.9,1244.793,832.839,920.108,1752.947,High
402653184,3.572,3.352,1.775,1.577,4,20,49.976,58.878,108.854,221.724,75.733,297.457,High
68690116607,4.818,4.538,1.86,2.678,55,20,398.238,1088.349,1486.587,935.005,1117.118,2052.123,High
26861419572,4.334,4.149,1.923,2.226,23,20,202.245,478.28,680.525,614.767,503.084,1117.851,High
32189570815,4.721,4.537,2.069,2.468,47,20,390.939,938.897,1329.836,875.486,966.069,1841.555,High
65363405750,4.793,4.529,2.109,2.42,43,20,311.571,811.837,1123.408,781.955,838.536,1620.491,High
68719476639,4.574,4.523,2.038,2.485,54,20,433.792,1077.475,1511.2669999999998,984.464,1106.043,2090.507,High
33755166463,4.709,4.522,2.058,2.464,49,20,407.024,1009.596,1416.62,948.195,1037.023,1985.218,High
18590767104,4.332,4.035,1.959,2.076,13,20,167.737,268.112,435.8490000000001,458.152,289.859,748.011,High
10519570,4.037,3.545,1.662,1.883,12,20,130.219,261.971,392.19,448.787,284.57,733.357,High
43353018386,4.376,4.041,1.901,2.14,15,20,175.892,300.772,476.664,524.565,323.856,848.421,High
8725204992,3.985,3.663,2.032,1.631,8,20,84.11,148.947,233.057,306.028,167.227,473.255,High
67628756991,4.755,4.584,2.047,2.537,52,20,381.723,1030.474,1412.197,864.155,1058.543,1922.698,High
28430523575,4.679,4.443,1.657,2.786,40,20,316.704,776.642,1093.346,784.803,803.142,1587.9450000000002,High
2684880904,4.173,3.965,1.946,2.019,10,20,95.993,182.413,278.406,353.677,201.211,554.888,High
64386498558,4.636,4.431,2.209,2.222,51,20,396.074,1044.995,1441.069,926.524,1072.797,1999.321,High
5628132138,4.656000000000001,4.472,1.986,2.486,34,20,255.662,635.358,891.02,688.651,660.316,1348.967,High
35635915413,4.436,4.081,1.983,2.098,22,20,222.701,427.618,650.319,596.394,452.221,1048.615,High
64407731711,4.744,4.615,2.026,2.589,55,20,395.893,1070.749,1466.642,932.027,1098.087,2030.114,High
32111435643,4.696,4.406,1.904,2.502,44,20,370.482,942.125,1312.607,840.045,969.458,1809.503,High
26098851993,4.596,4.26,2.092,2.168,26,20,252.756,559.737,812.4929999999999,707.025,585.643,1292.668,High
59051563767,4.697,4.435,1.974,2.461,46,20,367.138,928.77,1295.908,892.636,956.256,1848.892,High
68710039295,4.714,4.608,2.122,2.486,54,20,393.49,1071.397,1464.887,938.074,1099.791,2037.865,High
30979126663,4.875,4.423,2.053,2.37,41,20,325.76,800.893,1126.653,769.853,827.152,1597.005,High
139300,3.396,3.175,1.833,1.342,8,20,71.48,173.31,244.79,352.328,195.66,547.9879999999999,High
68382686189,4.7780000000000005,4.389,2.101,2.288,46,20,414.19,949.985,1364.175,911.5,977.531,1889.031,High
1655177316,4.545,4.312,2.01,2.302,17,20,144.775,328.302,473.077,476.487,349.619,826.106,High
39501062149,4.465,4.291,1.989,2.302,23,20,192.893,413.75,606.643,534.964,436.104,971.068,High
34340722621,4.811999999999999,4.577,2.164,2.413,48,20,387.822,951.393,1339.215,846.37,977.519,1823.889,High
68182605295,4.824,4.488,2.166,2.322,54,20,415.615,1090.722,1506.337,940.357,1118.987,2059.344,High
856259525,4.123,4.04,1.992,2.048,27,20,250.799,584.35,835.149,702.659,610.633,1313.292,High
8757739544,3.848,3.672,1.928,1.744,10,20,109.901,203.248,313.149,411.07,224.809,635.879,High
38443427965,4.715,4.547,2.106,2.441,33,20,268.31,639.771,908.081,678.603,664.399,1343.002,High
1073743872,3.241,3.074,1.743,1.331,4,20,41.815,63.268,105.083,254.715,81.768,336.483,High
17182097464,3.769,3.606,1.988,1.618,11,20,92.822,227.769,320.591,396.698,249.127,645.825,High
3028758049,4.348,4.195,1.595,2.6,24,20,214.071,437.454,651.525,597.584,461.158,1058.742,High
7454903059,4.415,4.208,2.055,2.153,28,20,275.641,575.132,850.7729999999999,690.647,599.536,1290.183,High
3932160,3.878,3.592,1.777,1.815,8,20,95.326,159.575,254.901,302.897,177.827,480.724,High
46182219205,4.536,4.329,1.869,2.46,31,20,302.309,607.068,909.377,708.355,632.301,1340.656,High
34185543325,4.888999999999999,4.405,1.949,2.456,44,20,385.028,897.906,1282.934,834.746,924.794,1759.54,High
18027580247,4.626,4.346,1.879,2.467,28,20,214.918,506.144,721.062,609.908,530.936,1140.844,High
36711694850,4.231999999999999,4.185,1.9,2.285,13,20,122.972,212.165,335.137,398.463,231.614,630.077,High
61991730879,4.665,4.208,2.118,2.09,47,20,352.609,972.389,1324.998,976.668,1002.297,1978.965,High
68719476191,4.748,4.525,2.126,2.399,55,20,376.275,1106.764,1483.0389999999998,919.254,1134.799,2054.053,High
538968105,3.672,3.399,1.839,1.56,10,20,79.031,203.866,282.89700000000005,340.925,224.694,565.619,High
38952660481,4.353,3.999,1.987,2.012,22,20,210.161,412.292,622.453,594.667,437.318,1031.985,High
50727483263,4.500000000000001,4.32,2.048,2.272,48,20,362.824,981.791,1344.615,852.049,1010.026,1862.075,High
32968,3.654,3.346,1.725,1.621,9,20,75.221,201.493,276.714,344.019,223.201,567.22,High
402784260,3.528,3.224,1.672,1.552,7,20,70.838,134.628,205.466,339.841,155.16,495.001,High
25495068343,4.758,4.475,1.999,2.476,45,20,398.818,915.786,1314.6039999999998,898.933,943.052,1841.985,High
44665589069,4.854,4.576,1.972,2.604,32,20,232.275,558.742,791.0169999999999,635.17,583.205,1218.375,High
64494764548,3.932,3.662,1.837,1.825,14,20,112.754,267.266,380.02,460.069,292.233,752.302,High
65362410495,7.0,4.826,2.118,2.708,49,20,352.811,881.006,1233.817,803.263,906.757,1710.02,High
57642733065,4.519,4.293,2.005,2.288,30,20,244.961,539.993,784.9540000000001,632.254,565.184,1197.438,High
1074003972,3.474,3.275,1.783,1.492,6,20,54.634,103.281,157.91500000000002,284.651,122.112,406.763,High
13290244096,4.224,3.928,2.019,1.909,14,20,161.224,278.528,439.752,451.739,299.824,751.563,High
63045430751,4.741,4.426,2.154,2.272,45,20,367.697,870.174,1237.871,845.068,897.419,1742.487,High
25778193764,3.74,3.672,1.939,1.733,16,20,121.135,315.592,436.727,489.173,340.599,829.7719999999999,High
66504021975,4.809,4.575,1.972,2.603,45,20,335.576,883.832,1219.408,822.37,910.595,1732.965,High
68683800311,4.621,4.42,2.082,2.338,50,20,364.071,1002.141,1366.212,874.098,1030.882,1904.98,High
6312506242,4.504,4.26,1.914,2.346,23,20,184.418,444.942,629.36,554.919,467.106,1022.025,High
56321399288,4.302,4.164,2.021,2.143,29,20,224.617,582.758,807.375,632.713,608.312,1241.025,High
13558416392,4.087,3.504,1.915,1.589,14,20,165.764,308.02,473.784,565.451,334.264,899.715,High
68711079663,4.742,4.595,2.103,2.492,52,20,384.284,1028.29,1412.574,940.834,1056.326,1997.16,High
878054635,4.779,4.529,2.12,2.409,28,20,241.559,511.874,753.433,598.561,533.648,1132.209,High
16106127360,3.706,3.37,2.031,1.339,6,20,27.86,104.555,132.41500000000002,242.843,123.614,366.457,High
64303328254,4.936999999999999,4.788,2.032,2.756,43,20,324.175,788.566,1112.741,762.597,812.912,1575.509,High
63870850023,4.814,4.494,2.155,2.339,46,20,363.396,890.162,1253.558,825.913,916.675,1742.588,High
14997997612,4.744,4.452,2.036,2.416,32,20,293.012,610.631,903.643,694.035,635.549,1329.5839999999998,High
68178409471,4.708,4.537,2.13,2.407,55,20,385.833,1080.456,1466.289,949.541,1109.035,2058.576,High
64424509439,5.127,4.702,1.852,2.85,57,20,380.883,1100.206,1481.089,917.335,1128.008,2045.343,High
1597346824,4.731,4.425,2.04,2.385,25,20,226.173,472.913,699.086,615.905,496.598,1112.503,High
55727531049,4.634,4.397,2.168,2.229,33,20,306.052,617.327,923.379,711.639,641.574,1353.213,High
44586076185,4.493,4.169,2.101,2.068,22,20,197.362,426.182,623.544,545.19,449.877,995.067,High
33285988592,4.747,4.449,2.045,2.404,40,20,334.588,841.347,1175.935,810.758,866.905,1677.663,High
1,2.4160000000000004,2.152,0.997,1.155,4,20,13.342,44.882,58.224,234.459,67.782,302.241,High
2147617280,3.889,3.613,1.937,1.676,7,20,50.129,103.531,153.66,260.081,120.655,380.736,High
4933824840,4.458,4.167,2.047,2.12,20,20,177.49,383.648,561.138,503.449,405.956,909.405,High
55834574271,4.751,4.453,2.14,2.313,51,20,386.697,1050.139,1436.8359999999998,922.301,1078.042,2000.343,High
53164813435,4.718999999999999,4.462,1.985,2.477,35,20,278.893,685.242,964.135,721.128,709.494,1430.622,High
68719214592,4.563000000000001,4.329,2.051,2.278,29,20,229.774,558.351,788.125,588.667,581.414,1170.081,High
38654738981,3.787,3.592,1.831,1.761,12,20,113.96,229.877,343.837,411.22,251.367,662.587,High
68719476723,4.841,4.596,2.064,2.532,54,20,424.099,1069.95,1494.049,958.578,1097.215,2055.793,High
10737946633,4.574,4.352,1.936,2.416,11,20,109.021,179.52,288.541,352.785,197.066,549.851,High
64071393270,4.712,4.57,2.038,2.532,45,20,329.689,884.361,1214.05,854.366,910.967,1765.333,High
17185146368,3.793,3.492,1.856,1.636,11,20,131.201,234.383,365.584,422.613,256.892,679.505,High
36340630095,3.944,3.694,1.978,1.716,21,20,218.672,459.633,678.305,635.785,487.664,1123.449,High
20866365437,4.747,4.412,1.986,2.426,43,20,373.518,919.701,1293.219,864.007,945.498,1809.505,High
24680710047,4.873,4.647,1.959,2.688,44,20,333.872,826.806,1160.678,817.638,852.844,1670.482,High
34657746950,4.551,4.249,1.846,2.403,18,20,149.766,335.887,485.653,483.555,357.925,841.48,High
28455289185,4.12,3.667,1.864,1.803,17,20,153.662,367.473,521.135,548.794,393.409,942.203,High
67423844843,4.564,4.315,2.034,2.281,39,20,272.196,740.705,1012.901,736.118,768.271,1504.389,High
64961380351,4.856,4.601,2.044,2.557,55,20,389.465,1085.573,1475.038,929.976,1113.985,2043.961,High
63812141055,4.843999999999999,4.431,1.969,2.462,52,20,394.61,1086.692,1481.302,920.673,1115.885,2036.558,High
37939566655,4.647,4.524,2.031,2.493,38,20,297.075,744.266,1041.341,743.289,769.001,1512.29,High
17308828807,4.539,4.347,2.109,2.238,31,20,268.997,590.672,859.6690000000001,667.345,617.002,1284.347,High
36541857826,3.5330000000000004,3.501,1.837,1.664,11,20,108.841,249.509,358.35,461.254,274.207,735.461,High
3759150144,4.1240000000000006,3.843,1.878,1.965,13,20,151.466,261.362,412.828,458.141,283.065,741.206,High
10878781452,4.513,4.119,1.95,2.169,18,20,205.526,359.602,565.1279999999999,547.373,383.521,930.894,High
24963617395,4.892,4.649,1.86,2.789,35,20,253.429,655.0,908.429,693.542,679.495,1373.037,High
6896831884,4.585,4.267,2.07,2.197,31,20,264.071,617.251,881.322,666.791,642.259,1309.0500000000002,High
68719214335,4.901,4.43,1.923,2.507,55,20,447.008,1128.263,1575.271,981.227,1157.548,2138.775,High
51531216655,4.804,4.485,2.051,2.434,47,20,401.23,919.556,1320.786,863.911,946.376,1810.287,High
8613605685,4.101999999999999,3.845,1.867,1.978,21,20,232.608,480.617,713.225,636.187,507.188,1143.375,High
2825394384,4.502,4.278,1.935,2.343,20,20,231.516,414.834,646.35,558.824,436.04,994.864,High
66714263469,4.563000000000001,4.255,2.236,2.019,39,20,313.812,768.766,1082.578,740.44,795.788,1536.228,High
51596606435,4.619,4.05,1.862,2.188,32,20,252.968,641.247,894.2149999999999,698.55,668.575,1367.125,High
17315676197,4.409,4.208,1.903,2.305,15,20,132.904,286.977,419.881,422.75,306.445,729.1949999999999,High
68652335098,4.92,4.616,2.048,2.568,51,20,427.277,1038.49,1465.767,924.742,1065.363,1990.105,High
1024,3.227,3.047,1.432,1.615,5,20,35.504,66.816,102.32,213.608,84.262,297.87,High
8601170500,4.307,4.116,1.817,2.299,20,20,215.836,419.887,635.723,583.248,443.916,1027.164,High
64122506759,4.549,4.306,1.891,2.415,40,20,362.189,793.381,1155.57,849.958,820.329,1670.2869999999998,High
3274702877,4.378,4.041,2.005,2.036,18,20,148.216,343.497,491.713,495.312,367.029,862.341,High
17179939328,4.099,3.775,1.924,1.851,7,20,65.771,110.595,176.366,259.369,127.52,386.889,High
10436236320,4.363,3.934,1.895,2.039,21,20,210.039,434.388,644.4269999999999,590.261,458.868,1049.129,High
25767572838,4.452999999999999,4.403,1.925,2.478,43,20,342.18,914.16,1256.34,855.06,940.874,1795.934,High
50342649210,4.622,4.485,1.939,2.546,40,20,311.003,782.026,1093.029,761.687,807.574,1569.261,High
67305829950,4.895,4.612,1.979,2.633,42,20,322.938,815.927,1138.865,789.202,842.693,1631.895,High
1005908639,4.863,4.354,2.077,2.277,34,20,303.241,710.343,1013.584,774.4,735.314,1509.714,High
16781366,3.663,3.508,1.634,1.874,13,20,128.573,286.749,415.322,426.238,308.78,735.018,High
31790693303,4.705,4.382,2.052,2.33,45,20,389.654,907.666,1297.3200000000002,894.054,934.75,1828.804,High
68316823551,4.707,4.488,2.059,2.429,56,20,422.948,1145.04,1567.9879999999998,944.055,1174.102,2118.157,High
302120964,3.682,3.399,1.838,1.561,7,20,71.552,133.487,205.039,317.707,153.62,471.327,High
11642040733,4.702999999999999,4.544,2.048,2.496,36,20,301.367,700.59,1001.957,708.012,725.244,1433.256,High
8485441043,4.654,4.37,1.967,2.403,30,20,305.967,586.895,892.862,674.759,610.212,1284.971,High
8624021536,4.279999999999999,4.105,1.867,2.238,9,20,104.763,180.634,285.397,372.962,199.347,572.309,High
68719468287,4.896,4.529,2.192,2.337,55,20,432.114,1115.549,1547.663,980.488,1144.52,2125.008,High
8612351194,4.4990000000000006,4.173,1.76,2.413,24,20,225.546,492.949,718.495,617.831,516.896,1134.727,High
66538405871,4.771,4.4,2.039,2.361,53,20,398.825,1069.705,1468.53,906.748,1098.748,2005.496,High
68583153653,4.861000000000001,4.618,1.85,2.768,51,20,387.19,983.841,1371.031,921.468,1010.38,1931.848,High
536872960,3.298,3.162,1.316,1.846,4,20,50.823,63.066,113.889,247.113,81.052,328.165,High
28986555350,4.755,4.514,2.074,2.44,43,20,345.97,881.879,1227.8490000000002,843.765,908.352,1752.117,High
40093430144,4.548,4.321,2.114,2.207,20,20,166.549,388.382,554.931,524.981,411.091,936.072,High
59324202903,4.677,4.527,2.117,2.41,47,20,344.279,912.092,1256.371,891.422,939.427,1830.849,High
8590525056,4.086,3.859,1.97,1.889,9,20,101.89,160.225,262.115,358.049,179.312,537.361,High
22129492904,4.586,4.491,2.055,2.436,22,20,177.219,401.868,579.087,563.278,425.893,989.171,High
59978051542,4.7,4.5,2.048,2.452,43,20,390.45,841.979,1232.429,830.943,868.805,1699.748,High
51556398336,4.025,3.914,1.95,1.964,12,20,100.969,204.151,305.12,418.321,224.97,643.291,High
56487743351,4.458,3.994,1.89,2.104,40,20,301.032,841.604,1142.636,825.168,871.64,1696.808,High
42231377182,4.738,4.39,1.855,2.535,37,20,337.044,740.129,1077.173,750.436,766.491,1516.927,High
66009659860,4.924,4.456,2.073,2.383,40,20,312.763,766.152,1078.915,787.623,792.768,1580.391,High
68646840637,4.720000000000001,4.486,1.956,2.53,41,20,336.776,816.281,1153.057,826.246,843.552,1669.798,High
68718952446,4.952,4.705,1.986,2.719,55,20,416.715,1085.007,1501.722,951.299,1112.122,2063.4210000000003,High
51501850493,4.633,4.566,1.983,2.583,50,20,374.937,980.196,1355.133,877.638,1006.104,1883.742,High
2097152,3.26,2.918,1.693,1.225,3,20,23.49,37.952,61.44199999999999,212.345,55.863,268.208,High
67923081134,4.593,4.117,2.003,2.114,40,20,302.561,805.29,1107.851,793.172,834.6,1627.772,High
35468150786,4.175,4.016,2.101,1.915,11,20,108.226,215.809,324.035,427.847,237.329,665.1759999999999,High
536871424,3.465,3.149,1.843,1.306,4,20,33.022,52.09,85.112,220.407,69.377,289.784,High
24167253127,4.552,4.427,2.201,2.226,28,20,220.701,519.37,740.071,634.532,543.935,1178.467,High
60121153535,4.752,4.575,1.798,2.777,55,20,392.364,1109.335,1501.699,945.593,1137.624,2083.217,High
8454724,4.037,3.847,1.695,2.152,10,20,93.292,195.334,288.626,353.953,215.396,569.3489999999999,High
16007553338,4.801,4.587,2.076,2.511,35,20,285.49,676.28,961.77,695.617,700.371,1395.9879999999998,High
28406162561,4.954000000000001,4.61,2.172,2.438,27,20,185.962,466.063,652.025,557.578,488.429,1046.007,High
68719476463,4.839,4.441,1.98,2.461,54,20,459.228,1108.675,1567.903,987.175,1137.869,2125.044,High
84934664,3.914,3.563,1.808,1.755,7,20,75.059,137.581,212.64,313.625,157.644,471.269,High
29066159083,4.702,4.301,2.091,2.21,35,20,271.559,684.621,956.18,737.714,710.721,1448.435,High
64824500513,4.457,4.344,2.081,2.263,32,20,232.702,581.604,814.306,672.028,607.191,1279.219,High
66561488383,4.548,4.51,2.0,2.51,52,20,358.256,1011.447,1369.703,909.579,1039.349,1948.928,High
47376517337,4.648,4.425,2.016,2.409,31,20,241.216,597.228,838.444,663.066,622.438,1285.504,High
64424493051,4.878,4.655,2.096,2.559,54,20,407.715,1055.283,1462.9979999999998,943.237,1082.545,2025.782,High
67074260327,4.585,4.309,2.206,2.103,47,20,393.116,942.559,1335.675,861.173,971.015,1832.188,High
537989248,4.175,3.804,1.917,1.887,9,20,90.19,174.391,264.581,367.467,194.677,562.144,High
17301504,3.817,3.555,1.794,1.761,5,20,48.918,80.784,129.702,223.45,97.356,320.806,High
66168649343,4.847,4.449,2.056,2.393,47,20,353.705,909.183,1262.888,854.829,937.397,1792.226,High
19531165671,4.781000000000001,4.371,1.992,2.379,35,20,317.742,679.997,997.739,713.336,705.25,1418.586,High
31087819056,5.041,4.539,2.064,2.475,32,20,260.438,624.426,884.864,659.423,648.456,1307.879,High
2148086080,4.025,3.894,1.967,1.927,12,20,132.855,240.061,372.916,440.186,260.775,700.961,High
17179869188,3.522,3.367,1.864,1.503,5,20,26.733,78.481,105.214,230.339,95.835,326.174,High
31742623744,4.284,4.163,2.125,2.038,11,20,50.371,156.15,206.521,292.399,173.678,466.077,High
201326592,7.0,3.44,1.711,1.729,4,20,16.237,40.881,57.118,181.164,56.756,237.92,High
68685921855,4.58,4.516,2.048,2.468,51,20,385.125,1002.479,1387.604,927.711,1030.95,1958.661,High
67626688503,4.473000000000001,4.419,2.114,2.305,50,20,368.196,1009.431,1377.627,902.572,1038.151,1940.723,High
42431692816,4.414,4.24,2.014,2.226,15,20,100.816,256.685,357.501,422.694,277.577,700.271,High
48821670903,4.824,4.586,1.957,2.629,46,20,316.892,898.685,1215.577,789.953,924.214,1714.167,High
59693178878,4.334,4.338,2.09,2.248,46,20,376.759,981.416,1358.1750000000002,900.233,1009.873,1910.106,High
2248423864,4.4510000000000005,4.159,1.712,2.447,21,20,202.485,413.531,616.0160000000001,537.773,436.978,974.751,High
13652325072,4.855,4.292,1.995,2.297,33,20,313.892,696.075,1009.967,727.441,721.226,1448.667,High
9663680643,4.140000000000001,3.947,1.849,2.098,12,20,85.957,206.831,292.788,362.716,225.424,588.14,High
43000414311,4.4670000000000005,4.043,1.755,2.288,20,20,148.27,376.982,525.2520000000001,536.32,401.78,938.1,High
61689785855,4.628,4.528,1.987,2.541,48,20,349.901,939.243,1289.144,848.422,965.742,1814.164,High
21368832,4.2,4.037,1.951,2.086,10,20,64.787,151.146,215.933,272.375,167.908,440.283,High
59854126740,4.488,4.431,2.016,2.415,37,20,300.677,722.431,1023.108,792.002,749.078,1541.08,High
60666413055,4.712,4.557,2.027,2.53,54,20,402.511,1058.721,1461.232,933.329,1087.177,2020.506,High
30581172063,4.846,4.618,2.12,2.498,42,20,301.712,754.921,1056.633,750.224,780.858,1531.082,High
57315304084,4.547000000000001,4.093,1.982,2.111,20,20,164.855,381.413,546.268,558.85,406.819,965.669,High
37069611593,4.388999999999999,4.193,1.864,2.329,21,20,179.983,387.011,566.994,556.649,410.403,967.052,High
60129327093,4.598000000000001,4.605,2.067,2.538,48,20,349.617,941.351,1290.968,825.737,967.459,1793.196,High
13474486036,4.318,4.137,1.742,2.395,26,20,235.318,506.508,741.826,629.265,531.449,1160.714,High
51049871000,4.813000000000001,4.349,2.079,2.27,33,20,295.028,670.775,965.803,712.855,696.672,1409.527,High
7669269206,4.62,4.282,2.092,2.19,31,20,298.244,649.347,947.591,716.319,674.218,1390.5369999999998,High
10223680,4.095000000000001,3.939,1.66,2.279,10,20,85.382,199.38,284.762,340.952,217.386,558.338,High
2165183616,4.222999999999999,3.966,1.938,2.028,16,20,159.972,303.607,463.57900000000006,466.428,324.695,791.123,High
15406080212,4.539000000000001,4.3,2.054,2.246,23,20,189.912,446.555,636.467,601.751,470.975,1072.726,High
17223124002,4.225,3.688,1.858,1.83,14,20,142.156,304.954,447.11,536.22,329.837,866.057,High
5801792536,4.432,4.229,1.806,2.423,24,20,213.543,491.502,705.0450000000001,591.899,515.876,1107.775,High
28775513301,4.731,4.489,1.896,2.593,36,20,326.55,716.044,1042.594,769.185,742.152,1511.337,High
50984543119,4.886,4.602,2.085,2.517,39,20,339.947,721.526,1061.473,768.843,746.639,1515.482,High
34246436789,4.54,4.234,2.191,2.043,41,20,336.07,851.926,1187.996,799.162,879.339,1678.5010000000002,High
18253619208,3.747,3.685,2.012,1.673,7,20,54.367,127.988,182.355,321.49,147.545,469.035,High
57286173368,4.442,4.106,2.148,1.958,26,20,228.275,541.436,769.711,690.423,569.476,1259.899,High
54473066734,4.6690000000000005,4.41,2.051,2.359,32,20,248.792,647.409,896.201,694.143,673.959,1368.102,High
34355535546,4.888,4.688,1.896,2.792,47,20,394.128,936.505,1330.633,918.31,962.402,1880.712,High
42949656563,4.786,4.526,2.029,2.497,50,20,448.765,1029.34,1478.105,921.788,1055.656,1977.444,High
66035088877,4.753,4.453,2.071,2.382,50,20,404.158,989.541,1393.699,893.028,1017.446,1910.474,High
66544426991,4.873,4.649,2.02,2.629,49,20,338.258,909.897,1248.155,806.954,936.713,1743.667,High
34363981840,4.388,4.032,1.809,2.223,10,20,70.104,165.85,235.954,295.58,183.522,479.102,High
33285926903,5.127,4.883,2.007,2.876,52,20,397.441,976.311,1373.752,865.998,1001.825,1867.823,High
49325014015,4.697,4.487,1.974,2.513,52,20,391.068,1083.138,1474.206,876.743,1110.257,1987.0,High
67108281894,4.805,4.487,2.076,2.411,40,20,321.943,771.488,1093.431,800.882,798.614,1599.496,High
31933115515,4.736000000000001,4.383,1.922,2.461,40,20,337.66,818.434,1156.094,782.19,845.125,1627.315,High
59314797238,4.683,4.576,1.941,2.635,42,20,343.548,829.775,1173.323,818.355,856.115,1674.47,High
68719214454,4.496,4.473,1.934,2.539,51,20,386.478,1035.733,1422.211,929.081,1063.691,1992.772,High
68448935871,4.686,4.439,1.899,2.54,53,20,397.958,1065.414,1463.372,917.165,1094.559,2011.724,High
68718943151,4.676,4.497,2.028,2.469,50,20,392.798,986.045,1378.8429999999998,901.098,1013.693,1914.791,High
41580604214,4.827999999999999,4.42,2.089,2.331,35,20,266.705,646.25,912.955,698.575,671.789,1370.364,High
68708990942,4.871,4.59,2.144,2.446,52,20,371.575,1035.349,1406.924,876.18,1063.014,1939.194,High
34258547710,4.764,4.604,1.977,2.627,46,20,361.924,946.057,1307.981,883.04,971.87,1854.91,High
8589938688,4.18,4.053,1.928,2.125,5,20,34.184,61.779,95.963,203.014,75.74,278.754,High
68717575679,4.571999999999999,4.404,2.101,2.303,53,20,399.639,1069.987,1469.6260000000002,895.464,1098.534,1993.998,High
269520928,3.77,3.571,1.84,1.731,9,20,109.578,212.447,322.025,396.946,233.432,630.378,High
24275943423,4.8740000000000006,4.593,2.035,2.558,48,20,380.889,942.715,1323.604,867.693,969.428,1837.121,High
30846885478,4.6690000000000005,4.501,1.818,2.683,34,20,289.745,669.023,958.768,701.373,693.759,1395.132,High
67666064,4.345000000000001,4.134,1.861,2.273,10,20,88.886,167.899,256.785,319.071,185.913,504.984,High
8053063680,3.568,3.436,1.99,1.446,6,20,40.532,104.181,144.713,264.556,122.873,387.429,High
63819579231,4.715,4.365,2.038,2.327,45,20,344.339,902.994,1247.333,855.676,931.449,1787.125,High
60128489981,4.849,4.624,2.037,2.587,48,20,357.531,953.901,1311.432,857.419,980.207,1837.626,High
30766184761,4.661,4.241,2.042,2.199,34,20,277.259,699.713,976.972,701.518,725.871,1427.389,High
49928993791,4.787,4.392,2.049,2.343,53,20,405.996,1109.877,1515.873,936.838,1137.803,2074.641,High
17314087424,3.625,3.316,1.967,1.349,5,20,33.082,71.428,104.51,230.804,89.168,319.972,High
66570681087,5.032,4.708,2.093,2.615,50,20,368.356,967.089,1335.4450000000002,867.868,993.789,1861.657,High
17725149186,3.969,3.846,1.937,1.909,10,20,90.627,198.788,289.415,403.672,219.47,623.142,High
26167329244,4.654,4.3,1.936,2.364,32,20,239.948,656.883,896.831,663.656,683.554,1347.21,High
67634676978,4.715999999999999,4.633,2.092,2.541,40,20,296.063,731.792,1027.855,769.838,757.616,1527.454,High
2147532800,3.404,3.15,1.736,1.414,5,20,54.586,92.398,146.98399999999998,276.647,111.851,388.498,High
23624941569,4.1530000000000005,3.876,1.635,2.241,10,20,87.109,172.095,259.204,327.331,191.583,518.914,High
29680615605,4.692,4.206,1.874,2.332,27,20,227.914,544.541,772.455,647.176,570.237,1217.413,High
53402650668,4.795999999999999,4.245,2.125,2.12,28,20,247.981,528.546,776.527,696.756,555.409,1252.165,High
33701356789,4.602,4.377,1.935,2.442,35,20,281.365,705.173,986.538,739.831,731.548,1471.379,High
41943041,3.762,3.387,1.489,1.898,6,20,39.833,89.69,129.523,244.558,107.511,352.069,High
68718428159,4.555000000000001,4.52,2.069,2.451,57,20,422.478,1158.062,1580.54,974.122,1187.115,2161.237,High
54482950074,4.859,4.632,1.949,2.683,42,20,323.967,789.343,1113.31,781.589,815.293,1596.882,High
3339908838,4.708,4.387,1.966,2.421,31,20,269.861,627.11,896.971,672.505,652.151,1324.656,High
2301176451,4.284,4.033,1.895,2.138,22,20,205.776,438.278,644.0540000000001,577.629,461.785,1039.414,High
36540792840,3.98,3.739,1.995,1.744,8,20,64.268,144.499,208.767,315.55,163.808,479.358,High
54223964304,3.949,3.678,1.913,1.765,11,20,84.449,221.007,305.456,397.752,243.08,640.832,High
68115472126,4.7780000000000005,4.446,2.048,2.398,49,20,437.986,1039.143,1477.129,953.194,1067.639,2020.833,High
68717903852,4.890000000000001,4.441,2.116,2.325,50,20,398.155,1022.521,1420.676,904.831,1050.241,1955.072,High
1152,3.466,3.201,1.396,1.805,7,20,52.827,119.946,172.773,269.392,138.684,408.076,High
27020891041,4.517,4.204,2.116,2.088,23,20,176.307,424.838,601.145,574.328,448.973,1023.301,High
68719362047,4.896,4.415,2.052,2.363,55,20,424.686,1131.731,1556.417,968.237,1161.306,2129.543,High
36903494433,4.584,4.469,2.057,2.412,27,20,220.5,498.566,719.066,601.379,521.948,1123.327,High
1350594561,4.4030000000000005,4.067,1.537,2.53,14,20,119.226,248.353,367.579,392.59,267.664,660.2539999999999,High
270341,3.2990000000000004,3.07,1.607,1.463,8,20,78.641,158.414,237.055,339.281,180.524,519.8050000000001,High
68182531023,4.7940000000000005,4.42,2.084,2.336,49,20,401.066,982.052,1383.118,900.497,1010.057,1910.554,High
4456480,3.288,3.153,1.776,1.377,6,20,57.401,119.617,177.018,287.616,139.31,426.926,High
30511532589,4.382,4.351,2.099,2.252,25,20,204.191,476.802,680.993,626.222,502.196,1128.418,High
68181950463,4.79,4.442,2.068,2.374,55,20,452.701,1136.226,1588.927,981.788,1165.391,2147.179,High
59592650719,4.864,4.38,2.016,2.364,51,20,402.087,1061.913,1464.0,944.069,1090.941,2035.01,High
47781601732,3.851,3.587,1.945,1.642,17,20,156.384,382.663,539.047,531.833,408.94,940.773,High
19428416122,4.545,4.187,1.991,2.196,25,20,201.408,478.608,680.016,628.227,502.561,1130.788,High
17316282376,3.911,3.702,1.993,1.709,9,20,89.193,175.511,264.704,368.596,196.551,565.1469999999999,High
35233637780,4.738,4.374,2.058,2.316,26,20,198.352,458.024,656.376,554.106,481.126,1035.232,High
41821443082,4.561,4.215,2.077,2.138,23,20,204.547,442.34,646.887,573.887,468.033,1041.92,High
16146066328,4.4830000000000005,4.253,1.907,2.346,28,20,219.048,550.876,769.924,642.26,576.437,1218.697,High
36507812050,4.207,4.21,1.837,2.373,15,20,122.595,278.458,401.053,448.017,299.653,747.6700000000001,High
28870707010,4.557,4.476,1.943,2.533,26,20,206.372,478.833,685.205,629.264,502.856,1132.12,High
4849729540,3.72,3.286,1.611,1.675,9,20,116.226,212.748,328.974,458.41,238.177,696.587,High
39103842832,4.424,4.194,1.739,2.455,23,20,198.066,427.031,625.097,550.694,449.97,1000.664,High
34443891079,4.323,4.09,1.892,2.198,18,20,107.312,296.155,403.467,399.7,317.032,716.732,High
60112205780,4.766,4.488,1.921,2.567,44,20,377.035,868.896,1245.931,873.672,895.282,1768.9540000000002,High
17248833928,4.428,4.019,1.959,2.06,16,20,163.173,336.213,499.386,479.249,358.977,838.226,High
10158688458,4.522,4.274,2.028,2.246,24,20,231.355,485.598,716.953,633.711,509.999,1143.71,High
34259007357,4.603,4.445,1.982,2.463,47,20,369.378,979.598,1348.976,877.158,1006.199,1883.357,High
51737268496,4.311999999999999,3.974,1.864,2.11,16,20,147.192,327.336,474.528,496.365,351.559,847.924,High
6712556040,4.763999999999999,4.521,1.988,2.533,19,20,208.213,372.859,581.072,536.87,393.914,930.784,High
19876231853,4.4110000000000005,4.334,1.865,2.469,32,20,252.788,607.714,860.5020000000001,695.655,632.665,1328.32,High
66035113855,4.839,4.475,2.125,2.35,53,20,413.74,1071.495,1485.235,945.446,1100.523,2045.969,High
68711088127,4.512999999999999,4.518,2.069,2.449,57,20,422.897,1155.589,1578.486,973.672,1184.671,2158.343,High
19406848,4.057,3.658,1.817,1.841,7,20,85.402,142.49,227.892,338.701,162.506,501.207,High
32768,3.329,3.168,1.729,1.439,3,20,19.303,32.222,51.525000000000006,195.579,48.538,244.117,High
33794,3.751,3.316,1.662,1.654,8,20,88.751,161.217,249.968,318.852,180.893,499.745,High
1749045888,4.323,4.029,1.918,2.111,14,20,145.883,263.962,409.845,427.445,284.531,711.976,High
16682384480,4.387,4.297,2.023,2.274,30,20,250.419,617.595,868.014,686.248,642.727,1328.975,High
57695462777,4.545,4.392,2.063,2.329,40,20,304.541,789.181,1093.722,755.456,815.677,1571.133,High
47315884236,4.613,4.405,2.119,2.286,27,20,225.7,506.508,732.208,636.843,530.868,1167.711,High
5184172326,4.1850000000000005,3.887,1.833,2.054,18,20,192.84,385.787,578.627,559.79,410.782,970.572,High
68303625918,4.4510000000000005,4.394,2.05,2.344,43,20,317.102,827.03,1144.132,830.23,855.229,1685.459,High
32209107711,4.807,4.445,2.048,2.397,50,20,383.475,1033.344,1416.819,933.182,1061.081,1994.263,High
68719081663,4.924,4.606,2.056,2.55,48,20,406.054,960.86,1366.914,905.994,987.91,1893.904,High
1835008,4.021,3.631,1.596,2.035,7,20,72.091,124.61,196.701,264.675,141.539,406.214,High
35434528768,3.565,3.502,2.005,1.497,5,20,44.552,80.28,124.832,261.942,98.659,360.601,High
68719452159,4.564,4.424,2.195,2.229,56,20,404.229,1165.86,1570.089,950.004,1195.454,2145.458,High
7,2.479,2.446,1.083,1.363,8,20,58.981,192.517,251.498,329.568,216.342,545.91,High
33527329511,4.781999999999999,4.576,2.023,2.553,36,20,250.677,665.866,916.543,680.406,690.905,1371.311,High
25440217692,4.585,4.357,1.999,2.358,33,20,287.204,664.771,951.975,717.168,690.91,1408.078,High
18089075154,4.49,4.245,1.991,2.254,25,20,205.334,517.879,723.213,589.927,542.231,1132.158,High
2439681,4.263,4.048,1.612,2.436,14,20,138.849,234.561,373.41,402.982,254.583,657.565,High
68420566895,4.601,4.467,1.926,2.541,48,20,319.842,918.12,1237.962,834.438,946.337,1780.775,High
2013265920,3.6,3.395,1.694,1.701,6,20,77.658,111.125,188.783,284.64,129.849,414.489,High
51262068269,4.787,4.511,2.033,2.478,39,20,305.98,727.16,1033.14,737.459,752.749,1490.208,High
2544226482,4.36,4.37,2.043,2.327,28,20,242.359,579.402,821.7610000000001,652.439,603.267,1255.706,High
17205231616,4.086,3.895,1.8,2.095,9,20,53.689,149.869,203.558,284.514,167.202,451.716,High
13421042703,4.515000000000001,4.278,1.963,2.315,37,20,322.214,747.535,1069.749,778.916,774.548,1553.464,High
13634485427,4.7780000000000005,4.486,2.001,2.485,37,20,327.007,718.611,1045.618,751.354,742.669,1494.023,High
46552446771,4.689,4.239,2.138,2.101,41,20,319.268,850.808,1170.076,835.602,878.148,1713.75,High
33554946,3.393,3.206,1.813,1.393,6,20,53.771,113.048,166.81900000000002,305.921,132.819,438.74,High
68606140158,4.626,4.474,2.158,2.316,45,20,356.645,919.227,1275.8719999999998,861.612,947.035,1808.647,High
56090985261,4.447,4.038,1.955,2.083,27,20,225.236,537.888,763.124,649.832,564.901,1214.733,High
50985655295,4.833,4.731,2.074,2.657,49,20,320.68,941.442,1262.122,780.59,967.049,1747.639,High
63340281853,4.827999999999999,4.407,2.025,2.382,52,20,365.615,1040.343,1405.958,876.807,1068.146,1944.953,High
30720,4.142,3.79,1.758,2.032,8,20,78.701,142.357,221.058,288.655,159.896,448.55099999999993,High
159393792,3.843,3.663,1.846,1.817,9,20,95.345,160.188,255.533,330.094,179.263,509.357,High
46501846474,4.831,4.549,2.04,2.509,38,20,298.664,774.023,1072.687,759.142,799.515,1558.6570000000002,High
24942607212,4.8740000000000006,4.653,2.027,2.626,37,20,271.552,699.811,971.363,712.36,724.766,1437.126,High
56012766385,4.586,4.487,1.958,2.529,33,20,260.277,621.686,881.963,683.931,646.275,1330.206,High
43352588289,3.861,3.687,1.902,1.785,9,20,91.372,141.547,232.919,332.206,160.324,492.53,High
33197182552,4.439000000000001,4.412,1.985,2.427,34,20,301.297,680.29,981.587,754.328,705.984,1460.312,High
68648165179,4.742,4.36,2.035,2.325,48,20,398.06,996.096,1394.156,888.79,1024.669,1913.459,High
29525789407,4.454000000000001,4.409,2.142,2.267,46,20,364.417,937.762,1302.179,882.456,965.171,1847.627,High
9606300881,4.367000000000001,4.341,1.986,2.355,27,20,225.485,495.17,720.655,615.743,518.556,1134.299,High
11888076896,4.52,4.151,1.918,2.233,24,20,221.333,465.255,686.588,576.654,488.543,1065.197,High
68718952319,4.662,4.499,1.938,2.561,55,20,405.616,1114.04,1519.656,967.312,1142.836,2110.148,High
53024605256,4.427,4.242,2.168,2.074,21,20,174.841,391.652,566.4929999999999,539.203,415.145,954.348,High
52572902793,4.692,4.4,1.973,2.427,34,20,243.804,610.583,854.387,641.021,635.778,1276.799,High
64256671549,4.699,4.55,1.96,2.59,47,20,368.67,921.347,1290.017,826.155,947.408,1773.563,High
24695698431,4.712,4.379,2.116,2.263,46,20,353.246,978.729,1331.975,844.003,1006.04,1850.043,High
107020288,3.559,3.388,1.967,1.421,7,20,60.368,142.682,203.05,319.218,163.425,482.643,High
68440414207,4.7,4.381,2.058,2.323,52,20,393.48,1048.239,1441.719,923.84,1077.566,2001.406,High
68560079290,4.788,4.323,1.97,2.353,44,20,320.018,885.762,1205.78,812.039,913.462,1725.501,High
20878430643,4.799,4.422,2.017,2.405,33,20,272.85,647.209,920.059,703.075,671.403,1374.478,High
1074397734,4.189,3.891,1.888,2.003,13,20,128.897,269.227,398.124,424.325,290.272,714.597,High
68165762815,4.593,4.568,2.09,2.478,53,20,409.392,1052.423,1461.815,966.348,1080.978,2047.326,High
18784155645,4.775,4.513,1.939,2.574,44,20,353.265,894.896,1248.161,801.728,920.875,1722.603,High
26039189637,4.303,4.143,1.817,2.326,17,20,138.224,317.327,455.551,508.201,340.028,848.229,High
38654706176,3.771,3.549,1.982,1.567,5,20,22.675,61.076,83.751,215.236,77.181,292.417,High
9479651662,4.496,4.147,1.896,2.251,20,20,188.35,385.295,573.645,534.855,409.373,944.228,High
8659140608,3.648,3.361,1.97,1.391,6,20,38.635,94.44,133.075,237.133,112.244,349.377,High
33143389951,4.805,4.585,2.105,2.48,52,20,383.54,1051.629,1435.169,896.47,1079.322,1975.792,High
63799337327,4.598,4.477,2.105,2.372,37,20,303.771,720.737,1024.508,765.48,747.017,1512.497,High
1048576,3.166,2.902,1.63,1.272,3,20,30.997,46.661,77.658,237.625,66.275,303.9,High
33640448,3.94,3.798,1.901,1.897,7,20,59.391,121.771,181.162,282.996,139.354,422.35,High
301989920,3.569,3.266,1.697,1.569,6,20,78.258,126.049,204.307,319.694,146.149,465.843,High
23445096861,4.443,4.421,1.996,2.425,37,20,296.651,733.585,1030.236,786.629,759.785,1546.414,High
36777754632,4.401,4.153,2.086,2.067,9,20,91.128,157.158,248.286,340.625,175.08,515.705,High
151072260,4.338,4.08,1.855,2.225,15,20,135.869,279.524,415.393,444.832,299.849,744.681,High
4454550087,4.349,3.981,1.785,2.196,20,20,161.19,391.413,552.6030000000001,527.16,414.251,941.411,High
37041995918,4.718999999999999,4.444,2.105,2.339,24,20,180.132,451.314,631.446,544.017,474.328,1018.345,High
51309435252,4.699,4.336,2.039,2.297,36,20,287.003,718.35,1005.353,728.717,744.714,1473.431,High
49916116921,4.824,4.544,2.109,2.435,44,20,316.682,851.162,1167.844,825.71,876.342,1702.052,High
47232175603,4.923,4.745,1.974,2.771,41,20,311.643,744.754,1056.397,729.471,769.33,1498.801,High
67612033018,4.745,4.5,2.042,2.458,50,20,352.802,1017.865,1370.667,851.598,1045.325,1896.923,High
18119402616,4.362,4.184,2.101,2.083,20,20,182.531,393.476,576.0070000000001,506.703,415.295,921.998,High
34379972641,4.479,4.108,1.905,2.203,15,20,122.325,273.098,395.423,427.233,294.317,721.55,High
17545873076,4.491,4.309,1.949,2.36,26,20,234.494,538.223,772.717,642.622,563.454,1206.076,High
58366875614,4.761,4.336,2.096,2.24,44,20,314.848,906.504,1221.352,807.581,934.794,1742.375,High
9158361213,4.45,4.223,1.98,2.243,25,20,202.595,506.77,709.365,584.669,531.977,1116.646,High
38923735040,3.982,3.844,1.889,1.955,9,20,107.207,174.003,281.21,356.975,193.745,550.72,High
49391534079,4.884,4.541,2.092,2.449,54,20,438.185,1092.132,1530.317,934.436,1119.679,2054.115,High
42049281827,4.605,4.35,2.056,2.294,33,20,254.634,615.089,869.7230000000001,665.158,639.389,1304.547,High
23628900546,4.455,4.314,1.893,2.421,21,20,173.437,404.858,578.2950000000001,541.688,427.447,969.135,High
6795429411,4.351,3.923,2.002,1.921,21,20,187.206,428.341,615.547,571.077,452.414,1023.491,High
60129541887,4.821,4.398,1.991,2.407,54,20,434.912,1137.311,1572.223,1003.683,1166.803,2170.486,High
68719469567,4.708,4.531,2.135,2.396,53,20,427.91,1063.288,1491.198,976.74,1090.909,2067.6490000000003,High
68248659888,4.773,4.522,2.097,2.425,41,20,322.1,799.381,1121.481,784.289,824.975,1609.264,High
33792,3.635,3.234,1.69,1.544,6,20,57.017,97.047,154.064,251.315,114.905,366.22,High
55748554738,4.580000000000001,4.417,2.069,2.348,43,20,327.104,891.871,1218.975,832.915,918.305,1751.2199999999998,High
44020792551,4.407,4.284,2.037,2.247,45,20,328.793,927.196,1255.989,834.461,954.785,1789.246,High
41873831615,4.637,4.475,1.986,2.489,48,20,377.439,981.378,1358.817,910.129,1008.859,1918.988,High
59571939920,4.638999999999999,4.209,2.022,2.187,30,20,254.939,583.62,838.559,705.753,610.244,1315.997,High
34546779141,4.257,3.961,1.773,2.188,17,20,134.21,290.624,424.83400000000006,469.515,313.438,782.953,High
18253676544,4.156000000000001,4.046,2.103,1.943,6,20,35.49,85.266,120.756,221.831,100.301,322.132,High
21322876883,4.666,4.435,1.978,2.457,35,20,303.569,709.887,1013.456,754.128,735.728,1489.856,High
46093392477,4.418,4.377,2.061,2.316,34,20,285.052,666.98,952.032,732.128,693.454,1425.582,High
455118886,4.334,4.029,1.932,2.097,18,20,199.628,375.648,575.2760000000001,595.914,399.124,995.038,High
26017599483,4.499,4.4,2.13,2.27,37,20,302.654,703.274,1005.928,749.696,729.153,1478.8490000000002,High
49733758903,4.716,4.536,1.971,2.565,41,20,332.669,797.643,1130.312,794.373,822.889,1617.2620000000002,High
25211555695,4.774,4.317,2.039,2.278,44,20,357.58,918.11,1275.69,861.029,945.957,1806.986,High
51271090173,4.670999999999999,4.454,2.002,2.452,52,20,402.121,1070.715,1472.8359999999998,907.196,1097.522,2004.718,High
43220879488,4.011,3.975,1.922,2.053,15,20,161.281,319.727,481.008,454.201,341.214,795.415,High
3243803034,4.396,4.251,1.916,2.335,23,20,197.536,453.605,651.1410000000001,573.055,476.945,1050.0,High
68643880957,4.585999999999999,4.489,2.069,2.42,51,20,377.311,1025.364,1402.675,881.126,1052.665,1933.791,High
10772304656,4.169,4.095,1.852,2.243,15,20,153.523,288.798,442.321,511.093,311.501,822.594,High
2416427698,4.271999999999999,4.06,1.96,2.1,21,20,193.54,429.411,622.951,565.07,453.206,1018.276,High
34091302903,4.965,4.464,2.065,2.399,54,20,451.901,1124.119,1576.02,970.579,1152.31,2122.889,High
46707220438,4.979,4.455,1.996,2.459,46,20,410.802,938.09,1348.892,903.721,964.767,1868.488,High
168902673,4.343,4.221,1.988,2.233,13,20,107.257,212.153,319.41,367.249,230.867,598.116,High
16299537549,4.640000000000001,4.379,2.051,2.328,32,20,253.33,604.27,857.6,697.934,629.88,1327.814,High
43769448424,4.622,4.432,2.095,2.337,32,20,272.678,665.846,938.524,654.235,688.761,1342.996,High
44905770127,4.718999999999999,4.587,2.025,2.562,36,20,277.819,644.528,922.347,717.86,669.294,1387.154,High
67643621375,4.692,4.317,1.973,2.344,55,20,421.645,1150.668,1572.313,1001.233,1181.004,2182.237,High
64986573569,3.934,3.808,2.008,1.8,17,20,130.668,327.793,458.461,542.177,354.585,896.762,High
52613349375,4.657,4.373,2.034,2.339,52,20,443.916,1097.089,1541.005,991.964,1126.377,2118.341,High
52017729961,4.669,4.461,2.101,2.36,31,20,270.728,603.146,873.874,677.274,627.161,1304.435,High
27739455023,4.726,4.339,2.141,2.198,39,20,306.975,766.828,1073.803,751.487,793.806,1545.293,High
273876096,3.641,3.41,1.802,1.608,12,20,150.123,276.213,426.336,497.778,301.502,799.28,High
68169464063,4.626,4.532,2.119,2.413,47,20,344.254,927.292,1271.546,860.829,954.275,1815.104,High
6634379197,4.714,4.279,2.057,2.222,36,20,287.79,735.963,1023.753,719.221,761.05,1480.271,High
18140469583,4.492,4.293,2.125,2.168,28,20,228.984,541.327,770.311,625.066,565.728,1190.794,High
57704369837,4.859999999999999,4.577,2.075,2.502,39,20,321.944,711.378,1033.322,780.444,737.38,1517.824,High
758796,4.325,4.045,1.957,2.088,15,20,164.494,301.489,465.983,471.513,322.794,794.307,High
38958533273,4.218999999999999,4.189,1.858,2.331,23,20,228.067,459.737,687.8040000000001,594.357,483.036,1077.393,High
68719441919,4.65,4.512,2.095,2.417,56,20,405.384,1124.39,1529.774,941.749,1153.222,2094.971,High
68717903871,4.867,4.708,2.091,2.617,56,20,378.145,1085.2,1463.345,928.79,1112.717,2041.507,High
55834574719,4.881,4.61,2.126,2.484,52,20,400.182,1040.02,1440.202,936.105,1067.855,2003.96,High
64141715708,4.9830000000000005,4.419,2.099,2.32,40,20,271.343,739.299,1010.642,757.327,766.554,1523.881,High
59045312495,4.839,4.518,2.192,2.326,50,20,374.667,977.12,1351.787,901.193,1004.779,1905.972,High
13220578560,3.851,3.472,1.791,1.681,13,20,100.844,219.442,320.286,382.39,241.237,623.627,High
63593106422,4.894,4.412,1.803,2.609,39,20,262.059,752.282,1014.341,722.845,779.515,1502.36,High
34469860916,4.227,4.072,1.968,2.104,20,20,177.489,409.269,586.758,569.707,433.807,1003.514,High
51539869729,3.609,3.507,1.802,1.705,9,20,43.502,147.911,191.413,296.76,166.832,463.592,High
1896850564,4.376,4.162,1.827,2.335,25,20,219.086,498.624,717.71,607.778,522.718,1130.496,High
34359197691,4.971,4.479,2.147,2.332,53,20,436.415,1096.661,1533.076,977.003,1124.377,2101.38,High
47104,4.133,3.756,1.764,1.992,8,20,78.754,143.653,222.407,278.026,161.508,439.534,High
67108601582,4.612,4.519,2.035,2.484,49,20,385.011,986.407,1371.418,897.447,1014.077,1911.524,High
68165828605,4.615,4.503,2.144,2.359,54,20,443.063,1083.362,1526.4250000000002,983.017,1110.922,2093.9390000000003,High
59784855532,4.512,4.46,2.125,2.335,43,20,336.98,854.115,1191.095,819.551,880.229,1699.7800000000002,High
25457851087,4.481999999999999,4.322,2.097,2.225,41,20,314.542,833.562,1148.104,828.857,860.69,1689.547,High
35068805185,4.029,3.911,1.857,2.054,15,20,102.036,280.819,382.855,439.452,302.692,742.144,High
23019192929,4.308,4.162,2.084,2.078,21,20,213.105,403.265,616.37,554.781,426.365,981.146,High
35789669399,4.664,4.461,2.042,2.419,28,20,230.99,511.499,742.489,626.826,535.544,1162.37,High
5068816640,3.672,3.433,2.029,1.404,11,20,91.793,217.974,309.767,390.105,239.736,629.841,High
6359176,3.531,3.327,1.729,1.598,10,20,115.831,249.52,365.351,456.54,274.306,730.846,High
13393027164,4.677,4.549,1.978,2.571,26,20,259.307,519.19,778.4970000000001,648.569,543.413,1191.982,High
24254957542,4.636,4.553,2.158,2.395,35,20,258.347,672.337,930.684,683.176,697.794,1380.97,High
26866556909,4.436999999999999,4.416,2.114,2.302,37,20,317.489,731.968,1049.457,761.642,757.016,1518.658,High
52625152009,4.121,4.002,1.948,2.054,19,20,146.862,351.393,498.255,506.016,374.946,880.962,High
65126899549,4.599,4.228,1.971,2.257,39,20,331.064,822.715,1153.779,820.22,850.574,1670.794,High
55444487155,4.699,4.457,1.974,2.483,42,20,306.509,824.843,1131.352,767.025,849.875,1616.9,High
63885539323,4.685,4.565,1.973,2.592,52,20,350.294,1005.236,1355.53,874.581,1032.833,1907.414,High
38791544906,4.561999999999999,4.317,1.995,2.322,14,20,125.995,264.948,390.943,403.28,285.116,688.396,High
9809812539,4.556,4.405,1.973,2.432,33,20,299.804,657.462,957.266,694.654,680.797,1375.451,High
68718854015,4.992,4.523,1.923,2.6,53,20,437.938,1054.083,1492.0210000000002,963.099,1082.52,2045.619,High
51538886651,4.912,4.502,1.995,2.507,52,20,430.848,1064.397,1495.245,901.122,1091.521,1992.643,High
35869195686,4.538,4.486,2.104,2.382,35,20,309.511,716.317,1025.828,708.058,740.328,1448.386,High
3229614080,4.148,3.678,1.868,1.81,6,20,34.067,96.616,130.683,228.225,113.213,341.438,High
67546571855,4.696,4.426,1.984,2.442,36,20,293.781,678.639,972.42,744.938,705.544,1450.482,High
3309310736,4.511,4.289,2.043,2.246,16,20,109.446,258.056,367.502,389.627,277.485,667.1120000000001,High
68174347490,4.795,4.46,2.13,2.33,40,20,305.135,771.206,1076.341,793.549,798.083,1591.632,High
31306505788,4.538,4.287,1.925,2.362,30,20,235.261,576.413,811.674,641.933,602.016,1243.949,High
59055800317,4.878,4.367,2.012,2.355,53,20,422.36,1115.926,1538.286,974.064,1143.986,2118.05,High
19409667205,4.182,3.86,1.805,2.055,19,20,166.475,396.652,563.127,563.645,422.834,986.479,High
17403899933,4.879,4.372,2.03,2.342,24,20,229.694,469.096,698.79,619.44,493.266,1112.706,High
68182267613,4.861000000000001,4.377,2.147,2.23,46,20,359.609,944.253,1303.862,898.669,972.154,1870.823,High
50386169855,4.77,4.44,1.967,2.473,51,20,385.474,1057.185,1442.659,878.974,1085.232,1964.206,High
15868804595,4.609,4.567,1.972,2.595,41,20,342.928,807.964,1150.892,782.885,832.685,1615.57,High
29978388479,4.754,4.457,2.101,2.356,45,20,368.072,963.05,1331.1219999999998,842.96,990.323,1833.283,High
1665140247,4.519,4.065,1.961,2.104,20,20,192.672,390.011,582.683,535.253,413.006,948.259,High
28395843264,4.339,4.344,2.172,2.172,27,20,206.248,491.914,698.162,597.934,515.462,1113.396,High
17324582240,4.256,3.988,1.938,2.05,18,20,170.425,345.483,515.908,520.907,368.006,888.913,High
55087293968,4.565,4.367,1.939,2.428,28,20,261.831,531.214,793.0450000000001,662.477,556.08,1218.557,High
17419864166,4.577999999999999,4.464,1.898,2.566,22,20,178.305,410.224,588.529,523.646,432.181,955.827,High
138942497,4.21,3.951,1.57,2.381,13,20,146.093,263.054,409.14699999999993,410.774,282.308,693.082,High
68445765631,4.708,4.554,1.972,2.582,54,20,393.376,1063.451,1456.827,942.685,1092.044,2034.729,High
67304896439,4.779999999999999,4.375,2.03,2.345,44,20,376.097,862.289,1238.386,869.877,890.674,1760.551,High
29996088159,4.936999999999999,4.617,1.949,2.668,45,20,396.273,884.062,1280.335,833.264,909.992,1743.256,High
131082,3.4090000000000003,3.128,1.618,1.51,7,20,61.135,136.247,197.382,284.436,155.888,440.324,High
8161578284,4.6690000000000005,4.302,1.977,2.325,35,20,277.096,702.359,979.455,737.959,728.615,1466.574,High
68719473151,4.58,4.514,2.134,2.38,53,20,381.786,1075.887,1457.673,886.282,1103.305,1989.587,High
19348979968,4.476,4.177,2.085,2.092,12,20,87.918,203.207,291.125,327.274,221.369,548.643,High
68193055387,4.834,4.397,2.181,2.216,35,20,318.756,668.926,987.682,753.639,695.853,1449.492,High
68115496957,4.816,4.392,2.101,2.291,53,20,443.528,1120.314,1563.842,968.5,1148.44,2116.94,High
68182605307,5.0120000000000005,4.664,2.024,2.64,54,20,424.32,1055.343,1479.663,926.699,1082.125,2008.824,High
36528294029,4.427,4.181,1.969,2.212,20,20,143.944,367.291,511.235,513.941,389.867,903.808,High
66458374820,4.657,4.262,1.937,2.325,29,20,288.764,601.408,890.172,753.354,628.35,1381.7040000000002,High
34360262656,3.995,3.862,1.995,1.867,5,20,28.775,60.869,89.644,193.748,75.515,269.263,High
56807128055,4.6850000000000005,4.415,1.996,2.419,46,20,372.013,940.96,1312.973,893.076,967.465,1860.541,High
3331345632,4.477,3.971,1.944,2.027,20,20,206.772,434.598,641.37,576.269,460.282,1036.551,High
68718821359,4.642,4.53,2.091,2.439,54,20,399.077,1094.147,1493.224,969.141,1122.437,2091.578,High
68719476287,4.672,4.608,2.035,2.573,52,20,397.949,1022.594,1420.543,962.548,1050.762,2013.31,High
68719474671,4.9670000000000005,4.434,2.035,2.399,55,20,424.328,1113.783,1538.111,965.155,1142.731,2107.886,High
2147622912,4.094,3.783,1.86,1.923,6,20,45.853,86.254,132.107,244.31,102.929,347.23900000000003,High
33217708027,4.727,4.538,2.125,2.413,50,20,400.377,1045.577,1445.954,880.021,1072.766,1952.787,High
9677308168,4.117,3.862,1.974,1.888,13,20,94.836,254.013,348.849,401.294,275.292,676.586,High
28813819814,4.69,4.494,2.162,2.332,42,20,352.207,853.605,1205.812,830.726,879.414,1710.14,High
12079328285,4.863,4.417,2.012,2.405,40,20,332.969,789.996,1122.965,773.695,816.088,1589.783,High
1145105958,4.336,4.078,2.065,2.013,21,20,212.476,425.779,638.255,634.136,449.82,1083.956,High
59390941015,4.771,4.359,1.846,2.513,42,20,361.764,864.517,1226.281,839.347,891.94,1731.287,High
134219264,3.5,3.198,1.466,1.732,7,20,69.81,117.781,187.591,296.843,136.885,433.728,High
42770266623,4.484999999999999,4.307,2.095,2.212,44,20,382.006,903.743,1285.749,837.213,930.654,1767.867,High
57359174591,4.573,4.236,1.902,2.334,44,20,351.792,896.546,1248.338,856.644,924.364,1781.008,High
15214560744,4.718999999999999,4.386,2.036,2.35,35,20,295.437,718.033,1013.47,719.631,743.213,1462.844,High
50449004371,4.801,4.559,2.013,2.546,44,20,368.505,844.177,1212.682,815.127,869.805,1684.9319999999998,High
67256320,3.425,3.122,1.85,1.272,5,20,33.203,73.223,106.426,238.597,91.662,330.259,High
17511835910,4.551,4.156,1.898,2.258,25,20,231.379,512.397,743.7760000000001,608.576,538.545,1147.121,High
48915707027,4.475,4.409,1.982,2.427,33,20,251.283,632.787,884.07,672.522,659.012,1331.534,High
68685782967,4.676,4.578,2.059,2.519,51,20,407.166,998.896,1406.062,901.341,1026.446,1927.787,High
235405320,4.226,3.722,1.965,1.757,9,20,80.838,169.803,250.641,335.188,190.015,525.203,High
4844500299,4.255,4.098,1.967,2.131,25,20,206.384,501.374,707.758,617.821,525.777,1143.598,High
1293257616,4.503,4.222,1.986,2.236,24,20,177.156,429.751,606.9069999999999,531.462,452.372,983.834,High
63075184600,4.495,4.325,1.923,2.402,40,20,286.421,749.226,1035.647,762.975,776.659,1539.634,High
35851939890,4.777,4.586,2.021,2.565,24,20,224.923,466.071,690.994,565.786,487.132,1052.918,High
12267438769,4.781000000000001,4.528,1.904,2.624,27,20,227.236,508.161,735.3969999999999,613.905,531.151,1145.056,High
9126805504,3.344,3.183,1.863,1.32,4,20,33.26,58.403,91.663,217.322,76.084,293.406,High
46908832483,4.373,4.294,2.005,2.289,40,20,317.491,863.291,1180.7820000000002,833.99,890.235,1724.225,High
604111360,3.473,3.337,1.822,1.515,6,20,42.59,86.73,129.32,288.728,104.805,393.533,High
66570804990,4.739,4.436,2.052,2.384,50,20,384.1,1026.736,1410.8360000000002,910.821,1055.318,1966.139,High
18036539363,4.539,4.349,2.048,2.301,37,20,291.395,736.6,1027.995,735.229,762.261,1497.49,High
35668644,4.308999999999999,4.004,1.945,2.059,13,20,131.912,273.761,405.673,435.98,295.357,731.337,High
66509842138,4.754,4.657,2.028,2.629,38,20,328.756,692.997,1021.753,774.216,718.496,1492.712,High
4037125440,4.35,4.328,1.89,2.438,22,20,199.963,442.081,642.044,525.667,463.44,989.107,High
2248410501,3.972,3.762,1.483,2.279,16,20,122.781,289.741,412.522,471.856,312.851,784.707,High
12288,3.765,3.449,1.663,1.786,5,20,46.955,80.907,127.862,228.876,98.18,327.05600000000004,High
16904093055,4.816,4.331,2.046,2.285,49,20,400.402,1026.899,1427.301,864.436,1054.385,1918.821,High
169353220,3.995,3.802,1.884,1.918,11,20,135.334,236.255,371.589,410.877,256.285,667.162,High
30054283263,4.8580000000000005,4.62,2.068,2.552,53,20,392.471,1047.462,1439.933,889.686,1074.726,1964.4120000000005,High
36068482309,4.511,4.429,1.879,2.55,29,20,236.594,541.449,778.0429999999999,647.181,565.29,1212.471,High
34085011455,5.019,4.541,1.759,2.782,54,20,421.134,1093.997,1515.131,939.902,1122.149,2062.051,High
2432696336,4.069,3.857,1.734,2.123,8,20,73.224,141.299,214.523,295.154,159.201,454.355,High
327680,3.345,3.06,1.688,1.372,4,20,33.134,57.937,91.071,228.851,75.889,304.74,High
27198471622,4.486,4.286,2.035,2.251,37,20,315.394,741.952,1057.346,766.87,768.868,1535.738,High
68652367355,4.91,4.49,2.1,2.39,53,20,426.083,1095.083,1521.1660000000002,942.41,1122.644,2065.054,High
61440,4.025,3.753,1.897,1.856,7,20,71.645,128.942,200.587,273.517,146.936,420.453,High
51405389695,4.734999999999999,4.508,2.035,2.473,54,20,421.99,1104.484,1526.474,919.998,1132.474,2052.472,High
66429091510,4.745,4.34,1.876,2.464,45,20,386.265,921.578,1307.8429999999998,881.261,950.107,1831.368,High
55915538185,4.516,3.957,1.978,1.979,27,20,197.6,496.378,693.978,664.953,523.626,1188.579,High
2153874464,4.369,4.2,2.001,2.199,14,20,110.96,249.511,360.471,402.522,269.317,671.8389999999999,High
68719276031,4.6450000000000005,4.554,2.105,2.449,55,20,416.261,1116.067,1532.328,932.398,1144.594,2076.992,High
59441359558,4.658,4.421,1.865,2.556,36,20,316.128,719.052,1035.18,783.261,745.952,1529.213,High
68718690303,4.865,4.595,2.04,2.555,56,20,412.909,1103.385,1516.294,925.576,1131.336,2056.9120000000003,High
30856749028,4.542000000000001,4.452,1.914,2.538,38,20,303.406,742.397,1045.803,784.242,767.79,1552.032,High
31606115917,4.751,4.456,1.941,2.515,37,20,313.553,741.352,1054.905,734.365,767.161,1501.5259999999998,High
13246942265,4.454000000000001,4.244,1.996,2.248,28,20,234.141,542.538,776.679,654.007,567.158,1221.165,High
66030780415,4.734999999999999,4.602,2.101,2.501,53,20,377.9,1032.953,1410.853,934.179,1061.123,1995.302,High
137382216,4.097,3.94,1.802,2.138,15,20,143.41,299.946,443.356,453.669,320.587,774.256,High
68717641710,4.945,4.525,1.904,2.621,51,20,408.979,1020.242,1429.221,905.747,1047.788,1953.535,High
29360128,3.387,3.22,1.873,1.347,5,20,37.469,95.985,133.454,258.449,115.177,373.626,High
33466789959,4.482,4.351,1.984,2.367,31,20,241.13,582.711,823.841,674.84,608.436,1283.276,High
17266369714,4.74,4.556,2.073,2.483,27,20,210.669,502.816,713.485,629.58,526.395,1155.975,High
24570530084,4.511,4.249,1.848,2.401,22,20,174.495,404.397,578.892,556.136,428.311,984.447,High
59697889793,4.34,4.066,1.903,2.163,21,20,155.739,364.096,519.835,497.322,387.652,884.9739999999999,High
25165825,3.444,3.238,1.49,1.748,6,20,35.892,92.378,128.27,247.191,110.884,358.075,High
46665128383,4.7330000000000005,4.351,1.938,2.413,43,20,348.631,864.518,1213.149,792.229,890.963,1683.192,High
15577777288,4.5760000000000005,4.407,2.118,2.289,17,20,114.997,282.788,397.785,422.157,303.509,725.6659999999999,High
67896196958,4.455,4.358,2.112,2.246,46,20,352.974,927.32,1280.294,875.547,955.898,1831.445,High
19411501277,4.291,4.176,2.12,2.056,20,20,136.245,380.406,516.6510000000001,500.267,404.062,904.329,High
57930116773,4.732,4.478,1.648,2.83,37,20,314.796,706.365,1021.161,772.415,732.016,1504.431,High
68383866863,4.761,4.575,2.138,2.437,52,20,366.296,1042.417,1408.713,898.255,1070.332,1968.587,High
16778240,3.419,3.322,1.694,1.628,6,20,62.962,95.651,158.613,275.053,113.38,388.433,High
5876352985,4.533,4.229,1.915,2.314,28,20,215.276,527.954,743.23,604.725,553.159,1157.884,High
56369273727,4.561,4.467,2.059,2.408,46,20,334.784,908.29,1243.074,822.275,935.524,1757.799,High
4632152064,4.051,4.004,1.88,2.124,11,20,116.659,215.453,332.112,425.188,236.036,661.2239999999999,High
59290598638,4.789,4.53,2.132,2.398,43,20,375.031,853.22,1228.251,863.625,879.857,1743.482,High
33191643138,4.609,4.055,1.86,2.195,21,20,206.406,423.007,629.413,575.692,447.643,1023.335,High
38240324616,4.573,4.224,2.082,2.142,24,20,207.645,473.653,681.298,577.031,497.765,1074.7959999999998,High
2482045988,4.674,4.376,1.976,2.4,23,20,224.889,455.96,680.8489999999999,613.258,479.433,1092.691,High
34913960192,4.368,4.189,2.058,2.131,13,20,96.667,219.235,315.90200000000004,349.153,237.796,586.9490000000001,High
58320130129,4.375,4.057,1.978,2.079,23,20,196.151,432.899,629.05,591.414,458.457,1049.871,High
143130888,4.273,3.875,1.891,1.984,10,20,80.852,169.152,250.004,327.1,188.583,515.683,High
34359738363,4.829000000000001,4.468,2.067,2.401,55,20,419.812,1146.285,1566.0970000000002,943.018,1174.336,2117.3540000000003,High
67182640,3.495,3.241,1.856,1.385,9,20,71.034,201.966,273.0,362.584,225.062,587.646,High
65392671541,4.5120000000000005,4.414,2.061,2.353,36,20,299.851,707.658,1007.509,767.036,734.348,1501.384,High
4833022080,4.003,3.833,1.837,1.996,10,20,101.635,186.8,288.435,381.49,207.551,589.0409999999999,High
29476974257,4.542999999999999,4.427,2.162,2.265,39,20,313.734,764.83,1078.564,758.213,790.05,1548.263,High
68423424767,4.548,4.351,2.093,2.258,44,20,326.734,872.917,1199.651,825.221,901.339,1726.56,High
67643637215,4.897,4.376,2.127,2.249,53,20,407.795,1091.422,1499.217,942.526,1120.328,2062.854,High
21580856707,4.345000000000001,4.167,1.936,2.231,29,20,236.116,563.999,800.115,654.601,589.992,1244.5929999999998,High
49775384351,4.640000000000001,4.462,1.928,2.534,34,20,272.031,642.833,914.864,725.434,668.989,1394.423,High
1056768,4.003,3.826,1.802,2.024,6,20,44.023,82.455,126.478,238.065,97.773,335.838,High
52618859524,4.243,3.914,1.845,2.069,16,20,150.213,285.769,435.982,483.649,309.105,792.754,High
63889140583,4.2090000000000005,4.169,2.041,2.128,36,20,250.513,659.024,909.537,702.268,685.998,1388.266,High
34217096694,4.756,4.535,1.939,2.596,48,20,393.347,978.46,1371.807,887.486,1005.129,1892.615,High
42538622911,4.516,4.494,2.019,2.475,49,20,380.909,997.849,1378.758,900.364,1025.096,1925.46,High
17192518592,4.154,4.116,1.783,2.333,15,20,113.272,270.555,383.827,415.086,290.882,705.9680000000001,High
38990315922,4.07,3.74,2.009,1.731,15,20,98.081,297.711,395.792,447.812,321.929,769.741,High
14,2.774,2.438,1.241,1.197,8,20,81.242,221.951,303.193,360.116,247.77,607.886,High
51752701686,4.741,4.259,1.994,2.265,33,20,272.435,644.184,916.619,724.123,670.345,1394.468,High
67645455871,4.596,4.552,2.118,2.434,54,20,383.171,1073.146,1456.317,931.683,1100.882,2032.565,High
27917461513,4.189,4.025,2.074,1.951,14,20,115.97,245.82,361.79,425.527,267.944,693.471,High
40440272419,4.724,4.343,1.988,2.355,31,20,280.995,611.246,892.241,693.86,635.289,1329.149,High
59578234146,4.77,4.292,2.082,2.21,34,20,276.576,661.124,937.7,721.933,687.927,1409.86,High
111940736,4.034,3.906,1.852,2.054,16,20,165.701,343.351,509.052,522.753,366.678,889.431,High
33487306630,4.782,4.485,1.917,2.568,42,20,390.065,855.38,1245.445,843.13,881.695,1724.825,High
51192350819,4.74,4.414,2.125,2.289,33,20,255.622,633.915,889.537,660.405,658.745,1319.15,High
28922142782,4.412999999999999,4.392,2.018,2.374,33,20,272.988,676.88,949.868,731.145,703.317,1434.462,High
8664081195,4.757,4.538,2.103,2.435,26,20,207.298,460.052,667.35,590.248,483.004,1073.252,High
68446838526,4.88,4.383,2.109,2.274,51,20,405.817,1076.018,1481.835,943.682,1105.19,2048.8720000000003,High
64511229967,4.416,4.228,2.089,2.139,27,20,188.218,464.297,652.515,623.857,489.533,1113.39,High
36542875712,3.889,3.77,1.93,1.84,9,20,90.015,177.7,267.715,396.572,199.268,595.84,High
1610612736,3.44,3.077,1.99,1.087,4,20,26.381,59.687,86.068,226.052,77.866,303.918,High
68719408127,4.8260000000000005,4.405,2.127,2.278,53,20,418.489,1098.348,1516.837,902.206,1126.785,2028.991,High
67914170367,4.925,4.662,1.94,2.722,56,20,412.302,1097.55,1509.852,939.977,1125.704,2065.681,High
51657171568,3.883,3.665,1.845,1.82,18,20,167.265,412.81,580.075,622.449,441.864,1064.313,High
57724202394,4.533,4.314,2.164,2.15,31,20,276.864,609.595,886.4590000000001,698.85,634.949,1333.799,High
34427900047,4.183,3.951,2.017,1.934,17,20,125.022,315.951,440.973,443.346,337.841,781.187,High
134221824,3.678,3.53,1.774,1.756,5,20,37.267,65.446,102.713,214.704,82.024,296.728,High
84054034,4.148000000000001,3.987,1.852,2.135,13,20,102.674,230.038,332.712,379.569,249.859,629.428,High
4608,3.765,3.324,1.663,1.661,5,20,39.52,66.799,106.31900000000002,203.7,83.146,286.846,High
469762220,3.834,3.497,1.816,1.681,13,20,126.893,300.532,427.425,492.745,323.948,816.693,High
49365120753,4.646,4.521,1.865,2.656,41,20,329.879,792.829,1122.708,776.076,818.118,1594.194,High
28942645469,4.573,4.397,1.961,2.436,39,20,305.482,777.909,1083.391,741.746,804.27,1546.016,High
59995291615,4.640000000000001,4.409,2.155,2.254,52,20,408.945,1075.645,1484.59,947.177,1104.556,2051.733,High
4223978968,4.683,4.539,2.108,2.431,34,20,276.816,678.75,955.566,678.408,702.122,1380.53,High
37241819550,4.627,4.423,2.141,2.282,29,20,232.642,581.657,814.299,651.443,606.589,1258.0320000000002,High
66034859774,4.886,4.635,2.096,2.539,51,20,395.618,1009.559,1405.177,921.831,1036.848,1958.679,High
67104636799,4.562,4.546,1.96,2.586,51,20,386.194,1013.492,1399.686,895.559,1041.9,1937.459,High
18253615504,4.005,3.847,1.907,1.94,12,20,68.436,205.086,273.52200000000005,358.968,224.909,583.877,High
22883722845,4.763999999999999,4.635,2.038,2.597,38,20,324.501,756.448,1080.949,768.864,780.93,1549.794,High
51581839616,4.065,3.603,1.792,1.811,14,20,120.549,265.551,386.1,467.737,290.333,758.07,High
17179869472,3.647,3.313,2.003,1.31,6,20,32.394,102.019,134.413,248.752,120.56,369.312,High
68708986879,4.754,4.551,2.031,2.52,55,20,380.734,1098.656,1479.39,958.801,1127.285,2086.086,High
18673631488,4.423,3.921,2.005,1.916,13,20,112.563,244.85,357.413,438.749,266.729,705.4780000000001,High
68715282431,4.527,4.418,2.095,2.323,57,20,426.506,1182.366,1608.8719999999998,1021.907,1212.145,2234.052,High
68101865049,4.997,4.696,1.947,2.749,42,20,351.369,786.473,1137.842,799.646,811.652,1611.298,High
21566129100,4.114,3.756,1.968,1.788,21,20,210.878,483.829,694.707,663.23,512.77,1176.0,High
34360262720,3.925,3.768,1.898,1.87,7,20,54.573,116.398,170.971,272.138,134.639,406.777,High
2728429611,4.511,4.151,2.013,2.138,19,20,153.468,365.928,519.396,503.576,389.103,892.6790000000001,High
27876610642,4.638,4.327,2.04,2.287,30,20,274.044,591.823,865.867,703.116,617.516,1320.632,High
66277234338,4.654999999999999,4.471,2.127,2.344,36,20,273.06,650.177,923.237,702.663,676.086,1378.749,High
11559389485,4.528,4.508,1.973,2.535,33,20,247.011,621.661,868.6719999999999,673.048,645.537,1318.585,High
146870280,4.238,4.055,1.963,2.092,12,20,88.06,211.212,299.272,393.805,230.605,624.41,High
51369734139,5.04,4.581,2.032,2.549,51,20,429.935,998.867,1428.802,894.682,1025.384,1920.066,High
33595189609,4.501,4.503,2.105,2.398,37,20,300.593,725.648,1026.241,732.322,751.007,1483.329,High
55721059703,4.878,4.365,2.089,2.276,41,20,343.467,836.021,1179.4879999999998,810.866,862.046,1672.912,High
43864346987,4.787,4.366,1.911,2.455,31,20,247.067,583.414,830.481,645.209,608.659,1253.868,High
8594195488,3.859,3.382,1.684,1.698,10,20,107.881,211.092,318.973,403.02,233.292,636.312,High
68719472639,4.73,4.567,2.026,2.541,57,20,439.179,1143.038,1582.217,998.908,1171.691,2170.599,High
68719443703,4.873,4.452,2.088,2.364,53,20,449.921,1087.562,1537.483,983.092,1116.501,2099.593,High
4837089288,4.348,4.046,1.945,2.101,12,20,112.323,219.193,331.516,385.725,238.685,624.4100000000001,High
192,2.9720000000000004,2.773,1.392,1.381,6,20,43.341,140.152,183.493,286.877,162.682,449.559,High
34360786945,3.388,3.276,1.934,1.342,6,20,39.715,87.358,127.073,254.675,106.433,361.108,High
45980565271,4.732,4.358,1.926,2.432,39,20,357.378,749.118,1106.496,774.36,775.424,1549.784,High
39650549816,4.598,4.349,2.065,2.284,29,20,259.474,595.128,854.6020000000001,652.886,619.586,1272.472,High
50187178782,4.766,4.461,1.993,2.468,35,20,254.844,647.617,902.461,673.445,673.432,1346.877,High
15311315216,4.758,4.229,1.978,2.251,15,20,124.467,272.427,396.894,444.255,294.037,738.2919999999999,High
16018075670,4.604,4.379,1.956,2.423,26,20,227.818,506.167,733.985,649.254,530.986,1180.24,High
55217346511,4.582,4.416,2.101,2.315,42,20,333.619,824.026,1157.645,805.382,850.978,1656.36,High
526368,3.61,3.491,1.711,1.78,8,20,83.637,159.097,242.734,310.797,177.522,488.319,High
9229043840,4.353,3.963,1.869,2.094,15,20,142.841,282.306,425.147,452.908,304.369,757.277,High
2148794692,3.585,3.387,1.785,1.602,10,20,111.302,223.532,334.834,409.849,245.98,655.829,High
2283799554,4.287,3.838,1.725,2.113,10,20,112.639,182.255,294.894,384.704,202.034,586.738,High
41383720293,4.508,4.388,2.035,2.353,34,20,269.067,643.661,912.728,711.987,668.759,1380.746,High
19918954176,4.7330000000000005,4.457,2.05,2.407,25,20,188.71,456.198,644.908,556.842,479.858,1036.7,High
42882498095,4.774,4.523,2.043,2.48,45,20,378.113,911.269,1289.382,865.902,937.386,1803.288,High
43323135320,4.818,4.41,2.104,2.306,27,20,198.531,469.948,668.479,581.952,493.892,1075.844,High
66414473909,4.85,4.402,2.015,2.387,37,20,319.794,726.626,1046.42,772.408,753.439,1525.847,High
68182160351,4.8,4.38,1.974,2.406,46,20,397.708,943.65,1341.358,903.684,971.882,1875.566,High
39201549324,4.388999999999999,4.068,1.999,2.069,20,20,209.148,410.443,619.591,586.881,434.583,1021.464,High
26435283453,4.664,4.43,2.129,2.301,39,20,276.126,747.582,1023.708,725.032,774.236,1499.268,High
24373105017,4.454000000000001,4.096,2.042,2.054,25,20,197.382,499.142,696.524,606.986,525.303,1132.289,High
29722041276,4.439,4.158,2.158,2.0,35,20,268.723,735.785,1004.508,724.402,764.043,1488.4450000000002,High
32540071778,4.652,4.328,2.088,2.24,29,20,251.101,579.866,830.967,667.975,605.911,1273.886,High
68182388606,4.695,4.269,2.112,2.157,49,20,375.008,1050.994,1426.002,892.678,1080.538,1973.216,High
68659292079,4.665000000000001,4.611,2.088,2.523,43,20,301.34,815.303,1116.643,796.687,841.557,1638.244,High
66974465783,4.734,4.52,1.956,2.564,48,20,366.214,953.921,1320.135,874.906,981.871,1856.777,High
35851590613,4.456,4.364,1.93,2.434,35,20,322.302,713.419,1035.721,722.711,737.675,1460.386,High
67272423886,4.585999999999999,4.405,2.032,2.373,41,20,350.111,822.141,1172.252,836.668,849.404,1686.072,High
15827058687,4.752,4.606,1.918,2.688,49,20,363.394,977.891,1341.285,879.254,1004.367,1883.621,High
310939776,4.218,3.999,1.879,2.12,11,20,134.131,243.21,377.341,458.44,265.103,723.543,High
32212254719,4.779999999999999,4.6,2.047,2.553,56,20,409.791,1133.4,1543.191,926.172,1161.343,2087.5150000000003,High
68075617750,4.663,4.227,1.813,2.414,42,20,359.917,905.733,1265.65,854.856,934.252,1789.108,High
68714756575,4.741,4.493,1.961,2.532,51,20,366.323,1009.646,1375.969,856.894,1037.306,1894.2,High
4532109824,3.555,3.472,2.033,1.439,12,20,104.839,228.921,333.76,440.953,251.7,692.653,High
63954743295,4.66,4.507,2.091,2.416,51,20,357.23,1048.479,1405.709,885.838,1076.83,1962.668,High
57969213177,4.775,4.491,2.1,2.391,46,20,336.139,908.593,1244.732,805.605,935.03,1740.635,High
68182581239,4.829000000000001,4.604,1.809,2.795,53,20,386.075,1053.317,1439.392,927.952,1081.187,2009.139,High
21280,3.887,3.733,1.893,1.84,9,20,95.341,164.251,259.592,343.611,182.744,526.355,High
68585254909,4.7780000000000005,4.56,1.981,2.579,54,20,399.541,1081.66,1481.201,912.908,1108.848,2021.756,High
295232,3.691,3.54,1.604,1.936,8,20,64.177,144.837,209.014,303.488,164.176,467.664,High
66567733087,4.69,4.41,2.08,2.33,51,20,377.159,1028.984,1406.143,925.661,1058.109,1983.77,High
44920864760,4.699,4.298,1.949,2.349,43,20,394.863,940.755,1335.618,834.669,966.735,1801.404,High
53635904799,4.62,4.436,1.905,2.531,38,20,311.626,738.854,1050.48,747.924,764.634,1512.558,High
66017126318,5.003,4.669,2.047,2.622,43,20,382.176,812.233,1194.409,808.561,838.292,1646.853,High
35921762610,4.535,4.389,2.028,2.361,27,20,215.637,521.727,737.364,608.216,545.609,1153.825,High
16427090432,4.295,4.116,1.888,2.228,18,20,148.639,358.259,506.898,472.163,380.643,852.806,High
25904252928,3.914,3.578,1.956,1.622,9,20,77.484,172.052,249.536,379.364,193.567,572.931,High
34426917016,4.341,4.323,1.991,2.332,13,20,75.745,208.562,284.307,336.768,226.935,563.703,High
62286111059,4.511,4.293,2.094,2.199,24,20,169.025,428.135,597.16,546.437,452.47,998.907,High
2154823680,3.458,3.15,1.788,1.362,6,20,78.12,140.704,218.824,344.039,163.264,507.303,High
6390993205,4.603,4.525,2.01,2.515,33,20,262.453,635.098,897.5509999999999,676.416,658.586,1335.002,High
62907143147,4.609,4.177,2.204,1.973,38,20,291.176,742.128,1033.304,770.789,770.062,1540.851,High
20843525881,4.852,4.409,2.087,2.322,40,20,335.358,809.505,1144.863,740.283,834.751,1575.034,High
12897886208,3.866,3.543,1.762,1.781,9,20,115.402,187.285,302.687,415.762,210.19,625.952,High
53821320358,4.321,4.173,1.854,2.319,21,20,155.578,384.605,540.183,518.813,407.759,926.572,High
1831652170,4.673,4.382,1.873,2.509,28,20,259.578,528.54,788.1179999999999,647.684,552.271,1199.955,High
68661773784,4.356,4.241,2.034,2.207,39,20,270.647,738.905,1009.552,749.755,766.476,1516.231,High
19330171488,4.3100000000000005,4.23,2.061,2.169,16,20,151.621,297.849,449.47,461.635,319.171,780.806,High
39728448533,3.622,3.524,1.899,1.625,14,20,96.572,255.189,351.761,438.108,277.738,715.846,High
59112890360,4.493,4.412,2.032,2.38,38,20,272.179,733.195,1005.374,734.593,759.148,1493.741,High
17218945032,4.176,3.698,1.983,1.715,10,20,131.164,217.208,348.372,449.64,240.556,690.196,High
68585254911,4.711,4.591,2.074,2.517,56,20,430.126,1118.972,1549.098,956.95,1147.381,2104.331,High
39711704664,4.556,4.252,2.08,2.172,25,20,204.12,466.83,670.95,584.246,491.138,1075.384,High
58787299322,4.741,4.455,2.096,2.359,49,20,398.082,1005.53,1403.612,874.242,1032.923,1907.165,High
12347441151,4.807,4.413,1.999,2.414,52,20,399.955,1083.644,1483.599,895.893,1111.24,2007.133,High
66563602430,4.622,4.518,2.065,2.453,53,20,404.888,1065.073,1469.961,941.436,1093.132,2034.568,High
65761361854,4.758,4.474,1.957,2.517,46,20,336.724,909.003,1245.727,850.774,937.024,1787.798,High
4392529199,4.2620000000000005,4.169,2.047,2.122,29,20,245.318,575.404,820.722,686.89,601.714,1288.604,High
68311198885,4.867,4.381,1.916,2.465,36,20,315.172,673.218,988.39,749.547,700.544,1450.091,High
23958292762,4.6850000000000005,4.309,1.783,2.526,22,20,175.319,389.089,564.408,519.081,412.833,931.914,High
68719476475,4.7010000000000005,4.548,2.101,2.447,54,20,447.95,1086.144,1534.094,961.966,1114.298,2076.264,High
39223228014,4.666,4.453,1.972,2.481,34,20,270.411,672.952,943.363,695.112,697.782,1392.894,High
40009597201,4.407,4.268,2.046,2.222,17,20,101.172,280.731,381.903,416.769,301.155,717.924,High
68649615359,4.682,4.486,2.133,2.353,53,20,454.89,1098.871,1553.761,986.091,1127.486,2113.577,High
62251265767,4.71,4.427,2.007,2.42,43,20,333.292,841.332,1174.624,836.485,868.443,1704.928,High
65536,3.471,3.241,1.659,1.582,3,20,20.987,29.94,50.927,172.495,45.888,218.383,High
34344729505,4.728,4.379,2.181,2.198,39,20,298.887,770.107,1068.994,750.815,796.454,1547.269,High
48447311085,4.54,4.378,2.074,2.304,39,20,327.899,774.046,1101.9450000000002,809.466,800.927,1610.393,High
51539603387,4.712,4.595,1.996,2.599,52,20,403.732,1033.359,1437.091,903.097,1060.03,1963.127,High
5305951634,4.501,4.25,2.078,2.172,26,20,217.003,499.282,716.285,574.712,522.496,1097.208,High
68081876493,4.872,4.384,1.963,2.421,40,20,358.822,803.231,1162.053,805.059,830.083,1635.1419999999998,High
196736,3.609,3.339,1.857,1.482,6,20,32.296,101.244,133.54,249.339,119.628,368.967,High
8657220672,4.154999999999999,3.734,1.881,1.853,15,20,138.125,289.604,427.729,445.195,312.135,757.3299999999999,High
32770,3.42,3.127,1.536,1.591,5,20,49.819,98.688,148.507,263.037,117.782,380.819,High
4465680,3.84,3.551,1.62,1.931,10,20,131.482,209.148,340.63,451.336,231.439,682.775,High
68718427003,4.9030000000000005,4.401,1.965,2.436,51,20,418.286,1047.695,1465.981,961.585,1076.003,2037.588,High
67947723644,4.783,4.329,2.026,2.303,44,20,365.418,946.486,1311.904,833.542,974.133,1807.675,High
34398546766,4.551,4.211,2.085,2.126,21,20,197.02,410.391,607.4110000000001,527.715,432.831,960.546,High
12142981872,4.68,4.374,1.804,2.57,29,20,261.792,602.048,863.8399999999999,652.33,626.64,1278.97,High
25768460249,5.019,4.669,2.032,2.637,46,20,373.3,897.237,1270.537,833.887,922.302,1756.189,High
124730248,4.638999999999999,4.131,1.806,2.325,26,20,230.961,525.814,756.775,620.18,551.656,1171.8359999999998,High
62069548544,4.5440000000000005,4.072,2.046,2.026,23,20,188.503,426.662,615.165,564.434,452.473,1016.907,High
2441084967,4.204000000000001,3.937,1.815,2.122,16,20,139.591,309.492,449.083,417.275,330.524,747.799,High
27416903736,4.619,4.202,2.095,2.107,22,20,226.022,465.262,691.284,594.715,489.778,1084.493,High
14666928142,4.422,4.354,2.019,2.335,29,20,226.778,536.642,763.4200000000001,654.672,561.765,1216.437,High
68719345663,4.779999999999999,4.574,2.096,2.478,57,20,449.274,1158.756,1608.0300000000002,998.357,1187.454,2185.811,High
29677256962,4.452999999999999,4.249,2.086,2.163,22,20,162.336,414.325,576.6610000000001,493.66,437.017,930.677,High
67035684185,4.724,4.53,2.043,2.487,38,20,279.074,688.683,967.757,736.308,714.737,1451.045,High
19428810272,4.6080000000000005,4.121,1.779,2.342,18,20,194.541,372.213,566.754,519.636,392.827,912.463,High
68484595711,4.559000000000001,4.508,1.908,2.6,53,20,431.242,1094.121,1525.363,983.779,1122.581,2106.36,High
68656562175,4.697,4.522,1.946,2.576,54,20,347.184,1048.337,1395.521,872.607,1076.926,1949.533,High
32345292459,4.754,4.517,2.186,2.331,43,20,368.4,860.819,1229.219,830.354,887.493,1717.8470000000002,High
51548004482,3.71,3.575,1.755,1.82,10,20,72.657,208.938,281.595,396.192,231.667,627.859,High
201330688,3.616,3.49,1.814,1.676,6,20,44.69,84.605,129.29500000000002,241.544,102.234,343.778,High
67645315071,4.779999999999999,4.44,2.161,2.279,51,20,392.94,1054.427,1447.367,915.957,1083.057,1999.014,High
40877962875,4.195,3.955,1.724,2.231,28,20,241.84,577.344,819.1840000000001,638.805,603.324,1242.129,High
59229026490,4.684,4.396,2.02,2.376,33,20,271.309,622.177,893.4860000000001,694.207,648.117,1342.324,High
64420298719,4.542,4.499,1.968,2.531,53,20,383.927,1057.528,1441.455,933.832,1086.169,2020.001,High
63923828310,4.266,4.008,1.936,2.072,26,20,282.446,565.68,848.126,739.013,594.569,1333.582,High
23562324287,4.644,4.42,2.051,2.369,35,20,316.613,689.26,1005.873,716.87,713.992,1430.862,High
503325732,4.235,3.914,1.856,2.058,16,20,167.695,311.521,479.216,493.343,334.223,827.566,High
5983218508,4.604,4.136,2.055,2.081,23,20,201.564,470.279,671.843,624.35,495.051,1119.401,High
187697152,4.156000000000001,3.946,1.96,1.986,10,20,107.059,184.131,291.19,354.267,203.028,557.295,High
142758912,4.079000000000001,3.666,1.808,1.858,11,20,99.142,199.28,298.422,376.335,220.454,596.789,High
68718952183,4.835,4.576,2.009,2.567,53,20,428.522,1054.952,1483.474,967.28,1082.873,2050.153,High
51539607487,4.822,4.657,1.976,2.681,55,20,413.72,1088.094,1501.814,895.918,1115.298,2011.216,High
68718346231,4.615,4.482,1.939,2.543,53,20,398.198,1077.925,1476.123,958.894,1106.496,2065.3900000000003,High
35270563484,4.638,4.417,2.042,2.375,26,20,245.294,510.148,755.442,671.848,534.138,1205.986,High
34267429847,4.728,4.593,2.148,2.445,46,20,381.854,904.746,1286.6,847.499,930.696,1778.1950000000002,High
2147483713,3.638,3.438,1.885,1.553,7,20,41.627,114.988,156.615,266.064,133.74,399.804,High
20672778818,4.371,4.194,2.099,2.095,21,20,184.465,427.438,611.903,583.857,450.987,1034.844,High
8632637489,4.508,4.076,1.604,2.472,21,20,174.394,434.06,608.454,584.052,457.176,1041.228,High
38660116961,4.345000000000001,3.995,1.92,2.075,21,20,172.242,413.222,585.4639999999999,516.917,435.924,952.841,High
67578019261,4.711,4.452,1.938,2.514,47,20,357.234,940.909,1298.143,841.954,968.381,1810.335,High
4227072,3.728,3.42,1.747,1.673,5,20,42.051,79.152,121.203,223.169,95.633,318.802,High
68651245562,4.793,4.519,1.788,2.731,49,20,359.975,995.144,1355.119,892.487,1022.464,1914.951,High
30157131564,4.519,4.338,2.131,2.207,26,20,192.625,470.011,662.636,626.467,494.59,1121.057,High
50961776375,4.557,4.536,1.926,2.61,47,20,366.89,912.841,1279.731,841.578,939.64,1781.2179999999998,High
545817632,4.104,3.721,1.782,1.939,13,20,127.293,275.475,402.768,421.691,297.267,718.958,High
57033641984,4.223,3.795,1.885,1.91,20,20,185.467,420.582,606.049,574.339,447.087,1021.426,High
33461288730,4.998,4.463,2.074,2.389,37,20,299.303,695.9,995.203,710.938,722.011,1432.949,High
16842753,3.458,3.409,1.474,1.935,6,20,38.323,86.994,125.317,260.366,104.705,365.071,High
37219930723,4.577999999999999,4.245,2.042,2.203,29,20,232.728,580.183,812.9110000000001,635.137,605.092,1240.2289999999998,High
40535576699,4.785,4.306,2.032,2.274,31,20,310.005,636.301,946.306,706.041,661.379,1367.42,High
34275393011,4.986000000000001,4.416,2.109,2.307,46,20,386.971,959.247,1346.2179999999998,897.505,986.015,1883.52,High
29425662970,4.772,4.498,1.978,2.52,43,20,361.397,891.984,1253.381,823.405,917.417,1740.822,High
1203949343,4.742,4.297,2.12,2.177,32,20,234.267,625.713,859.98,664.283,650.935,1315.2179999999998,High
68375524987,4.565,4.377,2.024,2.353,46,20,344.38,922.366,1266.746,888.334,950.77,1839.104,High
2181042176,4.054,3.843,1.871,1.972,6,20,49.541,92.413,141.954,237.73,108.634,346.364,High
68631264247,4.676,4.455,1.928,2.527,49,20,382.96,1003.347,1386.307,875.914,1030.938,1906.852,High
35450260486,3.749,3.623,1.701,1.922,13,20,126.635,265.311,391.946,453.705,288.142,741.847,High
83886338,3.362,3.199,1.74,1.459,7,20,52.304,135.947,188.251,298.504,156.776,455.28,High
557056,3.946,3.705,1.589,2.116,5,20,51.785,76.143,127.928,251.925,92.096,344.021,High
36775658496,3.701,3.542,1.963,1.579,8,20,73.154,128.74,201.894,304.361,147.611,451.972,High
68719173053,4.769,4.522,2.084,2.438,50,20,386.687,978.868,1365.555,862.045,1006.345,1868.39,High
37297427471,4.517,4.313,2.095,2.218,30,20,246.664,584.758,831.422,723.61,610.506,1334.116,High
16,2.669,2.482,1.204,1.278,4,20,32.048,71.807,103.855,250.444,93.261,343.705,High
3091667719,4.542,4.116,1.595,2.521,28,20,222.548,505.753,728.3009999999999,595.784,529.563,1125.347,High
51769330816,4.62,4.209,2.022,2.187,22,20,188.387,414.989,603.376,576.311,438.788,1015.099,High
51609862145,3.624,3.449,1.982,1.467,9,20,57.781,159.315,217.096,355.875,180.987,536.862,High
302646936,4.369,3.833,1.965,1.868,17,20,183.317,374.585,557.902,544.364,398.607,942.971,High
21363424987,4.823,4.573,1.939,2.634,42,20,316.315,843.861,1160.176,780.942,868.448,1649.39,High
17156958926,4.604,4.464,2.035,2.429,36,20,320.721,700.183,1020.904,746.984,725.647,1472.631,High
917504,3.515,3.271,1.605,1.666,7,20,51.311,116.942,168.253,262.523,135.287,397.81000000000006,High
68683497414,4.957,4.521,1.935,2.586,46,20,372.776,885.43,1258.206,825.013,912.549,1737.562,High
1920,3.26,2.895,1.432,1.463,9,20,84.293,189.139,273.432,360.314,211.872,572.186,High
6442450944,3.363,3.179,1.827,1.352,4,20,21.917,56.576,78.493,209.499,74.172,283.671,High
13279208003,4.368,4.176,1.882,2.294,21,20,171.404,402.392,573.796,544.755,426.634,971.389,High
68333305855,4.709,4.178,1.934,2.244,50,20,366.004,1072.422,1438.426,909.267,1102.555,2011.822,High
45812984490,4.436,4.238,1.983,2.255,31,20,240.204,628.191,868.395,700.915,655.113,1356.028,High
6448767345,4.481,4.251,1.675,2.576,20,20,165.738,377.706,543.444,505.024,399.478,904.502,High
56591848221,4.348,4.225,1.84,2.385,27,20,178.0,473.616,651.616,619.965,500.328,1120.293,High
24119547406,4.725,4.484,2.089,2.395,29,20,252.787,551.071,803.8580000000001,708.576,576.161,1284.737,High
23032234708,4.613,4.427,2.018,2.409,25,20,171.203,485.848,657.051,582.289,510.0,1092.289,High
46250201395,4.322,4.293,2.071,2.222,27,20,201.577,510.281,711.858,609.742,534.934,1144.676,High
54678464828,4.37,4.24,1.967,2.273,32,20,243.15,620.588,863.7379999999999,704.555,647.622,1352.177,High
68414764811,4.588,4.213,2.158,2.055,41,20,287.165,772.567,1059.732,748.622,800.871,1549.493,High
68719464447,4.859999999999999,4.542,1.939,2.603,56,20,434.979,1125.018,1559.997,948.836,1153.716,2102.552,High
60402138441,4.598000000000001,4.466,2.042,2.424,31,20,275.498,592.115,867.613,694.695,616.012,1310.707,High
51432017874,4.851,4.584,1.81,2.774,38,20,287.105,717.842,1004.947,721.101,742.733,1463.8339999999998,High
17179902147,3.54,3.252,1.914,1.338,12,20,81.624,267.493,349.117,400.584,291.186,691.77,High
61216025566,4.279999999999999,4.221,2.1,2.121,29,20,200.833,582.0,782.833,689.532,608.419,1297.951,High
8389648,3.432,3.248,1.693,1.555,8,20,77.473,150.521,227.994,338.288,170.754,509.042,High
51539345342,4.892,4.528,1.928,2.6,52,20,430.51,1069.533,1500.043,940.273,1096.598,2036.871,High
4694556900,4.584,4.246,2.002,2.244,26,20,222.141,545.445,767.586,603.524,569.706,1173.23,High
8863820800,4.341,4.032,1.771,2.261,15,20,179.612,288.113,467.725,500.338,310.542,810.88,High
35472344422,4.222,3.889,2.119,1.77,23,20,208.902,486.658,695.56,613.37,512.582,1125.952,High
17178782710,4.875,4.559,2.048,2.511,47,20,390.044,956.438,1346.482,869.658,981.952,1851.61,High
4651500414,4.129,3.957,1.85,2.107,24,20,233.58,532.025,765.605,630.932,558.434,1189.366,High
59726757758,4.814,4.517,2.058,2.459,49,20,396.611,1017.556,1414.167,885.127,1045.238,1930.365,High
25876654126,4.396,4.258,1.891,2.367,28,20,229.464,566.37,795.8340000000001,673.839,592.062,1265.901,High
30802371914,4.998,4.708,2.004,2.704,36,20,289.017,675.539,964.556,723.514,700.191,1423.705,High
28987621247,4.506,4.422,2.061,2.361,50,20,384.792,1022.183,1406.975,911.87,1050.416,1962.286,High
34359738376,3.906,3.755,1.991,1.764,5,20,21.071,59.987,81.058,194.017,74.893,268.91,High
59986798461,4.797000000000001,4.417,2.021,2.396,47,20,367.153,957.548,1324.701,858.121,984.836,1842.957,High
47240440319,4.65,4.544,2.006,2.538,51,20,379.93,1017.224,1397.154,872.448,1043.446,1915.894,High
67556072113,4.6080000000000005,4.531,2.079,2.452,38,20,275.771,704.904,980.675,719.987,730.807,1450.794,High
31602919411,4.707,4.6,2.034,2.566,41,20,338.046,781.697,1119.743,801.07,807.249,1608.319,High
43255103135,4.827999999999999,4.366,2.065,2.301,33,20,321.012,692.817,1013.829,722.225,716.851,1439.076,High
65194158071,4.789,4.398,2.031,2.367,49,20,316.205,942.682,1258.887,817.219,971.077,1788.296,High
68719312887,4.915,4.413,2.115,2.298,54,20,425.089,1125.963,1551.052,993.657,1155.035,2148.692,High
4316299428,4.552,4.053,1.799,2.254,15,20,125.59,302.956,428.5460000000001,492.303,325.549,817.852,High
30596364226,4.83,4.444,2.133,2.311,39,20,329.998,774.339,1104.337,761.083,799.963,1561.0459999999998,High
128,3.026,2.863,1.251,1.612,4,20,19.69,63.139,82.82900000000001,209.851,81.739,291.59000000000003,High
36176718249,4.593999999999999,4.539,2.119,2.42,30,20,257.22,562.733,819.953,618.847,584.808,1203.655,High
17180410368,4.181,3.91,1.944,1.966,7,20,64.661,114.781,179.442,280.038,131.876,411.914,High
53699102596,4.5280000000000005,4.287,1.9,2.387,26,20,215.604,479.914,695.518,612.108,504.45,1116.558,High
8405057,3.333,3.032,1.577,1.455,8,20,74.521,169.657,244.178,389.391,192.899,582.29,High
30237506710,4.682,4.307,2.1,2.207,32,20,319.167,645.742,964.909,755.669,672.346,1428.015,High
68304230111,4.885,4.55,1.97,2.58,48,20,350.012,912.804,1262.816,882.447,940.675,1823.122,High
51533113311,4.638,4.462,2.066,2.396,49,20,387.955,989.213,1377.168,890.934,1016.789,1907.723,High
21457985503,4.715,4.599,2.1,2.499,48,20,406.872,956.926,1363.798,898.951,983.777,1882.728,High
61965529630,4.581,4.434,1.975,2.459,36,20,304.307,687.124,991.431,776.051,713.452,1489.5030000000002,High
3563430851,7.0,4.304,1.826,2.478,27,20,226.735,530.423,757.158,603.677,553.958,1157.635,High
60129476591,4.615,4.526,2.156,2.37,53,20,410.718,1071.142,1481.86,941.895,1099.293,2041.188,High
55696161791,4.593000000000001,4.45,2.109,2.341,50,20,364.295,1034.703,1398.998,900.202,1062.495,1962.697,High
68719214078,4.718999999999999,4.433,2.096,2.337,54,20,423.917,1115.565,1539.482,955.954,1143.876,2099.83,High
60666445824,4.317,4.094,1.935,2.159,8,20,45.85,120.771,166.621,285.012,137.292,422.304,High
68585258987,4.691,4.535,2.101,2.434,53,20,403.726,1060.31,1464.036,954.497,1088.13,2042.627,High
67645734911,4.904,4.48,2.112,2.368,57,20,443.953,1165.714,1609.667,967.617,1195.075,2162.692,High
44602991733,4.554,4.297,1.819,2.478,29,20,267.832,577.861,845.693,707.546,604.022,1311.5680000000002,High
59307444735,4.998,4.698,1.857,2.841,48,20,358.474,912.343,1270.817,832.909,938.187,1771.096,High
57128526421,4.263,4.039,2.009,2.03,22,20,166.378,418.044,584.422,569.237,444.266,1013.503,High
63796118335,4.676,4.378,2.141,2.237,34,20,281.049,655.118,936.167,722.224,682.233,1404.457,High
68174216191,4.688000000000001,4.518,2.06,2.458,54,20,423.537,1087.866,1511.403,945.258,1115.941,2061.199,High
39872649319,4.37,4.239,1.988,2.251,26,20,238.878,539.035,777.913,615.443,562.73,1178.173,High
33671804921,4.947,4.488,2.191,2.297,48,20,374.32,964.428,1338.748,827.33,990.738,1818.068,High
51539562487,4.94,4.499,1.807,2.692,52,20,434.315,1055.67,1489.985,939.128,1083.117,2022.245,High
8901959760,4.492,4.354,1.896,2.458,17,20,177.523,363.631,541.154,519.724,385.424,905.148,High
34728869922,3.647,3.552,1.935,1.617,11,20,100.974,234.977,335.951,403.858,257.97,661.828,High
43653311606,4.471,4.403,2.042,2.361,31,20,274.986,632.634,907.62,667.814,657.773,1325.587,High
64403012607,4.814,4.347,2.182,2.166,52,20,369.371,1046.551,1415.922,891.405,1075.13,1966.535,High
18264096833,4.325,3.959,2.058,1.901,11,20,64.342,195.054,259.396,347.21,215.016,562.226,High
12271876059,4.839,4.642,2.041,2.601,43,20,342.306,853.131,1195.437,775.954,878.099,1654.053,High
112,2.818,2.594,1.374,1.22,8,20,62.557,220.528,283.085,361.816,247.008,608.824,High
50438331647,4.714,4.413,1.969,2.444,48,20,397.001,968.464,1365.465,861.639,995.682,1857.321,High
51218724843,4.609,4.548,2.115,2.433,46,20,353.419,882.451,1235.87,847.734,908.492,1756.226,High
44643249132,4.607,4.34,2.061,2.279,35,20,277.29,717.53,994.82,737.087,742.636,1479.723,High
42053766421,4.551,4.141,1.943,2.198,32,20,238.19,621.558,859.748,665.992,647.677,1313.669,High
68450318335,4.659,4.522,2.049,2.473,53,20,360.96,1045.184,1406.144,905.431,1073.316,1978.747,High
20513408144,4.6240000000000006,4.319,2.038,2.281,24,20,190.918,472.319,663.2370000000001,605.608,496.996,1102.6039999999998,High
25760874415,4.7090000000000005,4.635,2.055,2.58,48,20,415.282,948.903,1364.185,917.493,975.349,1892.842,High
48600164072,4.684,4.46,2.094,2.366,30,20,280.464,605.794,886.258,712.151,630.534,1342.685,High
67117058,3.497,3.321,1.762,1.559,6,20,65.663,119.351,185.014,297.424,139.516,436.94,High
66571468799,4.879,4.7,2.13,2.57,56,20,478.049,1087.597,1565.646,961.71,1115.166,2076.876,High
38675041542,4.702999999999999,4.239,1.884,2.355,24,20,230.947,439.063,670.01,602.282,463.483,1065.765,High
2198896640,4.26,3.736,2.055,1.681,8,20,80.582,161.842,242.424,354.355,182.189,536.544,High
14738172113,4.688000000000001,4.352,1.979,2.373,34,20,253.816,637.539,891.355,662.304,662.044,1324.348,High
171999283,4.169,3.9,2.004,1.896,15,20,121.552,286.118,407.67,462.947,307.975,770.922,High
40921656915,4.702999999999999,4.25,1.853,2.397,33,20,288.872,672.231,961.103,741.093,698.395,1439.4879999999998,High
58971783167,4.714,4.48,1.99,2.49,52,20,368.482,1071.064,1439.546,902.165,1099.05,2001.215,High
8591114240,3.448,3.138,1.854,1.284,5,20,50.345,91.889,142.23399999999998,287.377,112.483,399.86,High
67603790329,4.862,4.502,2.107,2.395,48,20,364.599,933.382,1297.981,839.719,959.6,1799.319,High
55204435690,4.57,4.323,1.999,2.324,33,20,316.187,707.228,1023.415,755.076,733.38,1488.456,High
34324018431,4.499,4.465,2.181,2.284,50,20,373.964,1009.474,1383.438,870.316,1036.932,1907.248,High
287309824,3.914,3.731,2.036,1.695,6,20,72.042,112.405,184.447,278.544,130.132,408.676,High
957120776,4.282,3.995,1.885,2.11,17,20,156.973,321.367,478.34,464.159,342.467,806.626,High
6817824,4.0440000000000005,3.791,1.903,1.888,10,20,106.221,205.924,312.145,380.07,225.371,605.441,High
1140850737,3.666,3.427,1.884,1.543,10,20,59.872,185.078,244.95,310.94,204.86,515.8,High
60398772712,4.556,3.904,2.005,1.899,20,20,169.487,436.009,605.496,553.678,460.737,1014.415,High
13191723043,4.436999999999999,4.328,1.988,2.34,24,20,226.062,481.692,707.754,618.799,505.689,1124.488,High
539107360,3.437,3.214,1.672,1.542,8,20,87.143,182.289,269.432,404.977,205.882,610.8589999999999,High
536875554,3.993,3.739,1.78,1.959,10,20,87.224,197.762,284.986,340.297,216.7,556.9970000000001,High
245760,3.542,3.421,1.924,1.497,6,20,53.133,103.422,156.555,257.698,121.927,379.625,High
605736494,4.466,4.206,1.942,2.264,26,20,240.486,531.129,771.615,619.496,554.747,1174.243,High
63186822568,4.57,4.349,2.081,2.268,33,20,257.859,638.344,896.203,700.156,664.284,1364.44,High
60128493055,4.936,4.504,2.044,2.46,54,20,435.932,1106.142,1542.074,932.768,1133.995,2066.763,High
68719312871,4.722,4.59,2.043,2.547,52,20,400.57,1035.591,1436.1609999999998,893.137,1063.095,1956.232,High
68676943743,4.673,4.343,2.065,2.278,52,20,396.08,1046.251,1442.331,930.806,1075.588,2006.394,High
134217729,3.242,3.021,1.806,1.215,5,20,24.112,57.256,81.368,215.47,75.282,290.752,High
33256632959,4.718,4.341,2.027,2.314,45,20,359.613,931.119,1290.732,854.119,958.81,1812.929,High
51534424970,4.897,4.431,1.974,2.457,37,20,312.098,731.437,1043.535,763.615,757.491,1521.106,High
2245364313,4.769,4.459,1.797,2.662,26,20,232.26,489.856,722.116,603.518,513.064,1116.582,High
35767709591,4.779999999999999,4.342,2.009,2.333,40,20,357.887,825.435,1183.322,808.34,851.742,1660.082,High
1792,3.544,3.211,1.441,1.77,7,20,62.141,114.229,176.37,264.421,132.6,397.021,High
184820225,4.097,3.768,1.768,2.0,12,20,105.31,195.464,300.774,357.031,214.97,572.001,High
25434259415,4.697,4.517,1.979,2.538,49,20,365.608,1010.652,1376.26,888.14,1037.15,1925.29,High
68706369532,4.696,4.451,2.115,2.336,51,20,355.099,1043.235,1398.3339999999998,896.889,1071.016,1967.905,High
29381099384,4.679,4.417,2.024,2.393,44,20,362.741,905.741,1268.482,832.206,931.972,1764.178,High
44549254725,4.638999999999999,4.409,1.99,2.419,37,20,331.582,685.468,1017.05,763.893,711.394,1475.287,High
51252154222,4.574,4.433,2.062,2.371,45,20,357.228,912.063,1269.291,869.183,939.019,1808.202,High
68582948811,4.805,4.432,2.227,2.205,47,20,366.092,930.307,1296.399,850.387,958.234,1808.621,High
1086589704,4.106,3.944,1.803,2.141,16,20,123.633,285.395,409.028,421.557,305.762,727.319,High
537133328,3.476,3.289,1.819,1.47,8,20,65.733,154.727,220.46,298.861,174.902,473.763,High
34359737983,4.642,4.491,2.091,2.4,53,20,417.575,1097.584,1515.159,975.595,1126.152,2101.7470000000003,High
13263380150,4.678,4.327,2.011,2.316,34,20,298.018,702.714,1000.732,759.107,728.392,1487.499,High
2177698690,4.382,4.238,1.864,2.374,23,20,180.835,432.376,613.211,560.814,454.811,1015.625,High
1621485702,4.6080000000000005,4.239,1.794,2.445,24,20,244.786,476.686,721.472,610.197,499.321,1109.518,High
34822690336,4.369,4.106,1.9,2.206,19,20,214.608,419.616,634.2239999999999,573.633,443.003,1016.636,High
58786316287,4.896,4.732,2.107,2.625,53,20,359.614,1028.978,1388.592,885.323,1056.135,1941.458,High
270536580,3.869,3.57,1.631,1.939,15,20,163.804,346.601,510.405,507.415,370.749,878.164,High
6543784336,4.5,4.139,2.002,2.137,21,20,185.778,397.055,582.833,539.689,420.478,960.167,High
68697456639,4.53,4.503,1.978,2.525,55,20,397.031,1103.525,1500.556,955.46,1132.509,2087.969,High
2367688,3.439,3.252,1.786,1.466,11,20,143.106,285.938,429.044,449.551,309.26,758.8109999999999,High
25786632520,3.953,3.538,1.928,1.61,14,20,132.778,308.157,440.935,538.097,334.311,872.4079999999999,High
4294985216,3.558,3.309,1.87,1.439,8,20,78.608,153.23,231.838,316.205,173.055,489.26,High
57826851839,4.614,4.432,1.987,2.445,49,20,377.123,996.696,1373.819,853.976,1024.275,1878.251,High
16777504,3.423,3.245,1.703,1.542,6,20,53.607,106.421,160.02800000000002,278.778,125.576,404.354,High
68618813439,4.718,4.481,2.088,2.393,54,20,401.893,1124.194,1526.087,956.21,1153.025,2109.235,High
41875390463,4.651,4.423,1.99,2.433,52,20,432.71,1092.241,1524.951,960.288,1120.146,2080.434,High
2706375428,4.189,3.889,1.817,2.072,14,20,118.443,278.976,397.419,442.623,301.529,744.152,High
46163804159,4.678,4.489,2.066,2.423,50,20,401.159,982.281,1383.44,881.968,1009.484,1891.452,High
302317569,3.529,3.227,1.507,1.72,8,20,70.885,152.703,223.588,348.635,174.349,522.9839999999999,High
134496256,3.289,3.076,1.725,1.351,5,20,53.694,84.321,138.015,287.624,103.864,391.48800000000006,High
12863142579,4.863,4.425,1.878,2.547,40,20,310.365,789.831,1100.196,780.324,815.368,1595.692,High
2283406868,4.501,3.978,1.759,2.219,18,20,198.391,354.225,552.616,496.398,375.668,872.066,High
48725665707,4.583,4.238,1.859,2.379,33,20,289.349,625.117,914.466,689.778,651.498,1341.276,High
35066943884,4.791,4.345,1.851,2.494,23,20,184.638,417.445,602.083,556.617,441.541,998.158,High
5407113836,4.345000000000001,4.087,1.888,2.199,20,20,189.306,406.38,595.686,550.442,430.447,980.889,High
34414534803,4.033,3.813,1.919,1.894,16,20,152.689,331.355,484.044,536.295,356.111,892.406,High
20480,3.91,3.638,1.897,1.741,5,20,46.42,71.344,117.764,215.499,86.859,302.358,High
32989961360,4.776,4.399,2.051,2.348,33,20,290.596,642.865,933.461,715.784,668.459,1384.243,High
50958284684,4.707,4.201,2.112,2.089,38,20,304.252,780.212,1084.464,794.236,807.548,1601.784,High
39194198977,4.226,3.97,1.959,2.011,17,20,148.845,324.466,473.311,470.269,347.164,817.433,High
8572632559,4.804,4.595,2.069,2.526,49,20,414.503,979.417,1393.92,876.141,1004.848,1880.989,High
60125347837,4.787,4.41,2.087,2.323,53,20,406.961,1103.017,1509.978,958.631,1130.803,2089.434,High
68719476728,4.854,4.478,2.122,2.356,52,20,409.526,1069.718,1479.244,901.257,1096.793,1998.05,High
34089992183,4.775,4.606,2.059,2.547,52,20,402.827,1035.699,1438.526,934.198,1062.701,1996.899,High
9158493329,4.539000000000001,4.54,1.974,2.566,24,20,184.312,428.34,612.652,542.566,450.52,993.086,High
68182588927,4.614999999999999,4.471,2.189,2.282,55,20,418.19,1129.839,1548.029,946.841,1158.356,2105.197,High
68451009503,4.511,4.454,2.062,2.392,48,20,318.386,942.299,1260.685,833.438,970.079,1803.517,High
68719476727,4.904,4.69,2.096,2.594,56,20,425.573,1090.914,1516.487,959.373,1118.418,2077.791,High
17180917760,3.56,3.458,1.988,1.47,4,20,30.483,64.417,94.9,255.937,82.275,338.212,High
67376495605,4.654,4.371,1.96,2.411,46,20,336.394,908.576,1244.97,838.33,936.704,1775.034,High
48168318086,4.673,4.47,2.093,2.377,29,20,234.417,546.124,780.541,652.224,571.289,1223.513,High
40730006737,4.678,4.512,2.109,2.403,34,20,282.645,661.338,943.983,709.543,685.738,1395.281,High
68719474943,4.897,4.698,2.063,2.635,53,20,387.723,1036.663,1424.386,896.115,1063.299,1959.414,High
51537493738,4.995,4.757,2.112,2.645,47,20,351.218,907.975,1259.193,835.331,933.178,1768.509,High
1572864,3.745,3.458,1.671,1.787,5,20,56.987,90.902,147.889,257.151,108.933,366.084,High
68719426559,4.657,4.537,2.09,2.447,54,20,413.457,1089.248,1502.705,935.346,1117.133,2052.4790000000003,High
39388329481,4.533,4.366,2.035,2.331,28,20,242.926,536.717,779.643,647.075,561.096,1208.171,High
1241753932,4.524,4.161,2.086,2.075,22,20,180.003,412.629,592.6320000000001,555.947,436.075,992.022,High
64424504799,4.8,4.546,1.955,2.591,53,20,378.24,1038.639,1416.879,918.426,1066.204,1984.63,High
35504981152,4.285,4.102,1.881,2.221,17,20,113.292,290.829,404.121,419.528,312.227,731.755,High
48569750750,4.897,4.625,2.032,2.593,41,20,300.188,790.463,1090.6509999999998,767.312,815.9,1583.212,High
15,2.6630000000000003,2.407,1.241,1.166,10,20,92.389,268.269,360.658,404.63,294.225,698.855,High
62318803134,4.607,4.35,2.076,2.274,34,20,287.897,727.772,1015.669,767.138,755.007,1522.145,High
68702691071,4.743,4.446,2.118,2.328,54,20,425.894,1106.39,1532.284,983.057,1135.764,2118.821,High
68518150143,4.862,4.452,2.031,2.421,55,20,452.064,1151.482,1603.546,1006.806,1180.61,2187.416,High
44774646676,4.555,4.429,2.035,2.394,30,20,240.788,553.715,794.503,658.723,578.084,1236.8069999999998,High
635406728,4.513,4.264,1.902,2.362,26,20,232.684,517.62,750.304,619.102,541.235,1160.337,High
1744901680,4.277,4.095,1.764,2.331,18,20,156.48,333.391,489.871,474.608,354.737,829.345,High
34586832230,4.418,4.391,1.979,2.412,28,20,213.325,542.192,755.517,603.853,565.883,1169.736,High
66555215855,4.8260000000000005,4.673,2.223,2.45,54,20,382.475,1032.457,1414.9320000000002,875.112,1059.778,1934.89,High
34225102847,4.837,4.456,2.038,2.418,52,20,447.71,1083.698,1531.408,940.167,1111.855,2052.022,High
1484931072,4.242000000000001,3.989,2.021,1.968,11,20,97.408,190.273,287.681,327.409,208.116,535.525,High
546317570,4.106,3.832,1.617,2.215,15,20,150.273,289.794,440.067,510.086,311.878,821.9639999999999,High
43805819426,4.925,4.27,1.98,2.29,22,20,172.456,415.009,587.465,602.261,440.186,1042.447,High
27080104070,4.697,4.217,2.171,2.046,27,20,232.12,528.873,760.993,641.8,554.644,1196.444,High
24440283352,4.7010000000000005,4.204,1.968,2.236,22,20,164.291,452.465,616.756,559.023,477.342,1036.365,High
59097473020,4.809,4.746,2.126,2.62,44,20,329.173,814.239,1143.412,748.952,839.082,1588.034,High
62106758015,4.7330000000000005,4.524,1.955,2.569,43,20,322.634,862.943,1185.577,795.267,889.609,1684.8760000000002,High
68719378431,4.699,4.469,2.076,2.393,56,20,429.348,1144.028,1573.376,978.406,1173.34,2151.746,High
25189377743,4.743,4.28,2.097,2.183,39,20,313.518,805.096,1118.614,781.513,832.676,1614.189,High
1427441744,4.267,4.079,1.746,2.333,17,20,189.496,345.905,535.401,562.861,368.623,931.484,High
41126793681,4.584,4.367,2.135,2.232,27,20,206.062,534.476,740.538,590.08,558.576,1148.656,High
67644357875,4.772,4.632,2.169,2.463,47,20,349.475,882.949,1232.424,856.705,909.35,1766.055,High
17716740162,3.675,3.362,1.916,1.446,8,20,69.227,166.402,235.629,344.804,187.935,532.739,High
4448725026,4.228,3.916,1.752,2.164,18,20,175.166,388.487,563.653,534.588,411.908,946.496,High
60121152495,4.867,4.489,2.022,2.467,51,20,406.175,1034.575,1440.75,930.961,1062.041,1993.002,High
47222511479,4.697,4.508,2.096,2.412,45,20,300.66,839.102,1139.762,754.848,865.767,1620.615,High
66169307135,4.863,4.618,1.889,2.729,54,20,359.77,1064.619,1424.389,914.483,1092.708,2007.191,High
54560101797,4.246,4.034,1.892,2.142,25,20,205.504,506.398,711.902,672.437,533.406,1205.8429999999998,High
11547286227,4.638,4.413,1.97,2.443,28,20,264.197,530.297,794.494,645.639,553.916,1199.555,High
10796992516,4.438000000000001,4.258,1.857,2.401,18,20,142.613,338.327,480.94,477.198,359.871,837.069,High
27889893067,4.782,4.533,2.092,2.441,42,20,356.277,842.096,1198.373,828.135,867.79,1695.925,High
39365854717,4.492,4.45,2.126,2.324,36,20,272.472,675.975,948.447,701.357,700.582,1401.939,High
39514817190,4.7330000000000005,4.332,2.083,2.249,24,20,227.322,484.071,711.393,606.124,508.671,1114.795,High
67108568047,4.627,4.385,2.172,2.213,49,20,374.246,996.448,1370.694,869.478,1024.896,1894.374,High
68611948477,4.593999999999999,4.253,2.101,2.152,44,20,369.146,902.364,1271.51,845.31,930.609,1775.919,High
68174217213,4.785,4.632,2.099,2.533,54,20,383.318,1062.071,1445.389,914.562,1088.915,2003.477,High
46481275805,4.77,4.639,1.969,2.67,41,20,322.878,782.283,1105.161,777.155,807.248,1584.403,High
68643975035,4.789,4.568,1.983,2.585,50,20,379.204,995.328,1374.532,863.403,1022.767,1886.17,High
18865862556,4.559,4.501,2.032,2.469,33,20,262.985,643.943,906.928,662.756,667.759,1330.515,High
288,3.141,2.909,1.406,1.503,5,20,28.038,86.33,114.368,237.595,105.691,343.286,High
961633919,4.6080000000000005,4.457,1.896,2.561,35,20,287.672,713.967,1001.639,701.01,738.031,1439.041,High
48580431958,4.787,4.496,1.878,2.618,33,20,289.891,639.023,928.914,686.663,663.464,1350.127,High
66479313845,4.8580000000000005,4.398,2.082,2.316,38,20,337.866,796.419,1134.285,810.448,823.308,1633.756,High
19340331050,4.401,4.094,2.101,1.993,19,20,134.798,350.29,485.088,461.949,372.678,834.627,High
1077968916,4.068,3.731,1.747,1.984,10,20,92.511,192.196,284.707,374.122,212.004,586.126,High
47135555366,4.573,4.444,1.939,2.505,40,20,364.34,822.027,1186.367,843.499,847.378,1690.877,High
51271172093,4.632000000000001,4.499,2.099,2.4,54,20,409.736,1109.264,1519.0,919.756,1135.973,2055.729,High
67628957437,4.658,4.365,2.03,2.335,52,20,425.57,1078.18,1503.75,950.926,1106.562,2057.488,High
56314806106,4.702,4.481,2.027,2.454,37,20,305.224,721.02,1026.244,755.794,747.003,1502.797,High
57208099471,4.564,4.19,2.011,2.179,34,20,291.835,666.079,957.914,725.145,693.455,1418.6,High
60129533943,4.734,4.35,2.045,2.305,53,20,435.53,1118.691,1554.221,997.892,1147.807,2145.699,High
4194840,3.454,3.264,1.735,1.529,8,20,72.336,166.351,238.687,347.219,186.905,534.124,High
62806537149,4.907,4.368,1.985,2.383,42,20,321.177,812.908,1134.085,811.106,840.399,1651.505,High
21843943600,3.873,3.826,1.899,1.927,15,20,140.086,325.581,465.667,532.867,349.936,882.8029999999999,High
60281668689,4.401,4.0,1.976,2.024,21,20,175.013,394.72,569.7330000000001,549.843,419.783,969.626,High
58970462078,5.017,4.733,1.968,2.765,43,20,332.703,822.092,1154.795,785.829,847.252,1633.081,High
2619343882,4.484,4.274,2.141,2.133,16,20,148.464,288.186,436.65,423.232,308.175,731.407,High
51533316087,4.792,4.608,2.041,2.567,53,20,413.498,1050.458,1463.956,895.306,1077.477,1972.783,High
44389040136,4.468,4.37,2.036,2.334,20,20,163.381,364.684,528.065,518.813,386.882,905.695,High
45310036380,4.624,4.432,2.089,2.343,26,20,200.344,468.192,668.5360000000001,598.555,492.124,1090.679,High
68316758011,4.79,4.479,2.084,2.395,53,20,404.454,1073.831,1478.285,899.609,1102.12,2001.729,High
51421638494,4.859,4.699,2.016,2.683,44,20,373.623,851.617,1225.24,812.656,876.754,1689.41,High
34326117883,5.03,4.545,1.965,2.58,52,20,425.256,1039.264,1464.52,905.077,1065.832,1970.909,High
42112,3.528,3.247,1.649,1.598,9,20,100.892,192.567,293.459,392.575,215.128,607.703,High
19201733155,4.395,4.201,2.118,2.083,23,20,195.407,436.047,631.4540000000001,563.769,459.18,1022.949,High
10248199131,4.577,4.357,1.576,2.781,34,20,271.891,669.354,941.245,722.507,694.883,1417.39,High
17039370,3.54,3.419,1.742,1.677,8,20,81.3,162.237,243.537,345.199,181.946,527.145,High
49822800891,4.720000000000001,4.483,2.185,2.298,41,20,310.01,810.254,1120.264,776.524,836.348,1612.8719999999998,High
59467817979,4.781000000000001,4.389,2.125,2.264,40,20,280.04,780.358,1060.398,764.55,806.674,1571.224,High
17223942720,3.837,3.707,1.922,1.785,10,20,98.057,207.938,305.995,439.158,231.196,670.354,High
28954125977,4.835,4.495,2.056,2.439,37,20,336.445,723.032,1059.477,763.644,747.901,1511.545,High
21960638073,4.541,4.262,1.639,2.623,35,20,308.269,751.715,1059.984,734.004,777.153,1511.1570000000002,High
28756293337,4.377000000000001,4.271,2.14,2.131,27,20,232.287,527.456,759.743,649.54,553.386,1202.926,High
34221252605,4.814,4.579,2.026,2.553,51,20,404.948,1020.386,1425.3339999999998,932.037,1046.703,1978.74,High
65458022380,4.745,4.395,2.057,2.338,38,20,272.91,726.1,999.01,733.485,753.062,1486.547,High
62272789951,4.550999999999999,4.485,2.091,2.394,50,20,354.598,966.721,1321.319,919.687,994.49,1914.177,High
21176248340,4.895,4.55,2.045,2.505,27,20,218.165,493.132,711.297,624.324,517.143,1141.467,High
36549365834,4.446,4.171,2.016,2.155,18,20,141.154,328.656,469.81,485.453,351.374,836.827,High
68719452093,4.907,4.7,1.952,2.748,52,20,390.946,1008.158,1399.104,896.846,1034.396,1931.242,High
4294967296,3.362,3.096,1.812,1.284,3,20,12.981,30.143,43.124,183.765,46.811,230.576,High
537411841,3.932,3.776,1.571,2.205,10,20,81.765,162.028,243.793,324.182,180.34,504.5220000000001,High
67645733371,4.559,4.532,2.089,2.443,52,20,356.064,1044.924,1400.988,887.957,1071.816,1959.773,High
28139664448,4.508,4.216,2.032,2.184,22,20,170.947,418.579,589.5260000000001,527.353,442.026,969.379,High
53670280630,4.7780000000000005,4.476,1.926,2.55,43,20,353.69,889.309,1242.999,844.721,915.77,1760.491,High
8799650337,4.047000000000001,3.742,1.853,1.889,12,20,100.027,202.898,302.925,394.546,223.868,618.414,High
5357538357,4.51,4.146,1.921,2.225,33,20,305.927,663.256,969.183,759.52,689.966,1449.486,High
3496813522,4.492,4.233,1.925,2.308,28,20,266.316,581.805,848.1209999999999,622.77,605.098,1227.868,High
68718428155,4.751,4.511,2.043,2.468,55,20,436.819,1114.633,1551.452,963.91,1142.968,2106.878,High
268439552,3.722,3.538,1.882,1.656,5,20,54.483,78.204,132.68699999999998,236.857,94.496,331.353,High
49393701377,4.259,4.054,1.615,2.439,13,20,121.07,229.505,350.575,423.489,250.61,674.0989999999999,High
50046953509,4.675,4.537,2.001,2.536,31,20,231.046,529.025,760.0709999999999,638.803,553.445,1192.248,High
5574540581,4.425,4.102,1.912,2.19,27,20,241.994,528.42,770.414,678.08,553.321,1231.401,High
63154918611,4.583,4.131,1.587,2.544,34,20,265.408,653.841,919.249,724.579,681.758,1406.337,High
68715184119,4.902,4.494,2.109,2.385,53,20,430.764,1049.398,1480.1619999999998,945.363,1077.907,2023.27,High
54993005375,4.573,4.255,2.089,2.166,39,20,256.318,762.69,1019.008,705.902,789.73,1495.632,High
25550377402,4.619,4.54,2.097,2.443,36,20,316.725,746.537,1063.2620000000002,768.71,771.375,1540.085,High
7217862269,4.904,4.672,1.955,2.717,40,20,295.29,738.93,1034.22,698.462,762.696,1461.158,High
32612577013,5.013,4.543,2.053,2.49,42,20,355.901,844.29,1200.191,817.418,870.11,1687.528,High
4906553856,4.37,3.978,2.116,1.862,15,20,141.744,277.387,419.131,425.047,298.506,723.553,High
19864293392,4.593999999999999,3.993,1.746,2.247,10,20,81.913,179.237,261.15,333.296,198.435,531.731,High
2813599581,4.543,4.229,1.848,2.381,33,20,322.561,665.101,987.662,761.247,691.13,1452.377,High
61318258003,4.334999999999999,4.179,1.828,2.351,35,20,261.163,656.071,917.234,764.949,684.179,1449.128,High
29887818227,4.607,4.378,2.044,2.334,40,20,303.179,818.069,1121.248,784.628,843.805,1628.433,High
17582522368,3.581,3.542,1.996,1.546,5,20,47.829,80.699,128.528,237.396,97.756,335.152,High
36658352160,4.272,4.113,2.093,2.02,12,20,93.619,204.746,298.365,357.964,223.146,581.11,High
335544320,3.562,3.079,1.821,1.258,4,20,31.259,56.74,87.999,227.771,74.897,302.668,High
8792477978,4.548,4.03,2.013,2.017,20,20,158.799,375.876,534.675,513.911,399.008,912.919,High
17271009663,4.783,4.485,1.999,2.486,34,20,288.987,668.576,957.563,719.99,692.486,1412.476,High
58753296,3.705,3.311,1.841,1.47,10,20,87.455,210.989,298.444,394.865,234.042,628.907,High
57461897727,4.614,4.445,2.028,2.417,44,20,322.641,905.268,1227.909,780.182,931.245,1711.427,High
16790657997,4.426,4.253,1.842,2.411,33,20,313.95,675.127,989.077,775.862,701.098,1476.96,High
17218085571,3.892,3.538,1.813,1.725,18,20,194.847,402.979,597.826,606.721,430.52,1037.241,High
33439867595,4.959,4.459,2.247,2.212,33,20,288.816,646.243,935.059,703.332,671.654,1374.986,High
52055058949,4.597,4.177,1.937,2.24,25,20,249.363,497.434,746.797,658.798,523.238,1182.036,High
21769245793,4.234,4.112,1.967,2.145,23,20,232.694,484.784,717.478,620.94,509.398,1130.3380000000002,High
66386394975,4.73,4.359,2.016,2.343,48,20,362.294,947.176,1309.47,873.86,975.811,1849.671,High
36,2.747,2.465,1.264,1.201,6,20,55.689,147.051,202.74,308.771,170.901,479.672,High
68717330427,4.624,4.443,2.138,2.305,53,20,399.07,1066.565,1465.635,936.819,1095.255,2032.074,High
1080587073,4.442,3.985,1.739,2.246,19,20,199.876,383.841,583.717,537.177,406.159,943.336,High
68585127934,4.761,4.528,2.056,2.472,54,20,437.859,1123.674,1561.533,941.834,1151.871,2093.705,High
59926739567,4.677,4.421,2.019,2.402,41,20,313.996,836.024,1150.02,792.219,862.957,1655.176,High
8619356464,4.958,4.629,2.003,2.626,19,20,148.856,341.537,490.393,491.301,362.054,853.355,High
63350243327,4.968999999999999,4.563,1.991,2.572,55,20,388.441,1085.914,1474.355,944.61,1114.132,2058.742,High
68718926836,4.924,4.446,1.939,2.507,47,20,386.334,958.147,1344.481,900.833,985.622,1886.455,High
8652205072,4.541,4.184,1.925,2.259,22,20,204.03,427.478,631.508,570.448,451.439,1021.887,High
1497424281,4.681,4.493,2.057,2.436,24,20,188.954,436.521,625.475,519.474,457.698,977.172,High
68701584863,4.739,4.452,2.118,2.334,52,20,403.772,1042.024,1445.7959999999998,925.865,1070.284,1996.149,High
59592146911,4.702,4.499,2.148,2.351,52,20,403.946,1050.805,1454.7510000000002,939.444,1078.99,2018.434,High
68043111294,4.755,4.416,2.09,2.326,46,20,364.027,941.317,1305.344,856.643,969.401,1826.044,High
66134103005,4.692,4.501,2.113,2.388,40,20,263.682,723.976,987.658,744.25,750.787,1495.037,High
18013519919,4.618,4.266,2.18,2.086,23,20,219.633,457.952,677.585,612.392,482.148,1094.54,High
34259070459,4.716,4.515,1.999,2.516,49,20,379.253,1018.007,1397.26,903.82,1044.423,1948.243,High
40936996864,3.922,3.845,1.944,1.901,9,20,75.518,157.215,232.733,345.085,177.196,522.281,High
23016915928,4.694,4.322,2.054,2.268,33,20,265.997,677.267,943.264,739.139,703.315,1442.4540000000002,High
2151694402,3.448,3.322,1.788,1.534,9,20,97.297,210.927,308.224,424.284,234.63,658.914,High
62500196646,4.477,4.375,2.082,2.293,28,20,228.657,513.809,742.466,652.308,539.008,1191.316,High
8192,3.162,2.846,1.64,1.206,3,20,27.708,44.24,71.94800000000001,229.852,63.897,293.749,High
34087108318,4.941,4.55,2.05,2.5,49,20,379.241,1008.196,1387.437,880.237,1035.483,1915.72,High
68618809343,4.675,4.401,2.146,2.255,53,20,405.916,1115.705,1521.621,938.283,1144.855,2083.138,High
2228757,3.539,3.199,1.769,1.43,11,20,109.439,228.322,337.761,423.507,251.456,674.963,High
4308140544,4.053,3.603,1.86,1.743,11,20,104.626,220.092,324.718,384.625,240.766,625.391,High
11274369024,4.044,3.645,1.957,1.688,11,20,99.268,225.53,324.798,393.712,247.586,641.298,High
33555209,3.572,3.335,1.763,1.572,9,20,74.0,158.903,232.903,317.323,178.98,496.303,High
826288128,4.295,4.118,2.053,2.065,10,20,106.689,180.87,287.559,362.456,199.879,562.335,High
36891623716,4.718,4.373,1.95,2.423,23,20,189.638,458.713,648.351,606.35,482.665,1089.015,High
36659298561,4.412,4.288,2.129,2.159,15,20,104.375,223.129,327.504,369.306,241.101,610.4069999999999,High
22270438873,4.982,4.514,1.987,2.527,41,20,319.129,798.271,1117.4,757.615,823.597,1581.212,High
8666088708,4.363,3.954,1.826,2.128,16,20,133.972,273.231,407.203,426.022,294.38,720.402,High
33003641998,4.552999999999999,4.456,2.05,2.406,37,20,283.774,724.732,1008.506,770.549,751.481,1522.03,High
43889721408,4.045,3.886,1.916,1.97,11,20,129.705,221.278,350.983,410.003,241.988,651.991,High
46567414335,4.537,4.352,1.945,2.407,36,20,280.887,701.668,982.555,760.331,728.307,1488.638,High
270532614,3.786,3.532,1.61,1.922,9,20,92.186,191.228,283.414,356.599,211.991,568.59,High
41096290344,4.282000000000001,4.231,2.095,2.136,20,20,170.207,391.567,561.774,580.251,415.7,995.951,High
2684485777,4.085,3.895,1.942,1.953,12,20,74.875,194.646,269.521,321.8,213.226,535.0260000000001,High
50967084799,4.683,4.3,1.966,2.334,52,20,437.162,1098.049,1535.211,976.371,1127.274,2103.645,High
524290,3.837,3.563,1.566,1.997,6,20,60.081,106.861,166.942,282.671,124.301,406.972,High
11333130132,4.527,4.349,2.051,2.298,29,20,230.002,571.579,801.5809999999999,653.799,596.922,1250.721,High
63836125951,4.571,4.47,2.03,2.44,46,20,347.584,944.768,1292.352,855.85,971.838,1827.688,High
68706631679,4.805,4.502,2.096,2.406,55,20,434.536,1093.077,1527.613,953.87,1121.772,2075.642,High
55700094717,4.595000000000001,4.546,2.031,2.515,48,20,394.423,961.375,1355.798,949.583,987.957,1937.54,High
270291264,4.072000000000001,3.821,1.654,2.167,15,20,181.703,326.34,508.043,469.776,346.758,816.534,High
37044224036,4.367,4.219,2.055,2.164,11,20,63.489,171.135,234.624,303.603,188.54,492.143,High
62083767199,4.741,4.193,1.882,2.311,39,20,289.187,781.39,1070.577,761.977,809.429,1571.406,High
24659588393,4.9,4.378,1.996,2.382,35,20,301.399,697.723,999.122,738.71,723.647,1462.357,High
26620465228,4.705,4.391,2.109,2.282,22,20,199.779,442.102,641.881,599.689,466.363,1066.052,High
19295195334,4.519,4.201,1.933,2.268,28,20,228.776,572.989,801.7650000000001,644.116,598.386,1242.502,High
977543808,4.386,4.02,1.956,2.064,16,20,157.899,300.486,458.385,455.127,321.473,776.6,High
57992215530,4.482,4.312,1.983,2.329,33,20,268.454,660.811,929.265,746.593,687.309,1433.902,High
33990591475,4.698,4.494,1.979,2.515,41,20,341.454,830.64,1172.094,796.027,856.238,1652.265,High
30064771072,3.494,3.258,1.982,1.276,5,20,27.527,80.8,108.327,225.773,99.275,325.048,High
41231968584,4.611000000000001,4.456,2.095,2.361,31,20,253.717,611.565,865.282,664.384,635.282,1299.6660000000002,High
51078889372,4.729,4.193,1.971,2.222,38,20,299.157,782.72,1081.877,759.609,810.155,1569.764,High
33688124407,4.683,4.577,2.093,2.484,50,20,390.97,993.415,1384.385,911.961,1019.902,1931.863,High
67509864976,4.708,4.281,1.955,2.326,31,20,255.198,590.441,845.639,692.278,616.681,1308.959,High
14157676562,4.501,4.365,1.954,2.411,25,20,221.826,501.458,723.284,592.446,524.475,1116.921,High
43826886984,4.422000000000001,4.201,2.154,2.047,24,20,209.881,466.986,676.867,591.836,490.944,1082.78,High
47581978593,4.57,4.379,2.156,2.223,34,20,274.451,630.449,904.9,685.659,655.154,1340.813,High
33353106496,4.292000000000001,4.239,2.065,2.174,15,20,87.03,233.693,320.723,370.987,254.392,625.379,High
30,2.753,2.549,1.301,1.248,10,20,118.978,283.09,402.068,413.214,309.532,722.746,High
53963384097,4.572,4.238,1.954,2.284,30,20,253.073,549.712,802.785,670.879,574.74,1245.619,High
36641444007,4.149,4.011,1.92,2.091,17,20,106.386,312.822,419.208,407.201,333.542,740.7429999999999,High
42672576255,4.892,4.446,2.053,2.393,47,20,395.179,972.09,1367.269,873.678,999.363,1873.041,High
33554432,3.422,3.158,1.822,1.336,3,20,14.03,33.903,47.933,176.236,50.452,226.688,High
11950686464,4.463,4.012,1.726,2.286,15,20,131.418,264.887,396.305,383.029,284.47,667.499,High
24835139575,4.378,4.356,2.162,2.194,35,20,278.447,674.258,952.705,696.037,699.825,1395.862,High
36198571305,4.392,4.227,1.989,2.238,32,20,248.623,622.039,870.662,678.323,647.224,1325.547,High
22090024538,4.307,4.194,1.999,2.195,26,20,235.459,519.275,754.7339999999999,689.252,545.799,1235.051,High
68650270717,4.743,4.465,2.16,2.305,53,20,431.779,1102.329,1534.108,923.505,1129.981,2053.486,High
8594276557,3.982,3.666,1.915,1.751,16,20,161.255,342.121,503.376,492.556,366.332,858.8879999999999,High
2147484672,3.542,3.254,1.437,1.817,6,20,56.959,90.133,147.09199999999998,255.672,108.06,363.732,High
2685421090,3.853,3.671,1.659,2.012,14,20,180.261,306.542,486.803,567.922,331.125,899.047,High
3059851357,4.675,4.302,2.031,2.271,25,20,237.515,508.95,746.4649999999999,641.324,533.847,1175.1709999999998,High
25281770460,4.759,4.539,2.072,2.467,34,20,282.726,677.629,960.355,689.876,702.63,1392.506,High
17861902615,4.395,3.956,1.903,2.053,22,20,202.825,412.55,615.375,581.868,437.194,1019.062,High
50395015135,4.807,4.372,1.837,2.535,45,20,354.802,908.929,1263.731,835.383,936.418,1771.801,High
68638736127,4.8100000000000005,4.514,2.135,2.379,51,20,385.548,1037.684,1423.232,918.098,1066.341,1984.439,High
68451022845,4.763,4.562,1.952,2.61,53,20,368.992,1035.479,1404.471,871.795,1062.602,1934.397,High
66381148157,4.661,4.382,1.996,2.386,48,20,352.724,951.342,1304.066,848.759,978.657,1827.416,High
26421057890,4.602,4.581,2.119,2.462,29,20,207.819,537.999,745.818,606.574,561.296,1167.87,High
33400586657,4.603,4.358,1.976,2.382,27,20,174.443,495.238,669.681,569.124,519.707,1088.831,High
55824016724,4.716,4.282,2.083,2.199,38,20,317.037,755.91,1072.947,805.212,783.586,1588.798,High
63609108479,4.686,4.56,2.027,2.533,50,20,360.783,933.734,1294.517,882.043,961.352,1843.395,High
30787368019,4.861000000000001,4.466,1.992,2.474,32,20,272.79,618.672,891.462,675.463,644.155,1319.618,High
51539599356,4.642,4.52,2.107,2.413,52,20,444.354,1076.868,1521.222,932.765,1103.742,2036.507,High
16191162242,4.396,4.06,2.032,2.028,26,20,178.232,496.003,674.235,581.402,521.824,1103.226,High
64424491823,4.9,4.587,1.999,2.588,48,20,376.135,922.682,1298.817,856.281,949.555,1805.836,High
68451016559,4.694,4.444,1.984,2.46,51,20,373.217,1018.024,1391.241,903.573,1046.74,1950.313,High
24141824,4.273,3.953,1.965,1.988,11,20,112.267,208.554,320.821,367.4,227.61,595.01,High
63870860797,4.891,4.63,2.144,2.486,52,20,386.909,997.726,1384.635,897.878,1024.491,1922.369,High
34360791104,4.08,3.955,1.92,2.035,8,20,73.556,139.9,213.456,308.039,157.185,465.224,High
68648141206,4.723,4.546,2.084,2.462,39,20,323.747,768.616,1092.363,766.31,794.401,1560.7109999999998,High
8778986176,4.466,4.264,1.988,2.276,20,20,167.111,389.944,557.0550000000001,566.586,412.765,979.351,High
61372367903,4.568,4.347,2.007,2.34,25,20,219.203,440.407,659.61,586.339,463.42,1049.759,High
34428944900,3.756,3.47,1.798,1.672,8,20,59.546,142.488,202.034,321.134,162.646,483.78,High
68403986429,4.731,4.464,1.919,2.545,49,20,314.077,933.966,1248.043,845.072,961.174,1806.246,High
66570872286,4.651,4.479,2.103,2.376,48,20,369.37,949.888,1319.258,890.754,977.596,1868.35,High
19331826720,4.001,3.54,1.672,1.868,12,20,130.057,250.275,380.332,456.527,273.64,730.1669999999999,High
54010916352,4.390000000000001,4.039,1.956,2.083,22,20,227.435,438.288,665.723,602.248,463.469,1065.717,High
37619921448,4.48,4.325,2.051,2.274,21,20,183.037,390.038,573.075,552.92,413.499,966.419,High
56690106238,4.619,4.437,2.038,2.399,43,20,360.488,859.556,1220.044,852.327,886.392,1738.719,High
27195868684,4.09,4.036,2.023,2.013,17,20,147.561,326.544,474.105,490.495,349.103,839.598,High
682206976,4.136,3.987,1.959,2.028,21,20,203.001,429.675,632.676,535.173,451.748,986.921,High
66940417935,4.835,4.441,2.095,2.346,44,20,353.649,834.791,1188.44,847.406,862.602,1710.0079999999998,High
68712978366,4.908,4.583,1.808,2.775,48,20,329.421,951.696,1281.117,805.972,979.038,1785.01,High
58183355005,4.711,4.445,1.903,2.542,41,20,305.692,799.815,1105.507,795.949,825.945,1621.894,High
1074794496,4.182,3.74,1.855,1.885,6,20,65.06,102.53,167.59,282.03,120.015,402.045,High
68719476687,4.982,4.473,1.883,2.59,54,20,436.958,1090.421,1527.379,944.117,1119.106,2063.223,High
18031380115,4.766,4.477,2.062,2.415,24,20,196.509,437.273,633.782,566.688,460.479,1027.167,High
34935592,4.303,3.994,1.967,2.027,16,20,138.126,306.643,444.769,483.185,329.221,812.406,High
25263053240,4.961,4.477,2.129,2.348,31,20,281.073,649.642,930.715,678.176,674.091,1352.267,High
64751663606,4.686,4.469,2.074,2.395,44,20,335.748,898.657,1234.405,816.523,925.495,1742.018,High
51535408895,4.595,4.453,2.115,2.338,53,20,382.089,1098.531,1480.62,929.937,1126.928,2056.865,High
42952294400,3.997,3.905,1.944,1.961,7,20,63.616,115.142,178.75799999999998,261.277,132.228,393.505,High
2427904238,4.635,4.281,1.869,2.412,29,20,255.014,609.204,864.218,703.132,633.168,1336.3,High
62758410198,4.7940000000000005,4.488,1.922,2.566,36,20,278.302,704.888,983.19,752.718,730.726,1483.444,High
33587200,3.36,3.116,1.804,1.312,4,20,38.195,67.119,105.314,238.42,85.58,324.0,High
61860717213,4.5600000000000005,4.38,2.223,2.157,36,20,279.349,655.873,935.222,761.982,683.235,1445.217,High
68147997751,4.717,4.213,1.954,2.259,45,20,341.968,920.934,1262.902,847.856,950.194,1798.05,High
68719464445,4.859999999999999,4.372,2.027,2.345,54,20,430.114,1122.427,1552.541,946.607,1150.814,2097.4210000000003,High
34035822215,4.968999999999999,4.534,2.126,2.408,36,20,276.213,650.716,926.929,709.422,676.181,1385.603,High
4211456,3.36,3.188,1.604,1.584,7,20,68.74,131.316,200.056,299.605,150.885,450.49,High
17470849187,4.083,3.884,1.898,1.986,17,20,158.674,384.052,542.726,526.633,407.657,934.29,High
68182081535,4.722,4.497,2.016,2.481,56,20,417.594,1139.792,1557.386,964.486,1168.719,2133.205,High
68701648847,4.941,4.651,2.109,2.542,51,20,372.424,960.621,1333.045,894.181,987.788,1881.969,High
4406484992,4.220000000000001,3.894,2.056,1.838,14,20,116.914,280.082,396.996,429.331,302.574,731.905,High
270663680,3.709,3.452,1.801,1.651,6,20,59.704,107.118,166.822,274.669,125.591,400.26,High
67426803841,4.966,4.465,2.092,2.373,29,20,221.305,543.575,764.8800000000001,598.303,567.454,1165.757,High
67174400,3.524,3.252,1.672,1.58,4,20,15.356,49.742,65.098,206.043,66.559,272.602,High
1141990010,4.459,4.307,1.962,2.345,22,20,199.375,426.451,625.826,554.971,448.747,1003.718,High
68547510116,4.723,4.515,2.023,2.492,45,20,362.84,876.648,1239.488,840.792,903.143,1743.935,High
51606751392,3.632,3.355,1.655,1.7,11,20,80.889,233.577,314.466,386.218,257.252,643.47,High
19327902272,4.091,3.694,2.001,1.693,11,20,143.408,239.337,382.745,444.129,262.013,706.142,High
14420861055,4.66,4.528,1.965,2.563,37,20,293.452,735.762,1029.214,728.718,760.544,1489.262,High
67477404671,4.839,4.603,2.036,2.567,51,20,354.518,974.988,1329.506,842.576,1001.965,1844.541,High
4457474,3.872,3.574,1.758,1.816,9,20,107.024,170.039,277.063,360.241,189.508,549.749,High
8590075904,3.383,3.259,1.675,1.584,6,20,70.291,116.734,187.025,322.852,137.704,460.556,High
27605082482,4.779999999999999,4.363,1.95,2.413,28,20,225.902,531.723,757.625,590.981,555.587,1146.568,High
5279055937,4.663,4.191,1.904,2.287,18,20,177.79,350.404,528.194,482.266,372.104,854.37,High
60703830520,4.728,4.339,2.056,2.283,31,20,248.631,667.543,916.174,681.803,692.691,1374.494,High
14584281441,4.666,4.429,1.563,2.866,31,20,234.397,564.028,798.425,625.897,587.741,1213.638,High
162,3.132,2.638,1.415,1.223,8,20,70.052,206.0,276.052,334.38,229.736,564.116,High
68560060151,4.843,4.431,2.023,2.408,50,20,407.738,1009.298,1417.036,960.552,1037.981,1998.533,High
40748141852,4.647,4.278,1.995,2.283,32,20,299.855,625.734,925.589,745.006,651.168,1396.174,High
65579771362,4.529,4.327,2.075,2.252,37,20,259.285,713.826,973.111,750.073,740.427,1490.5,High
22588855646,4.491,4.188,2.043,2.145,33,20,239.47,643.845,883.315,689.091,670.451,1359.542,High
8590032900,3.811,3.678,1.713,1.965,7,20,67.996,125.998,193.994,314.092,144.514,458.606,High
53649257417,4.536999999999999,4.474,2.036,2.438,37,20,290.292,720.379,1010.671,768.741,745.668,1514.409,High
8591115392,3.51,3.302,1.757,1.545,10,20,102.128,203.688,305.816,405.351,227.174,632.525,High
11828999056,4.431,4.139,1.879,2.26,20,20,162.886,362.331,525.217,503.443,385.509,888.952,High
55679123308,4.681,4.504,2.077,2.427,42,20,337.859,831.598,1169.457,810.002,858.074,1668.076,High
671154320,3.708,3.548,1.787,1.761,9,20,81.166,178.742,259.908,345.628,199.49,545.1179999999999,High
36922130593,4.42,4.35,2.144,2.206,23,20,209.176,446.552,655.7280000000001,551.934,467.843,1019.777,High
12961464320,4.441,4.06,1.992,2.068,10,20,72.886,166.197,239.083,330.962,185.519,516.481,High
68719451647,4.715,4.406,1.991,2.415,55,20,428.832,1148.609,1577.4409999999998,992.241,1177.455,2169.696,High
65760321349,4.918,4.689,1.989,2.7,40,20,288.024,706.479,994.503,745.427,731.499,1476.926,High
63283658751,4.632000000000001,4.569,2.113,2.456,53,20,380.399,1084.097,1464.496,921.574,1112.438,2034.012,High
31639993952,4.4110000000000005,4.414,2.0,2.414,37,20,316.259,728.576,1044.835,756.057,754.16,1510.217,High
4843905124,4.049,3.823,1.809,2.014,17,20,190.576,408.458,599.034,553.072,432.6,985.672,High
503316480,3.334,3.067,1.826,1.241,6,20,66.012,120.617,186.629,323.663,141.92,465.583,High
66530017242,4.664,4.497,2.113,2.384,48,20,370.712,943.208,1313.92,893.958,970.417,1864.375,High
34152448,3.867,3.647,1.895,1.752,7,20,69.296,141.576,210.872,319.675,161.622,481.297,High
67212017231,4.811999999999999,4.276,2.125,2.151,40,20,301.06,765.613,1066.673,784.012,794.115,1578.127,High
1006632960,3.612,3.408,1.842,1.566,6,20,65.207,103.109,168.31599999999997,287.486,121.396,408.882,High
811597824,4.525,4.189,1.846,2.343,8,20,95.809,140.846,236.655,275.073,157.052,432.125,High
32,2.9480000000000004,2.518,1.185,1.333,4,20,31.852,73.484,105.336,247.188,94.631,341.819,High
939524096,3.546,3.219,1.81,1.409,5,20,59.693,89.293,148.986,259.528,107.72,367.2480000000001,High
34531984064,3.751,3.472,1.799,1.673,13,20,137.772,292.999,430.771,489.085,317.858,806.943,High
68133834463,4.6080000000000005,4.309,2.101,2.208,46,20,363.673,887.001,1250.674,897.937,915.924,1813.861,High
823820416,4.257,4.054,1.979,2.075,15,20,135.385,294.761,430.146,444.075,315.898,759.973,High
66488891297,4.509,4.443,1.96,2.483,38,20,296.074,733.497,1029.571,750.382,759.79,1510.172,High
17000792041,4.859,4.523,2.0,2.523,43,20,330.258,828.311,1158.569,766.291,853.356,1619.647,High
56302059245,4.552,4.34,2.101,2.239,41,20,332.646,824.705,1157.351,824.515,851.382,1675.897,High
17852531216,4.416,4.288,2.037,2.251,12,20,109.62,220.279,329.899,397.725,238.958,636.683,High
533154,3.911,3.671,1.604,2.067,12,20,140.838,263.78,404.618,477.406,285.371,762.777,High
4565500464,4.058,3.712,1.744,1.968,11,20,118.725,232.441,351.166,421.09,254.034,675.124,High
68714724079,4.901,4.705,2.101,2.604,49,20,379.516,915.219,1294.735,846.51,941.684,1788.194,High
66001561598,4.736000000000001,4.62,2.151,2.469,51,20,389.878,975.265,1365.143,866.53,1002.353,1868.883,High
13218570756,4.404,4.336,1.83,2.506,23,20,196.622,450.218,646.84,570.798,473.901,1044.699,High
21491781705,4.476,4.239,1.997,2.242,16,20,114.812,273.604,388.416,412.574,295.104,707.678,High
26801587583,4.654,4.428,1.831,2.597,45,20,365.549,899.96,1265.509,814.458,926.51,1740.9679999999998,High
64750260016,4.611,4.517,2.06,2.457,31,20,257.054,578.52,835.574,668.146,603.594,1271.74,High
2233726543,4.57,4.45,2.03,2.42,31,20,252.512,584.791,837.3030000000001,665.13,608.479,1273.609,High
34003205119,4.646,4.383,1.967,2.416,49,20,388.909,1019.01,1407.919,916.708,1046.767,1963.475,High
68029149055,4.928,4.394,2.058,2.336,48,20,352.405,926.319,1278.724,850.991,955.094,1806.085,High
49625690074,4.718,4.362,2.115,2.247,44,20,340.666,881.218,1221.884,835.578,908.188,1743.766,High
1928466848,4.681,4.476,2.0,2.476,23,20,191.475,453.701,645.176,525.96,474.458,1000.418,High
2416185486,4.398,4.108,1.885,2.223,16,20,144.048,309.79,453.838,446.641,331.441,778.082,High
36604915721,4.314000000000001,4.135,2.095,2.04,22,20,160.847,410.372,571.219,511.45,433.809,945.259,High
68718667199,4.923,4.459,2.138,2.321,49,20,352.179,969.5,1321.679,862.314,997.523,1859.837,High
51539517391,4.863,4.624,2.103,2.521,50,20,396.756,982.943,1379.699,881.088,1009.552,1890.64,High
47496651526,4.384,4.214,1.967,2.247,25,20,197.855,441.599,639.454,569.679,466.439,1036.118,High
57679890006,4.805,4.591,2.065,2.526,36,20,325.884,694.825,1020.709,814.277,720.595,1534.872,High
44556876319,4.863,4.6,2.052,2.548,40,20,336.794,754.0,1090.794,791.829,779.662,1571.491,High
66840428543,4.777,4.583,1.902,2.681,55,20,379.263,1085.411,1464.674,950.678,1113.953,2064.631,High
32480222973,4.761,4.44,1.995,2.445,46,20,372.709,945.553,1318.262,833.233,972.303,1805.536,High
33554431989,5.019,4.683,1.634,3.049,51,20,381.245,1000.001,1381.246,865.289,1025.643,1890.932,High
6720586760,3.943,3.584,1.906,1.678,13,20,167.339,290.578,457.917,518.997,316.329,835.326,High
1399304232,4.716,4.561,2.086,2.475,25,20,201.818,470.264,672.082,581.015,492.767,1073.782,High
53071317528,4.382999999999999,4.341,1.957,2.384,21,20,204.613,405.267,609.88,593.074,429.675,1022.749,High
32210124795,4.621,4.562,2.039,2.523,52,20,401.31,1045.355,1446.665,965.476,1072.644,2038.12,High
45168460424,3.833,3.615,1.932,1.683,13,20,96.401,247.758,344.159,421.909,270.491,692.4,High
1082261536,4.096,3.928,1.788,2.14,8,20,60.631,131.901,192.532,279.556,148.72,428.276,High
60062433271,4.739,4.369,2.098,2.271,53,20,452.688,1124.913,1577.601,1006.431,1153.295,2159.726,High
262400,3.033,2.893,1.602,1.291,4,20,24.391,50.73,75.121,211.613,68.962,280.575,High
68716331007,4.804,4.518,2.115,2.403,56,20,412.325,1132.053,1544.3780000000002,968.455,1161.07,2129.525,High
7647656548,4.8580000000000005,4.569,1.806,2.763,34,20,268.904,660.789,929.693,712.115,685.069,1397.184,High
9932517530,4.372000000000001,4.256,1.91,2.346,19,20,185.84,368.769,554.609,539.026,391.657,930.683,High
2181316609,3.643,3.432,1.885,1.547,8,20,76.743,139.475,216.218,317.843,159.452,477.295,High
25017756495,4.731,4.322,1.798,2.524,36,20,316.561,716.076,1032.637,756.929,742.334,1499.263,High
66437250557,4.875,4.397,2.091,2.306,52,20,389.353,1068.692,1458.045,909.551,1096.941,2006.492,High
43282074,4.541,4.32,1.75,2.57,24,20,257.173,487.014,744.187,607.616,509.53,1117.146,High
8686472268,4.527,4.1,1.921,2.179,21,20,183.577,412.812,596.389,561.628,437.7,999.328,High
806001860,4.498,4.174,1.984,2.19,22,20,225.143,436.764,661.907,560.14,459.293,1019.433,High
32774800505,4.6370000000000005,4.221,2.001,2.22,31,20,243.272,614.186,857.4580000000001,685.554,640.882,1326.436,High
420481538,4.239,3.943,1.815,2.128,12,20,140.572,233.086,373.658,427.471,253.73,681.201,High
35437674496,3.565,3.502,2.005,1.497,5,20,32.203,73.152,105.355,237.402,90.33,327.732,High
68451041279,4.805,4.585,2.099,2.486,57,20,401.393,1140.527,1541.92,995.735,1169.19,2164.925,High
596706840,4.237,3.976,1.929,2.047,18,20,169.021,364.014,533.035,526.645,388.461,915.106,High
52688258087,4.661,4.424,1.967,2.457,25,20,199.049,422.663,621.712,584.833,447.184,1032.017,High
9177366528,4.411,4.017,2.105,1.912,12,20,78.504,208.284,286.788,343.841,227.515,571.356,High
62254570214,4.572,4.346,1.758,2.588,37,20,319.769,737.201,1056.97,815.146,764.093,1579.239,High
4446488080,4.11,3.88,1.834,2.046,13,20,153.31,252.492,405.802,449.499,273.79,723.289,High
20604706836,4.371,4.25,2.026,2.224,21,20,163.608,363.566,527.174,517.815,386.346,904.161,High
327396224,4.534,4.216,1.878,2.338,19,20,155.608,365.325,520.933,491.662,387.996,879.6579999999999,High
51002075119,4.5600000000000005,4.482,2.055,2.427,49,20,377.453,992.432,1369.885,920.024,1019.718,1939.742,High
68681629567,4.795,4.585,2.01,2.575,52,20,355.306,989.319,1344.625,871.676,1017.426,1889.102,High
57140375529,4.604,4.056,2.101,1.955,39,20,307.14,801.708,1108.848,797.405,830.24,1627.645,High
65221031770,4.535,4.444,2.021,2.423,41,20,320.207,821.611,1141.818,836.631,848.738,1685.369,High
62490870676,4.9510000000000005,4.422,2.059,2.363,30,20,236.808,544.589,781.397,665.567,569.818,1235.385,High
1376890884,4.439,4.259,1.877,2.382,16,20,151.187,302.916,454.103,500.459,324.138,824.597,High
64830576644,4.304,4.144,1.93,2.214,20,20,204.2,378.99,583.19,544.673,401.814,946.487,High
34206644223,4.789,4.413,2.031,2.382,53,20,381.964,1096.679,1478.643,916.159,1125.301,2041.46,High
9325627484,4.738,4.41,2.102,2.308,29,20,301.341,608.092,909.433,710.783,633.522,1344.305,High
67637634,4.1530000000000005,3.886,1.924,1.962,11,20,111.081,206.936,318.017,375.289,226.743,602.0319999999999,High
16055729087,4.827,4.441,2.08,2.361,48,20,370.225,957.383,1327.6080000000002,835.508,983.596,1819.104,High
64413630460,4.92,4.434,2.057,2.377,49,20,402.528,1000.282,1402.81,900.078,1028.031,1928.109,High
67911933561,4.670999999999999,4.345,2.047,2.298,45,20,355.869,911.692,1267.561,818.736,939.184,1757.92,High
25652800281,4.693,4.462,1.751,2.711,32,20,215.899,548.154,764.053,636.064,572.455,1208.519,High
34323815803,4.579999999999999,4.498,1.822,2.676,48,20,364.482,951.784,1316.266,807.557,978.342,1785.899,High
60125347767,4.736,4.627,2.016,2.611,51,20,409.741,1000.665,1410.406,956.349,1027.849,1984.198,High
13083059183,4.774,4.531,2.031,2.5,39,20,289.436,758.222,1047.658,726.347,783.375,1509.722,High
2484159651,4.591,4.035,1.837,2.198,21,20,198.869,432.306,631.175,607.835,455.607,1063.442,High
65355644651,5.106,4.586,2.105,2.481,48,20,374.599,924.831,1299.43,881.411,951.899,1833.31,High
51503562747,4.785,4.644,2.035,2.609,51,20,382.487,1000.798,1383.285,850.342,1026.86,1877.202,High
34421639428,3.776,3.651,1.877,1.774,14,20,141.189,300.514,441.703,527.121,326.821,853.942,High
52076478984,3.894,3.565,1.991,1.574,8,20,44.578,135.822,180.4,302.263,155.08,457.343,High
38990652680,4.023,3.678,1.98,1.698,15,20,155.981,290.157,446.138,521.644,315.978,837.6220000000001,High
59861073277,4.928,4.564,1.988,2.576,49,20,394.398,972.71,1367.1080000000002,862.709,999.518,1862.227,High
66504849375,4.629,4.589,2.106,2.483,51,20,371.297,1002.863,1374.16,926.679,1030.583,1957.262,High
19605553152,3.948,3.636,1.779,1.857,10,20,112.306,209.933,322.239,416.398,232.907,649.3050000000001,High
4,2.536,2.354,1.083,1.271,4,20,34.554,74.949,109.503,257.442,97.57,355.012,High
34360134240,4.58,4.255,1.844,2.411,13,20,93.227,198.856,292.083,350.908,217.317,568.225,High
68585254879,4.564,4.493,2.047,2.446,54,20,410.147,1091.499,1501.646,961.734,1120.203,2081.937,High
67589368505,4.699,4.429,2.027,2.402,38,20,282.707,707.104,989.811,755.336,734.405,1489.741,High
272760836,3.374,3.237,1.685,1.552,7,20,71.861,141.205,213.06600000000003,341.252,162.345,503.597,High
20733886014,4.789,4.337,2.027,2.31,39,20,347.125,849.486,1196.611,804.641,876.432,1681.073,High
68223892383,4.612,4.589,2.048,2.541,44,20,298.097,817.802,1115.899,775.468,844.402,1619.87,High
17177771655,4.7620000000000005,4.574,1.983,2.591,45,20,376.325,886.939,1263.264,876.702,912.387,1789.089,High
8599432203,4.283,4.129,1.963,2.166,20,20,181.126,390.961,572.087,551.802,414.727,966.529,High
60005490692,4.441,4.381,1.908,2.473,23,20,204.031,427.392,631.423,591.65,450.919,1042.569,High
8593441925,4.022,3.854,1.802,2.052,17,20,165.941,349.047,514.988,542.794,373.711,916.505,High
47670604870,4.65,4.431,1.991,2.44,30,20,250.416,585.802,836.2180000000001,678.477,611.079,1289.556,High
42455526551,4.692,4.281,2.135,2.146,36,20,316.678,715.599,1032.277,782.367,742.188,1524.5549999999998,High
8591008768,4.2490000000000006,3.96,1.921,2.039,11,20,116.373,192.81,309.183,386.448,211.371,597.819,High
68717510655,4.843,4.61,2.14,2.47,54,20,384.504,1058.725,1443.2289999999998,867.802,1086.394,1954.196,High
54563716839,4.286,4.125,1.976,2.149,32,20,243.635,631.081,874.716,683.11,657.33,1340.44,High
1981846393,4.422,4.088,2.07,2.018,26,20,216.68,539.442,756.1220000000001,630.088,565.264,1195.352,High
64153972734,4.403,4.314,1.92,2.394,52,20,368.274,1081.099,1449.373,942.879,1110.4,2053.279,High
68316823423,4.779999999999999,4.559,1.978,2.581,54,20,431.01,1080.056,1511.066,929.67,1108.533,2038.203,High
40955415808,4.327999999999999,4.056,2.034,2.022,16,20,132.546,268.688,401.234,437.102,290.455,727.557,High
68718608367,4.859999999999999,4.566,2.101,2.465,52,20,371.222,1016.833,1388.0549999999998,936.388,1044.404,1980.792,High
68576861951,4.747,4.591,2.093,2.498,53,20,393.865,1041.697,1435.562,886.23,1070.023,1956.253,High
4534665478,4.309,4.025,1.916,2.109,19,20,177.504,373.673,551.177,543.122,398.365,941.487,High
8724189776,4.051,3.817,1.82,1.997,12,20,115.129,241.125,356.254,422.068,262.348,684.4159999999999,High
1311760,3.539,3.336,1.641,1.695,9,20,116.643,189.555,306.198,408.648,212.069,620.717,High
44101633489,4.513999999999999,4.204,2.113,2.091,28,20,221.485,543.659,765.144,624.434,568.849,1193.283,High
68445790207,4.877,4.5,2.111,2.389,54,20,424.141,1068.061,1492.202,958.693,1097.012,2055.705,High
34629223477,3.813,3.608,1.935,1.673,16,20,145.683,331.524,477.207,523.249,355.466,878.715,High
64419788349,4.838,4.495,2.042,2.453,46,20,353.34,874.663,1228.003,833.4,901.651,1735.051,High
62594203519,4.711,4.337,1.942,2.395,45,20,331.394,907.621,1239.015,856.141,936.583,1792.724,High
12914914101,4.804,4.35,1.892,2.458,28,20,285.643,569.941,855.5840000000001,686.931,595.277,1282.208,High
55352593159,4.697000000000001,4.523,2.129,2.394,28,20,204.214,488.007,692.221,604.727,511.427,1116.154,High
68517877751,4.853,4.419,2.133,2.286,49,20,387.371,1007.876,1395.2469999999998,903.01,1036.113,1939.123,High
34913257474,4.386,4.253,1.924,2.329,19,20,167.443,355.308,522.751,491.806,377.511,869.317,High
34445362372,4.582,4.254,1.93,2.324,20,20,192.31,370.311,562.621,523.188,393.646,916.834,High
33355477224,4.363,4.125,2.057,2.068,24,20,183.959,475.682,659.6410000000001,578.307,501.284,1079.591,High
68585156607,4.598000000000001,4.592,2.045,2.547,54,20,395.965,1069.466,1465.4309999999998,942.757,1097.662,2040.419,High
44928008182,4.561,4.353,1.978,2.375,45,20,355.401,936.824,1292.225,849.145,963.515,1812.66,High
68396515007,4.604,4.368,1.986,2.382,50,20,391.309,1000.961,1392.27,923.34,1030.288,1953.628,High
2560,3.265,3.092,1.494,1.598,4,20,44.671,56.159,100.83,232.582,73.732,306.314,High
67349087502,4.452999999999999,4.31,2.066,2.244,32,20,228.476,584.76,813.236,642.464,611.158,1253.622,High
66052,3.718,3.421,1.32,2.101,6,20,65.541,109.114,174.655,298.613,127.445,426.058,High
68719409847,4.67,4.332,2.148,2.184,49,20,425.597,1020.051,1445.648,968.279,1048.669,2016.948,High
68719476725,4.852,4.396,1.953,2.443,54,20,424.969,1118.012,1542.981,944.259,1146.023,2090.282,High
356651344,4.42,4.222,1.97,2.252,16,20,133.065,282.684,415.749,455.557,304.002,759.559,High
1082658826,4.109,3.819,1.956,1.863,12,20,137.802,251.648,389.45,479.65,272.424,752.074,High
49823289206,4.57,4.37,1.889,2.481,36,20,299.307,724.052,1023.359,773.306,750.306,1523.612,High
23608831830,4.7940000000000005,4.379,1.955,2.424,36,20,321.216,705.738,1026.9540000000002,753.174,732.233,1485.407,High
66571927422,4.79,4.469,2.084,2.385,52,20,435.749,1065.599,1501.348,943.611,1094.131,2037.742,High
42954526596,4.21,3.962,1.93,2.032,20,20,169.419,379.514,548.933,529.164,403.227,932.391,High
11570397556,4.506,3.972,1.877,2.095,25,20,229.436,554.189,783.625,632.662,579.811,1212.473,High
68719345391,4.818,4.354,2.039,2.315,53,20,438.23,1125.029,1563.259,971.812,1154.694,2126.506,High
54413025449,4.5120000000000005,4.19,2.062,2.128,27,20,210.81,517.02,727.8299999999999,617.606,542.934,1160.54,High
63096799177,4.542,4.065,1.978,2.087,36,20,327.684,766.308,1093.992,782.906,793.626,1576.532,High
57774225662,7.0,4.472,1.974,2.498,41,20,295.819,832.037,1127.856,720.435,858.288,1578.723,High
6476275880,3.83,3.722,1.83,1.892,15,20,139.716,312.681,452.397,488.735,336.594,825.329,High
803896218,4.631,4.403,2.012,2.391,34,20,289.767,683.299,973.066,727.511,708.724,1436.235,High
545263620,4.1240000000000006,3.947,1.818,2.129,8,20,73.347,135.566,208.913,314.636,153.078,467.71400000000006,High
787456,3.702,3.516,1.711,1.805,9,20,84.815,154.778,239.593,301.424,172.861,474.285,High
34359736574,4.729,4.555,2.023,2.532,50,20,412.645,1041.207,1453.852,884.25,1068.012,1952.262,High
58720256,3.482,3.188,1.967,1.221,5,20,37.998,94.68,132.678,253.671,114.064,367.735,High
33392509076,4.771,4.537,2.097,2.44,26,20,210.162,476.076,686.238,607.156,500.86,1108.016,High
21424348923,4.651,4.523,2.061,2.462,43,20,359.188,893.979,1253.167,830.431,919.619,1750.0500000000002,High
9595285498,4.584,4.384,2.108,2.276,39,20,350.273,855.244,1205.517,778.984,881.163,1660.147,High
25704402327,4.49,4.194,1.96,2.234,34,20,281.298,652.012,933.31,713.276,679.289,1392.565,High
68616712190,4.492999999999999,4.454,2.095,2.359,50,20,417.87,1051.738,1469.6080000000002,961.042,1079.879,2040.921,High
5518613420,4.885,4.457,1.787,2.67,33,20,291.825,648.978,940.803,704.198,672.632,1376.83,High
42409910255,4.73,4.375,2.027,2.348,48,20,386.87,991.047,1377.917,873.526,1018.435,1891.961,High
68602036223,4.728,4.262,2.005,2.257,53,20,412.002,1141.748,1553.75,935.49,1171.895,2107.385,High
68719459583,4.843,4.588,1.876,2.712,54,20,394.1,1085.917,1480.0169999999998,949.536,1113.717,2063.253,High
42378831843,4.9,4.596,1.951,2.645,40,20,343.984,799.821,1143.805,789.867,824.732,1614.599,High
4404297984,4.446,4.239,1.986,2.253,11,20,68.68,170.529,239.209,330.554,188.437,518.991,High
50993298431,4.827999999999999,4.56,2.075,2.485,52,20,411.547,1040.157,1451.704,889.686,1066.963,1956.649,High
68718985215,4.855,4.51,1.994,2.516,54,20,418.92,1085.291,1504.211,928.599,1113.766,2042.365,High
34354425855,4.597,4.512,1.995,2.517,53,20,384.005,1078.748,1462.7530000000002,938.839,1106.946,2045.785,High
34798324097,4.591,4.145,2.031,2.114,19,20,174.032,339.659,513.691,478.617,360.204,838.821,High
17728434218,4.7170000000000005,4.442,2.022,2.42,20,20,183.769,393.496,577.265,546.374,415.572,961.946,High
6636092000,4.443,4.382,1.95,2.432,25,20,244.214,507.209,751.423,633.697,529.859,1163.556,High
213143580,4.607,4.181,2.039,2.142,20,20,175.343,393.469,568.812,558.86,416.095,974.955,High
65903488084,4.731,4.206,1.925,2.281,30,20,260.601,598.167,858.768,704.77,625.059,1329.829,High
17989175139,4.476,4.129,1.966,2.163,28,20,270.157,575.819,845.9759999999999,647.666,599.889,1247.555,High
2083647438,4.577,4.39,2.035,2.355,35,20,317.239,713.349,1030.588,703.767,736.952,1440.719,High
34410184710,3.604,3.431,1.746,1.685,12,20,122.205,266.336,388.541,472.272,291.345,763.617,High
45365458812,4.704000000000001,4.527,2.05,2.477,45,20,369.272,906.267,1275.539,844.544,932.391,1776.935,High
17180003106,3.78,3.526,1.851,1.675,11,20,96.647,219.01,315.657,409.499,240.908,650.407,High
41342705946,4.470000000000001,4.331,2.073,2.258,27,20,185.196,482.664,667.86,592.837,507.339,1100.176,High
67494739951,4.767,4.489,2.122,2.367,53,20,404.105,1061.839,1465.944,935.944,1090.422,2026.366,High
19363037506,3.734,3.27,1.833,1.437,13,20,104.454,311.38,415.834,483.161,338.745,821.906,High
9398698003,4.329,4.3,1.951,2.349,19,20,193.338,373.088,566.426,525.398,394.308,919.706,High
4081910976,4.481,4.114,2.088,2.026,25,20,226.109,525.005,751.114,604.96,549.724,1154.6840000000002,High
67645565426,4.989,4.872,2.061,2.811,45,20,341.494,853.853,1195.347,810.588,878.428,1689.016,High
37615264785,7.0,4.279,2.144,2.135,21,20,178.98,374.996,553.976,542.362,398.504,940.866,High
17987880210,4.445,4.264,2.04,2.224,20,20,203.826,393.752,597.578,583.614,417.227,1000.841,High
67645472255,4.838,4.431,2.031,2.4,55,20,428.604,1119.72,1548.324,965.011,1148.26,2113.271,High
60975024109,4.501,4.475,2.115,2.36,32,20,280.63,626.075,906.705,703.73,651.235,1354.965,High
42950852768,3.675,3.372,1.704,1.668,10,20,102.554,207.661,310.21500000000003,405.867,231.208,637.075,High
68585259007,4.616,4.555,2.104,2.451,57,20,415.597,1151.956,1567.553,968.008,1180.685,2148.693,High
78137456,4.309,4.117,2.021,2.096,17,20,140.144,353.177,493.321,515.491,374.56,890.0509999999999,High
11140661283,4.116,3.885,1.843,2.042,15,20,146.535,312.052,458.587,490.856,334.516,825.3720000000001,High
58780715974,4.663,4.479,2.048,2.431,35,20,298.913,656.218,955.131,742.745,682.496,1425.241,High
8514339833,4.876,4.358,2.069,2.289,40,20,315.599,829.423,1145.022,728.699,854.451,1583.15,High
34427127812,4.5120000000000005,4.214,1.827,2.387,11,20,77.863,160.75,238.613,306.202,178.221,484.423,High
960,2.9450000000000003,2.688,1.381,1.307,8,20,72.289,194.401,266.69,364.323,219.839,584.162,High
3817984071,4.622,4.394,1.927,2.467,26,20,229.295,502.488,731.783,603.76,525.881,1129.641,High
4564984904,4.074,3.725,1.798,1.927,16,20,196.183,381.979,578.162,528.364,405.305,933.669,High
807403528,4.2010000000000005,3.911,1.807,2.104,8,20,85.126,150.568,235.694,319.997,168.928,488.925,High
59913201580,4.479,4.429,1.975,2.454,38,20,296.356,752.987,1049.3429999999998,777.788,779.054,1556.842,High
68182605695,4.911,4.585,1.738,2.847,55,20,427.573,1092.972,1520.545,961.055,1121.548,2082.603,High
23178928448,4.379,4.247,1.931,2.316,22,20,157.119,400.232,557.351,501.927,423.124,925.051,High
56393091201,4.306,4.0,1.727,2.273,21,20,158.939,384.066,543.005,552.418,408.838,961.256,High
48844421813,4.718,4.513,2.07,2.443,39,20,355.829,742.317,1098.146,791.921,768.316,1560.237,High
3177711660,4.697,4.191,1.982,2.209,24,20,228.406,489.201,717.607,651.575,513.134,1164.709,High
47218073333,4.869,4.615,2.048,2.567,43,20,320.908,793.615,1114.523,759.882,818.715,1578.597,High
18221145620,4.496,4.137,1.877,2.26,25,20,246.013,497.124,743.1370000000001,621.873,521.78,1143.653,High
3221225480,3.879,3.599,1.912,1.687,6,20,37.024,98.992,136.01600000000002,247.899,116.43,364.329,High
68091637754,4.602,4.473,2.186,2.287,44,20,351.322,860.157,1211.479,838.271,887.352,1725.623,High
27033483155,4.779,4.23,1.881,2.349,31,20,239.478,594.0,833.4780000000001,702.22,620.731,1322.951,High
33017554943,4.885,4.675,2.098,2.577,53,20,404.021,1040.792,1444.813,924.52,1067.862,1992.382,High
68585258622,4.856,4.433,2.031,2.402,51,20,404.18,1062.63,1466.8100000000002,932.007,1091.423,2023.43,High
2693268484,4.398,3.91,1.881,2.029,12,20,127.937,229.333,357.27,421.823,249.681,671.504,High
3156824089,4.444,4.256,1.733,2.523,21,20,218.955,411.808,630.763,577.656,435.229,1012.885,High
68719476511,4.797000000000001,4.583,2.084,2.499,52,20,455.793,1011.079,1466.8719999999998,953.744,1039.002,1992.746,High
18253476223,4.517,4.478,1.933,2.545,42,20,366.762,885.907,1252.669,815.556,911.864,1727.42,High
5378277444,4.092,3.803,1.978,1.825,12,20,116.267,248.472,364.739,428.915,269.963,698.878,High
11433719017,4.54,4.342,1.983,2.359,29,20,236.769,565.061,801.83,662.056,589.244,1251.3000000000002,High
68694310911,4.793,4.495,1.913,2.582,56,20,401.953,1125.903,1527.856,936.964,1155.005,2091.969,High
68715241469,4.846,4.636,1.747,2.889,53,20,378.047,1023.865,1401.912,884.826,1050.661,1935.487,High
17632870592,4.276,4.091,1.968,2.123,14,20,136.668,284.26,420.928,436.246,305.057,741.303,High
21073282048,4.3,4.243,2.109,2.134,17,20,141.574,287.694,429.268,445.105,307.76,752.865,High
24641533723,4.8580000000000005,4.534,2.163,2.371,41,20,358.2,785.2,1143.4,808.751,810.995,1619.746,High
4866146464,4.339,4.331,1.945,2.386,17,20,136.875,314.35,451.225,469.439,335.185,804.624,High
44276873331,4.616,4.367,1.989,2.378,34,20,297.51,677.006,974.516,714.052,702.364,1416.4160000000002,High
68719476623,4.872,4.364,1.582,2.782,52,20,409.677,1065.498,1475.1750000000002,944.115,1094.591,2038.706,High
16557535564,4.693,4.337,1.971,2.366,35,20,304.613,718.375,1022.988,740.626,744.272,1484.898,High
33239727690,4.69,4.524,2.101,2.423,40,20,361.278,793.411,1154.689,820.679,819.481,1640.16,High
65673058365,4.593,4.377,2.107,2.27,35,20,254.517,641.281,895.798,734.939,668.347,1403.286,High
557991937,4.179,3.864,2.037,1.827,13,20,103.462,225.313,328.775,389.956,245.132,635.088,High
59985813439,4.462,4.405,2.031,2.374,48,20,343.193,980.304,1323.4969999999998,880.251,1008.954,1889.205,High
27444075994,4.666,4.44,2.005,2.435,37,20,284.577,755.357,1039.934,764.801,781.617,1546.418,High
57558399735,4.819,4.554,1.932,2.622,44,20,305.667,836.449,1142.116,809.559,862.709,1672.268,High
60125640438,4.793,4.524,2.056,2.468,43,20,350.067,843.173,1193.24,801.425,869.881,1671.306,High
68702551387,4.975,4.471,1.995,2.476,48,20,370.401,950.576,1320.977,845.249,977.818,1823.067,High
38469759979,4.757,4.569,2.015,2.554,38,20,334.301,777.031,1111.332,753.4,801.143,1554.543,High
48523872228,7.0,4.476,2.127,2.349,36,20,261.593,668.019,929.612,665.218,692.547,1357.765,High
14470546033,4.658,4.244,1.864,2.38,25,20,176.995,467.269,644.264,588.101,491.699,1079.8,High
48859407975,4.467,4.421,1.896,2.525,35,20,314.009,677.05,991.059,735.859,702.511,1438.37,High
59911270237,4.814,4.608,2.091,2.517,44,20,308.852,850.846,1159.698,785.044,876.1,1661.144,High
40201377016,4.798,4.485,1.94,2.545,28,20,242.229,569.957,812.186,641.798,592.307,1234.105,High
66571984829,4.765000000000001,4.415,2.043,2.372,52,20,398.673,1061.104,1459.777,910.456,1088.97,1999.426,High
51522830335,4.638999999999999,4.462,2.139,2.323,56,20,449.069,1154.813,1603.882,949.57,1183.27,2132.84,High
55287218047,4.876,4.448,2.04,2.408,49,20,358.022,1003.115,1361.137,874.65,1031.738,1906.388,High
55546682492,4.622,4.375,1.818,2.557,37,20,291.431,740.343,1031.774,758.767,767.616,1526.383,High
34212626530,4.799,4.552,1.84,2.712,32,20,284.976,615.922,900.898,658.337,640.104,1298.441,High
61388678014,4.732,4.215,1.834,2.381,32,20,276.313,676.628,952.941,708.489,704.388,1412.877,High
51407474403,4.727,4.272,2.121,2.151,39,20,325.936,794.733,1120.669,769.892,821.505,1591.397,High
68719456255,4.904,4.606,2.09,2.516,56,20,427.15,1119.034,1546.1840000000002,994.387,1147.42,2141.807,High
7129392444,4.914,4.453,2.014,2.439,32,20,279.395,630.777,910.172,681.917,655.041,1336.958,High
68718260061,4.908,4.459,2.107,2.352,48,20,366.376,963.633,1330.009,870.649,990.962,1861.611,High
1095533186,4.265000000000001,3.977,1.785,2.192,16,20,157.269,321.297,478.566,502.406,344.016,846.422,High
67435494903,4.942,4.592,2.129,2.463,49,20,334.661,962.24,1296.901,861.82,989.101,1850.921,High
54836243969,4.377,4.131,2.239,1.892,29,20,247.82,514.826,762.646,640.508,539.983,1180.491,High
68688019455,4.843999999999999,4.644,2.169,2.475,54,20,405.811,1033.902,1439.713,902.153,1061.957,1964.11,High
34191278076,5.2,4.772,2.13,2.642,48,20,388.718,931.254,1319.972,854.596,956.352,1810.948,High
39156943817,4.666,4.548,2.074,2.474,36,20,275.854,667.939,943.793,707.394,692.719,1400.113,High
28027126220,4.393,4.226,2.125,2.101,24,20,140.323,442.874,583.197,534.272,468.401,1002.673,High
17792729152,4.766,4.456,1.738,2.718,14,20,107.623,234.727,342.35,394.763,254.559,649.322,High
53957787765,4.4,4.068,2.018,2.05,21,20,161.1,410.953,572.053,558.057,435.669,993.726,High
64423901685,4.946,4.604,2.039,2.565,47,20,353.48,893.046,1246.526,831.89,919.313,1751.203,High
14797209005,4.596,4.455,1.997,2.458,41,20,364.499,845.876,1210.375,820.989,871.609,1692.598,High
104923808,3.868,3.661,1.932,1.729,11,20,88.675,217.919,306.594,412.8,239.983,652.783,High
2298511874,4.118,3.859,1.793,2.066,10,20,110.779,185.559,296.338,383.466,205.496,588.962,High
55733899112,4.524000000000001,4.397,1.962,2.435,40,20,312.259,832.431,1144.69,758.059,857.188,1615.2469999999998,High
60129504249,4.806,4.507,1.894,2.613,48,20,341.133,968.774,1309.907,851.495,995.469,1846.964,High
10689172090,4.681,4.436,1.927,2.509,36,20,306.96,735.157,1042.117,728.718,760.095,1488.813,High
285221185,3.557,3.372,1.62,1.752,10,20,100.249,215.255,315.504,419.043,237.948,656.991,High
60129228799,4.868,4.389,2.082,2.307,51,20,438.747,1072.028,1510.775,948.574,1100.752,2049.326,High
43621028642,4.173000000000001,4.063,1.886,2.177,17,20,135.332,303.261,438.593,450.105,325.073,775.178,High
134219776,3.265,3.059,1.735,1.324,4,20,40.913,58.739,99.652,239.264,77.33,316.594,High
8589935616,3.74,3.338,1.437,1.901,6,20,54.296,88.642,142.938,254.563,106.118,360.681,High
65431006206,4.799,4.547,2.101,2.446,48,20,339.52,984.284,1323.804,819.002,1011.225,1830.227,High
4198400,3.751,3.598,1.565,2.033,5,20,42.499,72.982,115.481,239.023,88.97,327.993,High
16368201565,4.7010000000000005,4.497,1.898,2.599,43,20,384.237,848.702,1232.939,847.573,874.051,1721.624,High
68167629647,4.629,4.431,1.954,2.477,42,20,320.301,820.932,1141.233,828.456,848.474,1676.93,High
285753344,4.209,4.011,1.789,2.222,8,20,102.084,150.317,252.401,348.373,168.529,516.902,High
56184207839,4.747,4.539,2.096,2.443,39,20,301.401,746.207,1047.608,757.605,772.047,1529.652,High
42020706240,4.152,3.986,2.05,1.936,23,20,205.346,468.746,674.092,594.911,494.271,1089.182,High
61505539512,3.809,3.756,1.854,1.902,24,20,201.259,512.382,713.641,644.517,540.912,1185.429,High
8228,3.353,3.099,1.492,1.607,7,20,83.194,153.696,236.89,355.235,175.667,530.902,High
34337683455,4.6240000000000006,4.357,2.137,2.22,52,20,405.576,1071.511,1477.087,914.709,1100.489,2015.198,High
8592046080,3.957,3.639,1.857,1.782,9,20,107.163,176.685,283.848,360.988,196.705,557.693,High
41880695864,4.255,3.947,1.991,1.956,22,20,249.94,487.723,737.663,679.72,513.553,1193.273,High
709475684,4.45,4.191,1.831,2.36,27,20,269.797,593.227,863.024,652.178,617.524,1269.702,High
20045606728,4.63,4.384,2.129,2.255,32,20,281.708,647.166,928.874,756.36,671.647,1428.007,High
66567927679,4.568999999999999,4.434,2.054,2.38,48,20,343.166,952.822,1295.988,867.827,980.902,1848.729,High
30493431951,4.398000000000001,4.337,1.747,2.59,30,20,288.799,601.981,890.78,716.248,627.919,1344.167,High
10593803112,4.532,4.296,2.026,2.27,31,20,263.074,634.168,897.242,686.099,659.577,1345.676,High
47007669380,4.567,4.326,1.838,2.488,27,20,225.413,539.984,765.397,626.534,564.665,1191.199,High
25635584831,4.968,4.656,2.094,2.562,48,20,402.327,949.655,1351.982,904.151,975.607,1879.758,High
35173500807,4.351,3.769,1.757,2.012,23,20,185.366,467.984,653.35,609.786,493.212,1102.998,High
68719476729,4.627000000000001,4.599,2.114,2.485,54,20,412.485,1070.641,1483.1260000000002,929.556,1097.118,2026.674,High
39400910262,4.460999999999999,4.222,2.089,2.133,34,20,276.003,702.034,978.037,691.909,727.537,1419.446,High
17218372614,4.44,4.099,1.871,2.228,18,20,174.746,356.796,531.542,532.286,380.22,912.506,High
48185010247,4.486000000000001,4.302,1.634,2.668,28,20,259.152,546.977,806.1289999999999,607.19,570.435,1177.625,High
51539606463,4.753,4.394,2.125,2.269,53,20,424.977,1102.409,1527.386,945.639,1130.229,2075.868,High
18621656942,4.867,4.487,1.987,2.5,41,20,367.571,845.835,1213.406,814.249,871.341,1685.59,High
68718424063,4.575,4.554,1.987,2.567,56,20,427.871,1123.148,1551.0189999999998,977.592,1151.808,2129.4,High
51539050491,4.533,4.451,2.115,2.336,53,20,382.128,1094.055,1476.183,891.605,1121.634,2013.239,High
9663742476,4.138999999999999,4.012,2.099,1.913,11,20,98.277,197.458,295.735,361.175,216.677,577.852,High
51539591167,4.771,4.548,1.974,2.574,56,20,387.026,1151.106,1538.132,946.391,1179.112,2125.503,High
39866401198,4.612,4.5,2.091,2.409,25,20,173.637,473.039,646.6759999999999,541.215,495.502,1036.717,High
59592277887,4.8,4.597,1.926,2.671,51,20,369.636,1016.441,1386.077,907.215,1044.05,1951.265,High
29620792282,4.723,4.273,2.098,2.175,34,20,253.107,693.109,946.216,727.683,720.194,1447.877,High
49385045669,5.047,4.455,1.849,2.606,42,20,339.997,817.107,1157.104,802.865,843.498,1646.363,High
64416120569,4.846,4.416,2.116,2.3,50,20,399.823,1010.29,1410.1129999999998,889.619,1037.573,1927.192,High
19316744478,4.838,4.577,1.979,2.598,33,20,253.705,611.312,865.017,665.363,636.159,1301.522,High
1074143404,3.629,3.397,1.99,1.407,14,20,144.321,325.72,470.04100000000005,509.556,351.825,861.381,High
21594458137,4.588,4.097,1.894,2.203,20,20,147.42,386.456,533.876,537.508,410.806,948.314,High
68710562815,4.833,4.675,1.905,2.77,54,20,371.689,1042.94,1414.629,910.133,1069.822,1979.955,High
38727879724,4.395999999999999,4.293,1.825,2.468,23,20,223.598,463.368,686.966,598.584,486.811,1085.395,High
3726400441,4.851,4.368,2.053,2.315,32,20,308.488,649.919,958.407,699.023,674.306,1373.3290000000002,High
64350674673,4.707,4.466,2.179,2.287,40,20,318.036,792.763,1110.799,798.451,819.3,1617.751,High
68683792254,4.885,4.512,2.076,2.436,51,20,426.59,1014.895,1441.485,964.17,1042.904,2007.074,High
268435568,3.542,3.317,1.814,1.503,9,20,89.48,211.826,301.306,362.637,234.014,596.6510000000001,High
56907905020,4.745,4.553,2.047,2.506,45,20,357.92,918.715,1276.635,830.538,945.105,1775.643,High
4713644014,4.482,4.454,2.026,2.428,36,20,344.949,771.719,1116.668,753.152,795.394,1548.546,High
1207992448,3.433,3.321,1.765,1.556,7,20,60.051,136.703,196.754,322.786,157.202,479.988,High
28082635080,4.71,4.578,2.032,2.546,24,20,177.781,459.177,636.9580000000001,556.077,481.059,1037.136,High
598628469,4.58,4.374,1.861,2.513,29,20,260.858,577.019,837.877,658.968,601.063,1260.031,High
21936127544,4.627,4.43,2.04,2.39,35,20,308.247,731.822,1040.069,707.483,756.176,1463.659,High
55730198521,4.906000000000001,4.521,2.201,2.32,42,20,307.775,798.221,1105.996,743.617,822.71,1566.327,High
19855101395,4.688000000000001,4.47,2.013,2.457,37,20,322.187,730.656,1052.8429999999998,745.575,755.751,1501.326,High
688046208,4.607,4.181,1.855,2.326,13,20,108.162,231.036,339.198,353.808,249.226,603.034,High
56553399208,4.846,4.495,1.941,2.554,28,20,223.613,549.707,773.3199999999999,659.335,573.899,1233.234,High
11836330176,4.130999999999999,4.113,1.916,2.197,15,20,112.586,285.05,397.636,449.076,306.449,755.5250000000001,High
64421221659,4.808,4.582,2.14,2.442,43,20,358.001,776.988,1134.989,795.015,803.013,1598.028,High
24439734156,4.984,4.405,2.064,2.341,32,20,315.914,666.025,981.939,784.034,691.055,1475.089,High
10682369,4.199,3.915,1.965,1.95,9,20,50.001,135.814,185.815,272.583,153.013,425.596,High
67578625759,4.958,4.553,2.039,2.514,51,20,405.891,1033.911,1439.802,890.024,1062.237,1952.261,High
67762453245,4.715,4.552,2.12,2.432,45,20,292.443,852.155,1144.598,787.519,878.79,1666.309,High
51331216,4.437,4.229,2.062,2.167,17,20,140.537,319.912,460.449,460.429,341.242,801.671,High
57713360883,4.7620000000000005,4.558,1.975,2.583,49,20,365.913,958.12,1324.033,858.259,984.966,1843.225,High
58757742079,4.702,4.45,2.027,2.423,49,20,362.489,950.534,1313.023,844.264,978.032,1822.296,High
33557074,3.441,3.214,1.794,1.42,11,20,129.447,272.423,401.87,465.143,297.372,762.515,High
6639716697,4.658,4.434,2.009,2.425,24,20,178.202,438.272,616.4739999999999,522.889,460.212,983.101,High
68715544575,4.856,4.462,2.151,2.311,54,20,363.509,1071.732,1435.241,860.164,1100.359,1960.523,High
68719476733,4.806,4.439,2.144,2.295,56,20,432.749,1153.171,1585.92,980.607,1181.259,2161.866,High
5906106648,4.13,3.854,1.956,1.898,15,20,136.054,300.001,436.055,480.151,321.905,802.056,High
65603380050,4.419,4.246,2.005,2.241,23,20,169.599,430.432,600.031,567.671,455.83,1023.501,High
8951966302,4.425,4.383,2.027,2.356,27,20,237.515,520.63,758.145,636.771,544.113,1180.884,High
62146261129,4.4670000000000005,4.351,2.101,2.25,26,20,240.074,498.225,738.299,602.504,522.054,1124.558,High
38627267786,4.658,4.483,1.996,2.487,34,20,282.233,693.433,975.666,714.53,718.373,1432.903,High
42991919121,3.852,3.662,1.864,1.798,13,20,132.032,267.586,399.61800000000005,476.177,292.564,768.741,High
41389011830,4.771,4.499,2.065,2.434,35,20,273.556,697.893,971.449,702.116,722.71,1424.826,High
3233825638,4.035,4.006,1.912,2.094,20,20,184.621,406.637,591.258,543.635,430.709,974.344,High
34204249073,4.682,4.568,2.029,2.539,42,20,308.926,811.989,1120.915,824.713,837.777,1662.49,High
22899090999,4.715,4.499,1.904,2.595,31,20,261.096,595.635,856.731,671.575,620.264,1291.839,High
46764589265,4.666,4.378,1.979,2.399,25,20,190.345,472.896,663.241,566.75,496.414,1063.164,High
60928028663,4.718999999999999,4.239,1.973,2.266,48,20,346.561,941.204,1287.765,846.961,970.491,1817.452,High
66335932415,4.987,4.354,2.06,2.294,49,20,405.188,1045.409,1450.5970000000002,899.014,1074.528,1973.542,High
43220861190,4.197,3.992,1.93,2.062,15,20,143.198,292.703,435.901,481.054,315.932,796.986,High
23691121796,4.32,4.108,1.85,2.258,20,20,202.782,418.776,621.558,623.194,444.887,1068.081,High
68717377343,4.728,4.42,1.992,2.428,52,20,388.835,1041.07,1429.905,934.349,1070.135,2004.484,High
47579766396,4.699,4.557,2.022,2.535,39,20,312.865,785.258,1098.123,764.362,810.91,1575.272,High
35050523042,4.452,4.227,2.042,2.185,24,20,195.279,474.284,669.563,547.223,496.362,1043.585,High
58867382904,4.79,4.231,2.05,2.181,32,20,248.269,647.31,895.579,723.298,674.591,1397.889,High
12288062707,4.761,4.18,1.821,2.359,37,20,348.015,803.995,1152.01,842.208,829.883,1672.091,High
55678426238,4.396000000000001,4.239,2.06,2.179,38,20,312.806,778.106,1090.912,799.958,806.496,1606.454,High
17184129024,3.605,3.379,1.95,1.429,5,20,37.905,87.506,125.411,265.676,106.062,371.738,High
68681596893,4.866,4.658,2.099,2.559,51,20,366.416,979.452,1345.868,850.44,1005.671,1856.111,High
117440512,3.522,3.333,1.713,1.62,5,20,42.277,80.752,123.029,250.656,98.775,349.43100000000004,High
2,2.643,2.433,1.021,1.412,4,20,39.201,82.763,121.964,267.924,105.254,373.178,High
64153564154,4.672000000000001,4.327,2.004,2.323,42,20,340.628,892.025,1232.653,819.798,920.196,1739.994,High
64407729022,4.756,4.48,2.034,2.446,48,20,397.871,962.249,1360.12,881.811,989.646,1871.457,High
36845476428,4.852,4.564,1.986,2.578,22,20,225.425,429.414,654.8389999999999,595.843,451.639,1047.482,High
4840451072,4.170999999999999,3.727,1.921,1.806,15,20,147.773,297.8,445.573,497.383,321.713,819.096,High
8310554504,4.474,4.272,2.106,2.166,36,20,288.252,744.033,1032.285,731.048,769.553,1500.601,High
68719475199,4.576999999999999,4.538,2.109,2.429,55,20,409.047,1113.73,1522.777,967.139,1141.315,2108.454,High
71303684,3.464,3.382,1.813,1.569,7,20,71.976,132.409,204.385,293.874,152.286,446.16,High
29426432,4.096,3.89,1.742,2.148,11,20,73.732,192.439,266.171,309.935,210.355,520.29,High
34368462976,4.2,3.808,1.809,1.999,10,20,73.506,184.27,257.776,349.955,204.732,554.687,High
54169223868,4.77,4.316,2.038,2.278,30,20,282.095,633.935,916.03,733.068,659.497,1392.565,High
31957857218,4.511,4.507,2.016,2.491,30,20,233.728,563.374,797.1020000000001,621.883,587.569,1209.452,High
17105362423,4.547000000000001,4.382,1.995,2.387,43,20,356.614,888.041,1244.655,828.659,914.786,1743.445,High
10255228929,4.569,4.3,1.664,2.636,17,20,122.81,282.379,405.189,434.662,303.487,738.149,High
58707661769,4.668,4.359,2.126,2.233,38,20,315.409,741.513,1056.922,749.653,767.856,1517.509,High
3176913227,4.401,4.374,1.984,2.39,34,20,286.12,685.277,971.397,717.897,709.405,1427.302,High
1420912799,4.785,4.287,1.874,2.413,28,20,280.833,568.897,849.73,668.929,592.414,1261.3429999999998,High
35719150080,4.379,4.069,1.76,2.309,21,20,218.628,377.898,596.5260000000001,554.043,400.552,954.595,High
68404899579,4.74,4.468,1.987,2.481,49,20,416.304,956.57,1372.874,944.268,984.638,1928.906,High
631935538,4.616,4.478,1.939,2.539,23,20,186.325,435.244,621.569,561.385,457.349,1018.734,High
22186107305,4.52,4.208,2.071,2.137,27,20,204.605,524.828,729.433,592.293,549.848,1142.141,High
40807550181,4.347,4.316,1.931,2.385,26,20,214.597,500.998,715.595,620.108,525.691,1145.799,High
44383628634,4.6,4.533,2.03,2.503,33,20,293.61,650.554,944.164,718.158,675.158,1393.316,High
64424443239,4.772,4.548,2.024,2.524,49,20,346.238,944.669,1290.907,848.806,971.702,1820.508,High
59659779550,4.8260000000000005,4.547,1.877,2.67,48,20,413.959,983.981,1397.94,864.999,1010.403,1875.402,High
51069700540,4.74,4.477,2.056,2.421,41,20,334.876,848.477,1183.353,797.064,874.861,1671.925,High
20443417032,4.4990000000000006,4.261,2.168,2.093,24,20,179.106,470.805,649.9110000000001,561.669,495.318,1056.987,High
60530879487,4.663,4.508,2.116,2.392,47,20,320.376,900.428,1220.804,805.422,927.812,1733.234,High
42265272540,4.788,4.466,1.98,2.486,32,20,270.567,639.7,910.267,699.141,665.273,1364.414,High
68046684159,4.7,4.425,2.117,2.308,53,20,360.243,1075.885,1436.128,877.82,1104.96,1982.78,High
100831776,4.095000000000001,3.779,1.823,1.956,11,20,110.335,208.144,318.479,381.993,228.7,610.693,High
9683075072,3.9,3.816,1.914,1.902,8,20,64.402,154.214,218.616,336.209,173.471,509.68,High
52361704361,4.051,3.854,2.039,1.815,21,20,173.344,442.689,616.033,612.7,468.446,1081.1460000000002,High
55531376800,4.512,4.412,2.042,2.37,28,20,235.914,554.917,790.831,640.884,578.228,1219.112,High
33736752903,4.837,4.511,1.678,2.833,41,20,369.352,802.91,1172.262,836.572,828.565,1665.1370000000002,High
67310075903,4.518,4.379,2.032,2.347,51,20,355.748,1037.23,1392.978,906.592,1066.493,1973.085,High
536875010,4.089,3.974,1.774,2.2,7,20,65.866,115.895,181.761,284.071,132.12,416.191,High
6984799990,4.508,4.279,2.114,2.165,31,20,279.096,630.842,909.938,729.4,655.908,1385.308,High
6570377483,4.489,4.347,2.064,2.283,20,20,118.348,343.649,461.997,459.711,364.28,823.991,High
63346561022,4.814,4.604,2.132,2.472,51,20,384.62,1005.228,1389.848,874.073,1032.62,1906.693,High
24017620806,4.866,4.466,1.93,2.536,36,20,316.162,705.801,1021.963,744.935,731.798,1476.733,High
270008592,4.069,3.81,1.612,2.198,9,20,98.016,182.917,280.933,344.924,202.814,547.7379999999999,High
4276518,3.645,3.37,1.697,1.673,13,20,137.685,296.329,434.014,464.568,320.133,784.701,High
42673242030,4.726,4.325,2.093,2.232,43,20,361.243,886.616,1247.859,823.164,913.904,1737.068,High
25769814053,3.867,3.525,1.892,1.633,12,20,132.8,251.666,384.466,435.109,274.834,709.943,High
16649714519,4.479,4.415,1.908,2.507,36,20,299.402,661.76,961.162,710.342,686.818,1397.16,High
6980245233,4.2780000000000005,3.934,2.084,1.85,26,20,224.274,545.122,769.396,613.758,569.706,1183.464,High
5780235008,4.433,3.993,1.976,2.017,19,20,170.175,363.767,533.942,511.65,386.087,897.737,High
33815452799,4.66,4.383,1.93,2.453,46,20,392.451,930.65,1323.101,854.653,958.49,1813.143,High
66530041711,4.737,4.344,2.099,2.245,50,20,379.043,1004.704,1383.7469999999998,885.869,1033.818,1919.687,High
68685917167,4.876,4.668,2.0,2.668,52,20,390.92,987.592,1378.512,878.325,1014.134,1892.459,High
31137740094,4.833,4.412,2.101,2.311,41,20,346.209,833.427,1179.636,787.262,860.364,1647.626,High
45772535800,4.574,4.548,2.115,2.433,32,20,248.339,611.574,859.913,648.56,635.101,1283.661,High
8592605189,4.0840000000000005,3.774,1.734,2.04,13,20,138.948,252.123,391.071,446.805,274.048,720.8530000000001,High
39106332637,4.691,4.516,2.022,2.494,39,20,297.37,741.305,1038.675,741.348,765.761,1507.109,High
68719460287,4.813000000000001,4.539,2.142,2.397,55,20,425.113,1110.869,1535.982,964.456,1139.627,2104.083,High
17185179692,3.694,3.599,1.997,1.602,13,20,144.923,306.852,451.775,560.53,331.997,892.527,High
60127955835,4.838,4.527,2.109,2.418,45,20,348.639,859.806,1208.4450000000002,808.381,886.529,1694.91,High
68685922238,4.881,4.644,2.078,2.566,53,20,435.835,1034.695,1470.53,907.269,1062.007,1969.276,High
67523964706,4.579000000000001,4.342,2.042,2.3,36,20,315.439,736.518,1051.957,783.835,763.217,1547.052,High
59523465214,4.815,4.542,1.965,2.577,51,20,422.482,1057.583,1480.065,926.268,1084.794,2011.062,High
12767481856,4.517,3.985,2.028,1.957,16,20,142.549,296.61,439.159,434.942,318.211,753.153,High
17179471739,4.869,4.39,2.026,2.364,49,20,390.472,1035.423,1425.895,906.103,1062.494,1968.597,High
160743741,4.359,4.13,1.982,2.148,23,20,200.885,449.686,650.5709999999999,566.373,473.884,1040.257,High
68718314488,4.970000000000001,4.472,2.089,2.383,43,20,323.588,842.144,1165.732,789.375,869.078,1658.453,High
3467578489,4.36,4.308,1.968,2.34,31,20,281.902,620.466,902.368,703.067,645.539,1348.606,High
58333523038,4.797000000000001,4.581,1.798,2.783,36,20,290.475,667.148,957.623,737.382,693.209,1430.591,High
46715037851,4.754,4.545,2.079,2.466,34,20,279.011,627.038,906.049,696.684,651.036,1347.7199999999998,High
6092620131,4.452999999999999,4.111,1.937,2.174,24,20,182.406,449.033,631.4390000000001,535.106,473.04,1008.146,High
50461662699,4.781000000000001,4.333,1.988,2.345,49,20,431.185,1023.42,1454.605,924.816,1050.734,1975.55,High
66571991039,4.579000000000001,4.504,2.091,2.413,56,20,428.596,1119.542,1548.138,952.458,1148.348,2100.806,High
15301869824,3.638,3.62,1.938,1.682,8,20,81.845,158.023,239.868,368.676,179.644,548.3199999999999,High
2281705984,3.748,3.616,1.984,1.632,7,20,58.059,110.082,168.141,270.967,128.307,399.274,High
18863924224,4.245,3.952,2.12,1.832,15,20,138.422,293.634,432.056,438.259,315.757,754.0160000000001,High
61469466603,4.527,4.336,2.039,2.297,44,20,316.901,887.413,1204.314,837.166,915.643,1752.8090000000002,High
42945476519,4.88,4.448,1.999,2.449,47,20,367.566,952.724,1320.29,854.725,979.296,1834.021,High
27126276899,4.197,3.977,1.889,2.088,25,20,226.715,530.529,757.244,626.012,556.498,1182.51,High
21460932471,4.869,4.609,2.006,2.603,42,20,344.648,816.248,1160.8960000000002,821.787,842.141,1663.928,High
67108863613,4.731,4.487,1.958,2.529,50,20,375.713,1009.921,1385.634,886.072,1037.447,1923.519,High
47333780101,4.369,4.031,1.822,2.209,22,20,159.297,396.68,555.977,574.951,422.491,997.442,High
49981008360,4.601,4.485,2.084,2.401,32,20,264.487,634.596,899.0830000000001,691.988,659.302,1351.29,High
2282979683,4.093999999999999,3.834,1.83,2.004,22,20,161.981,425.75,587.731,489.599,448.597,938.196,High
6677953664,4.619,4.326,1.946,2.38,23,20,196.676,437.478,634.154,586.882,460.469,1047.351,High
68014702558,4.914,4.485,1.894,2.591,50,20,400.072,1016.982,1417.054,898.501,1045.001,1943.502,High
16948930244,4.448,4.144,1.915,2.229,30,20,294.904,642.935,937.839,699.59,668.663,1368.2530000000002,High
3469371114,4.314,4.099,2.034,2.065,32,20,275.375,699.788,975.163,734.701,726.722,1461.423,High
10926453315,4.531000000000001,4.249,1.946,2.303,23,20,201.46,440.389,641.849,609.823,464.837,1074.66,High
25973382154,4.476,4.193,1.983,2.21,23,20,182.481,412.634,595.115,529.082,436.306,965.388,High
47546612229,4.599,4.339,1.875,2.464,32,20,281.182,625.887,907.069,741.096,651.707,1392.803,High
36797235502,4.498,4.443,2.091,2.352,24,20,209.605,465.067,674.672,565.383,488.273,1053.656,High
12063818088,4.522,4.206,1.958,2.248,28,20,207.938,545.092,753.03,632.801,570.232,1203.033,High
68182605821,4.705,4.452,2.174,2.278,55,20,426.65,1126.111,1552.761,937.618,1154.121,2091.739,High
18612481116,5.12,4.612,2.04,2.572,31,20,275.336,597.925,873.261,673.835,622.267,1296.102,High
20973872,3.452,3.242,1.877,1.365,11,20,112.779,254.008,366.787,432.576,277.639,710.215,High
63472384735,4.774,4.515,2.132,2.383,44,20,313.26,831.734,1144.994,808.75,858.913,1667.663,High
63744896383,4.5440000000000005,4.543,2.101,2.442,49,20,358.068,965.187,1323.255,881.242,992.621,1873.863,High
22906492245,4.609999999999999,4.389,1.867,2.522,33,20,275.62,629.452,905.072,711.92,655.695,1367.615,High
58365343483,4.586,4.419,1.898,2.521,39,20,318.657,793.032,1111.689,817.441,820.194,1637.635,High
68088094719,4.839,4.438,2.047,2.391,50,20,413.704,1023.789,1437.493,906.477,1052.692,1959.169,High
37044178965,4.18,4.147,1.92,2.227,15,20,118.771,257.377,376.148,447.033,278.259,725.292,High
51625008325,4.495,4.294,1.556,2.738,27,20,185.928,469.753,655.681,584.141,494.482,1078.623,High
64420151287,4.783,4.537,1.865,2.672,52,20,384.901,1023.355,1408.256,895.372,1051.424,1946.796,High
35651584,3.518,3.313,1.972,1.341,4,20,32.046,65.068,97.114,220.035,82.426,302.461,High
53899808246,4.603,4.211,1.954,2.257,38,20,302.499,770.604,1073.103,769.546,797.694,1567.24,High
60054026686,4.83,4.622,2.048,2.574,46,20,363.771,927.837,1291.608,855.857,953.574,1809.431,High
16777216,3.433,3.304,1.742,1.562,3,20,13.956,31.156,45.112,187.344,46.975,234.319,High
19663300964,4.538,4.304,1.759,2.545,21,20,159.411,366.285,525.696,515.149,389.042,904.191,High
12460366905,4.602,4.392,1.976,2.416,32,20,239.615,574.816,814.431,670.354,599.665,1270.019,High
16806498465,4.596,4.396,2.06,2.336,31,20,284.914,632.942,917.856,636.324,656.287,1292.611,High
51539599355,4.974,4.503,2.025,2.478,54,20,476.769,1105.333,1582.102,1001.731,1132.775,2134.5060000000003,High
60087529143,4.776,4.525,2.051,2.474,45,20,407.758,877.487,1285.245,887.206,904.756,1791.962,High
27932196933,4.613,4.108,2.032,2.076,21,20,138.799,390.968,529.767,512.356,414.847,927.203,High
68165693311,4.739,4.605,2.095,2.51,52,20,365.417,1016.426,1381.843,893.935,1044.468,1938.403,High
8589785577,4.842,4.641,2.036,2.605,43,20,347.333,867.443,1214.776,814.368,891.239,1705.607,High
66563538287,4.734,4.437,2.032,2.405,50,20,399.548,989.005,1388.553,881.817,1017.152,1898.969,High
63887114238,4.805,4.575,1.892,2.683,53,20,390.567,1059.648,1450.215,929.316,1087.318,2016.634,High
126924074,4.547000000000001,4.114,1.979,2.135,23,20,191.346,481.81,673.156,574.394,507.297,1081.691,High
27953996187,4.533,4.067,2.089,1.978,22,20,184.266,434.504,618.77,559.514,459.574,1019.088,High
25383862271,5.051,4.609,2.132,2.477,49,20,409.443,985.884,1395.327,874.915,1012.193,1887.108,High
66570809343,4.670999999999999,4.504,2.101,2.403,54,20,405.097,1097.569,1502.666,936.597,1126.266,2062.8630000000003,High
64424376319,4.897,4.465,2.135,2.33,55,20,409.442,1112.185,1521.627,930.733,1141.078,2071.811,High
42814257151,4.726,4.612,2.0,2.612,50,20,343.359,1008.436,1351.795,843.146,1035.04,1878.186,High
7534906208,4.282,4.214,2.077,2.137,25,20,224.553,500.226,724.779,613.863,523.522,1137.3850000000002,High
64935681871,4.699,4.511,2.109,2.402,44,20,320.85,831.707,1152.557,814.81,858.835,1673.645,High
63291846554,4.788,4.374,2.022,2.352,39,20,369.557,805.845,1175.402,804.459,831.634,1636.0929999999998,High
44761279478,4.79,4.561,2.096,2.465,41,20,346.039,842.575,1188.614,827.093,868.275,1695.368,High
234881024,3.4640000000000004,3.349,1.757,1.592,5,20,32.999,73.961,106.96,235.353,92.01,327.363,High
42749985316,4.527,4.158,2.066,2.092,20,20,199.285,394.666,593.951,559.825,419.986,979.811,High
2058,3.3070000000000004,3.265,1.532,1.733,7,20,70.74,145.684,216.424,324.921,165.165,490.086,High
68715214559,4.593,4.454,2.098,2.356,51,20,399.236,1018.424,1417.66,942.8,1047.259,1990.059,High
2157969680,3.637,3.488,1.903,1.585,9,20,66.33,166.403,232.733,357.375,187.212,544.587,High
40903981653,4.335999999999999,4.236,2.019,2.217,26,20,186.505,492.036,678.5409999999999,595.789,516.382,1112.1709999999998,High
39865360672,4.468,4.2,1.963,2.237,17,20,156.652,327.154,483.806,492.51,348.103,840.613,High
25664355735,4.4190000000000005,4.382,1.979,2.403,42,20,355.539,863.259,1218.798,843.474,889.603,1733.077,High
45667595108,4.27,3.98,1.888,2.092,19,20,179.489,392.772,572.261,551.77,417.731,969.501,High
64371553948,4.582999999999999,4.556,2.039,2.517,41,20,318.959,775.625,1094.584,794.749,801.434,1596.183,High
66504884223,4.931,4.636,1.952,2.684,55,20,428.439,1101.32,1529.759,967.673,1129.356,2097.029,High
29192280994,4.675,4.526,2.082,2.444,37,20,320.657,747.287,1067.944,766.475,772.714,1539.189,High
67628628543,4.886,4.508,2.095,2.413,45,20,381.935,874.292,1256.227,871.846,901.862,1773.708,High
68711071727,4.793,4.514,2.186,2.328,54,20,420.922,1089.327,1510.249,933.781,1117.926,2051.707,High
64420183799,4.791,4.424,2.03,2.394,51,20,438.24,1050.387,1488.627,961.008,1079.209,2040.217,High
67611131837,4.845000000000001,4.276,2.14,2.136,51,20,382.486,1052.553,1435.0390000000002,910.474,1081.118,1991.592,High
4294971392,3.845,3.596,1.895,1.701,5,20,38.134,69.915,108.049,219.207,85.65,304.857,High
66332827054,4.622,4.344,2.053,2.291,41,20,331.95,840.679,1172.629,813.492,868.484,1681.976,High
2172653600,4.495,4.21,1.827,2.383,11,20,82.586,190.279,272.865,336.386,207.381,543.767,High
68649221629,4.917,4.66,2.075,2.585,51,20,392.134,1009.068,1401.202,914.937,1035.655,1950.592,High
67109634,3.645,3.477,1.766,1.711,7,20,65.646,111.189,176.83499999999998,281.499,129.488,410.987,High
272635904,3.817,3.626,1.818,1.808,8,20,90.882,149.918,240.8,317.658,168.54,486.198,High
1126204045,3.93,3.718,2.033,1.685,16,20,153.056,355.868,508.924,566.698,381.918,948.616,High
13576704172,4.383,4.069,1.982,2.087,23,20,232.699,520.272,752.971,648.556,545.786,1194.342,High
68715003899,4.75,4.399,1.988,2.411,53,20,428.379,1085.893,1514.272,943.662,1114.633,2058.295,High
3021062165,4.447,4.279,1.769,2.51,19,20,171.006,349.97,520.976,492.224,372.553,864.777,High
45978876799,4.751,4.509,1.925,2.584,42,20,330.617,825.014,1155.631,793.269,850.646,1643.915,High
3728137629,4.748,4.508,2.083,2.425,37,20,312.044,701.591,1013.635,725.987,726.321,1452.308,High
65496047527,4.709,4.519,2.207,2.312,46,20,326.917,871.892,1198.809,803.417,899.151,1702.568,High
63282560796,4.555,4.226,2.04,2.186,40,20,376.24,851.217,1227.457,871.552,879.492,1751.044,High
2147483648,3.414,3.187,1.899,1.288,3,20,10.223,28.146,38.369,176.414,44.339,220.753,High
2281713744,4.083,3.955,1.748,2.207,12,20,116.541,240.367,356.908,359.068,259.397,618.4649999999999,High
67640492026,4.498,4.48,1.9,2.58,51,20,373.795,1045.689,1419.4840000000002,904.827,1073.524,1978.351,High
67251735042,3.968,3.66,1.776,1.884,17,20,149.446,335.163,484.609,549.715,362.6,912.315,High
42188578170,4.565,4.188,2.019,2.169,36,20,279.961,736.87,1016.831,713.604,763.552,1477.156,High
18672714777,4.561,4.31,2.037,2.273,27,20,246.416,537.665,784.0809999999999,646.427,561.543,1207.97,High
17314349056,3.614,3.477,1.881,1.596,5,20,33.772,71.624,105.396,250.812,88.662,339.47400000000005,High
60129508719,4.67,4.647,2.095,2.552,50,20,363.077,974.896,1337.973,899.939,1001.591,1901.53,High
40900292623,4.724,4.275,2.037,2.238,29,20,238.639,568.657,807.296,639.237,594.466,1233.703,High
56445985359,4.746,4.485,2.1,2.385,28,20,220.996,516.56,737.5559999999999,618.544,540.829,1159.373,High
68044193741,4.648999999999999,4.455,2.016,2.439,49,20,351.88,964.1,1315.98,916.594,991.514,1908.108,High
7995675490,4.569,4.318,1.675,2.643,27,20,224.036,534.766,758.8019999999999,630.094,558.768,1188.862,High
68448943999,4.697,4.406,1.978,2.428,54,20,413.78,1099.368,1513.148,983.625,1128.874,2112.499,High
26901605472,4.765000000000001,4.536,1.917,2.619,29,20,259.872,562.428,822.3,661.042,586.958,1248.0,High
54525716429,4.531,4.47,2.057,2.413,39,20,309.142,760.274,1069.416,769.315,784.728,1554.043,High
68719468541,4.942,4.669,1.935,2.734,55,20,372.28,1080.959,1453.239,879.753,1107.626,1987.379,High
7848247165,4.783,4.498,2.112,2.386,41,20,336.413,823.633,1160.046,786.621,848.196,1634.817,High
38843975288,4.57,4.106,1.999,2.107,24,20,208.796,497.208,706.004,580.087,521.223,1101.31,High
46816001733,4.647,4.649,2.166,2.483,39,20,294.558,708.298,1002.856,717.257,733.081,1450.338,High
3584,3.387,3.226,1.402,1.824,7,20,73.929,125.654,199.583,275.214,144.052,419.266,High
40544671732,4.715,4.397,1.954,2.443,34,20,311.43,678.358,989.788,725.027,702.77,1427.797,High
1289158722,4.309,4.114,1.928,2.186,19,20,178.525,368.652,547.177,491.635,390.718,882.3530000000001,High
13678402297,4.756,4.547,1.967,2.58,38,20,282.675,732.924,1015.599,773.926,758.033,1531.959,High
17282848008,4.369,4.331,2.099,2.232,19,20,147.533,330.012,477.545,511.602,352.748,864.3499999999999,High
50461538302,4.904,4.59,2.021,2.569,51,20,382.384,1043.54,1425.924,865.586,1070.246,1935.832,High
51396819903,4.943,4.644,1.955,2.689,48,20,376.864,938.036,1314.9,856.833,964.042,1820.875,High
34649440324,4.381,4.275,1.968,2.307,14,20,119.554,243.775,363.329,421.473,264.514,685.9870000000001,High
16842776,3.603,3.379,1.709,1.67,8,20,72.471,166.921,239.392,322.652,187.52,510.172,High
51531186175,4.851,4.551,2.103,2.448,55,20,426.819,1112.837,1539.656,943.464,1140.753,2084.217,High
49707438931,4.737,4.413,1.9,2.513,32,20,260.515,603.758,864.273,708.465,629.573,1338.038,High
68651319103,4.888999999999999,4.63,2.01,2.62,51,20,351.755,1008.941,1360.696,902.818,1036.614,1939.432,High
65809131222,4.537,4.508,2.065,2.443,33,20,280.617,613.959,894.576,768.934,640.328,1409.262,High
43004198924,4.034,3.712,1.982,1.73,11,20,98.295,218.882,317.177,405.709,240.889,646.598,High
29376599000,4.675,4.488,2.142,2.346,37,20,282.852,732.87,1015.722,740.834,759.047,1499.881,High
885402736,4.644,4.39,1.975,2.415,23,20,222.616,433.525,656.141,577.666,456.162,1033.828,High
138412297,3.544,3.322,1.739,1.583,10,20,67.631,181.125,248.756,323.567,201.527,525.094,High
1192800360,4.397,4.194,2.049,2.145,19,20,175.8,431.917,607.717,564.146,455.164,1019.31,High
55599501950,4.649,4.42,2.051,2.369,37,20,329.455,759.911,1089.366,767.667,785.396,1553.063,High
59458420435,4.752,4.345,2.093,2.252,45,20,367.468,922.709,1290.177,898.695,950.631,1849.326,High
35067417707,4.494,4.42,2.099,2.321,29,20,270.107,544.292,814.3990000000001,640.845,567.168,1208.013,High
36574363655,3.702,3.49,1.806,1.684,12,20,108.466,225.782,334.248,380.467,247.021,627.4879999999999,High
17184194592,3.895,3.56,1.936,1.624,7,20,52.246,126.77,179.016,303.252,145.607,448.859,High
10888544512,4.252,4.066,2.045,2.021,10,20,48.241,147.518,195.759,264.271,164.607,428.878,High
64691372027,4.769,4.469,2.124,2.345,50,20,379.995,976.825,1356.8200000000002,894.151,1004.821,1898.972,High
19641282256,4.585,4.347,2.162,2.185,29,20,250.44,590.762,841.202,633.303,614.638,1247.941,High
40547380202,4.616,4.502,2.091,2.411,37,20,297.865,745.261,1043.126,738.021,769.597,1507.618,High
38688260097,3.483,3.345,1.991,1.354,8,20,46.44,124.503,170.94299999999998,278.837,143.043,421.88,High
49097506295,4.447000000000001,4.393,2.165,2.228,43,20,329.895,854.604,1184.499,777.283,881.182,1658.465,High
8547975154,4.661,4.417,1.931,2.486,44,20,385.484,942.691,1328.175,868.901,968.255,1837.156,High
40045236797,4.918,4.546,1.995,2.551,30,20,274.479,580.869,855.348,651.74,605.119,1256.859,High
10838097929,3.809,3.652,1.928,1.724,13,20,82.04,232.529,314.569,400.955,253.716,654.671,High
66480323744,4.252,4.179,2.008,2.171,30,20,243.294,608.187,851.481,711.4,635.323,1346.723,High
50390628345,4.823,4.476,2.05,2.426,43,20,348.039,858.525,1206.564,780.708,884.509,1665.217,High
64053536955,4.448999999999999,4.403,1.724,2.679,36,20,279.091,710.258,989.349,743.968,736.535,1480.503,High
32888701150,4.716,4.269,2.159,2.11,29,20,227.717,588.689,816.406,635.548,615.122,1250.67,High
6443705066,4.394,4.174,2.032,2.142,23,20,176.634,438.856,615.49,541.757,462.045,1003.802,High
68428496079,4.785,4.49,2.092,2.398,46,20,374.811,885.132,1259.943,874.51,912.765,1787.275,High
1074492457,4.388,4.204,1.951,2.253,20,20,196.407,402.5,598.907,538.517,424.982,963.499,High
14198880223,4.617,4.243,1.838,2.405,40,20,350.819,823.255,1174.074,818.006,850.305,1668.311,High
18377814476,4.603,4.466,2.062,2.404,29,20,222.218,542.238,764.456,629.327,567.417,1196.744,High
51471448831,4.835,4.522,2.025,2.497,50,20,405.827,1035.201,1441.028,905.894,1062.127,1968.021,High
42950230656,4.271,3.9,1.92,1.98,10,20,97.056,176.294,273.35,352.601,195.878,548.479,High
67645734903,4.779,4.609,2.077,2.532,55,20,408.964,1088.078,1497.042,939.237,1116.02,2055.257,High
2227757090,4.543,4.395,2.043,2.352,17,20,142.023,332.671,474.694,470.12,354.336,824.456,High
32068029879,4.861000000000001,4.448,1.945,2.503,42,20,318.335,832.079,1150.414,778.425,859.133,1637.558,High
34494253088,3.986,3.756,1.81,1.946,11,20,96.066,187.495,283.56100000000004,382.864,207.397,590.261,High
60346273,4.047999999999999,3.851,1.929,1.922,24,20,232.539,519.24,751.779,666.872,545.957,1212.829,High
50969024347,4.891,4.51,2.057,2.453,45,20,366.352,879.739,1246.091,827.787,906.22,1734.007,High
50379550718,4.756,4.57,1.923,2.647,47,20,391.23,943.944,1335.174,822.138,970.254,1792.392,High
9199029360,4.251,4.029,1.937,2.092,23,20,216.795,477.061,693.856,577.846,500.538,1078.384,High
45809386817,4.492,4.297,1.909,2.388,30,20,231.426,560.003,791.4290000000001,628.25,584.696,1212.946,High
2229266,3.805,3.588,1.723,1.865,11,20,110.099,213.957,324.056,379.529,234.363,613.892,High
68719411199,4.879,4.568,2.002,2.566,57,20,434.7,1142.47,1577.17,975.866,1171.241,2147.107,High
1611006984,4.013999999999999,3.658,1.716,1.942,11,20,113.448,196.489,309.937,392.964,217.518,610.482,High
54488321366,4.432,4.302,2.047,2.255,33,20,242.506,646.334,888.8399999999999,729.408,673.508,1402.9160000000002,High
67545070327,4.7,4.56,2.031,2.529,47,20,378.319,951.333,1329.652,871.255,978.169,1849.424,High
1107296256,3.614,3.459,1.944,1.515,4,20,27.388,57.177,84.565,231.113,73.783,304.896,High
822706692,4.361000000000001,4.002,1.709,2.293,14,20,143.652,271.299,414.951,448.717,293.496,742.213,High
56765628280,4.69,4.592,2.081,2.511,41,20,338.494,812.591,1151.085,798.671,837.492,1636.163,High
9915859269,4.436,4.392,1.932,2.46,20,20,128.251,331.007,459.258,469.994,352.647,822.6410000000001,High
5381833233,4.174,4.102,2.03,2.072,16,20,153.491,290.383,443.874,465.221,311.513,776.7339999999999,High
34376552466,4.086,4.028,1.892,2.136,11,20,90.362,192.51,282.872,351.614,211.559,563.173,High
90210548,4.891,4.392,1.991,2.401,19,20,141.727,370.986,512.713,457.187,392.439,849.626,High
68165520831,4.7940000000000005,4.452,2.035,2.417,49,20,365.182,943.328,1308.51,860.162,971.347,1831.509,High
438911497,4.647,4.525,2.101,2.424,17,20,179.303,299.886,479.189,512.26,320.052,832.312,High
25534231133,5.002,4.496,2.032,2.464,36,20,316.206,728.858,1045.064,726.609,754.159,1480.768,High
2378859100,4.545,4.11,2.016,2.094,24,20,236.663,492.34,729.0029999999999,631.358,517.381,1148.739,High
1196036,3.719,3.284,1.751,1.533,7,20,84.836,141.812,226.648,362.101,163.699,525.8,High
25791288808,4.741,4.513,1.943,2.57,31,20,237.288,573.322,810.61,660.715,597.16,1257.875,High
65632468476,4.806,4.68,2.031,2.649,49,20,359.832,950.648,1310.48,875.648,977.262,1852.91,High
19250254998,4.7490000000000006,4.362,1.999,2.363,34,20,289.98,673.051,963.031,713.402,698.92,1412.322,High
55289632158,4.645,4.277,2.144,2.133,38,20,264.74,730.13,994.87,734.919,758.024,1492.943,High
52246260418,4.446000000000001,4.306,1.9,2.406,26,20,247.611,512.175,759.786,646.283,536.111,1182.394,High
10450055102,4.601,4.379,1.911,2.468,42,20,335.181,874.984,1210.165,821.385,901.281,1722.666,High
2148561980,4.386,4.214,1.946,2.268,20,20,180.361,409.049,589.41,534.659,430.859,965.518,High
4259850,3.668,3.387,1.668,1.719,8,20,83.723,172.423,256.146,330.342,192.783,523.125,High
51538984943,4.722,4.492,2.083,2.409,52,20,378.759,1054.232,1432.991,899.118,1081.769,1980.887,High
60129525759,4.75,4.596,2.09,2.506,55,20,424.373,1112.879,1537.252,948.828,1141.063,2089.891,High
26852021024,4.079000000000001,3.893,2.009,1.884,16,20,118.914,324.766,443.68,453.455,347.196,800.6510000000001,High
18986869629,4.631,4.396,2.007,2.389,34,20,283.144,670.741,953.885,690.771,696.117,1386.888,High
68685913847,4.693,4.288,1.937,2.351,52,20,436.758,1084.491,1521.249,984.509,1114.198,2098.7070000000003,High
25769803776,3.73,3.375,1.923,1.452,4,20,17.338,52.164,69.50200000000001,193.547,68.739,262.286,High
34118033403,4.726,4.502,2.239,2.263,46,20,376.398,929.521,1305.919,843.81,956.333,1800.143,High
35652610,3.851,3.556,1.725,1.831,9,20,100.25,179.976,280.226,362.098,200.094,562.192,High
18305918816,4.449,4.163,2.019,2.144,26,20,232.931,504.534,737.465,579.838,527.824,1107.6619999999998,High
2449127681,4.434,4.083,1.561,2.522,26,20,248.754,541.095,789.849,595.403,564.182,1159.585,High
4297117952,4.140000000000001,3.857,1.888,1.969,11,20,97.909,200.613,298.522,383.948,219.699,603.6469999999999,High
1879048192,3.496,3.322,1.814,1.508,5,20,61.035,86.962,147.997,254.708,105.361,360.069,High
268435520,3.198,3.011,1.628,1.383,5,20,45.496,104.809,150.305,290.796,126.086,416.882,High
25165824,3.446,3.084,1.747,1.337,4,20,26.464,65.672,92.136,219.489,84.178,303.66700000000003,High
4764729344,3.527,3.24,1.9,1.34,6,20,56.341,109.514,165.855,281.183,129.088,410.271,High
538968065,3.527,3.264,1.508,1.756,6,20,53.897,92.821,146.718,268.134,111.294,379.428,High
68719443967,4.885,4.672,2.096,2.576,57,20,427.802,1119.106,1546.908,975.653,1147.269,2122.922,High
11446425698,4.535,4.149,1.861,2.288,22,20,199.569,437.734,637.303,578.298,462.004,1040.302,High
67376610261,4.712,4.559,2.02,2.539,45,20,337.931,857.229,1195.16,827.548,883.986,1711.534,High
135266306,4.053,3.827,1.804,2.023,8,20,77.316,126.157,203.473,279.188,142.709,421.897,High
65066233743,4.642,4.566,2.142,2.424,43,20,317.545,792.896,1110.441,820.326,819.66,1639.986,High
63934822102,4.938000000000001,4.275,1.904,2.371,39,20,366.547,797.856,1164.403,843.876,826.131,1670.007,High
12582912,3.358,3.124,1.717,1.407,4,20,24.187,67.933,92.12,223.522,86.2,309.722,High
51539607552,3.601,3.341,1.882,1.459,4,20,5.699,42.883,48.582,175.442,59.143,234.585,High
42580081855,4.692,4.337,2.025,2.312,42,20,369.133,886.262,1255.395,824.588,912.738,1737.326,High
35753639871,4.617,4.383,1.852,2.531,37,20,319.197,743.478,1062.675,764.619,769.645,1534.264,High
17035550671,4.727,4.374,2.126,2.248,45,20,374.002,930.591,1304.593,846.283,957.615,1803.898,High
11802721911,4.795,4.587,2.051,2.536,45,20,363.119,884.912,1248.031,841.227,910.729,1751.956,High
155226188,4.102,4.004,1.653,2.351,15,20,137.365,302.71,440.075,478.609,324.786,803.395,High
17247242896,4.037000000000001,3.936,1.947,1.989,13,20,100.519,224.819,325.338,364.742,244.202,608.944,High
27365890769,4.65,4.519,2.005,2.514,32,20,227.058,574.15,801.208,625.767,598.124,1223.891,High
63350417151,4.813000000000001,4.55,2.103,2.447,48,20,368.066,938.516,1306.582,873.49,966.104,1839.594,High
1219567632,4.384,4.331,1.967,2.364,14,20,134.869,252.742,387.611,426.763,271.471,698.2339999999999,High
30716885329,4.510999999999999,4.423,2.065,2.358,35,20,260.15,671.889,932.039,696.584,696.974,1393.558,High
64424509440,3.817,3.358,1.829,1.529,6,20,29.217,94.786,124.003,234.023,113.521,347.544,High
35508977664,4.208,4.021,2.134,1.887,7,20,35.396,97.89,133.286,217.733,113.351,331.084,High
49256857591,4.776,4.472,1.936,2.536,52,20,427.989,1061.171,1489.16,980.598,1088.763,2069.361,High
4295051264,3.419,3.191,1.755,1.436,6,20,63.367,122.783,186.15,322.56,143.505,466.065,High
4142716553,4.493,4.246,2.056,2.19,31,20,292.281,660.769,953.05,713.091,686.059,1399.15,High
27068004441,4.85,4.229,1.991,2.238,29,20,239.176,574.755,813.931,660.281,600.633,1260.914,High
51844908929,4.351,3.854,2.003,1.851,22,20,197.046,429.196,626.242,598.002,454.849,1052.851,High
66571992831,4.822,4.573,1.906,2.667,55,20,398.901,1105.366,1504.267,961.032,1134.052,2095.084,High
65909796850,4.755,4.333,2.104,2.229,37,20,299.264,723.724,1022.988,733.531,750.426,1483.957,High
2048,2.998,2.814,1.496,1.318,3,20,28.343,36.878,65.221,210.277,55.248,265.525,High
10812875796,4.727,4.495,2.035,2.46,28,20,254.043,511.006,765.049,624.12,534.74,1158.86,High
42425889743,4.636,4.443,2.094,2.349,35,20,264.111,660.035,924.146,702.302,685.021,1387.323,High
67402373883,4.6,4.446,2.191,2.255,41,20,329.954,819.392,1149.346,821.414,846.239,1667.653,High
23219634171,4.976,4.625,2.1,2.525,49,20,396.619,980.408,1377.027,883.456,1006.677,1890.133,High
8600715840,3.666,3.536,1.864,1.672,10,20,119.952,214.193,334.145,494.115,237.987,732.102,High
34410109184,4.234999999999999,3.735,2.013,1.722,12,20,90.842,213.328,304.17,371.049,233.787,604.836,High
671088640,3.355,3.101,1.811,1.29,4,20,34.169,56.911,91.08,225.034,74.968,300.002,High
63887629055,4.87,4.695,1.986,2.709,51,20,345.503,981.091,1326.594,869.227,1007.778,1877.005,High
167772328,3.67,3.387,1.751,1.636,10,20,95.995,213.709,309.704,387.22,236.474,623.694,High
39683354537,4.584,4.43,2.076,2.354,39,20,294.823,761.635,1056.458,760.547,786.589,1547.136,High
63719863292,4.558,4.464,2.036,2.428,45,20,351.761,928.93,1280.691,830.393,955.348,1785.741,High
58459990299,4.734999999999999,4.521,2.043,2.478,33,20,275.586,622.788,898.374,714.193,647.215,1361.408,High
59038185751,4.743,4.352,1.992,2.36,38,20,294.75,730.094,1024.844,760.391,757.167,1517.558,High
45929627368,4.563000000000001,4.246,2.195,2.051,35,20,314.461,752.558,1067.019,746.504,777.916,1524.42,High
41837625071,4.839,4.486,1.94,2.546,45,20,404.788,900.802,1305.59,945.453,927.547,1873.0,High
99352,3.706,3.499,1.718,1.781,11,20,110.254,228.004,338.258,390.306,249.527,639.833,High
64520936124,4.839,4.302,1.917,2.385,38,20,305.059,749.864,1054.923,763.4,777.101,1540.501,High
54338649899,5.045,4.467,1.925,2.542,38,20,319.448,721.035,1040.483,746.558,747.608,1494.166,High
30056086015,4.66,4.602,2.091,2.511,49,20,352.457,981.93,1334.387,860.493,1008.253,1868.746,High
28672,3.851,3.591,1.764,1.827,6,20,60.285,107.026,167.31099999999998,256.436,124.636,381.072,High
68446584253,4.697,4.602,2.059,2.543,50,20,359.08,958.964,1318.044,876.537,986.017,1862.554,High
5375066624,4.26,3.949,2.123,1.826,10,20,109.658,176.82,286.478,339.46,195.386,534.846,High
36509745152,4.208,4.087,1.961,2.126,9,20,68.404,134.668,203.072,294.275,151.988,446.263,High
48587657241,4.238,4.013,1.955,2.058,21,20,192.94,439.077,632.017,571.278,464.266,1035.544,High
40393919411,4.48,4.289,2.125,2.164,35,20,253.971,681.458,935.429,713.333,707.859,1421.192,High
67628957535,4.608,4.527,2.043,2.484,52,20,383.961,1024.26,1408.221,993.519,1052.684,2046.203,High
56055212692,4.629,4.28,2.046,2.234,26,20,201.917,472.358,674.275,645.877,497.929,1143.806,High
66281889167,4.809,4.461,2.138,2.323,42,20,309.738,785.228,1094.966,772.822,812.49,1585.312,High
655368,3.86,3.649,1.671,1.978,7,20,57.68,119.131,176.811,281.365,136.515,417.88,High
9347397564,4.501,4.287,2.007,2.28,36,20,297.269,734.321,1031.59,717.082,759.793,1476.875,High
51548266496,7.0,3.454,2.001,1.453,7,20,62.152,131.986,194.138,357.646,152.947,510.593,High
24964489075,4.751,4.444,1.999,2.445,46,20,397.206,947.742,1344.948,888.87,974.53,1863.4,High
2845837569,4.162,4.031,1.851,2.18,15,20,112.561,262.211,374.7720000000001,413.839,282.655,696.4939999999999,High
34288917807,4.628,4.417,2.057,2.36,43,20,326.863,849.741,1176.604,839.77,876.994,1716.764,High
18556780544,3.702,3.435,2.091,1.344,8,20,75.089,170.412,245.501,366.32,193.588,559.908,High
55880397125,4.477,4.096,1.945,2.151,27,20,231.371,529.191,760.562,639.533,555.266,1194.799,High
4429711644,4.093999999999999,3.845,1.935,1.91,15,20,149.994,305.724,455.718,461.335,327.994,789.329,High
34437337792,4.074,3.82,1.931,1.889,13,20,113.626,257.076,370.702,438.346,279.404,717.75,High
68023017331,4.804,4.625,2.044,2.581,44,20,334.818,819.717,1154.535,832.483,846.017,1678.5,High
32421678908,4.692,4.334,2.115,2.219,39,20,280.496,752.38,1032.876,718.699,779.053,1497.752,High
68165762301,4.662,4.489,2.126,2.363,50,20,360.752,1004.49,1365.242,888.949,1032.173,1921.122,High
26363925696,4.5120000000000005,4.241,2.056,2.185,23,20,221.228,493.801,715.029,606.629,519.256,1125.885,High
65842899292,4.478,4.128,2.099,2.029,34,20,245.601,647.689,893.29,710.789,676.347,1387.136,High
68719460351,4.885,4.6,2.09,2.51,57,20,440.791,1144.41,1585.201,1013.673,1173.003,2186.676,High
2149591040,3.486,3.333,1.942,1.391,6,20,88.97,128.667,217.637,363.53,149.961,513.491,High
67436349700,4.605,4.56,2.016,2.544,25,20,161.423,419.601,581.024,531.689,442.968,974.657,High
55532313087,4.957,4.346,2.038,2.308,46,20,339.788,967.121,1306.909,844.323,994.179,1838.502,High
67371646179,4.815,4.393,1.99,2.403,42,20,327.733,818.628,1146.361,795.917,846.246,1642.163,High
43226277889,4.448,4.139,1.508,2.631,21,20,226.908,412.027,638.935,542.552,433.603,976.155,High
4194688,3.593,3.252,1.639,1.613,7,20,43.673,131.698,175.371,274.023,150.575,424.598,High
20484,4.087,3.858,1.747,2.111,7,20,63.485,112.9,176.385,263.46,129.299,392.759,High
537002016,3.547,3.308,1.875,1.433,6,20,43.853,105.288,149.141,273.147,123.796,396.943,High
5951856659,4.281000000000001,4.144,2.037,2.107,20,20,142.936,365.946,508.88200000000006,511.582,388.658,900.24,High
22015970048,3.959,3.811,2.006,1.805,12,20,97.564,227.589,325.153,410.949,248.419,659.368,High
5134254466,4.296,4.258,1.822,2.436,19,20,133.789,339.69,473.479,470.867,361.013,831.88,High
71634944,3.935,3.533,1.885,1.648,9,20,60.348,156.535,216.883,300.233,175.862,476.095,High
21755287549,4.849,4.431,2.101,2.33,38,20,304.83,763.093,1067.923,743.664,787.664,1531.328,High
34896623616,4.115,4.004,1.929,2.075,9,20,83.952,148.542,232.494,323.271,166.061,489.332,High
16632773753,4.795999999999999,4.23,2.04,2.19,42,20,360.169,877.756,1237.925,798.59,904.699,1703.289,High
34629222920,3.746,3.688,2.014,1.674,8,20,89.132,149.496,238.628,353.143,169.736,522.8789999999999,High
4328522800,3.61,3.427,1.804,1.623,12,20,107.232,248.066,355.298,391.495,269.857,661.3520000000001,High
16068271357,4.783,4.425,2.075,2.35,44,20,343.903,895.015,1238.918,811.444,921.029,1732.473,High
60062396159,4.521,4.47,2.187,2.283,51,20,396.726,1061.243,1457.969,935.362,1089.345,2024.707,High
34428960896,4.039999999999999,3.848,2.042,1.806,9,20,70.516,164.87,235.386,309.46,183.579,493.039,High
34913517568,4.149,3.86,1.884,1.976,7,20,38.011,96.12,134.131,228.465,112.227,340.692,High
59055798271,4.965,4.526,2.032,2.494,54,20,407.582,1086.723,1494.3049999999998,934.383,1115.021,2049.404,High
60129542077,4.757,4.512,2.12,2.392,52,20,409.422,1055.417,1464.839,916.785,1082.428,1999.213,High
271068801,3.795,3.661,1.571,2.09,19,20,205.628,419.451,625.079,550.741,442.063,992.804,High
44696233148,4.647,4.425,1.996,2.429,27,20,259.137,542.56,801.6969999999999,681.991,566.8,1248.791,High
34325921727,4.899,4.463,2.061,2.402,53,20,419.404,1076.879,1496.283,938.965,1104.934,2043.899,High
21308042779,4.558,4.348,1.955,2.393,35,20,265.695,677.037,942.732,704.572,703.559,1408.131,High
51244662075,4.76,4.526,1.896,2.63,44,20,320.9,839.807,1160.707,813.843,865.749,1679.592,High
13263816008,4.543,4.31,1.829,2.481,28,20,211.968,542.752,754.7199999999999,612.596,567.597,1180.193,High
10739269696,4.05,3.801,1.843,1.958,12,20,125.376,256.529,381.905,426.009,277.672,703.681,High
16809337494,4.774,4.427,1.932,2.495,30,20,251.388,602.115,853.503,653.078,627.38,1280.458,High
21749836180,4.745,4.192,1.902,2.29,22,20,205.051,441.84,646.891,551.9,464.755,1016.655,High
18777131190,4.625,4.404,1.995,2.409,29,20,235.231,576.925,812.156,665.776,601.321,1267.097,High
27195669248,4.318,4.203,2.103,2.1,29,20,268.177,594.098,862.275,714.438,617.813,1332.251,High
10865904370,4.697,4.229,1.845,2.384,29,20,233.962,592.253,826.215,651.527,618.221,1269.748,High
24605362511,4.673,4.325,1.811,2.514,30,20,271.142,585.409,856.5509999999999,660.21,610.585,1270.795,High
66437775355,4.816,4.477,2.084,2.393,54,20,448.698,1097.358,1546.056,975.362,1125.707,2101.069,High
25634997816,4.746,4.518,1.968,2.55,34,20,278.394,672.985,951.379,700.636,698.235,1398.871,High
65484754448,4.621,4.404,1.966,2.438,28,20,238.756,497.787,736.543,628.31,522.432,1150.742,High
2152614416,4.452999999999999,4.202,1.814,2.388,16,20,163.563,294.674,458.237,484.199,314.753,798.952,High
63039064062,4.510000000000001,4.435,1.992,2.443,44,20,304.405,868.334,1172.739,818.975,895.492,1714.467,High
34266787653,4.823,4.37,1.95,2.42,39,20,323.83,773.543,1097.373,785.494,799.979,1585.473,High
50879164764,4.726,4.447,1.999,2.448,30,20,226.238,583.67,809.9079999999999,653.934,608.827,1262.761,High
5388569215,4.504,4.361,1.864,2.497,31,20,265.121,608.279,873.4,679.664,632.494,1312.158,High
30763997089,4.7490000000000006,4.476,1.853,2.623,33,20,276.05,617.611,893.6610000000001,686.299,641.787,1328.086,High
34716394614,4.394,3.928,1.818,2.11,23,20,214.385,483.025,697.41,652.427,509.506,1161.933,High
9083293824,4.391,4.197,2.04,2.157,17,20,171.398,338.444,509.842,486.818,359.544,846.362,High
68583346217,4.732,4.215,2.121,2.094,33,20,276.965,671.859,948.824,711.091,698.864,1409.955,High
46260657561,4.487,4.244,2.141,2.103,34,20,270.431,674.402,944.833,686.57,700.625,1387.1950000000002,High
49025871091,4.584,4.471,1.985,2.486,39,20,286.662,739.83,1026.492,728.591,765.474,1494.065,High
67452721291,4.664,4.333,2.121,2.212,37,20,299.948,689.477,989.425,730.885,716.144,1447.029,High
37748864,3.748,3.517,1.888,1.629,6,20,43.019,112.473,155.492,267.292,130.763,398.055,High
67759939453,4.567,4.532,2.081,2.451,43,20,312.943,817.551,1130.494,769.806,843.908,1613.714,High
14241435307,4.245,4.098,1.96,2.138,31,20,287.099,672.039,959.138,721.85,699.114,1420.964,High
64066024485,4.859,4.317,2.03,2.287,31,20,256.894,601.563,858.457,720.384,628.296,1348.68,High
200334743,4.724,4.319,2.051,2.268,33,20,263.864,658.511,922.375,666.128,683.585,1349.7130000000002,High
10843914496,4.477,4.037,1.93,2.107,15,20,109.393,278.098,387.491,417.947,300.243,718.19,High
54826893663,4.656000000000001,4.157,2.101,2.056,29,20,212.929,571.034,783.963,622.174,597.486,1219.66,High
57507107350,4.539,4.254,1.955,2.299,29,20,236.497,559.568,796.065,675.891,586.229,1262.12,High
68317421139,4.713,4.339,1.961,2.378,30,20,259.312,547.395,806.707,663.107,573.205,1236.312,High
41826638088,4.686999999999999,4.451,1.987,2.464,30,20,266.032,549.029,815.0609999999999,649.22,572.896,1222.116,High
16911429119,4.818,4.456,1.979,2.477,53,20,435.231,1105.593,1540.824,952.239,1132.55,2084.789,High
54968229178,4.478,4.234,2.023,2.211,32,20,283.598,662.403,946.001,736.441,688.206,1424.647,High
44480234634,4.7780000000000005,4.263,2.089,2.174,28,20,235.18,575.897,811.077,682.728,602.077,1284.8049999999998,High
48588731988,4.352,4.165,1.988,2.177,27,20,277.297,579.77,857.067,671.724,604.708,1276.432,High
28028663013,4.613,4.426,2.105,2.321,34,20,256.887,635.741,892.6279999999999,668.817,661.273,1330.09,High
56616320709,4.3500000000000005,4.208,2.016,2.192,32,20,289.396,648.995,938.391,771.528,676.199,1447.727,High
25552175494,4.489,4.483,2.088,2.395,27,20,207.623,501.236,708.8589999999999,590.973,525.061,1116.034,High
17452341877,4.567,4.44,2.031,2.409,28,20,262.733,565.461,828.194,652.799,588.16,1240.9589999999998,High
50683345888,4.5440000000000005,4.22,2.148,2.072,38,20,295.317,746.321,1041.638,748.834,772.415,1521.2489999999998,High
53355903864,4.522,4.314,2.016,2.298,30,20,225.335,555.978,781.313,630.756,581.395,1212.1509999999998,High
44975986040,7.0,4.521,2.038,2.483,32,20,227.922,600.493,828.4150000000001,648.287,623.848,1272.135,High
59787690522,4.549,4.478,2.056,2.422,34,20,282.434,651.658,934.092,719.123,677.346,1396.469,High
22011622755,4.781000000000001,4.37,1.986,2.384,40,20,334.465,812.001,1146.466,759.877,838.135,1598.012,High
8600977536,4.21,3.798,1.891,1.907,10,20,119.736,219.269,339.005,437.693,241.13,678.823,High
44651855943,4.533,4.301,2.014,2.287,27,20,209.595,505.925,715.52,589.881,530.604,1120.485,High
47713508292,4.48,4.397,2.032,2.365,33,20,258.494,665.848,924.342,713.765,691.585,1405.35,High
32661892867,4.487,4.192,2.013,2.179,34,20,324.201,690.227,1014.428,779.295,716.323,1495.618,High
37857837156,4.3580000000000005,4.217,2.072,2.145,18,20,151.688,353.433,505.121,482.109,375.826,857.935,High
19329452009,4.117,3.785,1.917,1.868,20,20,214.346,427.466,641.812,576.579,452.822,1029.4009999999998,High
41947168,3.834,3.507,1.83,1.677,8,20,73.902,162.479,236.38100000000003,323.208,182.362,505.5700000000001,High
66128153716,4.398000000000001,4.374,2.021,2.353,34,20,264.413,623.927,888.34,726.15,651.03,1377.1799999999998,High
66496199564,4.84,4.508,2.138,2.37,39,20,332.885,771.135,1104.02,807.112,797.622,1604.734,High
30588473168,4.836,4.501,2.04,2.461,34,20,260.701,621.674,882.375,676.325,646.06,1322.385,High
34359738400,3.628,3.525,1.832,1.693,5,20,22.607,65.511,88.118,202.021,81.389,283.41,High
10896585334,4.4990000000000006,4.188,1.966,2.222,31,20,297.228,696.054,993.282,705.706,721.11,1426.816,High
30922497737,4.7490000000000006,4.515,1.999,2.516,38,20,332.297,739.905,1072.202,766.654,765.068,1531.722,High
68690116351,4.791,4.555,1.968,2.587,53,20,383.944,1046.865,1430.809,918.825,1075.488,1994.313,High
52989837377,4.468,4.2,2.0,2.2,20,20,171.863,381.904,553.767,511.629,405.199,916.828,High
37942334169,4.349,4.307,2.055,2.252,26,20,236.351,513.285,749.636,642.862,538.44,1181.302,High
16778308,3.986,3.775,1.735,2.04,10,20,90.336,186.397,276.733,357.504,206.319,563.823,High
46505072618,4.698,4.43,2.138,2.292,37,20,312.181,777.101,1089.282,749.908,803.339,1553.247,High
63755026966,4.769,4.16,1.843,2.317,21,20,214.8,431.708,646.508,590.182,457.864,1048.046,High
27883267896,4.619999999999999,4.552,2.056,2.496,36,20,326.258,727.914,1054.172,761.574,752.515,1514.089,High
66029465003,4.747,4.422,2.118,2.304,43,20,299.386,819.058,1118.444,778.386,846.44,1624.826,High
66502589390,4.688000000000001,4.499,2.139,2.36,44,20,367.218,886.529,1253.747,842.523,913.47,1755.993,High
10336769502,4.589,4.123,1.897,2.226,33,20,310.807,704.099,1014.906,736.873,729.812,1466.685,High
68017979079,4.822,4.555,2.08,2.475,44,20,328.902,810.021,1138.923,829.683,836.903,1666.586,High
12571280350,4.568,4.378,1.902,2.476,35,20,268.349,683.467,951.816,690.531,708.633,1399.164,High
51620584373,4.511,4.294,1.959,2.335,30,20,240.001,562.636,802.637,668.188,588.418,1256.606,High
55834574847,5.079,4.398,2.122,2.276,54,20,433.647,1135.988,1569.635,991.288,1165.304,2156.592,High
22713668490,4.498,4.241,1.94,2.301,29,20,217.606,563.276,780.882,658.349,589.039,1247.388,High
62575295566,4.484999999999999,4.326,2.032,2.294,32,20,280.216,626.609,906.825,730.314,653.321,1383.635,High
24717313201,4.44,4.361,2.146,2.215,23,20,175.412,422.312,597.724,549.107,446.601,995.708,High
33430402695,4.607,4.333,1.973,2.36,32,20,286.926,642.602,929.528,703.495,669.012,1372.507,High
39196507685,4.338,4.229,1.916,2.313,25,20,220.354,497.469,717.823,626.749,521.839,1148.5880000000002,High
302,2.865,2.655,1.43,1.225,11,20,116.062,293.292,409.354,423.858,319.844,743.702,High
50705766422,4.548,4.275,1.848,2.427,29,20,256.904,559.619,816.523,655.887,585.25,1241.137,High
37264032908,4.523,4.391,1.789,2.602,24,20,233.248,446.887,680.135,603.237,469.901,1073.138,High
54263480028,4.588,4.281,2.203,2.078,36,20,340.187,731.145,1071.332,790.617,757.465,1548.082,High
54430041568,4.071,4.073,1.977,2.096,24,20,184.651,494.608,679.259,582.94,519.251,1102.191,High
65539479333,4.927,4.555,2.052,2.503,31,20,253.637,526.924,780.5609999999999,650.454,552.116,1202.57,High
52060675229,4.508,4.349,2.047,2.302,34,20,280.718,663.195,943.913,722.569,689.428,1411.9969999999998,High
626830553,4.577,4.198,1.88,2.318,29,20,275.846,616.433,892.279,687.672,640.185,1327.857,High
49320269540,4.77,4.664,2.096,2.568,39,20,315.744,763.012,1078.756,756.125,787.541,1543.6660000000002,High
4671989726,4.622,4.371,2.106,2.265,36,20,327.626,777.424,1105.05,750.361,801.942,1552.303,High
9444867484,4.782,4.354,2.013,2.341,34,20,308.008,722.403,1030.411,721.435,747.691,1469.126,High
46592933897,4.5760000000000005,4.253,1.986,2.267,24,20,185.184,439.079,624.263,544.99,461.97,1006.96,High
67577938418,4.968,4.49,2.138,2.352,38,20,316.514,773.963,1090.477,752.5,799.233,1551.733,High
49328319561,4.515000000000001,4.379,2.003,2.376,30,20,264.661,553.914,818.575,651.031,578.77,1229.801,High
68719459327,4.716,4.414,1.951,2.463,55,20,413.292,1149.859,1563.1509999999998,985.561,1178.625,2164.186,High
35968421698,4.658,4.293,1.97,2.323,30,20,259.359,584.223,843.5819999999999,685.046,610.172,1295.218,High
22661199469,4.779999999999999,4.473,1.985,2.488,36,20,267.448,690.189,957.637,713.679,715.267,1428.946,High
38700845405,4.499,4.46,1.965,2.495,21,20,140.535,373.078,513.6129999999999,511.342,395.684,907.026,High
52804639736,4.708,4.245,2.065,2.18,37,20,258.84,723.98,982.82,719.325,750.897,1470.2220000000002,High
35645919675,4.46,4.097,1.96,2.137,29,20,249.261,618.352,867.6129999999999,670.882,643.762,1314.6439999999998,High
28479637640,4.675,4.225,2.125,2.1,22,20,175.89,418.967,594.857,530.857,443.202,974.059,High
14914411586,4.604,4.379,1.868,2.511,32,20,331.039,670.493,1001.532,769.798,695.386,1465.184,High
31440480211,4.574,4.456,1.949,2.507,41,20,363.016,831.276,1194.292,831.385,857.423,1688.808,High
20367574144,4.191,4.166,1.922,2.244,17,20,142.559,312.717,455.276,479.357,334.536,813.893,High
54573230622,4.631,4.433,1.935,2.498,29,20,254.267,566.735,821.002,717.482,592.315,1309.797,High
26475012409,4.517,4.069,1.965,2.104,23,20,211.885,482.876,694.761,596.479,507.559,1104.038,High
3072,3.342,3.266,1.503,1.763,6,20,55.968,94.868,150.836,242.888,112.4,355.288,High
22708200987,4.513,4.312,2.097,2.215,29,20,222.725,535.232,757.957,610.682,559.402,1170.084,High
33554497,3.443,3.297,1.56,1.737,7,20,46.87,125.099,171.969,293.745,144.877,438.622,High
6006449758,4.422000000000001,4.199,1.877,2.322,28,20,220.643,539.885,760.528,645.969,564.943,1210.912,High
4337434624,3.954,3.766,1.88,1.886,8,20,59.325,148.201,207.526,302.192,166.22,468.412,High
3362758592,4.57,4.205,1.928,2.277,30,20,297.812,610.971,908.783,687.071,633.509,1320.58,High
1732600665,4.83,4.378,2.013,2.365,26,20,214.471,490.384,704.855,598.59,515.192,1113.7820000000002,High
10093328970,4.704000000000001,4.27,1.978,2.292,31,20,302.008,666.141,968.149,721.509,691.365,1412.874,High
29002307728,4.409,4.125,2.066,2.059,20,20,215.112,424.979,640.091,599.673,448.808,1048.481,High
5759304208,4.447,4.001,1.894,2.107,16,20,139.876,316.42,456.2960000000001,473.156,339.351,812.5070000000001,High
40432768007,4.362,4.316,1.878,2.438,31,20,276.21,601.393,877.6030000000001,713.793,626.421,1340.214,High
15341573284,4.457,4.344,2.021,2.323,30,20,280.333,629.72,910.053,694.154,655.105,1349.259,High
10532309139,4.793,4.532,2.08,2.452,28,20,237.444,524.291,761.735,637.627,547.687,1185.314,High
26243818064,4.473,4.157,2.037,2.12,21,20,181.462,406.941,588.403,550.991,429.73,980.721,High
6895207958,4.432,4.219,2.062,2.157,31,20,317.546,656.403,973.949,727.897,681.93,1409.827,High
67913117695,4.748,4.572,2.06,2.512,54,20,415.837,1067.462,1483.299,913.307,1095.905,2009.212,High
20439763475,4.346,4.201,1.783,2.418,23,20,188.424,416.598,605.022,589.115,439.683,1028.798,High
33896622146,4.677,4.447,2.065,2.382,28,20,213.621,499.281,712.902,608.297,523.726,1132.023,High
35433783362,3.925,3.682,1.947,1.735,11,20,108.1,236.501,344.601,416.272,258.224,674.496,High
63702024078,4.612,4.401,2.056,2.345,42,20,338.431,833.657,1172.088,820.161,860.895,1681.056,High
62700510623,4.643,4.528,1.982,2.546,41,20,331.176,802.414,1133.59,804.08,828.31,1632.39,High
12144987201,4.469,4.435,2.043,2.392,28,20,260.581,553.014,813.595,681.421,577.258,1258.679,High
68719474687,4.9670000000000005,4.505,2.035,2.47,57,20,433.588,1145.473,1579.061,971.192,1174.385,2145.577,High
65914405660,4.49,4.202,2.206,1.996,27,20,222.365,507.608,729.973,620.613,534.024,1154.6370000000002,High
2281701904,3.735,3.41,1.839,1.571,7,20,63.227,119.484,182.711,292.534,138.736,431.27,High
8071610688,4.609999999999999,4.112,1.995,2.117,19,20,145.146,367.369,512.515,470.867,389.754,860.6210000000001,High
27018315002,4.644,4.444,2.044,2.4,32,20,317.077,637.64,954.717,744.038,662.992,1407.03,High
17736035727,4.481,4.288,2.064,2.224,30,20,265.261,581.789,847.05,667.962,606.313,1274.275,High
6981685504,4.05,3.77,1.95,1.82,12,20,105.778,216.323,322.101,380.659,236.455,617.114,High
6789958585,4.651,4.28,1.971,2.309,32,20,259.934,619.983,879.9169999999999,693.801,645.724,1339.525,High
58988691454,4.677,4.488,2.095,2.393,52,20,390.12,1093.446,1483.5659999999998,945.83,1121.031,2066.861,High
51006787648,4.5120000000000005,4.107,1.959,2.148,24,20,212.135,497.022,709.1569999999999,602.6,521.545,1124.145,High
41878399989,4.353,4.087,1.71,2.377,31,20,259.391,625.196,884.587,705.52,651.901,1357.4209999999998,High
3370927417,4.571,4.246,1.812,2.434,30,20,225.962,582.489,808.451,595.159,605.754,1200.913,High
52525197711,4.7490000000000006,4.487,2.099,2.388,36,20,292.761,701.94,994.701,760.937,727.178,1488.115,High
23902463940,4.561999999999999,4.231,2.154,2.077,29,20,249.471,586.508,835.979,686.77,612.098,1298.868,High
64424357823,4.685,4.643,2.095,2.548,52,20,362.204,1010.456,1372.66,906.635,1038.154,1944.789,High
67641140127,4.998,4.75,2.032,2.718,44,20,311.728,834.57,1146.298,788.494,860.478,1648.972,High
45294108067,4.541,4.017,2.095,1.922,35,20,320.041,765.211,1085.252,790.158,793.254,1583.412,High
2722239010,4.332,4.115,2.009,2.106,16,20,139.502,299.846,439.348,444.017,321.104,765.121,High
12884901888,3.2790000000000004,3.232,1.781,1.451,4,20,24.491,56.074,80.565,205.999,73.382,279.381,High
20033452067,4.574,4.337,2.124,2.213,24,20,205.599,440.877,646.476,555.888,463.209,1019.097,High
68706884095,4.989,4.497,2.143,2.354,52,20,374.133,1043.48,1417.613,883.814,1071.118,1954.932,High
67577967615,5.051,4.624,2.148,2.476,49,20,405.677,969.872,1375.549,902.551,996.495,1899.046,High
59512167438,4.626,4.314,1.92,2.394,35,20,289.13,674.451,963.581,786.038,701.664,1487.702,High
51266283373,4.704000000000001,4.336,1.999,2.337,43,20,336.349,853.034,1189.383,843.445,879.987,1723.432,High
57947952087,4.686,4.591,2.04,2.551,42,20,293.888,807.144,1101.032,755.127,832.779,1587.906,High
68074074099,4.773,4.449,2.172,2.277,44,20,381.894,839.008,1220.902,845.663,865.979,1711.642,High
55676894179,4.473999999999999,4.325,2.048,2.277,38,20,341.1,793.889,1134.989,858.953,820.946,1679.899,High
47232391709,4.482,4.417,2.089,2.328,35,20,288.147,632.427,920.574,723.745,658.207,1381.952,High
61978716956,4.52,4.398,2.027,2.371,29,20,224.444,539.207,763.651,636.397,564.934,1201.331,High
68050868121,4.377,4.078,2.148,1.93,36,20,270.383,694.482,964.865,748.23,722.655,1470.885,High
54780591813,4.488,4.343,2.015,2.328,33,20,279.431,647.84,927.271,710.75,672.591,1383.341,High
67604138544,4.443999999999999,4.387,1.955,2.432,31,20,216.517,535.385,751.902,658.82,561.219,1220.0390000000002,High
68396208078,4.632,4.479,2.042,2.437,44,20,303.652,817.254,1120.906,805.37,844.445,1649.815,High
30796330051,4.605,4.249,1.976,2.273,31,20,250.611,628.792,879.403,687.063,654.93,1341.993,High
51844162218,4.479,4.175,2.057,2.118,22,20,193.479,444.721,638.2,597.201,470.116,1067.317,High
37695128401,4.665,4.346,2.019,2.327,26,20,188.831,459.333,648.164,562.114,482.833,1044.947,High
36511179264,4.129,3.904,1.991,1.913,15,20,157.787,295.64,453.427,471.031,316.219,787.25,High
16703300326,4.632,4.413,2.089,2.324,30,20,255.58,610.879,866.4590000000001,673.458,635.818,1309.2759999999998,High
66554036159,4.932,4.48,1.974,2.506,51,20,426.811,1046.318,1473.129,948.945,1074.746,2023.6910000000005,High
51522699263,4.92,4.464,2.092,2.372,55,20,433.515,1142.682,1576.197,943.31,1171.028,2114.338,High
68719475709,4.703,4.571,2.096,2.475,54,20,413.614,1080.693,1494.307,961.51,1107.645,2069.155,High
58550235307,4.920999999999999,4.576,1.958,2.618,33,20,307.48,637.795,945.275,718.532,662.78,1381.312,High
9004961606,4.367,4.113,1.836,2.277,29,20,318.089,651.246,969.335,705.442,676.002,1381.444,High
68719353855,4.882,4.585,2.181,2.404,54,20,417.426,1065.729,1483.155,948.61,1094.1,2042.71,High
17184360596,4.386,4.143,1.879,2.264,16,20,123.919,300.984,424.903,406.364,321.411,727.775,High
58217602883,4.489,4.425,2.094,2.331,29,20,236.736,490.73,727.466,642.916,514.733,1157.649,High
59844231166,4.916,4.429,1.96,2.469,50,20,377.292,1037.966,1415.2579999999998,882.919,1066.243,1949.162,High
61815001308,4.435,4.23,1.985,2.245,29,20,225.262,548.992,774.2539999999999,664.439,575.736,1240.175,High
8606711816,3.887,3.596,1.932,1.664,6,20,58.445,105.811,164.256,282.943,123.669,406.612,High
34106562067,4.482,4.397,1.991,2.406,30,20,269.957,609.838,879.795,719.806,635.816,1355.622,High
67734978965,4.916,4.506,2.129,2.377,31,20,217.984,533.188,751.172,619.749,558.277,1178.026,High
54941206876,4.409,4.172,2.148,2.024,24,20,184.584,473.11,657.694,593.817,499.025,1092.842,High
52489623649,4.331,4.115,1.9,2.215,21,20,162.711,397.798,560.509,511.137,420.921,932.058,High
18430966518,4.496,4.327,2.022,2.305,29,20,231.402,596.608,828.01,649.04,621.352,1270.3919999999998,High
47789965825,4.258,3.917,1.9,2.017,13,20,92.864,202.564,295.428,356.376,222.421,578.797,High
33674341637,4.692,4.48,1.963,2.517,34,20,256.014,615.557,871.571,711.407,641.168,1352.575,High
68702699518,4.753,4.496,2.08,2.416,55,20,439.063,1128.629,1567.692,998.114,1157.177,2155.291,High
9555348453,4.489,4.204,1.939,2.265,30,20,264.215,591.555,855.77,655.964,617.156,1273.12,High
287836224,4.4030000000000005,4.15,1.844,2.306,12,20,146.55,242.079,388.629,445.172,261.415,706.587,High
4276851501,4.692,4.358,2.095,2.263,34,20,312.737,684.591,997.328,760.749,710.055,1470.804,High
51206456618,7.0,4.654,2.026,2.628,28,20,225.162,462.755,687.917,581.396,486.531,1067.927,High
478921007,4.598,4.393,1.987,2.406,28,20,238.186,511.837,750.023,605.785,534.754,1140.539,High
34308748287,4.628,4.53,2.083,2.447,48,20,355.131,960.748,1315.879,842.773,987.125,1829.898,High
83910656,3.59,3.031,1.75,1.281,6,20,65.304,130.697,196.001,353.646,153.416,507.062,High
27064130200,4.549,4.278,1.959,2.319,30,20,224.176,568.419,792.595,650.44,594.5,1244.94,High
68081942487,4.743,4.423,2.191,2.232,49,20,399.564,1011.879,1411.443,906.085,1040.178,1946.263,High
29068090922,4.44,4.415,2.079,2.336,32,20,264.268,615.977,880.2449999999999,707.035,641.677,1348.712,High
36503358954,4.752,4.412,1.983,2.429,34,20,267.546,671.009,938.555,704.634,696.392,1401.026,High
57605329850,4.516,4.351,2.158,2.193,32,20,223.895,647.012,870.9069999999999,688.964,673.35,1362.314,High
3840,3.583,3.295,1.515,1.78,8,20,85.42,143.209,228.629,302.345,162.153,464.4980000000001,High
34533934927,4.136,4.039,1.811,2.228,24,20,225.467,474.146,699.613,611.182,497.689,1108.871,High
28660348784,4.386,4.194,1.963,2.231,30,20,245.433,613.871,859.304,657.404,639.108,1296.512,High
16699617085,4.702,4.45,1.955,2.495,43,20,355.729,874.291,1230.02,841.079,899.934,1741.013,High
65763523507,4.626,4.542,1.969,2.573,43,20,332.798,821.278,1154.076,814.857,847.789,1662.646,High
27396299546,4.809,4.344,2.048,2.296,29,20,226.314,561.738,788.052,648.479,586.439,1234.918,High
38650319807,4.898,4.334,2.095,2.239,42,20,330.16,873.394,1203.554,847.147,900.315,1747.462,High
51241867303,4.789,4.275,1.931,2.344,31,20,221.864,567.102,788.966,625.578,593.212,1218.79,High
68719443959,4.628,4.576,2.096,2.48,55,20,422.29,1095.912,1518.202,983.842,1124.069,2107.911,High
29492635730,4.561,4.426,1.968,2.458,34,20,307.638,675.263,982.901,722.144,700.382,1422.5259999999998,High
49614161203,4.670999999999999,4.505,2.1,2.405,32,20,239.205,558.759,797.964,648.327,582.641,1230.9679999999998,High
31670139887,4.857,4.72,2.022,2.698,49,20,373.433,935.829,1309.262,847.076,961.599,1808.675,High
53993554569,4.567,4.362,2.126,2.236,18,20,156.559,334.784,491.343,542.25,357.825,900.075,High
65796030632,4.547000000000001,4.201,1.89,2.311,31,20,265.471,630.637,896.108,691.578,657.556,1349.134,High
58743743906,4.599,4.371,1.909,2.462,32,20,233.617,604.199,837.8159999999999,681.097,630.481,1311.578,High
61073671172,4.420999999999999,4.26,1.961,2.299,20,20,166.98,339.607,506.587,534.108,362.003,896.1109999999999,High
50303469943,4.627,4.293,2.061,2.232,33,20,221.057,629.803,850.86,662.922,655.941,1318.863,High
47688488136,4.658,4.469,2.064,2.405,29,20,258.021,577.719,835.74,616.401,601.156,1217.5569999999998,High
47236177645,4.724,4.352,2.104,2.248,47,20,406.443,963.517,1369.96,890.957,990.458,1881.415,High
39404265987,4.541,4.106,1.932,2.174,25,20,219.116,479.668,698.784,608.197,504.035,1112.232,High
45868711659,4.484,4.439,2.0,2.439,44,20,356.28,899.677,1255.957,822.627,925.956,1748.583,High
6324390,4.381,4.165,1.712,2.453,15,20,141.569,292.284,433.853,438.668,312.502,751.1700000000001,High
30977374840,4.861000000000001,4.272,2.065,2.207,33,20,285.886,675.585,961.471,727.169,702.368,1429.537,High
49978895971,4.779,4.612,1.964,2.648,37,20,273.047,696.962,970.009,709.813,722.026,1431.839,High
34393315588,4.642,4.394,1.92,2.474,12,20,88.415,184.063,272.478,339.363,202.055,541.418,High
15472820296,4.814,4.453,2.126,2.327,18,20,148.594,315.102,463.696,475.891,335.824,811.715,High
8097583133,4.577999999999999,4.275,2.085,2.19,29,20,231.233,543.956,775.1890000000001,649.967,568.82,1218.787,High
48885140373,4.527,4.312,2.059,2.253,27,20,231.763,517.445,749.2080000000001,648.827,543.098,1191.925,High
30490887445,4.474,4.193,1.979,2.214,26,20,221.516,474.276,695.792,618.585,499.711,1118.296,High
19730006016,3.694,3.42,1.946,1.474,6,20,52.409,108.672,161.081,262.318,127.519,389.837,High
68717368287,4.846,4.371,2.181,2.19,50,20,385.907,1021.795,1407.702,890.162,1050.301,1940.463,High
52901223754,4.394,4.237,2.097,2.14,26,20,227.851,515.971,743.822,651.967,541.585,1193.552,High
68593647615,4.658,4.25,1.819,2.431,52,20,398.748,1109.422,1508.17,950.527,1139.572,2090.099,High
8768611746,4.391,4.16,1.792,2.368,25,20,214.71,499.497,714.207,624.134,524.918,1149.052,High
14796790563,4.62,4.487,2.014,2.473,32,20,257.272,612.189,869.461,662.13,636.263,1298.393,High
268959776,3.806,3.775,1.886,1.889,7,20,85.513,145.479,230.992,298.61,162.999,461.609,High
29500432809,4.573,4.283,2.08,2.203,34,20,279.268,698.237,977.505,783.62,724.385,1508.005,High
34368126976,3.571,3.359,1.991,1.368,4,20,11.936,47.65,59.586,199.854,64.019,263.87300000000005,High
20778402902,4.506,4.362,1.997,2.365,32,20,269.723,659.471,929.194,714.66,685.819,1400.4789999999998,High
117479222,4.116,3.87,1.861,2.009,22,20,186.518,466.221,652.739,576.202,490.922,1067.124,High
50147812132,4.693,4.434,2.001,2.433,29,20,227.578,529.161,756.7389999999999,623.894,553.561,1177.455,High
47244639999,4.856,4.434,2.052,2.382,54,20,432.097,1125.323,1557.42,977.627,1153.851,2131.478,High
28079211533,4.536,4.135,2.088,2.047,26,20,196.094,491.04,687.134,589.421,516.516,1105.937,High
1920788995,4.722,4.225,1.815,2.41,26,20,266.382,539.914,806.296,654.774,563.387,1218.161,High
67108863999,4.523,4.492,2.105,2.387,56,20,403.734,1137.894,1541.628,972.048,1167.15,2139.1980000000003,High
6291456,3.346,3.116,1.668,1.448,4,20,47.883,69.954,117.837,241.004,88.269,329.273,High
4296016129,3.516,3.107,1.914,1.193,7,20,75.282,125.829,201.111,339.137,147.61,486.747,High
32594378386,4.761,4.402,2.062,2.34,35,20,285.642,676.755,962.397,722.21,703.285,1425.495,High
35027227098,4.5920000000000005,4.382,1.941,2.441,27,20,230.593,543.669,774.262,638.729,568.99,1207.719,High
50561998941,4.917,4.351,1.981,2.37,35,20,303.283,678.974,982.257,734.915,705.62,1440.535,High
24003576848,4.782,4.236,1.978,2.258,26,20,242.98,508.517,751.497,657.834,534.321,1192.155,High
30339103531,4.535,4.373,2.001,2.372,31,20,292.741,642.498,935.239,744.977,667.674,1412.6509999999998,High
66491341795,4.625,4.477,1.969,2.508,39,20,302.592,733.518,1036.11,757.592,759.615,1517.207,High
47664070655,4.727,4.349,2.014,2.335,48,20,410.124,1024.015,1434.139,913.261,1052.038,1965.299,High
36994097144,4.577999999999999,4.206,1.999,2.207,32,20,248.449,642.332,890.781,644.961,667.365,1312.326,High
16106113983,4.846,4.512,1.976,2.536,49,20,390.985,986.767,1377.752,864.848,1012.946,1877.794,High
39007033678,4.273,4.139,1.991,2.148,20,20,181.617,381.197,562.814,569.256,405.793,975.049,High
4489981446,4.642,4.095,1.827,2.268,30,20,272.105,640.296,912.401,719.696,665.497,1385.193,High
189810603,4.315,4.058,2.053,2.005,26,20,207.87,532.852,740.722,650.057,557.807,1207.864,High
5421947237,4.532,4.327,1.833,2.494,28,20,239.89,542.23,782.12,632.027,565.729,1197.756,High
28351700662,4.721,4.52,1.991,2.529,36,20,304.089,718.998,1023.087,734.141,743.878,1478.019,High
55068168442,4.429,4.334,2.064,2.27,29,20,207.438,594.721,802.159,688.131,620.835,1308.966,High
15964830735,4.755,4.279,1.873,2.406,39,20,318.313,776.376,1094.689,777.898,803.669,1581.567,High
46233922582,4.5760000000000005,4.091,1.931,2.16,26,20,240.197,548.416,788.613,692.503,576.13,1268.633,High
46531896887,4.377,4.304,2.058,2.246,32,20,272.122,617.801,889.923,713.922,643.74,1357.662,High
1960088264,4.566,4.343,2.052,2.291,24,20,216.371,476.804,693.175,617.658,499.705,1117.363,High
14946813544,4.513000000000001,4.422,2.051,2.371,31,20,266.054,609.651,875.7049999999999,693.587,634.079,1327.666,High
43551486351,5.05,4.555,2.102,2.453,36,20,339.558,683.64,1023.198,759.478,708.832,1468.31,High
36811824761,4.665,4.259,1.911,2.348,33,20,315.412,664.586,979.998,711.277,689.981,1401.258,High
16634593262,4.926,4.735,2.031,2.704,49,20,382.815,972.01,1354.825,835.882,997.233,1833.115,High
44473822767,4.737,4.383,2.082,2.301,35,20,316.312,708.396,1024.708,734.773,734.163,1468.936,High
538249066,4.02,3.671,1.769,1.902,20,20,241.557,456.999,698.556,617.871,482.407,1100.278,High
66053858254,4.714,4.526,1.978,2.548,35,20,295.389,666.703,962.092,751.095,692.876,1443.971,High
33218028927,4.535,4.455,1.918,2.537,45,20,334.609,914.811,1249.42,822.188,941.722,1763.91,High
34359738384,3.864,3.694,1.93,1.764,5,20,19.934,60.671,80.605,196.284,75.823,272.107,High
68702695167,4.83,4.383,2.092,2.291,54,20,442.974,1120.113,1563.087,982.392,1149.819,2132.211,High
23999466929,4.863,4.651,1.995,2.656,36,20,247.94,667.985,915.925,662.687,692.115,1354.802,High
65090807371,4.544,4.296,1.972,2.324,38,20,302.237,711.959,1014.196,764.122,739.699,1503.821,High
68719384494,4.816,4.622,2.166,2.456,48,20,361.355,932.256,1293.611,886.045,959.175,1845.22,High
33376484966,4.628,4.381,1.98,2.401,36,20,292.231,688.707,980.938,729.865,715.332,1445.197,High
14053914676,4.74,4.285,2.034,2.251,29,20,287.036,593.505,880.5409999999999,713.654,618.866,1332.52,High
56201790803,4.615,4.152,2.003,2.149,31,20,237.753,586.028,823.781,692.805,613.346,1306.1509999999998,High
68241341836,4.613,4.432,2.08,2.352,32,20,217.563,573.965,791.528,649.277,600.474,1249.7510000000002,High
52793364915,4.753,4.424,2.038,2.386,32,20,273.291,622.562,895.8530000000001,704.261,647.47,1351.731,High
16673131367,4.863,4.461,1.996,2.465,35,20,267.963,691.993,959.956,698.966,717.025,1415.991,High
41775192274,5.104,4.493,1.825,2.668,36,20,346.349,741.222,1087.571,773.133,765.36,1538.493,High
27339467920,4.632,4.203,1.967,2.236,29,20,255.422,601.38,856.802,698.92,627.123,1326.043,High
59772558943,4.739,4.57,2.051,2.519,42,20,333.57,795.055,1128.625,809.693,821.411,1631.1039999999998,High
58248519886,4.847,4.638,2.201,2.437,34,20,253.779,640.371,894.15,694.999,665.59,1360.589,High
336069129,4.17,4.1,1.645,2.455,11,20,109.217,180.051,289.268,359.404,198.284,557.688,High
27689370168,4.574,4.288,2.106,2.182,23,20,239.089,481.749,720.838,687.479,507.801,1195.28,High
64234846935,4.495,4.476,2.03,2.446,39,20,312.999,768.167,1081.1660000000002,754.137,794.428,1548.565,High
59959051504,4.752,4.408,1.882,2.526,32,20,256.162,630.142,886.3040000000001,685.232,656.386,1341.618,High
34208610811,4.787,4.345,2.04,2.305,49,20,410.11,1039.602,1449.712,931.222,1066.8,1998.022,High
68702699519,4.695,4.511,2.12,2.391,57,20,431.322,1152.518,1583.84,972.664,1181.59,2154.254,High
33242854398,4.713,4.374,2.04,2.334,45,20,356.471,950.327,1306.798,855.483,977.571,1833.054,High
67179567214,4.79,4.251,2.098,2.153,36,20,248.335,676.799,925.134,718.428,704.34,1422.768,High
66541700958,4.598,4.577,2.014,2.563,40,20,311.622,753.614,1065.236,789.186,779.961,1569.147,High
4317941492,4.619,4.135,1.796,2.339,29,20,292.72,622.988,915.708,697.354,647.784,1345.138,High
28689595682,4.162999999999999,4.103,1.818,2.285,28,20,270.256,574.128,844.384,723.176,600.847,1324.023,High
57914943469,4.769,4.438,2.037,2.401,48,20,381.063,969.555,1350.618,908.553,995.816,1904.369,High
55099524181,4.532,3.915,1.987,1.928,23,20,200.597,454.47,655.067,611.747,480.859,1092.606,High
37058003764,4.489,4.381,2.076,2.305,21,20,160.193,394.604,554.797,542.983,417.848,960.831,High
55834591232,3.567,3.352,1.866,1.486,6,20,33.218,100.2,133.418,256.1,119.372,375.472,High
31581453514,4.654999999999999,4.421,2.138,2.283,35,20,302.335,705.887,1008.222,783.721,731.704,1515.425,High
34355544063,4.716,4.535,2.034,2.501,56,20,414.829,1149.825,1564.654,960.16,1178.236,2138.396,High
12641652871,4.37,4.251,2.079,2.172,24,20,198.172,466.267,664.439,565.196,489.9,1055.096,High
3654645309,4.76,4.18,1.941,2.239,36,20,328.332,775.456,1103.788,752.708,800.33,1553.038,High
59866318362,4.495,4.173,1.943,2.23,31,20,261.689,603.417,865.106,732.303,630.471,1362.774,High
606101512,4.492999999999999,4.278,2.103,2.175,11,20,96.045,185.171,281.216,338.424,203.233,541.6569999999999,High
33073639166,4.695,4.316,2.03,2.286,44,20,389.5,925.238,1314.738,903.697,953.284,1856.981,High
4294967810,3.591,3.262,1.775,1.487,6,20,61.427,111.107,172.534,292.037,130.337,422.374,High
60476968613,4.494,4.333,1.946,2.387,31,20,279.337,594.545,873.882,698.376,619.643,1318.019,High
27926124891,4.404999999999999,4.269,2.082,2.187,29,20,217.094,530.884,747.9780000000001,638.148,556.313,1194.461,High
23331048185,4.535,4.246,2.027,2.219,33,20,244.305,664.497,908.802,697.085,691.835,1388.92,High
42261438674,5.019,4.557,2.016,2.541,32,20,249.899,636.545,886.444,660.191,660.617,1320.808,High
25769803711,4.711,4.41,2.048,2.362,53,20,393.236,1122.189,1515.4250000000002,943.886,1150.79,2094.676,High
12867222403,4.403,4.374,1.984,2.39,36,20,255.42,688.962,944.382,681.591,713.974,1395.565,High
1080033408,3.502,3.301,1.795,1.506,7,20,72.81,165.708,238.518,343.786,187.588,531.374,High
3301166437,4.973,4.544,1.928,2.616,29,20,270.508,514.91,785.4179999999999,622.329,537.855,1160.184,High
43826397566,4.621,4.495,2.059,2.436,28,20,218.061,540.381,758.442,594.782,563.993,1158.775,High
32176506919,4.640000000000001,4.446,2.091,2.355,37,20,266.547,684.529,951.076,727.141,710.142,1437.283,High
35522912518,4.38,4.079,1.787,2.292,20,20,177.209,371.587,548.796,594.778,395.966,990.744,High
156277301,4.397,4.193,1.928,2.265,22,20,204.536,437.219,641.755,566.878,459.873,1026.751,High
68108387303,4.674,4.449,2.033,2.416,38,20,268.973,730.583,999.556,728.397,756.69,1485.087,High
16308796912,4.6,4.354,2.028,2.326,32,20,291.329,615.156,906.485,656.593,639.423,1296.016,High
36348137210,4.59,4.437,2.115,2.322,32,20,256.254,627.492,883.746,674.763,652.247,1327.01,High
4299432704,3.605,3.348,1.736,1.612,9,20,101.818,182.615,284.433,387.598,204.8,592.398,High
47642963872,4.914,4.396,1.903,2.493,38,20,383.188,771.181,1154.369,814.252,796.107,1610.359,High
32212254720,3.657,3.43,1.854,1.576,6,20,31.502,101.403,132.905,241.604,120.129,361.733,High
21897809168,4.384,4.223,2.04,2.183,24,20,230.362,444.737,675.099,598.629,468.056,1066.685,High
2925369952,4.484999999999999,4.063,1.942,2.121,25,20,287.263,560.124,847.387,678.305,585.35,1263.655,High
47039187855,4.82,4.458,2.056,2.402,31,20,255.921,597.042,852.963,692.889,622.454,1315.3429999999998,High
54487613406,4.772,4.654,2.085,2.569,45,20,319.962,865.994,1185.956,814.472,892.218,1706.69,High
68542288697,4.808,4.384,2.082,2.302,36,20,250.101,665.295,915.396,690.812,692.445,1383.257,High
66546000631,4.565,4.499,2.045,2.454,42,20,292.761,806.136,1098.897,750.241,832.884,1583.125,High
67309434495,4.824,4.569,2.091,2.478,45,20,364.984,860.158,1225.142,857.518,887.35,1744.868,High
5677866582,4.429,4.243,1.742,2.501,32,20,324.843,700.602,1025.445,744.624,726.048,1470.672,High
48843609045,4.581,4.455,2.079,2.376,38,20,271.512,707.24,978.752,742.371,733.209,1475.58,High
541678076,4.288,4.102,1.797,2.305,27,20,279.231,603.276,882.507,670.541,627.354,1297.895,High
12621472584,4.716,4.49,2.032,2.458,24,20,218.604,458.757,677.361,581.902,481.421,1063.323,High
43032353884,4.561,4.38,2.013,2.367,31,20,250.992,623.508,874.5,685.488,648.231,1333.719,High
8486984,4.211,3.972,1.904,2.068,11,20,71.508,201.467,272.975,323.779,220.807,544.586,High
32142974593,4.702999999999999,4.448,1.816,2.632,37,20,333.66,735.143,1068.803,740.671,759.709,1500.38,High
12273249777,4.811999999999999,4.42,2.088,2.332,38,20,324.645,769.51,1094.155,742.763,794.835,1537.598,High
52696475867,4.714,4.425,2.089,2.336,33,20,264.804,607.588,872.3919999999999,701.872,631.907,1333.779,High
29184702420,4.747,4.393,2.05,2.343,33,20,316.03,672.488,988.518,763.01,698.682,1461.692,High
66133225757,4.636,4.388,1.983,2.405,35,20,283.963,660.583,944.546,724.136,687.721,1411.857,High
65021639313,4.726,4.506,2.012,2.494,33,20,252.386,586.516,838.9019999999999,665.886,612.124,1278.01,High
60498995024,4.382,4.131,1.994,2.137,26,20,209.123,475.602,684.7249999999999,600.558,501.534,1102.092,High
5950071836,4.713,4.495,1.978,2.517,28,20,242.164,520.562,762.726,639.632,544.381,1184.013,High
27975155084,4.511,4.289,2.148,2.141,33,20,277.278,676.795,954.073,727.146,703.686,1430.832,High
8590000176,3.713,3.366,1.845,1.521,8,20,72.083,162.928,235.011,347.441,183.304,530.745,High
19537166688,4.591,4.309,1.931,2.378,17,20,110.173,305.825,415.998,423.123,326.87,749.9929999999999,High
17476522585,4.436999999999999,4.071,1.819,2.252,26,20,244.786,551.308,796.094,656.055,577.187,1233.242,High
42358460970,4.8,4.313,2.12,2.193,28,20,220.744,529.49,750.234,602.972,554.656,1157.628,High
65448670784,4.525,4.283,1.804,2.479,30,20,255.038,555.048,810.086,679.372,580.996,1260.368,High
17073267927,4.444,4.234,2.017,2.217,37,20,341.303,771.431,1112.734,776.015,798.139,1574.154,High
42458139968,4.478,4.367,2.13,2.237,29,20,260.657,560.825,821.482,644.631,584.302,1228.933,High
54035941912,4.7,4.303,1.939,2.364,23,20,185.186,413.986,599.172,565.209,438.105,1003.314,High
493024066,4.705,4.364,1.881,2.483,25,20,233.268,490.917,724.185,594.579,512.955,1107.534,High
46298051397,4.476000000000001,4.417,2.066,2.351,30,20,209.373,539.174,748.547,624.283,563.918,1188.201,High
66062908895,4.665,4.348,1.957,2.391,45,20,340.634,893.308,1233.942,814.003,921.475,1735.478,High
50398724094,4.920999999999999,4.667,1.918,2.749,51,20,382.36,1039.082,1421.442,906.68,1065.558,1972.238,High
235081792,3.998,3.854,1.965,1.889,11,20,89.828,203.091,292.919,362.986,223.921,586.9069999999999,High
62473394510,4.623,4.53,2.105,2.425,33,20,244.851,596.436,841.287,685.484,622.215,1307.699,High
43492910606,4.603,4.435,2.115,2.32,21,20,189.664,397.19,586.854,540.643,419.412,960.055,High
25141747912,4.545,4.249,2.139,2.11,25,20,203.927,504.195,708.122,582.992,528.426,1111.418,High
15360,3.763,3.543,1.663,1.88,10,20,98.699,183.636,282.335,308.756,202.721,511.477,High
42835568092,4.606,4.275,1.873,2.402,37,20,314.319,763.259,1077.578,764.023,789.586,1553.609,High
24454279594,4.516,4.249,2.053,2.196,32,20,254.403,649.74,904.143,683.097,675.772,1358.869,High
10512780477,4.4990000000000006,4.338,1.808,2.53,34,20,312.67,707.748,1020.418,752.978,732.742,1485.7199999999998,High
1073742337,3.614,3.265,1.939,1.326,6,20,36.774,78.312,115.086,242.62,95.858,338.478,High
6576812552,4.439,3.973,2.031,1.942,14,20,117.015,246.672,363.687,426.635,267.111,693.746,High
52879508185,4.474,4.329,2.009,2.32,32,20,288.19,632.578,920.768,761.785,659.616,1421.4009999999998,High
31653942554,4.864,4.539,1.869,2.67,35,20,338.392,682.873,1021.265,759.762,708.395,1468.157,High
58887593878,4.803,4.416,2.043,2.373,40,20,320.995,796.311,1117.306,782.13,823.582,1605.712,High
42357214274,4.605,4.357,1.788,2.569,32,20,301.524,619.555,921.079,727.38,644.801,1372.181,High
34493960258,4.085,4.015,1.912,2.103,10,20,69.998,175.187,245.185,301.863,193.014,494.877,High
9202905225,4.386,4.368,2.047,2.321,20,20,177.05,355.118,532.168,526.541,377.175,903.716,High
22764476817,4.73,4.22,1.864,2.356,30,20,262.731,594.61,857.341,672.3,619.893,1292.193,High
46076187099,4.771,4.433,2.06,2.373,35,20,283.342,701.627,984.969,730.998,726.841,1457.839,High
10468070183,4.522,4.294,1.962,2.332,34,20,270.872,653.344,924.216,684.703,678.528,1363.231,High
67106379073,4.616,4.36,1.866,2.494,33,20,250.6,623.389,873.989,698.288,649.481,1347.769,High
4618590380,4.604,4.361,1.901,2.46,23,20,226.337,476.908,703.245,616.916,500.642,1117.558,High
36523272520,4.526,4.317,1.88,2.437,25,20,205.931,470.673,676.604,561.263,493.489,1054.752,High
66571909085,4.894,4.63,2.064,2.566,50,20,350.649,955.709,1306.358,867.165,982.18,1849.345,High
68442652670,4.663,4.476,2.181,2.295,54,20,426.966,1114.027,1540.993,979.681,1142.664,2122.3450000000003,High
33477179050,4.4430000000000005,4.365,2.108,2.257,35,20,268.864,703.4,972.264,743.244,730.152,1473.3960000000002,High
54003611108,4.418,4.061,1.923,2.138,35,20,282.49,748.912,1031.402,752.908,777.004,1529.912,High
40233603872,4.518,4.151,1.843,2.308,22,20,201.906,439.495,641.4010000000001,546.481,462.717,1009.198,High
40163881520,4.402,4.304,1.975,2.329,26,20,232.616,530.221,762.837,611.245,554.06,1165.3049999999998,High
42443334412,4.466000000000001,4.464,1.976,2.488,28,20,216.643,520.76,737.403,637.188,544.491,1181.679,High
683679768,4.199,4.121,1.937,2.184,14,20,118.967,251.919,370.886,398.977,271.519,670.496,High
43193268655,4.605,4.442,2.107,2.335,34,20,253.343,615.675,869.0179999999999,671.128,640.763,1311.891,High
47945840061,4.707,4.27,1.992,2.278,39,20,301.747,805.356,1107.103,756.026,832.566,1588.592,High
10738535440,3.612,3.299,1.885,1.414,12,20,140.8,280.657,421.457,517.762,307.018,824.78,High
11182816286,4.462,4.133,1.774,2.359,27,20,317.27,608.671,925.941,716.255,634.317,1350.572,High
4537128941,4.815,4.326,1.978,2.348,35,20,300.824,691.507,992.331,715.24,716.673,1431.913,High
1759780165,4.787,4.515,1.588,2.927,27,20,227.88,475.943,703.823,561.035,497.237,1058.272,High
68551681629,4.875,4.727,2.1,2.627,45,20,358.36,817.263,1175.623,823.903,842.833,1666.736,High
58336629416,4.404999999999999,4.289,2.057,2.232,23,20,194.305,465.525,659.8299999999999,613.764,489.955,1103.719,High
41570869183,4.357,4.32,2.04,2.28,41,20,291.219,826.961,1118.18,778.648,854.222,1632.87,High
27140058824,4.702,4.184,1.739,2.445,29,20,296.256,646.752,943.008,717.329,671.765,1389.094,High
180778063,4.351,4.091,1.982,2.109,27,20,261.75,548.758,810.508,669.528,574.425,1243.953,High
51539345375,4.832,4.383,1.943,2.44,54,20,439.087,1127.713,1566.8,970.146,1156.162,2126.308,High
570689948,4.371,4.117,1.871,2.246,18,20,165.353,340.36,505.713,477.063,361.806,838.8689999999999,High
56121327584,4.543,4.236,1.966,2.27,33,20,297.882,648.498,946.38,724.279,673.776,1398.0549999999998,High
55218253233,4.542,4.406,1.991,2.415,35,20,260.643,653.184,913.827,719.662,679.083,1398.745,High
11616080229,4.508,4.429,2.029,2.4,33,20,263.698,623.539,887.237,651.064,647.102,1298.166,High
21842996436,4.65,4.463,1.918,2.545,31,20,265.482,628.193,893.675,721.584,653.876,1375.46,High
54161361791,4.561,4.305,2.094,2.211,35,20,283.956,665.851,949.807,686.073,691.129,1377.202,High
13384527623,4.609,4.308,1.607,2.701,37,20,294.967,677.17,972.137,713.598,702.913,1416.511,High
65218212687,4.805,4.552,2.091,2.461,40,20,304.178,735.436,1039.614,767.621,761.488,1529.109,High
67041754865,4.781000000000001,4.572,2.105,2.467,46,20,378.143,919.301,1297.444,845.619,945.172,1790.7910000000002,High
17553276247,4.878,4.54,1.836,2.704,31,20,253.963,562.23,816.193,649.584,586.576,1236.16,High
51546986785,4.519,4.235,1.691,2.544,20,20,140.584,339.165,479.749,473.291,360.264,833.5550000000001,High
34993810513,4.265000000000001,4.192,1.986,2.206,27,20,221.418,520.062,741.48,634.899,545.233,1180.132,High
39424833806,4.76,4.588,2.026,2.562,33,20,242.512,584.292,826.8040000000001,662.303,608.798,1271.101,High
49869899895,4.611000000000001,4.267,1.892,2.375,35,20,285.406,698.599,984.005,709.708,724.812,1434.52,High
57172557487,4.536,4.346,2.101,2.245,46,20,371.303,928.747,1300.05,879.048,957.453,1836.501,High
31138512913,3.976,3.55,1.936,1.614,10,20,61.385,177.052,238.437,329.777,197.663,527.44,High
64421887732,4.732,4.419,2.14,2.279,47,20,374.205,952.689,1326.894,889.271,980.164,1869.435,High
18542116910,4.569,4.188,2.022,2.166,22,20,192.667,445.585,638.252,595.898,469.58,1065.478,High
9869995893,4.448,4.04,1.973,2.067,31,20,288.057,656.682,944.739,734.045,681.388,1415.433,High
30010208159,4.652,4.474,2.092,2.382,46,20,377.2,898.706,1275.906,863.382,925.726,1789.108,High
27632508300,4.766,4.564,2.084,2.48,33,20,229.231,566.114,795.345,653.708,591.409,1245.117,High
39751259509,4.521,4.24,1.93,2.31,28,20,255.75,574.35,830.1,660.609,599.342,1259.951,High
7295432158,4.679,4.232,2.0,2.232,41,20,338.325,880.665,1218.99,789.609,907.082,1696.691,High
67594221830,4.509,4.299,1.88,2.419,37,20,313.692,727.467,1041.159,782.862,754.72,1537.582,High
12775324911,4.5920000000000005,4.315,1.983,2.332,44,20,405.717,946.813,1352.53,876.197,972.972,1849.169,High
68718145535,4.555,4.482,1.996,2.486,54,20,374.556,1089.449,1464.005,940.083,1118.214,2058.297,High
60991703439,4.5920000000000005,4.253,1.863,2.39,31,20,253.948,614.14,868.088,690.706,641.18,1331.886,High
51019667529,4.59,4.223,1.965,2.258,23,20,160.513,411.788,572.301,531.375,436.557,967.932,High
68719476255,4.678,4.589,2.108,2.481,50,20,412.346,975.284,1387.63,922.746,1003.154,1925.9,High
66573751295,4.628,4.336,2.144,2.192,34,20,277.672,678.424,956.096,725.906,705.114,1431.02,High
4564399031,4.372,3.933,1.864,2.069,27,20,250.797,591.527,842.3240000000001,667.598,617.576,1285.174,High
21993436046,4.644,4.328,2.031,2.297,32,20,285.146,663.592,948.738,710.012,689.779,1399.791,High
32212189151,4.692,4.539,2.05,2.489,53,20,413.581,1071.296,1484.877,954.607,1099.231,2053.838,High
24819596606,4.6370000000000005,4.317,2.027,2.29,41,20,315.648,855.486,1171.134,785.101,882.841,1667.942,High
1342318736,3.86,3.604,1.807,1.797,11,20,135.247,251.099,386.346,450.28,274.135,724.415,High
1075314692,4.386,4.139,1.877,2.262,8,20,72.139,142.07,214.209,330.392,159.891,490.283,High
62140182455,4.920999999999999,4.435,1.865,2.57,48,20,362.98,934.872,1297.852,865.088,962.947,1828.035,High
6080068216,4.77,4.315,2.143,2.172,32,20,278.53,635.513,914.043,654.906,660.06,1314.966,High
21598183693,4.682,4.36,2.051,2.309,24,20,179.388,438.961,618.349,548.102,463.055,1011.157,High
7099730912,4.48,4.274,2.004,2.27,30,20,260.844,609.351,870.1949999999999,708.519,633.894,1342.413,High
17799855069,4.6850000000000005,4.341,2.125,2.216,34,20,263.644,666.057,929.701,666.938,690.452,1357.39,High
27176702960,4.744,4.35,2.016,2.334,32,20,272.769,680.013,952.782,753.365,706.171,1459.536,High
4296160292,4.349,4.049,1.872,2.177,16,20,160.818,314.704,475.5220000000001,450.881,335.559,786.44,High
55825137663,4.744,4.427,2.107,2.32,52,20,424.558,1080.231,1504.789,969.603,1109.184,2078.787,High
10849793033,4.513999999999999,4.455,2.039,2.416,26,20,202.744,454.64,657.384,587.783,478.611,1066.394,High
21333931999,4.645,4.382,1.987,2.395,44,20,372.513,932.665,1305.178,824.41,960.392,1784.802,High
34930229257,3.865,3.76,1.987,1.773,10,20,67.604,171.328,238.932,351.598,191.025,542.623,High
66529998847,4.779,4.292,2.024,2.268,52,20,404.42,1055.855,1460.275,919.383,1085.629,2005.012,High
39082581891,4.34,4.092,1.873,2.219,28,20,240.282,547.484,787.7660000000001,693.82,573.246,1267.066,High
64386208881,4.425000000000001,4.357,1.985,2.372,39,20,297.916,759.893,1057.809,793.902,786.566,1580.468,High
17930273927,4.533,4.141,1.927,2.214,26,20,285.239,528.218,813.4569999999999,717.344,553.618,1270.962,High
32591825293,4.606,4.396,2.031,2.365,38,20,279.97,716.309,996.279,718.521,743.107,1461.628,High
10916567664,4.5120000000000005,4.224,1.999,2.225,26,20,263.627,553.024,816.6510000000001,721.57,578.283,1299.853,High
46769789023,4.8580000000000005,4.378,1.99,2.388,35,20,248.759,674.792,923.551,690.262,701.073,1391.335,High
6644770621,4.502,4.354,2.046,2.308,32,20,228.668,596.181,824.849,647.879,619.481,1267.36,High
35039217796,7.0,3.878,1.875,2.003,11,20,93.798,205.927,299.725,398.748,227.118,625.866,High
68702694879,4.674,4.581,1.865,2.716,53,20,382.119,1035.525,1417.6440000000002,937.252,1062.969,2000.221,High
66580887817,4.753,4.261,2.152,2.109,27,20,192.049,455.886,647.9350000000001,585.207,481.372,1066.579,High
67641401087,4.83,4.505,1.974,2.531,52,20,437.784,1066.027,1503.811,972.449,1094.927,2067.376,High
62249762558,4.754,4.465,2.098,2.367,48,20,375.939,968.965,1344.904,859.136,996.873,1856.009,High
9839330230,4.381,4.124,2.005,2.119,27,20,266.626,603.232,869.858,689.571,629.08,1318.651,High
16315845137,4.549,4.333,1.866,2.467,18,20,146.692,289.246,435.938,430.871,310.205,741.076,High
4311745164,3.651,3.479,1.904,1.575,11,20,132.186,241.842,374.028,440.354,264.587,704.941,High
56986277688,4.502,4.06,2.043,2.017,29,20,212.188,559.489,771.677,651.84,585.75,1237.59,High
32255433215,4.531,4.315,2.109,2.206,37,20,264.576,736.462,1001.038,714.213,763.763,1477.976,High
1610977872,4.332,4.194,1.69,2.504,17,20,159.926,307.526,467.452,457.185,328.435,785.62,High
62526738620,4.685,4.521,1.881,2.64,32,20,209.064,572.316,781.38,657.373,598.548,1255.921,High
14087624429,4.814,4.495,2.033,2.462,33,20,305.542,633.162,938.704,723.139,657.755,1380.894,High
6687476544,4.763,4.332,1.886,2.446,25,20,194.695,477.006,671.701,574.005,500.411,1074.416,High
829543330,4.619,4.4,1.988,2.412,25,20,218.269,516.18,734.449,619.357,538.13,1157.487,High
5101322760,4.082,3.89,1.952,1.938,9,20,111.921,171.948,283.869,398.099,192.597,590.696,High
45902036325,4.942,4.547,2.105,2.442,42,20,372.034,816.334,1188.368,806.116,842.092,1648.208,High
62677794808,4.8580000000000005,4.408,2.185,2.223,43,20,301.884,812.134,1114.018,769.09,839.285,1608.375,High
12847609813,4.653,4.484,1.921,2.563,42,20,331.143,817.143,1148.286,760.791,841.699,1602.49,High
18962232528,4.596,4.356,2.077,2.279,28,20,284.636,583.839,868.4750000000001,653.225,607.411,1260.636,High
29208753090,4.726,4.438,2.08,2.358,31,20,261.639,600.779,862.418,649.947,625.449,1275.396,High
61188061606,4.487,4.398,2.066,2.332,39,20,270.008,707.616,977.624,753.083,734.43,1487.513,High
535133684,4.604,4.285,1.893,2.392,37,20,335.192,791.796,1126.988,772.909,818.026,1590.935,High
45028071000,4.715000000000001,4.561,2.112,2.449,32,20,272.988,631.177,904.165,705.59,655.942,1361.5320000000002,High
1627525148,4.271,3.951,1.987,1.964,16,20,128.581,286.083,414.664,440.368,307.431,747.799,High
20061791512,4.539,4.391,2.061,2.33,28,20,225.444,519.499,744.943,635.183,543.466,1178.649,High
34361980188,4.232,4.026,2.017,2.009,18,20,164.537,342.135,506.672,529.465,365.22,894.6850000000001,High
6779350440,4.532,4.341,1.981,2.36,25,20,235.611,477.709,713.3199999999999,620.953,500.996,1121.949,High
41264607084,4.552999999999999,4.41,1.984,2.426,40,20,332.035,823.688,1155.723,826.478,849.226,1675.704,High
34630832640,4.114,3.883,1.92,1.963,11,20,146.449,220.26,366.709,422.181,240.728,662.909,High
61547431693,4.442,4.092,2.124,1.968,27,20,197.984,498.643,696.627,606.109,524.765,1130.874,High
43665495778,4.484,4.28,1.927,2.353,28,20,250.443,578.711,829.154,701.06,604.699,1305.759,High
49732727456,4.57,4.103,1.976,2.127,23,20,220.0,472.251,692.251,625.068,497.706,1122.774,High
956309544,4.154,4.054,1.978,2.076,13,20,116.477,251.719,368.196,411.244,272.333,683.577,High
48426707616,4.6370000000000005,4.352,2.081,2.271,29,20,235.474,539.34,774.8140000000001,649.903,563.877,1213.78,High
8930168699,4.521,4.355,2.039,2.316,33,20,242.133,619.551,861.6840000000001,694.376,644.477,1338.853,High
54567897903,4.037,3.849,2.026,1.823,23,20,187.208,470.605,657.813,627.77,497.717,1125.487,High
29108848289,4.647,4.27,2.171,2.099,28,20,206.764,518.369,725.133,604.036,544.358,1148.3939999999998,High
68652300279,4.876,4.634,2.034,2.6,52,20,387.282,1019.069,1406.351,909.719,1046.344,1956.063,High
1108411649,3.842000000000001,3.792,1.665,2.127,14,20,105.418,245.334,350.752,426.382,267.019,693.4010000000001,High
67108339709,4.832,4.632,2.048,2.584,53,20,394.686,1036.743,1431.429,884.603,1063.397,1948.0,High
28094805749,4.593999999999999,4.131,1.992,2.139,32,20,271.39,684.502,955.892,718.248,711.664,1429.912,High
17162960822,4.567,4.434,1.998,2.436,48,20,412.011,1010.652,1422.663,916.145,1037.152,1953.297,High
62165321597,4.4110000000000005,4.262,1.824,2.438,40,20,277.44,784.675,1062.115,754.771,811.462,1566.233,High
41045619712,4.632,4.239,2.104,2.135,21,20,163.216,372.253,535.469,512.345,394.782,907.127,High
40040511426,4.545999999999999,4.223,1.841,2.382,31,20,286.507,659.067,945.574,752.481,684.69,1437.171,High
4086558639,4.59,4.302,2.002,2.3,40,20,337.309,833.109,1170.418,784.106,859.331,1643.437,High
27918000886,4.415,4.128,2.111,2.017,25,20,247.687,531.292,778.979,651.314,557.174,1208.4879999999998,High
50338933079,4.697,4.237,1.982,2.255,37,20,300.609,743.133,1043.742,734.516,769.717,1504.233,High
68706599379,4.626,4.41,2.187,2.223,40,20,297.362,799.675,1097.037,770.543,826.395,1596.938,High
8875559623,4.438000000000001,4.08,1.847,2.233,24,20,214.605,470.345,684.95,581.44,493.874,1075.314,High
63101414095,4.55,4.194,2.116,2.078,31,20,258.019,630.088,888.107,721.031,657.082,1378.1129999999998,High
8750422931,4.473,4.267,1.898,2.369,25,20,220.463,478.366,698.829,611.324,502.593,1113.917,High
33330240827,4.551,4.469,2.078,2.391,34,20,271.765,627.672,899.437,676.982,652.951,1329.933,High
18861983480,4.721,4.506,2.16,2.346,25,20,197.152,460.798,657.95,585.215,484.195,1069.41,High
43188341933,4.929,4.71,2.154,2.556,33,20,286.927,602.789,889.716,676.853,626.342,1303.195,High
7082268893,4.709,4.438,1.955,2.483,31,20,246.446,588.847,835.293,670.108,613.37,1283.478,High
50602513083,4.559,4.259,1.961,2.298,28,20,228.932,536.531,765.463,622.375,562.236,1184.611,High
621515540,4.459,4.318,1.97,2.348,21,20,177.699,379.619,557.318,554.199,401.908,956.107,High
15324460073,4.721,4.54,2.031,2.509,27,20,252.0,529.132,781.132,635.024,552.684,1187.708,High
21579674242,4.550000000000001,4.225,1.832,2.393,25,20,221.035,501.28,722.3149999999999,620.645,526.698,1147.3429999999998,High
17825808,3.431,3.286,1.735,1.551,6,20,58.078,127.047,185.125,313.744,148.041,461.785,High
31038698062,4.758,4.455,2.027,2.428,30,20,286.431,615.787,902.218,684.806,640.336,1325.142,High
64811641827,4.534,4.429,2.02,2.409,34,20,234.462,600.745,835.207,688.191,626.593,1314.784,High
47902951873,4.643,4.456,2.115,2.341,29,20,199.541,524.444,723.9849999999999,574.169,548.187,1122.356,High
55077500764,4.745,4.42,2.057,2.363,40,20,326.222,802.235,1128.457,782.038,828.582,1610.62,High
18361163656,4.345000000000001,3.978,2.001,1.977,26,20,217.939,563.758,781.697,646.552,590.406,1236.958,High
56463115514,4.656000000000001,4.349,2.049,2.3,34,20,250.079,675.937,926.016,691.207,702.005,1393.212,High
867483869,4.581,4.24,1.974,2.266,27,20,280.533,579.205,859.738,705.507,604.405,1309.9119999999998,High
38150391834,4.548,4.354,1.978,2.376,25,20,217.584,496.313,713.8969999999999,590.507,519.97,1110.477,High
890552174,4.476,4.226,1.734,2.492,33,20,291.862,692.279,984.141,685.556,716.762,1402.318,High
9668132866,3.608,3.315,1.893,1.422,8,20,81.389,173.039,254.428,386.802,195.183,581.985,High
17249075328,3.896,3.483,1.94,1.543,7,20,54.608,139.215,193.823,314.876,159.497,474.373,High
127477840,4.372999999999999,4.29,1.93,2.36,19,20,157.044,397.468,554.5120000000001,495.795,419.53,915.325,High
11127864190,4.823,4.564,2.031,2.533,39,20,295.71,730.36,1026.07,745.244,755.459,1500.703,High
23780500045,4.734999999999999,4.414,2.052,2.362,30,20,262.399,579.611,842.01,678.952,604.369,1283.321,High
44062328261,4.566,4.157,2.005,2.152,27,20,186.991,530.674,717.665,582.53,555.717,1138.2469999999998,High
8301345232,4.628,4.286,2.032,2.254,34,20,273.497,697.501,970.998,694.878,722.265,1417.143,High
68450893823,4.77,4.429,2.101,2.328,55,20,410.803,1129.53,1540.333,962.949,1158.949,2121.898,High
43368620569,4.443,4.219,2.021,2.198,24,20,234.299,495.859,730.158,625.315,520.532,1145.8470000000002,High
12037591976,4.5440000000000005,4.445,1.951,2.494,32,20,253.248,634.329,887.577,671.723,658.738,1330.461,High
66009889675,5.05,4.347,1.963,2.384,42,20,342.707,810.494,1153.201,815.086,837.889,1652.975,High
66022763098,4.626,4.458,1.994,2.464,35,20,269.062,650.952,920.014,722.577,677.793,1400.37,High
5905584256,4.181,3.965,1.927,2.038,9,20,69.258,155.541,224.799,326.211,173.636,499.847,High
65234749273,4.561999999999999,4.267,2.058,2.209,30,20,280.5,576.257,856.757,695.168,602.946,1298.114,High
63659336418,4.289,4.124,1.857,2.267,25,20,251.903,548.257,800.16,689.926,575.312,1265.238,High
68189678026,4.643,4.475,2.012,2.463,35,20,257.788,667.075,924.863,712.867,693.106,1405.973,High
63274475324,4.613,4.568,2.121,2.447,41,20,341.55,791.083,1132.633,814.83,817.353,1632.183,High
27914072901,4.4590000000000005,4.235,2.118,2.117,38,20,305.051,770.05,1075.101,742.395,797.231,1539.626,High
22146667829,4.005,3.837,1.874,1.963,25,20,239.296,542.739,782.0350000000001,666.696,570.502,1237.198,High
32563867134,7.0,4.735,1.996,2.739,43,20,341.467,804.338,1145.8049999999998,782.998,829.404,1612.402,High
8472883353,4.638,4.259,1.931,2.328,30,20,257.213,612.281,869.4939999999999,633.073,636.965,1270.038,High
2228262,3.668,3.431,1.756,1.675,10,20,88.867,209.13,297.997,363.882,230.03,593.912,High
15580852107,4.728,4.264,1.81,2.454,31,20,273.545,614.81,888.355,687.349,640.469,1327.8180000000002,High
33536750024,4.834,4.451,1.988,2.463,32,20,245.487,616.933,862.42,647.602,641.463,1289.065,High
42595343634,4.631,4.49,2.031,2.459,33,20,270.746,593.521,864.2669999999999,694.906,617.931,1312.837,High
21874718896,4.79,4.516,1.995,2.521,32,20,281.146,621.894,903.04,711.733,646.314,1358.047,High
52766965690,4.948,4.556,2.081,2.475,39,20,352.312,732.47,1084.7820000000002,762.482,757.048,1519.53,High
940188777,4.288,4.197,2.046,2.151,21,20,222.661,427.11,649.771,529.677,448.695,978.372,High
51539607551,4.73,4.542,2.084,2.458,57,20,435.854,1167.1,1602.954,961.937,1195.189,2157.126,High
34106245992,4.567,4.134,2.05,2.084,25,20,221.097,534.477,755.574,636.326,561.665,1197.991,High
67242819559,4.708,4.579,2.169,2.41,50,20,374.329,970.79,1345.119,905.891,998.165,1904.056,High
33667430098,4.638,4.551,2.156,2.395,37,20,287.82,729.19,1017.01,710.261,754.484,1464.745,High
32765403163,4.776,4.295,2.039,2.256,26,20,217.949,527.246,745.1949999999999,680.97,553.221,1234.191,High
23417516900,4.748,4.273,1.946,2.327,33,20,311.274,714.756,1026.03,741.641,740.957,1482.598,High
38654705663,5.018,4.664,1.983,2.681,53,20,397.183,1063.976,1461.159,920.772,1090.723,2011.495,High
43553657090,4.246,4.053,1.886,2.167,13,20,86.881,207.22,294.101,354.126,226.134,580.26,High
8018457713,4.768,4.617,2.04,2.577,38,20,315.033,744.902,1059.935,768.821,768.713,1537.534,High
55532322815,4.982,4.517,2.107,2.41,51,20,373.351,1026.828,1400.179,889.793,1053.84,1943.633,High
16116507642,4.718,4.474,2.084,2.39,33,20,270.654,650.374,921.028,708.661,675.113,1383.774,High
31415855712,4.4350000000000005,4.095,1.989,2.106,26,20,226.973,533.055,760.028,656.673,558.947,1215.62,High
59135845131,4.5760000000000005,4.402,2.168,2.234,25,20,184.463,434.907,619.37,623.968,459.872,1083.84,High
59396804093,4.675,4.6,2.261,2.339,39,20,277.499,700.031,977.53,699.192,725.964,1425.156,High
16450090370,4.567,4.306,1.975,2.331,27,20,222.802,497.342,720.144,607.384,521.71,1129.094,High
55333868700,4.7620000000000005,4.404,1.966,2.438,32,20,263.831,607.241,871.072,692.941,633.576,1326.517,High
22419958927,4.7490000000000006,4.555,1.759,2.796,32,20,306.597,615.089,921.686,718.816,638.893,1357.709,High
20026896807,4.657,4.414,2.162,2.252,29,20,247.32,556.431,803.751,634.181,579.792,1213.973,High
43656082829,4.631,4.283,1.982,2.301,31,20,260.495,615.603,876.098,696.614,640.861,1337.475,High
8623653112,3.891,3.748,1.864,1.884,16,20,148.466,356.093,504.559,520.403,381.453,901.856,High
53276053975,4.614,4.243,1.948,2.295,28,20,214.218,512.306,726.524,621.131,538.731,1159.862,High
22148293080,4.470000000000001,4.111,2.097,2.014,21,20,153.208,423.893,577.101,529.184,447.31,976.494,High
8561652980,4.6370000000000005,4.285,2.016,2.269,34,20,332.121,718.286,1050.407,762.433,744.307,1506.74,High
26007965080,4.493,4.395,2.007,2.388,25,20,206.759,445.417,652.1759999999999,606.175,468.933,1075.108,High
4323676554,4.186999999999999,4.012,1.987,2.025,22,20,166.43,430.319,596.749,540.284,454.917,995.201,High
68582626815,4.668,4.5,1.948,2.552,52,20,323.69,1015.859,1339.549,836.052,1043.846,1879.898,High
39355135999,4.684,4.342,2.042,2.3,46,20,367.952,956.088,1324.04,872.595,983.306,1855.901,High
23634361531,4.664999999999999,4.435,2.162,2.273,36,20,312.354,702.876,1015.23,730.385,728.047,1458.432,High
10800425473,4.55,4.094,2.034,2.06,18,20,163.776,345.35,509.126,548.15,369.094,917.244,High
59718483966,4.417,4.402,1.898,2.504,50,20,360.573,1036.371,1396.944,930.531,1064.785,1995.316,High
32072522120,4.8260000000000005,4.552,1.98,2.572,34,20,306.764,667.993,974.757,719.2,692.755,1411.955,High
67273388072,4.662,4.294,2.077,2.217,29,20,220.072,563.74,783.812,642.381,589.823,1232.204,High
30706428427,4.699,4.525,2.101,2.424,33,20,268.086,594.88,862.966,710.487,619.604,1330.091,High
4267692460,4.638999999999999,4.516,2.001,2.515,35,20,302.784,700.268,1003.052,725.762,724.999,1450.761,High
68719419391,4.869,4.554,2.026,2.528,55,20,455.072,1103.912,1558.984,983.929,1132.596,2116.525,High
42678694764,4.503,4.454,1.991,2.463,35,20,300.876,733.865,1034.741,757.894,759.598,1517.492,High
39160912163,4.373,4.2,1.962,2.238,26,20,227.724,506.851,734.575,601.792,530.309,1132.101,High
65453756044,4.504,4.315,1.941,2.374,33,20,261.355,624.603,885.958,701.064,651.742,1352.806,High
48070047107,4.518,4.365,1.916,2.449,30,20,250.837,577.468,828.305,674.594,601.861,1276.455,High
39101596969,4.474,4.264,2.099,2.165,27,20,200.546,477.196,677.742,573.736,501.823,1075.559,High
68133554430,4.901,4.711,1.964,2.747,38,20,255.631,676.622,932.253,704.276,702.14,1406.416,High
68585216189,4.847,4.596,2.168,2.428,46,20,355.361,890.343,1245.704,833.391,917.302,1750.693,High
61954945827,4.545,4.026,2.084,1.942,33,20,259.665,672.763,932.428,705.967,699.412,1405.379,High
20751164660,4.589,4.412,1.99,2.422,34,20,288.739,699.077,987.816,730.192,724.403,1454.595,High
3369889579,4.593999999999999,4.071,1.823,2.248,32,20,305.612,688.455,994.067,717.205,713.656,1430.861,High
68570480319,4.883,4.612,2.006,2.606,47,20,334.296,895.503,1229.799,820.188,923.194,1743.382,High
12913383740,4.379,4.075,1.898,2.177,26,20,212.577,531.089,743.666,645.662,557.734,1203.3960000000002,High
34155790303,4.686999999999999,4.51,2.093,2.417,50,20,375.154,1027.518,1402.672,870.923,1055.07,1925.993,High
49311276594,4.682,4.527,1.969,2.558,35,20,304.394,674.925,979.319,787.662,700.103,1487.765,High
64012926903,4.574,4.342,2.125,2.217,48,20,341.15,936.766,1277.916,885.93,965.455,1851.385,High
44846557130,4.563000000000001,4.021,1.964,2.057,26,20,231.29,548.677,779.967,642.3,575.285,1217.585,High
57981795308,4.407,4.356,2.044,2.312,45,20,344.054,955.419,1299.473,875.125,983.106,1858.231,High
57195856962,4.566,4.109,2.067,2.042,23,20,173.829,436.044,609.873,623.998,461.787,1085.785,High
10012380754,4.638999999999999,4.471,1.971,2.5,28,20,263.365,546.929,810.294,660.539,570.443,1230.982,High
25646567639,4.664,4.329,1.967,2.362,35,20,296.513,694.249,990.762,726.918,719.628,1446.546,High
52852989568,4.352,3.912,1.995,1.917,22,20,219.683,446.652,666.335,623.107,473.002,1096.109,High
29042503972,4.776,4.369,2.029,2.34,23,20,184.96,444.987,629.947,584.138,469.25,1053.388,High
62975174201,4.481,4.412,1.983,2.429,35,20,261.73,659.393,921.123,724.368,684.6,1408.968,High
21785526288,4.49,4.094,1.779,2.315,14,20,151.485,284.372,435.857,466.658,307.32,773.9780000000001,High
27532334706,4.38,4.153,1.875,2.278,28,20,280.672,568.098,848.77,677.03,593.078,1270.108,High
1216413700,4.045,3.748,1.623,2.125,9,20,85.09,167.723,252.813,336.867,186.579,523.446,High
38473164182,4.662,4.376,2.136,2.24,36,20,322.691,736.615,1059.306,735.575,761.874,1497.449,High
33418448375,4.8740000000000006,4.586,1.852,2.734,41,20,279.627,784.072,1063.699,745.775,810.186,1555.961,High
47630905768,4.77,4.421,1.988,2.433,30,20,230.4,572.23,802.63,635.453,597.271,1232.724,High
26816679724,4.629,4.333,2.126,2.207,32,20,269.068,612.234,881.302,701.68,637.243,1338.923,High
42561393798,4.394,4.21,1.829,2.381,31,20,286.897,643.62,930.517,709.436,669.703,1379.139,High
3739417970,4.817,4.376,2.074,2.302,37,20,313.286,754.87,1068.156,726.877,780.408,1507.285,High
1075909256,4.252999999999999,3.965,1.99,1.975,13,20,125.644,256.968,382.612,417.029,277.886,694.915,High
64424312319,4.697,4.489,2.117,2.372,54,20,377.119,1096.773,1473.8919999999998,932.034,1124.882,2056.916,High
49295801663,4.479,4.191,2.069,2.122,39,20,261.933,763.471,1025.404,723.441,791.13,1514.571,High
63751458961,4.7780000000000005,4.587,2.148,2.439,29,20,181.558,502.995,684.553,568.536,526.946,1095.482,High
45390045587,4.554,4.377,2.119,2.258,28,20,218.256,535.263,753.519,599.786,559.021,1158.8069999999998,High
28897518619,4.686,4.327,2.072,2.255,31,20,264.317,633.644,897.961,726.923,659.65,1386.573,High
16785948,3.416,3.057,1.741,1.316,11,20,151.278,280.674,431.952,506.44,307.656,814.096,High
57347381843,4.48,4.188,2.034,2.154,33,20,254.609,623.757,878.366,692.091,650.717,1342.808,High
22505681565,4.5920000000000005,4.42,2.0,2.42,31,20,269.217,635.124,904.341,703.797,661.049,1364.846,High
14274937881,4.692,4.25,1.534,2.716,29,20,243.851,562.674,806.525,677.837,588.281,1266.118,High
17811565393,4.834,4.596,2.101,2.495,30,20,220.625,519.999,740.624,598.874,542.727,1141.601,High
31276191997,4.718999999999999,4.239,1.96,2.279,31,20,258.981,642.876,901.857,671.587,668.599,1340.186,High
10462045173,4.817,4.257,1.973,2.284,36,20,257.582,691.244,948.826,698.198,717.339,1415.537,High
538647184,4.12,4.006,1.854,2.152,16,20,166.007,332.348,498.355,514.906,355.279,870.185,High
36789578886,4.527,4.293,1.952,2.341,25,20,241.986,502.425,744.4110000000001,616.092,526.655,1142.7469999999998,High
24020946321,4.622,4.246,2.035,2.211,30,20,210.46,574.246,784.706,619.951,600.43,1220.381,High
10363608743,4.427,4.249,1.933,2.316,32,20,300.575,665.945,966.52,747.85,691.411,1439.261,High
22559232065,4.265000000000001,4.123,2.099,2.024,17,20,106.59,302.297,408.88700000000006,438.842,324.947,763.789,High
41729064522,4.582,4.549,2.101,2.448,37,20,337.559,733.777,1071.336,825.398,759.128,1584.526,High
22336864792,4.825,4.638,2.062,2.576,21,20,174.283,386.301,560.584,509.524,408.524,918.048,High
67578625919,4.75,4.407,2.081,2.326,53,20,436.825,1111.734,1548.559,960.392,1141.17,2101.562,High
67896953150,4.509,4.456,2.085,2.371,40,20,289.818,768.442,1058.26,781.007,795.855,1576.862,High
11140605921,4.251,3.989,2.042,1.947,23,20,265.71,499.346,765.056,632.997,523.538,1156.535,High
285214753,3.547,3.218,1.821,1.397,9,20,110.983,194.372,305.355,401.01,216.738,617.748,High
103096452,3.658,3.472,1.927,1.545,12,20,123.554,280.872,404.426,500.183,305.972,806.155,High
33558528,4.063000000000001,3.674,1.657,2.017,5,20,39.031,70.558,109.589,210.959,86.215,297.174,High
60126262151,4.683,4.557,1.869,2.688,41,20,340.18,791.891,1132.071,817.27,817.569,1634.839,High
18088315198,4.904,4.575,2.069,2.506,29,20,235.495,546.924,782.419,620.222,571.055,1191.277,High
28288245023,4.747,4.565,2.093,2.472,34,20,272.436,644.072,916.508,694.048,668.734,1362.7820000000002,High
39839675735,4.498,4.073,2.054,2.019,30,20,244.633,599.323,843.956,680.063,626.648,1306.711,High
62460900341,4.704000000000001,4.539,1.971,2.568,38,20,251.713,715.661,967.374,759.314,741.643,1500.957,High
57356514274,4.526,4.411,2.01,2.401,37,20,287.069,717.295,1004.364,733.373,742.299,1475.672,High
23425417291,4.694,4.471,1.956,2.515,23,20,175.619,405.129,580.748,531.371,428.123,959.494,High
34896707840,3.886,3.749,2.017,1.732,9,20,46.737,148.716,195.453,264.456,166.06,430.516,High
4672552960,4.338,4.008,2.022,1.986,12,20,93.705,222.518,316.223,358.484,242.211,600.6949999999999,High
14616833313,4.606,4.34,1.832,2.508,33,20,242.708,611.691,854.399,651.415,636.938,1288.353,High
32864031349,4.9510000000000005,4.643,1.949,2.694,34,20,287.689,637.973,925.662,715.039,663.331,1378.37,High
36219727124,4.517,4.322,1.97,2.352,30,20,267.228,614.906,882.134,687.59,639.776,1327.366,High
55795402861,4.564,4.405,2.087,2.318,34,20,276.31,632.941,909.251,696.631,658.763,1355.394,High
47928019955,4.732,4.481,1.958,2.523,36,20,263.636,694.973,958.609,707.448,720.02,1427.4679999999998,High
12239647492,4.404999999999999,4.034,1.827,2.207,22,20,221.647,459.694,681.341,590.103,484.661,1074.764,High
67703927206,4.7490000000000006,4.517,2.051,2.466,38,20,318.279,739.793,1058.072,758.094,766.083,1524.177,High
54547291119,4.65,4.393,2.146,2.247,39,20,270.539,749.266,1019.805,754.681,775.838,1530.519,High
53482283871,4.605,4.377,2.083,2.294,37,20,314.008,738.983,1052.991,771.337,765.746,1537.083,High
32546902664,4.6,4.508,2.035,2.473,27,20,228.223,534.115,762.338,654.911,558.415,1213.326,High
10871042177,4.554,4.363,2.117,2.246,30,20,204.184,565.156,769.3399999999999,608.434,588.731,1197.165,High
61736928080,4.783,4.593,2.032,2.561,34,20,256.97,587.895,844.865,660.304,612.448,1272.752,High
39949581608,4.573,4.386,2.026,2.36,29,20,232.525,539.184,771.709,661.923,563.201,1225.124,High
66009252279,4.807,4.516,1.805,2.711,38,20,290.536,708.14,998.676,749.339,733.806,1483.145,High
11880418786,4.333,3.972,1.942,2.03,25,20,207.483,520.978,728.461,622.16,547.137,1169.297,High
24889351672,4.626,4.415,2.043,2.372,35,20,285.124,701.842,986.966,739.984,727.102,1467.086,High
44874644459,4.7010000000000005,4.465,2.099,2.366,39,20,331.238,801.099,1132.337,761.182,826.215,1587.397,High
25771933824,3.937,3.388,1.94,1.448,8,20,98.544,180.901,279.445,410.928,203.642,614.5699999999999,High
33929575044,4.644,4.424,2.007,2.417,30,20,244.867,565.847,810.7139999999999,666.042,591.585,1257.627,High
19237464095,4.5680000000000005,4.494,2.03,2.464,31,20,267.122,564.665,831.787,658.484,588.356,1246.84,High
18847694941,4.723,4.363,2.057,2.306,25,20,218.209,489.149,707.358,612.508,514.437,1126.9450000000002,High
7919665535,4.318,4.021,1.818,2.203,28,20,261.36,592.922,854.282,678.8,618.551,1297.351,High
53416468351,4.743,4.575,2.023,2.552,45,20,352.566,883.873,1236.439,835.935,911.289,1747.224,High
64424476670,4.76,4.605,2.034,2.571,54,20,395.389,1072.489,1467.8780000000002,920.164,1100.233,2020.397,High
68564383960,4.696,4.406,2.056,2.35,36,20,280.179,694.454,974.633,710.259,721.17,1431.429,High
18942436913,4.45,4.235,1.982,2.253,28,20,244.027,533.634,777.6610000000001,647.936,556.866,1204.802,High
6015796801,4.359999999999999,4.052,1.943,2.109,24,20,210.338,485.736,696.074,599.397,510.338,1109.735,High
51539409903,4.915,4.441,2.088,2.353,51,20,421.877,1059.18,1481.057,919.102,1086.339,2005.441,High
44508548262,4.713,4.281,2.043,2.238,33,20,290.995,661.816,952.811,744.265,687.796,1432.061,High
51292846964,4.718999999999999,4.251,2.012,2.239,34,20,279.778,713.318,993.096,732.328,740.298,1472.626,High
28918411760,4.696,4.353,1.921,2.432,35,20,301.946,768.36,1070.306,730.755,794.066,1524.821,High
38039199179,4.579000000000001,4.46,2.077,2.383,33,20,250.09,620.572,870.662,651.434,645.328,1296.762,High
34232690332,4.454,4.362,1.939,2.423,35,20,307.194,738.119,1045.313,770.358,764.347,1534.705,High
37648303615,4.752,4.405,2.17,2.235,33,20,244.754,589.788,834.542,631.125,614.215,1245.34,High
49945143219,4.614,4.442,1.978,2.464,37,20,282.536,695.607,978.143,759.685,721.144,1480.829,High
57942605821,4.632,4.371,1.978,2.393,46,20,402.568,956.746,1359.314,871.004,983.998,1855.002,High
20682113587,4.439,4.173,2.117,2.056,19,20,151.525,351.89,503.415,509.484,374.372,883.856,High
36524033431,4.4,4.354,2.142,2.212,22,20,138.781,370.801,509.582,469.613,392.116,861.729,High
2217213954,4.193,4.098,1.891,2.207,9,20,101.274,157.565,258.839,323.119,175.938,499.057,High
170484599,4.713,4.338,1.95,2.388,27,20,230.449,543.836,774.2850000000001,600.466,566.997,1167.463,High
6040678447,4.305,3.973,1.833,2.14,27,20,224.059,570.206,794.265,627.515,595.498,1223.013,High
23362556065,4.587,4.316,2.081,2.235,22,20,177.536,416.259,593.7950000000001,572.217,438.71,1010.927,High
50565396859,4.741,4.477,1.785,2.692,42,20,274.227,811.71,1085.937,749.766,837.425,1587.1909999999998,High
20004665775,4.706,4.304,1.942,2.362,37,20,356.452,758.144,1114.596,778.576,782.74,1561.316,High
26193444992,4.473,4.19,1.971,2.219,13,20,134.282,252.228,386.51,426.992,271.753,698.745,High
27114942192,4.612,4.365,1.994,2.371,29,20,267.207,615.173,882.38,671.327,638.158,1309.485,High
8531498289,4.354,4.026,1.963,2.063,30,20,233.765,574.235,808.0,632.612,600.528,1233.14,High
59911372273,4.899,4.414,2.135,2.279,45,20,353.394,916.946,1270.34,806.374,942.791,1749.165,High
47014632580,4.371,4.27,1.948,2.322,28,20,232.401,546.715,779.116,667.939,572.825,1240.764,High
28440668420,4.613,4.377,1.911,2.466,25,20,179.645,442.479,622.124,579.243,466.187,1045.43,High
53478618961,4.598999999999999,4.497,1.923,2.574,34,20,265.566,642.824,908.39,724.222,667.989,1392.211,High
64275689847,4.423,4.226,1.962,2.264,38,20,269.516,726.509,996.025,782.339,754.749,1537.0880000000002,High
27045184873,4.037,4.021,1.976,2.045,24,20,183.063,458.533,641.596,596.738,484.242,1080.98,High
48379985692,4.736000000000001,4.472,2.052,2.42,38,20,298.935,739.114,1038.049,762.782,764.841,1527.623,High
1074069508,3.912,3.756,1.717,2.039,8,20,69.638,133.952,203.59,286.795,151.585,438.38,High
29925062940,4.85,4.379,1.921,2.458,36,20,292.553,705.188,997.741,724.372,732.043,1456.415,High
63686187519,4.455,4.394,2.042,2.352,45,20,297.359,906.32,1203.679,822.558,933.824,1756.382,High
41451589419,4.49,4.411,1.878,2.533,33,20,272.939,600.59,873.529,718.912,626.285,1345.197,High
19559077467,4.759,4.553,2.1,2.453,36,20,291.245,689.352,980.597,724.121,714.001,1438.1219999999998,High
18839781952,4.535,4.183,1.986,2.197,18,20,166.852,363.931,530.783,487.792,385.912,873.704,High
17302548,4.157,3.875,1.827,2.048,12,20,123.876,226.087,349.963,402.537,245.702,648.239,High
21449636589,4.648,4.292,2.191,2.101,42,20,340.16,887.57,1227.73,819.782,914.648,1734.43,High
24147952631,4.583,4.457,2.101,2.356,37,20,274.445,711.427,985.872,726.983,736.825,1463.808,High
36256468038,4.588,4.209,1.745,2.464,27,20,279.645,560.23,839.875,662.829,585.302,1248.131,High
18939045092,4.569,4.325,1.98,2.345,30,20,286.796,633.792,920.588,692.393,658.107,1350.5,High
25721721863,4.492,4.323,1.906,2.417,29,20,226.066,524.924,750.99,651.689,550.69,1202.379,High
32521426910,4.723,4.61,2.092,2.518,39,20,282.798,777.919,1060.717,736.727,803.685,1540.4119999999998,High
68697194495,4.551,4.508,2.031,2.477,54,20,402.639,1062.543,1465.1819999999998,928.757,1091.113,2019.87,High
42892633963,4.7010000000000005,4.395,2.051,2.344,37,20,323.914,746.487,1070.4009999999998,748.667,772.364,1521.031,High
68719329151,4.7010000000000005,4.635,2.091,2.544,54,20,397.446,1074.106,1471.552,928.721,1102.185,2030.906,High
6192547087,4.641,4.248,1.987,2.261,31,20,264.748,596.592,861.3399999999999,653.2,622.139,1275.339,High
55143528329,4.618,4.569,2.1,2.469,37,20,281.712,641.841,923.553,711.345,667.106,1378.451,High
17755165188,4.434,4.181,1.952,2.229,16,20,186.68,311.766,498.446,521.462,334.306,855.768,High
44013240663,4.632,4.473,1.978,2.495,32,20,276.148,598.205,874.3530000000001,681.791,622.36,1304.151,High
14109902080,3.781,3.597,1.929,1.668,13,20,119.4,235.998,355.398,422.25,259.054,681.304,High
19480804509,4.478,4.406,2.148,2.258,32,20,281.707,624.943,906.65,697.437,648.691,1346.1280000000002,High
68718493695,4.884,4.409,1.991,2.418,54,20,406.39,1105.773,1512.163,961.079,1134.691,2095.77,High
12318055547,4.737,4.211,1.982,2.229,39,20,349.662,793.365,1143.027,831.21,819.946,1651.156,High
17103714981,4.802,4.555,2.042,2.513,39,20,350.457,773.944,1124.4009999999998,793.362,798.955,1592.317,High
41226453415,4.505,4.295,2.185,2.11,31,20,239.501,615.78,855.281,639.19,640.172,1279.362,High
68719476223,4.962,4.357,2.103,2.254,57,20,465.232,1200.996,1666.228,1027.35,1230.323,2257.673,High
54443275575,4.438000000000001,4.305,1.985,2.32,32,20,261.778,611.634,873.412,723.398,637.874,1361.272,High
62100612054,4.768,4.216,1.934,2.282,35,20,311.095,732.111,1043.206,763.251,759.346,1522.597,High
34363966472,4.119,3.876,1.852,2.024,11,20,96.311,196.388,292.699,337.568,215.047,552.615,High
44160388578,4.290000000000001,4.153,1.892,2.261,25,20,221.077,490.523,711.6,581.167,515.327,1096.494,High
20891389663,4.672000000000001,4.316,2.188,2.128,39,20,343.222,836.244,1179.466,774.046,862.791,1636.837,High
63805830111,4.409999999999999,4.389,2.092,2.297,42,20,310.773,842.362,1153.135,832.479,870.12,1702.5990000000002,High
8464644051,4.378,4.043,1.927,2.116,32,20,294.668,683.34,978.008,727.933,709.834,1437.7669999999998,High
4299166216,4.137,3.888,1.965,1.923,9,20,91.082,158.64,249.722,355.695,177.032,532.727,High
37694983844,4.793,4.594,1.996,2.598,31,20,251.529,579.694,831.223,658.017,604.177,1262.194,High
59858692846,4.894,4.592,1.978,2.614,40,20,322.685,797.599,1120.284,787.182,824.016,1611.198,High
37197513819,4.5920000000000005,4.393,2.087,2.306,25,20,216.644,456.909,673.553,610.134,479.795,1089.929,High
35256080371,4.506,4.342,2.042,2.3,35,20,333.909,726.333,1060.242,743.861,751.45,1495.311,High
26902867330,4.470000000000001,4.05,2.111,1.939,24,20,208.961,496.804,705.765,645.96,524.231,1170.191,High
67622466252,4.957,4.506,2.18,2.326,37,20,318.707,721.005,1039.712,767.044,747.449,1514.493,High
42031829819,4.843,4.62,2.077,2.543,32,20,240.369,580.576,820.945,658.207,604.238,1262.4450000000002,High
58656558144,4.0920000000000005,3.989,1.914,2.075,20,20,189.163,382.231,571.394,576.374,406.615,982.989,High
11616099243,4.77,4.587,2.158,2.429,37,20,287.368,686.757,974.125,725.367,710.767,1436.134,High
60071210307,4.452999999999999,4.391,1.915,2.476,35,20,266.985,655.675,922.66,701.924,681.802,1383.726,High
27346998388,4.519,4.327,2.03,2.297,25,20,189.417,467.95,657.367,595.783,492.665,1088.448,High
42784805340,4.602,4.462,2.125,2.337,32,20,268.46,633.613,902.073,695.699,658.96,1354.659,High
46564534325,4.799,4.261,1.882,2.379,35,20,288.937,668.175,957.112,755.747,694.814,1450.561,High
28883867116,4.774,4.455,2.162,2.293,38,20,335.296,791.535,1126.831,771.632,817.121,1588.753,High
805306368,3.569,3.317,1.842,1.475,4,20,46.237,60.525,106.762,226.52,77.67,304.19,High
21390586833,4.739,4.453,2.048,2.405,35,20,292.204,713.522,1005.726,728.758,738.39,1467.148,High
9471641033,4.518999999999999,4.408,2.018,2.39,31,20,247.863,598.109,845.972,619.857,621.146,1241.003,High
61811099672,4.429,4.056,1.914,2.142,23,20,177.063,435.837,612.9,578.818,461.934,1040.752,High
36185980896,4.488,4.307,1.835,2.472,32,20,258.52,651.6,910.12,652.568,675.745,1328.313,High
10200556529,3.686,3.537,1.788,1.749,19,20,154.685,424.765,579.45,553.801,451.031,1004.832,High
63647050982,4.8580000000000005,4.599,2.148,2.451,36,20,286.682,687.481,974.163,703.544,712.614,1416.158,High
44094658138,4.571,4.374,1.866,2.508,29,20,255.251,568.584,823.8349999999999,655.549,593.19,1248.739,High
68446301023,4.797000000000001,4.494,2.065,2.429,47,20,358.056,874.737,1232.793,855.428,902.254,1757.682,High
34359738432,3.617,3.487,1.93,1.557,5,20,23.829,72.013,95.842,216.363,89.284,305.647,High
20941256778,4.353,4.117,2.026,2.091,23,20,198.715,454.404,653.119,561.694,478.751,1040.445,High
29112577457,4.672,4.451,2.148,2.303,37,20,290.711,703.604,994.315,733.101,729.329,1462.4299999999998,High
1569780034,4.376,4.116,1.965,2.151,24,20,208.701,504.512,713.213,587.725,527.963,1115.688,High
4332849187,3.589,3.338,1.677,1.661,15,20,150.969,320.596,471.565,498.275,344.786,843.0609999999999,High
66145982465,4.454000000000001,4.225,2.038,2.187,27,20,236.366,488.774,725.14,625.824,514.095,1139.919,High
59548612575,4.7780000000000005,4.367,2.022,2.345,47,20,352.746,941.468,1294.214,876.219,970.12,1846.339,High
21512895408,4.301,4.127,1.993,2.134,25,20,215.118,503.117,718.235,604.532,527.284,1131.816,High
42605761918,4.454000000000001,4.28,2.098,2.182,35,20,272.8,698.862,971.662,689.519,725.106,1414.625,High
34158411758,5.009,4.564,2.001,2.563,50,20,435.466,1046.002,1481.4679999999998,946.919,1072.863,2019.782,High
16023883202,4.688000000000001,4.407,2.012,2.395,31,20,285.343,619.501,904.844,695.014,644.604,1339.618,High
9562014837,4.5680000000000005,4.545,1.997,2.548,30,20,270.415,586.938,857.3530000000001,695.932,610.485,1306.417,High
19453215213,4.542,4.447,2.1,2.347,25,20,160.539,451.453,611.992,544.891,475.788,1020.679,High
59859870036,4.94,4.586,1.987,2.599,35,20,287.166,662.321,949.487,703.365,686.983,1390.348,High
60129540095,4.718,4.549,2.04,2.509,55,20,406.785,1102.749,1509.534,1002.202,1130.945,2133.147,High
8695776737,4.309,4.287,1.935,2.352,27,20,171.282,491.313,662.595,568.196,515.596,1083.792,High
3710303048,4.807,4.371,1.919,2.452,29,20,267.42,547.92,815.3399999999999,651.216,571.637,1222.853,High
25231691676,4.678,4.396,1.965,2.431,40,20,322.067,819.138,1141.205,774.903,845.556,1620.459,High
18530977848,4.424,4.011,2.207,1.804,19,20,179.868,419.639,599.5070000000001,530.733,443.095,973.828,High
36256151050,4.359000000000001,4.324,2.103,2.221,24,20,233.483,487.559,721.042,591.499,511.741,1103.24,High
37986541042,4.399,4.219,1.938,2.281,32,20,293.952,682.471,976.423,708.33,706.851,1415.181,High
9725557560,4.536,4.187,1.832,2.355,25,20,233.522,511.174,744.6959999999999,628.85,537.009,1165.859,High
46644560688,4.522,4.361,2.012,2.349,29,20,237.947,547.511,785.458,635.287,572.185,1207.472,High
22811873365,4.464,4.344,1.892,2.452,29,20,236.091,568.491,804.582,702.954,594.064,1297.018,High
15947768543,4.686,4.264,2.031,2.233,39,20,354.445,791.827,1146.272,831.332,818.965,1650.297,High
44377103495,4.577999999999999,4.37,1.917,2.453,30,20,288.366,572.076,860.442,684.573,597.54,1282.1129999999998,High
34317007135,4.867,4.518,2.119,2.399,43,20,328.977,815.606,1144.583,772.702,841.844,1614.546,High
68568448895,4.878,4.646,2.101,2.545,53,20,392.617,1027.605,1420.222,892.891,1055.482,1948.373,High
13167406479,4.691,4.474,2.016,2.458,33,20,281.631,610.58,892.211,715.751,635.455,1351.206,High
50423464544,4.757,4.485,1.952,2.533,29,20,243.235,549.402,792.6370000000001,613.501,573.054,1186.5549999999998,High
55984581554,4.545999999999999,4.366,1.978,2.388,29,20,245.55,571.729,817.279,687.628,596.348,1283.976,High
186589747,4.321000000000001,4.288,2.008,2.28,25,20,204.386,491.292,695.678,559.388,513.14,1072.528,High
144179968,4.204000000000001,3.905,1.904,2.001,11,20,118.322,198.912,317.23400000000004,356.423,217.657,574.08,High
6144,3.742,3.405,1.663,1.742,6,20,48.424,89.145,137.569,222.499,105.622,328.121,High
32202772358,4.879,4.606,2.138,2.468,41,20,319.366,776.335,1095.701,789.17,801.819,1590.989,High
14025212497,4.640000000000001,4.429,2.061,2.368,29,20,252.536,563.995,816.531,678.844,587.993,1266.837,High
10771036224,4.205,3.686,1.946,1.74,14,20,141.515,313.145,454.66,499.079,337.62,836.6990000000001,High
68719476671,5.107,4.781,2.089,2.692,56,20,447.669,1071.262,1518.931,958.545,1098.631,2057.176,High
30886181627,4.74,4.469,1.971,2.498,39,20,346.708,795.803,1142.511,792.518,821.12,1613.638,High
38475067893,4.7490000000000006,4.393,2.169,2.224,36,20,287.255,721.254,1008.509,695.827,746.047,1441.874,High
62017882664,4.845000000000001,4.512,1.985,2.527,26,20,234.772,495.051,729.823,621.039,518.513,1139.552,High
13061903256,4.552,4.021,1.936,2.085,24,20,253.104,519.336,772.44,672.482,545.922,1218.404,High
11678212516,4.568,4.354,2.081,2.273,25,20,206.413,472.782,679.1949999999999,560.323,494.978,1055.301,High
9348211154,4.558999999999999,4.378,1.961,2.417,27,20,217.5,511.546,729.046,611.753,534.479,1146.232,High
20295494998,4.649,4.341,2.02,2.321,35,20,302.369,723.181,1025.5500000000002,738.145,748.273,1486.418,High
40586396809,4.569,4.254,2.079,2.175,27,20,186.986,517.943,704.929,588.205,542.552,1130.757,High
66342633839,4.5600000000000005,4.246,2.117,2.129,32,20,231.669,646.25,877.919,677.139,673.427,1350.566,High
60369940931,4.267,4.096,1.829,2.267,28,20,189.605,519.578,709.183,606.257,544.517,1150.774,High
55650438587,4.593,4.239,2.213,2.026,35,20,250.391,675.227,925.618,694.698,701.911,1396.609,High
14231583371,4.5760000000000005,4.416,1.936,2.48,26,20,236.235,475.662,711.8969999999999,625.29,499.341,1124.631,High
67752687601,4.7940000000000005,4.593,2.027,2.566,45,20,318.984,819.008,1137.992,750.22,844.801,1595.0210000000002,High
19949669122,4.638999999999999,4.364,2.017,2.347,25,20,220.629,451.84,672.4689999999999,584.495,476.093,1060.588,High
27657208083,4.716,4.293,1.97,2.323,29,20,235.931,576.527,812.4580000000001,629.981,600.54,1230.521,High
42070108686,4.493,4.161,2.123,2.038,29,20,263.287,584.777,848.0640000000001,672.638,610.935,1283.573,High
34628315136,3.637,3.514,2.024,1.49,7,20,73.991,128.917,202.908,334.66,149.381,484.04100000000005,High
25770067744,3.672,3.499,1.753,1.746,12,20,121.243,234.939,356.182,420.594,257.397,677.991,High
41624093457,4.683,4.466,2.042,2.424,28,20,221.292,527.812,749.104,626.552,550.793,1177.345,High
68717641727,4.84,4.372,2.038,2.334,55,20,392.741,1125.698,1518.439,913.711,1154.984,2068.695,High
16018449588,4.654999999999999,4.176,2.121,2.055,32,20,260.133,628.652,888.7850000000001,702.947,655.386,1358.333,High
302121008,3.583,3.39,1.775,1.615,9,20,89.697,191.302,280.999,393.822,213.029,606.851,High
66521382910,4.816,4.41,1.978,2.432,50,20,392.4,1025.92,1418.3200000000002,900.523,1053.851,1954.3740000000005,High
34495009760,4.238,4.154,1.9,2.254,16,20,124.639,299.382,424.021,419.984,319.041,739.025,High
26746908993,4.677,4.486,1.893,2.593,26,20,246.138,515.533,761.671,636.333,537.69,1174.023,High
68719476495,4.698,4.513,2.08,2.433,50,20,413.969,975.856,1389.825,904.81,1003.616,1908.426,High
54367398518,4.945,4.428,2.031,2.397,29,20,282.542,580.951,863.4929999999999,676.499,604.985,1281.484,High
63785580598,4.573,4.375,1.982,2.393,34,20,289.996,706.3,996.296,748.224,732.64,1480.864,High
66817869295,4.663,4.393,1.915,2.478,43,20,307.586,797.364,1104.95,786.098,825.385,1611.483,High
17177616108,4.582,4.527,2.122,2.405,44,20,392.957,902.482,1295.439,841.408,928.129,1769.537,High
68486844991,4.548,4.394,2.048,2.346,33,20,281.074,621.979,903.053,704.988,648.841,1353.8290000000002,High
16089341951,4.781000000000001,4.367,2.013,2.354,53,20,473.832,1121.329,1595.161,1015.989,1149.609,2165.598,High
58364300336,4.58,4.155,2.071,2.084,27,20,215.939,512.23,728.169,678.997,538.735,1217.732,High
60027432959,4.539000000000001,4.444,2.035,2.409,49,20,421.626,1021.351,1442.977,928.835,1048.959,1977.794,High
12400724877,4.506,4.185,2.112,2.073,26,20,215.928,491.651,707.579,618.743,517.77,1136.513,High
16625036639,4.891,4.668,2.105,2.563,46,20,384.166,888.379,1272.545,850.293,913.627,1763.92,High
54176872752,4.718999999999999,4.288,2.04,2.248,28,20,217.836,538.086,755.922,633.322,562.479,1195.801,High
36709756191,4.6850000000000005,4.392,2.023,2.369,29,20,240.665,501.31,741.975,585.787,524.727,1110.514,High
57972214236,4.581,4.43,2.106,2.324,39,20,288.414,781.517,1069.931,780.602,808.641,1589.243,High
53129228273,4.767,4.49,2.083,2.407,41,20,334.125,808.177,1142.302,785.938,833.605,1619.543,High
67905251295,4.87,4.354,2.122,2.232,49,20,358.944,978.759,1337.703,869.208,1007.786,1876.994,High
32812437254,4.705,4.34,1.998,2.342,29,20,231.831,561.22,793.051,605.285,586.297,1191.582,High
8589951104,3.649,3.458,1.57,1.888,6,20,65.227,119.585,184.812,318.426,138.907,457.333,High
8839422757,4.605,4.577,2.035,2.542,31,20,232.901,558.114,791.0150000000001,614.841,581.332,1196.173,High
53498322878,4.706,4.429,1.955,2.474,42,20,342.866,861.402,1204.268,822.48,887.655,1710.135,High
14680064,3.634,3.401,1.963,1.438,5,20,41.925,93.835,135.76,263.201,112.005,375.206,High
48292680256,4.628,4.51,2.007,2.503,30,20,251.429,563.987,815.4159999999999,644.464,587.327,1231.7910000000002,High
40553400118,4.577,4.295,2.055,2.24,33,20,264.252,675.52,939.772,714.737,701.462,1416.199,High
64088963007,4.695,4.467,1.999,2.468,50,20,354.291,1020.077,1374.368,888.144,1048.563,1936.707,High
55366492815,4.388999999999999,4.197,2.032,2.165,28,20,203.587,554.913,758.5,652.853,581.607,1234.46,High
67879395415,4.74,4.33,1.893,2.437,38,20,297.661,723.194,1020.855,759.653,750.138,1509.7910000000002,High
5453424169,4.501,4.252,1.841,2.411,22,20,226.575,429.168,655.7429999999999,587.627,452.367,1039.994,High
50914127615,4.771,4.418,2.125,2.293,48,20,392.351,983.728,1376.079,890.053,1011.474,1901.527,High
38259636848,4.487,4.466,1.928,2.538,30,20,231.083,578.31,809.3929999999999,618.298,601.13,1219.428,High
30722460045,4.857,4.58,2.065,2.515,31,20,204.677,547.063,751.74,626.658,571.682,1198.34,High
5998781340,4.404999999999999,4.175,2.051,2.124,28,20,208.115,555.345,763.46,631.045,581.343,1212.388,High
68451007486,4.9510000000000005,4.64,2.034,2.606,52,20,386.707,1036.073,1422.7800000000002,869.816,1063.084,1932.9,High
9747307503,4.7780000000000005,4.476,1.851,2.625,36,20,289.479,702.53,992.009,749.12,726.396,1475.516,High
66688213991,4.623,4.461,2.201,2.26,41,20,255.819,748.851,1004.67,716.702,775.502,1492.204,High
68685381535,4.742,4.492,2.117,2.375,51,20,374.545,995.738,1370.283,901.519,1023.899,1925.418,High
4194456395,4.299,4.128,1.969,2.159,27,20,193.802,495.651,689.453,595.429,520.534,1115.963,High
3759312965,4.295,3.87,1.877,1.993,19,20,155.917,360.42,516.337,500.811,383.773,884.5840000000001,High
23846737472,4.5,4.154,1.654,2.5,22,20,202.03,420.353,622.383,576.724,445.236,1021.96,High
43040303641,4.609999999999999,4.402,1.955,2.447,28,20,213.496,495.892,709.388,590.056,520.161,1110.217,High
66168641492,4.848,4.594,2.169,2.425,42,20,286.486,761.893,1048.379,765.381,787.927,1553.308,High
51899204902,4.434,4.288,1.994,2.294,29,20,214.597,538.204,752.8009999999999,650.077,564.116,1214.193,High
36666605828,4.561999999999999,4.458,2.092,2.366,13,20,68.732,187.3,256.03200000000004,304.191,204.615,508.806,High
12,2.699,2.501,1.17,1.331,6,20,65.488,142.408,207.896,311.807,165.801,477.608,High
38656036864,4.172000000000001,3.987,1.999,1.988,10,20,82.903,170.3,253.20300000000003,335.357,189.191,524.548,High
65165554459,4.638999999999999,4.492,2.039,2.453,32,20,242.595,565.604,808.1990000000001,659.057,591.358,1250.415,High
4357898256,4.221,4.154,1.793,2.361,12,20,91.154,220.37,311.524,394.975,239.934,634.909,High
7049654694,4.325,4.128,1.852,2.276,23,20,199.411,478.837,678.248,604.621,503.774,1108.395,High
43956307302,3.904,3.498,1.946,1.552,22,20,198.252,479.406,677.658,599.678,507.149,1106.827,High
30158809826,4.94,4.576,1.866,2.71,31,20,247.192,575.446,822.638,661.023,600.058,1261.081,High
17394807571,4.621,4.291,1.942,2.349,28,20,233.757,541.492,775.249,614.74,565.441,1180.181,High
61871020098,4.369,3.997,1.792,2.205,30,20,228.932,615.611,844.543,687.694,643.817,1331.511,High
67349019244,4.57,4.379,2.039,2.34,34,20,231.796,635.359,867.155,704.119,661.909,1366.028,High
10029315836,4.575,4.212,1.939,2.273,35,20,318.029,760.247,1078.2759999999998,797.137,786.615,1583.752,High
68450910189,4.896,4.702,2.107,2.595,52,20,374.284,1012.078,1386.362,845.771,1038.175,1883.946,High
50333538873,4.7330000000000005,4.271,2.086,2.185,31,20,285.509,634.8,920.309,674.892,659.952,1334.844,High
1312832,3.926,3.771,1.779,1.992,9,20,104.287,164.843,269.13,333.007,182.812,515.819,High
60520398539,4.722,4.449,2.116,2.333,41,20,319.934,736.899,1056.833,800.742,764.138,1564.88,High
54654008518,4.727,4.279,1.872,2.407,35,20,311.197,724.083,1035.28,741.518,750.16,1491.678,High
14492556812,4.67,4.473,2.023,2.45,35,20,290.311,674.082,964.393,727.633,699.066,1426.699,High
68144681188,4.59,4.444,2.15,2.294,36,20,281.872,729.902,1011.774,742.628,755.62,1498.248,High
20740308555,4.634,4.447,2.097,2.35,36,20,301.832,698.238,1000.07,726.533,723.341,1449.874,High
16437045665,4.84,4.257,1.931,2.326,32,20,297.997,693.625,991.622,718.976,718.77,1437.746,High
15475571319,7.0,4.372,2.038,2.334,35,20,303.663,734.811,1038.4740000000002,756.765,760.345,1517.11,High
276955396,3.523,3.291,1.73,1.561,9,20,76.721,167.317,244.038,350.927,189.044,539.971,High
43416189794,4.548,4.311,1.997,2.314,33,20,318.056,676.05,994.106,747.158,702.187,1449.345,High
33244051166,4.734999999999999,4.534,1.992,2.542,47,20,378.648,942.777,1321.4250000000002,865.87,969.601,1835.471,High
49877658180,4.868,4.339,2.054,2.285,27,20,235.603,525.212,760.815,658.931,550.75,1209.681,High
46171247781,7.0,4.319,2.074,2.245,24,20,162.871,429.84,592.711,535.599,453.875,989.474,High
18305735389,4.6850000000000005,4.504,2.089,2.415,30,20,265.781,589.852,855.633,686.042,614.526,1300.568,High
34359737182,4.774,4.502,1.957,2.545,49,20,393.691,1007.626,1401.317,861.057,1034.715,1895.772,High
39265717354,4.493,4.318,2.065,2.253,28,20,233.92,555.82,789.74,691.19,581.22,1272.41,High
896,2.9640000000000004,2.744,1.302,1.442,6,20,42.809,114.891,157.7,297.076,136.448,433.524,High
65927104501,4.539,4.251,2.125,2.126,42,20,324.296,823.101,1147.397,775.36,851.001,1626.361,High
51673454353,4.349,4.311,1.969,2.342,30,20,227.434,533.887,761.3209999999999,661.621,560.189,1221.81,High
8140472718,4.799,4.469,1.96,2.509,29,20,228.96,553.489,782.4490000000001,619.485,577.758,1197.243,High
30738822145,4.4,4.221,2.052,2.169,21,20,231.092,401.646,632.738,603.605,425.103,1028.708,High
12116000829,4.43,4.186,1.864,2.322,27,20,239.752,551.494,791.2460000000001,668.48,577.905,1246.385,High
58678289271,4.388,4.328,2.011,2.317,40,20,326.184,794.567,1120.751,813.339,821.073,1634.412,High
60798345769,4.538,4.44,2.044,2.396,30,20,245.223,553.74,798.963,680.18,579.824,1260.004,High
7138752180,4.476,4.267,2.075,2.192,28,20,254.743,564.363,819.106,667.756,589.11,1256.866,High
61075167149,4.493,4.249,2.135,2.114,35,20,290.995,688.607,979.602,707.253,713.966,1421.219,High
44740842448,4.436999999999999,4.29,1.973,2.317,25,20,199.77,487.057,686.827,614.115,511.717,1125.832,High
48386702791,4.734,4.263,1.994,2.269,33,20,236.0,595.4,831.4,645.49,621.134,1266.624,High
68413140975,4.74,4.395,2.043,2.352,50,20,378.92,994.903,1373.823,886.214,1023.725,1909.939,High
58526307946,4.555,4.08,1.809,2.271,27,20,245.076,565.786,810.862,696.339,592.045,1288.384,High
43828299477,4.628,4.218,1.85,2.368,34,20,294.935,683.331,978.266,693.54,708.109,1401.649,High
26503064883,4.5760000000000005,4.295,1.995,2.3,33,20,280.963,654.43,935.393,709.929,680.971,1390.9,High
37869849100,4.619,4.393,2.032,2.361,22,20,199.392,410.018,609.41,573.69,432.493,1006.183,High
5951029954,4.638999999999999,4.192,1.924,2.268,23,20,202.662,479.998,682.66,582.51,503.658,1086.168,High
16113530229,4.375,4.345,1.812,2.533,32,20,273.385,638.537,911.922,693.578,663.919,1357.4969999999998,High
35044128929,4.537,4.325,1.975,2.35,25,20,224.725,496.731,721.456,607.898,519.21,1127.1080000000002,High
36675470580,4.495,4.265,2.156,2.109,25,20,192.516,479.537,672.053,575.622,503.887,1079.509,High
35859585743,4.811,4.587,2.031,2.556,35,20,315.353,652.154,967.507,735.753,675.624,1411.377,High
9469775097,4.499,4.336,1.964,2.372,31,20,284.406,640.622,925.028,684.119,664.477,1348.596,High
11816669443,4.593,4.125,1.895,2.23,17,20,157.97,304.173,462.143,476.25,326.366,802.616,High
62631664853,4.393,4.139,2.145,1.994,34,20,253.069,659.2,912.269,711.081,686.715,1397.796,High
68182605823,4.751,4.484,2.135,2.349,57,20,436.514,1165.118,1601.632,1003.147,1194.502,2197.649,High
10917432935,4.932,4.628,1.813,2.815,34,20,281.974,641.873,923.847,698.213,666.16,1364.373,High
58355587556,4.598,4.339,2.077,2.262,32,20,216.222,583.553,799.775,637.468,609.708,1247.176,High
30609436725,4.702,4.431,1.927,2.504,28,20,220.502,541.887,762.3889999999999,629.957,565.465,1195.422,High
51234463010,4.646,4.325,1.966,2.359,38,20,321.362,758.614,1079.976,773.658,784.915,1558.573,High
42362126521,4.741,4.478,2.027,2.451,33,20,288.324,648.63,936.954,696.272,673.314,1369.586,High
67227664051,4.615,4.266,2.148,2.118,38,20,316.904,744.103,1061.007,809.194,772.049,1581.243,High
8835584228,4.818,4.304,1.984,2.32,25,20,184.244,468.624,652.868,591.521,491.359,1082.88,High
39315655184,4.557,4.299,2.059,2.24,23,20,194.745,425.702,620.447,555.049,449.237,1004.286,High
57917127021,4.904999999999999,4.447,1.933,2.514,33,20,243.226,607.806,851.032,686.329,632.993,1319.322,High
19335741460,3.678,3.487,1.933,1.554,9,20,81.139,178.538,259.677,381.212,199.897,581.1089999999999,High
8575251462,4.545999999999999,4.36,1.867,2.493,35,20,329.28,706.879,1036.159,762.119,732.616,1494.735,High
15093917727,4.77,4.529,2.025,2.504,32,20,262.656,605.258,867.914,678.529,629.939,1308.4679999999998,High
67574428671,4.644,4.4,2.039,2.361,50,20,390.729,1050.012,1440.741,903.517,1078.193,1981.71,High
14059685091,4.239,3.957,2.014,1.943,28,20,212.351,571.0,783.351,634.612,598.544,1233.156,High
60281258768,4.3420000000000005,3.971,1.792,2.179,18,20,120.322,301.872,422.194,488.051,325.497,813.548,High
23423827325,4.481000000000001,4.319,2.093,2.226,38,20,281.244,756.254,1037.498,729.381,782.784,1512.165,High
12758581397,4.503,4.347,1.955,2.392,25,20,258.842,514.246,773.088,653.382,537.753,1191.135,High
67430642128,4.832,4.45,2.094,2.356,35,20,291.074,693.897,984.971,722.203,719.079,1441.282,High
55401161493,4.325,4.312,2.036,2.276,28,20,197.464,484.492,681.956,634.079,511.101,1145.1799999999998,High
28147106091,4.516,4.284,1.911,2.373,30,20,220.206,561.007,781.213,668.393,586.219,1254.612,High
9269412929,3.958,3.785,1.528,2.257,13,20,124.779,239.398,364.177,427.979,260.275,688.2539999999999,High
34393424912,3.742,3.529,1.716,1.813,10,20,89.174,174.38,263.554,349.45,194.587,544.037,High
27306810153,4.665,4.44,2.033,2.407,33,20,307.48,654.814,962.294,747.444,680.496,1427.94,High
62587538497,4.694,4.268,1.91,2.358,20,20,149.574,323.009,472.583,510.25,347.284,857.534,High
33333666646,4.5440000000000005,4.202,1.966,2.236,33,20,265.464,676.567,942.031,719.72,704.151,1423.871,High
6314122923,4.635,4.296,2.023,2.273,35,20,357.326,754.246,1111.572,761.217,778.783,1540.0,High
30070956571,4.721,4.524,2.026,2.498,24,20,231.421,448.884,680.3050000000001,609.048,472.148,1081.196,High
21175271071,4.340000000000001,4.324,1.91,2.414,37,20,316.597,755.495,1072.092,762.049,782.674,1544.723,High
52363303266,4.159,3.964,2.079,1.885,24,20,214.603,512.016,726.6189999999999,614.439,537.233,1151.672,High
1075840032,3.583,3.348,1.738,1.61,9,20,96.918,179.064,275.982,380.643,200.217,580.86,High
7012877314,3.814,3.699,1.811,1.888,13,20,114.58,245.502,360.082,429.678,266.804,696.482,High
49675912716,4.545,4.096,2.087,2.009,25,20,242.303,517.187,759.49,692.711,544.057,1236.768,High
66555206655,4.886,4.456,2.006,2.45,53,20,402.698,1065.519,1468.217,928.974,1093.479,2022.453,High
44598170707,4.316,3.998,1.989,2.009,23,20,193.739,444.88,638.619,587.833,471.08,1058.913,High
38147822190,4.569,4.379,2.118,2.261,28,20,242.61,583.356,825.966,639.286,607.607,1246.893,High
67411413561,4.237,4.168,2.063,2.105,28,20,198.742,527.221,725.963,642.251,553.741,1195.992,High
7169149357,4.734,4.305,2.069,2.236,29,20,270.525,566.931,837.456,701.878,591.458,1293.336,High
63818943323,4.791,4.458,1.992,2.466,40,20,306.264,770.759,1077.023,775.607,797.689,1573.2959999999998,High
42037750133,4.68,4.371,1.849,2.522,32,20,262.275,598.578,860.853,672.716,623.254,1295.97,High
48270244589,4.674,4.553,2.087,2.466,35,20,287.692,666.388,954.08,695.524,691.551,1387.075,High
59714592501,4.545999999999999,4.227,2.058,2.169,39,20,270.594,761.117,1031.711,740.537,789.021,1529.558,High
9975083943,4.4990000000000006,4.021,2.011,2.01,31,20,276.641,691.519,968.16,741.037,718.628,1459.665,High
62990943214,4.473,4.291,2.052,2.239,33,20,229.223,659.109,888.3320000000001,712.679,686.485,1399.164,High
13490148906,4.482,4.203,1.977,2.226,24,20,210.744,461.37,672.114,610.315,486.564,1096.879,High
25418913300,4.513999999999999,4.304,1.973,2.331,32,20,276.001,631.563,907.564,703.284,657.086,1360.37,High
10804784426,4.3420000000000005,4.217,1.971,2.246,25,20,199.117,461.161,660.278,618.214,486.198,1104.412,High
15740964889,4.252,4.203,1.985,2.218,24,20,205.786,480.046,685.832,607.157,504.132,1111.289,High
58682490427,4.481,4.397,2.026,2.371,41,20,329.704,815.792,1145.496,811.378,842.746,1654.124,High
4194304,3.214,2.949,1.717,1.232,3,20,19.5,37.444,56.944,202.231,55.166,257.397,High
63923573688,4.316,4.073,2.086,1.987,27,20,222.79,553.028,775.818,716.402,581.372,1297.774,High
424457284,4.317,4.018,1.938,2.08,23,20,254.63,503.286,757.9159999999999,623.254,526.792,1150.046,High
46458077028,4.379,4.215,1.879,2.336,36,20,347.735,774.212,1121.947,777.127,800.203,1577.33,High
67108207613,4.805,4.47,2.118,2.352,50,20,413.007,1003.649,1416.656,902.821,1030.954,1933.775,High
20018985483,4.606,4.237,1.978,2.259,28,20,287.264,571.099,858.363,685.079,595.874,1280.953,High
45217514621,4.786,4.468,1.615,2.853,32,20,247.336,593.19,840.5260000000001,659.542,618.213,1277.755,High
35232096044,4.705,4.378,2.095,2.283,36,20,314.283,745.046,1059.3290000000002,734.256,770.276,1504.532,High
48604575559,4.439,4.248,1.837,2.411,35,20,282.215,677.453,959.668,734.165,704.264,1438.429,High
37815682998,4.46,4.432,2.181,2.251,39,20,317.421,792.298,1109.719,768.498,817.509,1586.007,High
22183891793,4.543,4.404,2.02,2.384,26,20,193.224,456.692,649.9159999999999,575.626,480.122,1055.748,High
33780266235,4.704000000000001,4.539,2.06,2.479,46,20,335.035,906.945,1241.98,825.163,933.061,1758.2240000000002,High
9634969223,4.731,4.377,1.962,2.415,33,20,294.787,671.195,965.982,720.662,695.921,1416.583,High
34898968864,3.751,3.586,1.894,1.692,10,20,71.676,186.49,258.166,341.12,206.59,547.71,High
51236736717,4.608999999999999,4.438,2.12,2.318,40,20,297.434,753.174,1050.608,760.304,779.269,1539.573,High
7685706693,4.613,4.161,1.854,2.307,28,20,259.278,547.611,806.889,659.656,572.724,1232.38,High
1211252994,4.479,4.142,1.779,2.363,15,20,121.375,254.281,375.656,438.722,274.154,712.876,High
38767048608,4.545,4.351,1.849,2.502,26,20,202.742,479.29,682.032,595.067,503.268,1098.335,High
56527800054,4.431,4.077,1.985,2.092,33,20,285.27,689.997,975.267,749.999,717.871,1467.87,High
68181810937,4.686999999999999,4.533,2.045,2.488,48,20,340.782,938.311,1279.093,828.685,965.221,1793.906,High
59808106840,4.386,4.203,2.088,2.115,34,20,268.055,650.433,918.488,704.191,677.369,1381.56,High
8589942784,3.567,3.268,1.924,1.344,4,20,41.074,66.532,107.606,251.033,85.148,336.181,High
1933002221,4.827,4.541,2.069,2.472,35,20,318.433,672.98,991.413,728.478,697.097,1425.5749999999998,High
39673086020,4.686,4.459,1.813,2.646,23,20,197.012,416.89,613.902,575.104,439.587,1014.691,High
8794656555,4.602,4.464,1.987,2.477,30,20,245.134,536.296,781.4300000000001,640.943,560.245,1201.188,High
13076811777,4.455,4.229,2.03,2.199,19,20,162.078,352.757,514.835,499.364,374.751,874.115,High
63503325384,4.697,4.468,1.892,2.576,30,20,213.38,555.51,768.89,648.462,580.12,1228.582,High
38971370655,4.581,4.519,2.089,2.43,40,20,349.092,787.778,1136.87,808.711,812.921,1621.632,High
54341335162,4.793,4.307,2.03,2.277,38,20,296.588,785.643,1082.231,771.598,812.671,1584.269,High
68163731327,4.890000000000001,4.715,2.096,2.619,53,20,380.682,1011.63,1392.312,896.812,1039.173,1935.985,High
8019468863,4.804,4.337,1.904,2.433,39,20,370.774,813.377,1184.1509999999998,832.017,839.535,1671.552,High
9194203680,4.106,3.855,1.85,2.005,15,20,147.615,277.75,425.365,478.225,300.352,778.577,High
66535636927,4.698,4.327,2.09,2.237,48,20,341.943,966.493,1308.436,859.027,995.687,1854.714,High
11155023298,4.526,4.347,1.84,2.507,25,20,251.118,501.044,752.162,634.722,524.742,1159.464,High
55167130222,4.377,4.382,2.083,2.299,35,20,308.371,677.495,985.866,753.687,702.866,1456.553,High
5906384132,4.272,3.769,1.818,1.951,17,20,145.366,334.818,480.184,500.139,358.512,858.6510000000001,High
42935758523,4.734999999999999,4.496,2.081,2.415,43,20,361.347,860.702,1222.049,817.295,887.107,1704.402,High
38924865396,4.345000000000001,4.151,1.96,2.191,27,20,244.978,565.612,810.5899999999999,616.856,589.898,1206.754,High
67578459573,4.606000000000001,4.583,2.142,2.441,45,20,344.387,879.893,1224.28,830.195,906.603,1736.798,High
29495410256,4.4990000000000006,4.248,2.065,2.183,27,20,227.696,538.185,765.881,621.702,562.846,1184.548,High
57439067210,4.374,4.327,2.035,2.292,34,20,271.422,632.426,903.848,726.273,659.603,1385.876,High
11863771968,4.995,4.533,1.981,2.552,20,20,175.381,351.669,527.05,507.973,373.45,881.423,High
13053727040,4.327999999999999,4.066,2.053,2.013,14,20,117.078,277.852,394.93,407.953,297.917,705.8699999999999,High
25822715563,4.4510000000000005,4.375,1.525,2.85,32,20,285.421,627.396,912.817,701.953,652.956,1354.909,High
5193472167,4.817,4.624,1.858,2.766,28,20,225.524,513.14,738.664,609.408,536.082,1145.49,High
61948920025,4.702,4.373,1.966,2.407,30,20,212.979,554.126,767.105,634.769,578.719,1213.488,High
25291344483,4.5120000000000005,4.283,1.939,2.344,34,20,263.983,690.061,954.044,685.729,716.011,1401.74,High
4832079132,4.503,4.3,1.954,2.346,21,20,171.725,392.04,563.765,535.63,415.559,951.189,High
11899928708,4.463,4.188,1.941,2.247,20,20,151.944,367.987,519.931,497.782,390.752,888.534,High
24907157176,4.615,4.371,2.04,2.331,29,20,230.514,558.953,789.467,667.091,583.883,1250.9740000000002,High
65328343021,4.589,4.488,1.978,2.51,46,20,313.478,864.568,1178.046,799.526,891.307,1690.833,High
66499860475,4.73,4.436,2.124,2.312,46,20,342.741,922.735,1265.476,847.74,950.332,1798.072,High
32910127049,4.667,4.323,1.983,2.34,35,20,281.871,698.57,980.441,750.382,724.894,1475.2759999999998,High
68718395253,4.827,4.693,2.045,2.648,50,20,353.515,955.538,1309.053,844.549,981.633,1826.182,High
18870896929,4.2620000000000005,4.194,2.084,2.11,22,20,149.646,422.234,571.88,536.944,444.57,981.514,High
65857181627,4.727,4.485,2.043,2.442,40,20,266.273,742.333,1008.606,734.306,769.228,1503.534,High
60129275903,4.859999999999999,4.296,2.043,2.253,54,20,406.969,1144.347,1551.316,989.235,1173.997,2163.232,High
65492674551,4.679,4.451,2.048,2.403,47,20,363.177,925.359,1288.536,866.334,953.113,1819.447,High
787567799,4.811,4.408,1.912,2.496,33,20,290.887,666.429,957.316,701.188,691.065,1392.2530000000002,High
9531037054,4.321,4.169,2.018,2.151,28,20,309.551,609.131,918.682,691.211,632.58,1323.7910000000002,High
11347323893,4.48,4.366,2.093,2.273,35,20,286.042,685.007,971.049,729.355,709.665,1439.02,High
17182008657,3.698,3.655,1.45,2.205,17,20,146.379,349.149,495.528,525.253,373.138,898.3910000000001,High
54658016087,4.534,4.375,2.082,2.293,37,20,306.083,727.839,1033.922,751.758,752.987,1504.745,High
4859663331,4.297000000000001,4.153,1.974,2.179,26,20,216.664,546.196,762.86,626.391,570.851,1197.242,High
68043579387,4.683,4.555,2.089,2.466,49,20,334.392,927.949,1262.341,842.98,955.418,1798.398,High
16565733202,4.332,4.203,2.007,2.196,32,20,284.383,655.917,940.3,722.447,682.285,1404.732,High
59629070318,4.777,4.605,2.093,2.512,40,20,305.414,745.241,1050.655,758.344,770.55,1528.894,High
36585379281,4.586,4.251,1.643,2.608,24,20,212.057,461.277,673.334,605.754,486.173,1091.927,High
17682467869,4.663,4.467,2.024,2.443,31,20,262.859,582.677,845.5360000000001,666.951,607.157,1274.1080000000002,High
63202718855,4.579000000000001,4.242,1.917,2.325,37,20,293.292,710.436,1003.728,768.103,738.169,1506.272,High
34941658487,4.720000000000001,4.31,1.974,2.336,36,20,280.668,699.931,980.599,686.798,725.475,1412.273,High
65244612559,4.723,4.376,1.93,2.446,35,20,298.286,708.416,1006.702,729.571,734.283,1463.854,High
15638487692,4.332,4.11,2.137,1.973,21,20,178.656,398.954,577.61,603.178,423.138,1026.316,High
6442524812,4.016,3.818,1.942,1.876,12,20,100.123,243.446,343.569,420.35,266.24,686.59,High
66613501598,4.627,4.163,1.957,2.206,36,20,313.762,747.616,1061.378,823.947,776.586,1600.533,High
48137077470,4.707,4.461,2.047,2.414,31,20,259.071,606.47,865.541,682.582,631.998,1314.58,High
68551704575,4.809,4.521,2.14,2.381,56,20,436.936,1117.356,1554.292,962.246,1146.032,2108.278,High
23265799591,4.777,4.389,1.954,2.435,42,20,336.787,852.073,1188.86,781.897,877.906,1659.803,High
45756488109,4.808,4.528,1.774,2.754,34,20,263.069,642.421,905.49,689.945,667.384,1357.3290000000002,High
16826390,3.619,3.364,1.732,1.632,11,20,125.633,248.768,374.401,444.822,271.986,716.808,High
1258291200,3.505,3.359,1.908,1.451,6,20,56.115,111.75,167.865,290.721,131.588,422.309,High
23435148126,4.893,4.745,2.029,2.716,39,20,336.705,739.673,1076.378,763.66,764.041,1527.701,High
14397624128,4.463,4.298,1.96,2.338,27,20,226.459,504.679,731.1379999999999,608.165,528.431,1136.596,High
33775626393,4.811,4.629,2.097,2.532,35,20,273.178,642.878,916.056,688.519,667.248,1355.767,High
68719476707,4.6930000000000005,4.502,2.138,2.364,52,20,373.563,1042.757,1416.3200000000002,909.997,1070.13,1980.127,High
45585867655,5.008,4.797,2.134,2.663,29,20,204.075,472.787,676.862,527.193,494.37,1021.563,High
66851330637,4.579000000000001,4.3,2.038,2.262,30,20,243.4,554.831,798.231,671.019,581.242,1252.261,High
63709869035,4.74,4.449,2.209,2.24,41,20,298.476,773.039,1071.515,754.281,799.64,1553.9209999999998,High
34287120255,4.882,4.508,2.044,2.464,49,20,419.633,1004.45,1424.083,936.619,1032.088,1968.707,High
54396948178,4.515000000000001,4.348,2.191,2.157,32,20,272.626,621.364,893.99,720.287,647.298,1367.585,High
59031747381,4.458,4.207,1.972,2.235,36,20,257.243,712.58,969.823,731.544,740.791,1472.335,High
2318834634,4.564,4.319,1.806,2.513,28,20,245.046,536.543,781.5889999999999,680.802,560.478,1241.28,High
8059875679,4.501,4.462,2.019,2.443,36,20,283.758,685.35,969.108,691.182,709.691,1400.873,High
61120524661,4.3100000000000005,4.289,1.968,2.321,28,20,229.087,569.67,798.757,668.302,596.101,1264.403,High
20862963969,4.481,4.241,1.985,2.256,24,20,185.635,445.783,631.418,552.588,469.208,1021.796,High
25024791350,4.568,4.424,2.016,2.408,27,20,220.839,543.157,763.9960000000001,652.195,568.357,1220.552,High
3227112608,4.425,4.241,1.996,2.245,22,20,225.639,461.4,687.039,567.549,484.318,1051.867,High
7478003574,4.59,4.208,1.978,2.23,37,20,328.635,805.851,1134.486,812.555,832.552,1645.107,High
64441447985,4.441,4.304,1.863,2.441,23,20,166.834,408.485,575.319,557.967,432.492,990.459,High
61709583704,4.5,4.095,2.168,1.927,34,20,257.824,642.298,900.1220000000001,716.621,669.611,1386.232,High
60125343615,4.84,4.376,1.847,2.529,52,20,403.412,1082.253,1485.665,941.047,1111.526,2052.5730000000003,High
29661400506,4.658,4.498,1.992,2.506,39,20,285.326,769.948,1055.274,751.804,795.97,1547.774,High
62176157150,4.775,4.595,2.052,2.543,43,20,352.684,881.77,1234.454,812.756,907.295,1720.051,High
66486003961,4.616,4.396,2.025,2.371,43,20,345.174,876.89,1222.064,818.763,903.444,1722.207,High
28415895509,4.606,4.221,2.162,2.059,36,20,320.325,742.127,1062.452,753.955,768.717,1522.672,High
34599071328,4.754,4.287,1.954,2.333,25,20,218.849,471.735,690.5840000000001,608.185,496.074,1104.259,High
57981720181,4.5920000000000005,4.194,1.955,2.239,42,20,349.274,896.177,1245.451,828.398,924.707,1753.105,High
29295717818,4.658,4.357,2.081,2.276,33,20,298.737,681.818,980.555,717.802,707.973,1425.775,High
553987661,4.668,4.452,1.606,2.846,21,20,190.036,394.236,584.2719999999999,550.005,415.339,965.344,High
1477602803,4.495,4.377,1.923,2.454,30,20,251.434,581.722,833.156,648.768,604.359,1253.127,High
512,2.9080000000000004,2.707,1.416,1.291,3,20,13.481,25.265,38.746,186.515,43.462,229.977,High
21701809401,4.357000000000001,4.334,2.094,2.24,32,20,237.163,602.995,840.158,687.449,628.488,1315.937,High
21603043507,4.723,4.449,2.016,2.433,27,20,206.366,502.995,709.361,620.854,526.751,1147.605,High
25676363743,4.902,4.562,2.148,2.414,45,20,334.293,870.695,1204.988,793.58,896.775,1690.355,High
57747177471,4.761,4.535,2.032,2.503,51,20,400.82,1042.091,1442.9109999999998,930.524,1069.454,1999.978,High
64357387769,4.647,4.453,2.065,2.388,47,20,378.994,973.031,1352.025,860.581,1000.133,1860.714,High
11860411263,4.817,4.34,2.02,2.32,37,20,331.517,745.378,1076.895,763.399,771.486,1534.885,High
6344803777,4.516,4.418,1.938,2.48,29,20,231.231,521.022,752.253,588.687,543.667,1132.354,High
11056875919,4.51,4.112,1.95,2.162,26,20,244.49,526.557,771.047,662.898,553.126,1216.024,High
48279986871,4.6080000000000005,4.341,2.127,2.214,36,20,260.762,689.443,950.205,696.723,715.487,1412.21,High
52890842816,4.209,4.056,2.126,1.93,21,20,226.968,435.823,662.7909999999999,600.898,460.46,1061.358,High
4338781712,4.382,3.994,1.863,2.131,19,20,211.767,411.597,623.364,552.952,434.688,987.64,High
35321449140,4.689,4.466,1.931,2.535,26,20,234.314,487.313,721.627,610.751,510.274,1121.025,High
63887489023,4.998,4.474,1.974,2.5,53,20,380.377,1057.848,1438.225,934.227,1086.625,2020.852,High
36507263557,3.804,3.601,1.826,1.775,13,20,133.313,272.848,406.161,454.67,295.707,750.377,High
4295103490,4.2010000000000005,3.991,1.56,2.431,11,20,102.553,182.969,285.522,322.317,201.262,523.579,High
67843741695,4.652,4.523,2.109,2.414,46,20,366.778,896.872,1263.65,890.983,924.889,1815.872,High
63886576483,4.785,4.598,2.069,2.529,43,20,328.701,780.742,1109.443,807.974,806.617,1614.591,High
34881817221,4.615,4.474,1.906,2.568,27,20,244.408,497.948,742.356,617.299,520.842,1138.141,High
21090536462,4.7010000000000005,4.413,2.088,2.325,25,20,239.743,473.709,713.452,613.732,496.777,1110.509,High
6787639301,4.488,4.177,1.87,2.307,20,20,169.444,354.846,524.29,516.818,378.47,895.288,High
30464681815,4.894,4.362,1.75,2.612,37,20,312.216,709.356,1021.572,793.195,736.311,1529.506,High
15823405064,4.724,4.6,1.947,2.653,18,20,123.11,297.59,420.7,441.227,317.634,758.861,High
13090076767,4.65,4.247,1.96,2.287,31,20,271.502,633.39,904.892,692.373,658.354,1350.727,High
5658883328,4.506,4.062,1.943,2.119,23,20,234.72,466.539,701.259,596.048,490.458,1086.506,High
9551685481,4.4350000000000005,4.304,2.053,2.251,32,20,251.713,621.701,873.414,672.08,645.758,1317.8380000000002,High
64423985135,4.92,4.402,1.907,2.495,54,20,417.602,1099.073,1516.6750000000002,955.648,1128.058,2083.706,High
3507986709,4.353,4.086,1.898,2.188,25,20,217.078,481.623,698.701,616.025,505.876,1121.9009999999998,High
66536208383,4.85,4.536,2.033,2.503,52,20,404.699,1031.128,1435.827,974.543,1059.282,2033.825,High
2039759816,4.43,4.191,1.838,2.353,25,20,224.063,499.218,723.281,592.986,523.027,1116.013,High
33036352338,4.606,4.36,1.956,2.404,33,20,287.867,666.433,954.3,743.975,692.466,1436.441,High
25157819838,4.561999999999999,4.32,2.109,2.211,42,20,346.88,878.676,1225.556,806.181,905.461,1711.642,High
14293807583,4.491,4.372,2.044,2.328,39,20,306.19,811.053,1117.243,767.165,837.145,1604.31,High
36358853765,4.213,3.911,1.959,1.952,23,20,242.966,506.097,749.063,679.771,533.474,1213.245,High
2867772336,4.672000000000001,4.21,1.909,2.301,33,20,282.696,705.153,987.849,692.438,730.133,1422.571,High
32867009248,4.706,4.393,2.112,2.281,26,20,195.483,484.189,679.672,577.446,509.005,1086.451,High
5457137172,4.709,4.259,1.845,2.414,22,20,219.082,433.354,652.4359999999999,599.361,456.566,1055.927,High
27906785271,4.899,4.639,1.984,2.655,50,20,382.764,971.624,1354.388,923.185,998.352,1921.537,High
29308434575,4.732,4.49,2.177,2.313,34,20,238.703,671.971,910.674,721.045,697.878,1418.923,High
68719476675,4.802,4.552,1.877,2.675,50,20,413.77,979.497,1393.2669999999998,947.329,1006.168,1953.497,High
34799696,3.596,3.558,1.853,1.705,10,20,98.956,225.331,324.287,423.942,247.236,671.178,High
29919999671,4.769,4.56,1.966,2.594,45,20,406.656,876.613,1283.269,888.101,903.357,1791.458,High
37106398251,4.589,4.388,2.085,2.303,33,20,253.152,625.707,878.8589999999999,687.348,650.94,1338.288,High
58081337239,4.827,4.568,2.059,2.509,39,20,284.504,711.282,995.786,749.053,737.637,1486.69,High
32772,3.458,3.297,1.559,1.738,5,20,38.494,84.349,122.843,242.432,102.096,344.528,High
60026932223,4.7170000000000005,4.406,2.146,2.26,41,20,297.789,834.38,1132.169,741.934,860.97,1602.904,High
11580653107,4.705,4.369,1.899,2.47,30,20,252.791,574.987,827.778,649.527,599.538,1249.065,High
41786983657,4.729,4.366,2.088,2.278,35,20,306.18,688.312,994.492,707.287,713.148,1420.435,High
54011815831,4.551,4.312,2.066,2.246,36,20,282.9,722.832,1005.732,740.37,749.682,1490.052,High
53687222412,4.331,4.11,2.15,1.96,13,20,69.081,211.712,280.793,338.267,230.839,569.106,High
24982329539,4.622,4.364,2.15,2.214,23,20,183.228,427.873,611.101,576.81,450.87,1027.6799999999998,High
65351900610,4.675,4.428,1.936,2.492,36,20,286.318,687.576,973.894,732.957,713.951,1446.908,High
13548051877,4.711,4.419,1.939,2.48,36,20,244.935,669.298,914.233,664.325,694.83,1359.1550000000002,High
9684664488,4.0,3.614,1.952,1.662,13,20,135.126,301.392,436.518,515.338,326.719,842.057,High
21805168918,4.849,4.297,1.978,2.319,28,20,235.79,558.905,794.6949999999999,629.965,584.295,1214.26,High
6447169536,3.894,3.598,1.895,1.703,7,20,74.371,134.824,209.195,318.466,153.802,472.268,High
8544306505,4.795999999999999,4.284,1.959,2.325,32,20,285.086,623.259,908.345,684.272,648.544,1332.816,High
51380228,3.575,3.29,1.696,1.594,7,20,75.62,155.11,230.73,362.781,177.449,540.23,High
51459767647,4.563000000000001,4.445,2.035,2.41,46,20,379.103,948.362,1327.465,874.955,975.449,1850.404,High
7746653336,4.617,4.389,1.875,2.514,30,20,260.315,614.677,874.992,667.573,639.054,1306.627,High
31002818602,4.774,4.346,2.036,2.31,34,20,292.684,711.679,1004.363,737.394,738.35,1475.744,High
52794227656,4.593,4.301,2.093,2.208,33,20,273.945,642.41,916.355,707.081,668.298,1375.379,High
33819649591,4.843999999999999,4.564,1.971,2.593,43,20,347.369,832.515,1179.884,817.953,859.1,1677.053,High
66485317375,4.503,4.429,2.051,2.378,46,20,361.128,941.853,1302.981,864.889,969.864,1834.753,High
8179355864,4.595000000000001,4.423,2.092,2.331,28,20,242.976,534.872,777.848,621.728,559.075,1180.803,High
55519543376,4.734,4.345,1.916,2.429,23,20,177.101,444.287,621.3879999999999,569.788,468.001,1037.789,High
5081828173,4.756,4.533,1.972,2.561,31,20,284.395,545.842,830.237,662.25,569.553,1231.803,High
11481433486,4.5520000000000005,4.469,2.15,2.319,30,20,281.453,589.194,870.6469999999999,686.004,612.475,1298.479,High
6407877759,4.694,4.514,2.108,2.407,38,20,319.86,779.756,1099.616,748.057,804.919,1552.976,High
34292629238,4.666,4.536,1.953,2.583,49,20,416.107,1035.672,1451.779,931.934,1062.624,1994.558,High
57499961981,4.373,4.268,2.031,2.237,33,20,239.86,650.376,890.236,711.651,677.59,1389.241,High
47874787253,4.6,4.418,2.127,2.291,37,20,228.118,669.966,898.0840000000001,645.783,695.508,1341.2910000000002,High
32417218833,4.517,4.342,1.93,2.412,26,20,172.314,422.098,594.412,543.332,445.651,988.983,High
66283419373,4.859,4.685,2.089,2.596,41,20,313.884,758.684,1072.568,771.668,784.06,1555.728,High
41703189914,4.499,4.478,2.045,2.433,34,20,269.815,653.578,923.393,713.653,678.597,1392.25,High
42421255759,4.667,4.426,2.111,2.315,32,20,248.497,602.694,851.191,666.873,627.471,1294.344,High
54129509162,4.66,4.411,1.905,2.506,30,20,267.195,574.325,841.52,702.825,599.319,1302.144,High
34632635913,4.327,4.272,1.995,2.277,17,20,153.928,284.047,437.975,433.883,303.774,737.6569999999999,High
26976725514,4.632,4.469,1.952,2.517,25,20,210.428,451.793,662.221,608.937,476.632,1085.569,High
2301100168,4.267,4.146,1.859,2.287,13,20,128.736,254.957,383.693,432.175,275.345,707.52,High
3090967359,4.604,4.381,1.766,2.615,33,20,309.088,673.907,982.995,711.166,696.728,1407.894,High
37085078476,4.704,4.38,2.0,2.38,27,20,238.631,533.542,772.173,644.447,558.037,1202.484,High
33155884955,4.688000000000001,4.458,1.975,2.483,38,20,303.978,745.261,1049.239,756.123,770.951,1527.074,High
33717719656,4.471,4.405,2.088,2.317,31,20,273.807,657.667,931.474,731.623,683.597,1415.22,High
12926288819,4.574,4.285,1.949,2.336,29,20,198.096,557.131,755.227,597.418,582.119,1179.537,High
48829781128,4.801,4.456,2.084,2.372,33,20,280.299,635.922,916.221,726.566,660.822,1387.388,High
9486786,3.5340000000000003,3.31,1.698,1.612,14,20,144.123,354.713,498.836,499.628,379.531,879.159,High
6511013388,4.246,4.132,1.896,2.236,22,20,189.238,416.046,605.284,533.215,438.868,972.083,High
36974360691,4.709,4.54,2.02,2.52,37,20,268.187,727.652,995.839,722.409,751.889,1474.298,High
54857604235,4.447,4.301,2.046,2.255,30,20,218.083,565.172,783.255,667.828,590.773,1258.601,High
21204597147,4.732,4.377,2.146,2.231,38,20,306.204,751.098,1057.302,753.309,777.472,1530.781,High
44547747916,4.763,4.214,1.873,2.341,26,20,226.611,507.142,733.7529999999999,608.376,532.928,1141.304,High
40105154698,4.411999999999999,4.258,1.858,2.4,26,20,225.98,518.251,744.231,629.421,543.644,1173.065,High
1966551341,4.635,4.245,2.103,2.142,31,20,256.767,590.547,847.3140000000001,659.913,615.477,1275.39,High
64421355199,4.554,4.417,2.15,2.267,50,20,382.791,995.278,1378.069,930.666,1024.249,1954.915,High
32263719254,4.542,4.171,1.898,2.273,25,20,192.932,505.27,698.202,627.186,531.73,1158.9160000000002,High
6446939622,4.495,4.359,1.857,2.502,27,20,238.819,541.468,780.2869999999999,624.596,564.79,1189.386,High
15482911317,4.475,4.394,1.974,2.42,33,20,307.875,672.1,979.975,751.033,697.714,1448.747,High
57704152565,4.639,4.599,2.041,2.558,46,20,342.901,893.017,1235.918,844.966,919.421,1764.3870000000002,High
142720577,4.149,3.888,1.991,1.897,22,20,203.729,437.933,641.662,531.818,460.452,992.27,High
68618813423,4.805,4.538,2.026,2.512,52,20,382.794,1062.118,1444.9119999999998,951.044,1090.131,2041.175,High
5672648383,4.495,4.369,1.76,2.609,38,20,326.974,798.66,1125.634,799.81,824.472,1624.282,High
8592556288,3.928,3.629,1.863,1.766,7,20,71.705,127.059,198.764,307.754,145.541,453.295,High
32837881972,4.779,4.503,2.013,2.49,28,20,214.055,522.878,736.933,627.253,547.652,1174.9050000000002,High
67508373469,4.799,4.347,2.159,2.188,39,20,233.705,735.633,969.338,730.757,763.206,1493.963,High
31812238426,4.277,4.153,1.994,2.159,27,20,244.429,588.968,833.3969999999999,680.131,614.761,1294.8919999999998,High
53051728900,4.471,4.319,1.941,2.378,20,20,160.973,348.647,509.62,551.381,371.07,922.451,High
34496061736,4.577,4.587,2.087,2.5,13,20,84.532,199.804,284.336,331.666,217.52,549.186,High
21453330780,4.933,4.452,2.092,2.36,38,20,314.823,760.38,1075.203,750.819,786.756,1537.5749999999998,High
16761591825,4.577,4.289,1.907,2.382,26,20,208.07,483.83,691.9,596.148,507.793,1103.941,High
10519459508,4.607,4.256,2.074,2.182,26,20,233.917,521.001,754.918,641.258,546.784,1188.042,High
60384824182,4.739,4.335,2.045,2.29,38,20,261.683,687.547,949.23,706.141,714.392,1420.533,High
3015100190,4.62,4.474,1.869,2.605,33,20,269.093,654.053,923.146,683.396,678.668,1362.064,High
29502176030,4.779,4.395,1.923,2.472,41,20,336.004,793.248,1129.252,784.351,820.294,1604.645,High
66513791246,4.927,4.709,2.173,2.536,36,20,272.431,595.891,868.3219999999999,700.644,620.604,1321.248,High
12672546039,4.68,4.226,1.954,2.272,41,20,341.637,870.457,1212.094,876.87,897.904,1774.774,High
60807078596,4.659,4.26,1.998,2.262,23,20,197.241,452.862,650.1030000000001,558.465,476.592,1035.057,High
54086619937,4.515000000000001,4.076,2.025,2.051,26,20,192.537,497.4,689.937,604.125,523.869,1127.994,High
42296218788,4.501,4.341,2.14,2.201,26,20,240.107,524.17,764.2769999999999,618.343,548.551,1166.894,High
961896008,4.718999999999999,4.162,1.996,2.166,26,20,276.656,565.491,842.1469999999999,682.434,589.262,1271.696,High
60975918582,4.466,4.374,2.012,2.362,36,20,295.503,746.433,1041.936,798.417,772.535,1570.952,High
4019657086,4.803,4.53,1.795,2.735,37,20,285.808,717.338,1003.146,707.613,741.968,1449.581,High
43163795700,4.667,4.132,1.963,2.169,24,20,202.166,469.768,671.934,612.17,495.021,1107.191,High
68614094522,4.767,4.313,1.979,2.334,44,20,364.211,944.348,1308.559,855.886,972.551,1828.437,High
11913301771,4.664,4.466,1.981,2.485,29,20,235.318,494.179,729.497,626.219,518.172,1144.391,High
3050168056,4.799,4.601,2.031,2.57,36,20,341.779,744.434,1086.213,753.731,767.356,1521.087,High
25664339064,4.734999999999999,4.344,2.095,2.249,37,20,314.732,789.247,1103.979,742.69,814.83,1557.52,High
63236632159,4.855,4.522,2.028,2.494,36,20,318.335,695.343,1013.678,748.269,720.966,1469.235,High
2147750594,4.002,3.872,1.92,1.952,14,20,115.245,261.062,376.307,418.0,282.463,700.463,High
68719345655,4.699,4.571,2.09,2.481,55,20,435.585,1114.081,1549.666,985.328,1142.196,2127.524,High
20269109465,4.378,4.216,2.146,2.07,24,20,199.962,466.723,666.685,562.389,490.11,1052.499,High
42672518312,4.766,4.586,2.108,2.478,36,20,297.076,705.682,1002.758,748.564,730.297,1478.861,High
47242543103,4.504,4.421,2.115,2.306,55,20,391.445,1143.722,1535.167,929.866,1172.299,2102.165,High
48674428109,4.829000000000001,4.368,2.04,2.328,33,20,274.003,661.975,935.978,730.548,688.039,1418.587,High
51748643037,4.375,4.311,1.91,2.401,29,20,218.456,556.313,774.769,684.0,581.35,1265.35,High
66207416438,4.718999999999999,4.311,2.015,2.296,26,20,190.34,508.039,698.379,592.808,533.736,1126.544,High
47830335541,4.914,4.548,2.049,2.499,25,20,196.5,456.921,653.421,563.652,480.14,1043.792,High
8601489633,4.313,4.044,1.94,2.104,19,20,174.068,398.446,572.514,489.471,419.705,909.176,High
12619219268,4.214,4.025,1.79,2.235,20,20,198.285,386.754,585.039,530.492,410.673,941.165,High
52115389731,4.406000000000001,4.166,1.883,2.283,28,20,227.719,545.349,773.068,660.134,570.87,1231.004,High
33013496822,4.666,4.383,1.904,2.479,43,20,325.645,880.721,1206.366,797.591,907.878,1705.469,High
5244038615,4.567,4.266,1.924,2.342,34,20,334.771,680.997,1015.768,734.316,705.62,1439.936,High
68660756479,4.847,4.599,2.028,2.571,55,20,363.404,1058.172,1421.576,885.324,1086.331,1971.655,High
36211185317,4.7010000000000005,4.461,2.026,2.435,31,20,298.692,607.258,905.95,761.189,632.008,1393.197,High
14618225555,4.661,4.499,1.996,2.503,32,20,223.077,571.749,794.826,662.044,596.067,1258.111,High
55221476628,4.638999999999999,4.496,2.019,2.477,34,20,284.759,643.714,928.473,723.256,669.194,1392.4499999999998,High
30711281938,4.736000000000001,4.255,2.069,2.186,27,20,238.016,541.147,779.163,658.362,567.125,1225.487,High
3783868484,4.212,4.154,1.776,2.378,18,20,173.26,352.289,525.549,527.863,375.124,902.987,High
25261731537,4.753,4.473,2.162,2.311,36,20,321.722,699.264,1020.986,759.797,723.905,1483.702,High
48778876586,4.683,4.491,2.088,2.403,35,20,292.531,694.509,987.04,731.041,720.099,1451.14,High
18127874065,4.593999999999999,4.407,1.932,2.475,20,20,178.372,341.924,520.296,475.697,362.522,838.219,High
16777224,3.652,3.306,1.654,1.652,5,20,41.679,87.174,128.853,238.802,105.032,343.834,High
57982058203,5.007,4.675,2.054,2.621,49,20,408.259,953.133,1361.392,939.183,979.709,1918.892,High
35660116528,4.539,4.106,2.078,2.028,20,20,155.719,382.496,538.2149999999999,546.808,405.541,952.349,High
50060755571,4.708,4.453,1.985,2.468,33,20,262.631,626.804,889.435,701.477,652.291,1353.768,High
25433209855,4.922000000000001,4.469,2.027,2.442,50,20,408.536,1043.926,1452.462,883.071,1070.481,1953.552,High
49152,3.429,3.135,1.675,1.46,4,20,42.254,64.227,106.481,222.818,82.122,304.94,High
64050478720,4.555,4.313,2.103,2.21,31,20,248.882,596.386,845.268,648.162,621.083,1269.245,High
62584283846,4.508,4.293,1.93,2.363,24,20,212.774,496.814,709.588,636.884,522.137,1159.021,High
64166023383,4.7620000000000005,4.346,2.156,2.19,36,20,303.011,692.079,995.09,747.017,718.138,1465.1550000000002,High
64270325997,4.7330000000000005,4.542,2.026,2.516,41,20,337.843,770.537,1108.38,784.072,797.38,1581.452,High
1085170719,4.715,4.191,1.926,2.265,28,20,239.781,555.787,795.568,628.83,579.678,1208.508,High
37452941564,4.827999999999999,4.496,2.119,2.377,33,20,300.875,652.809,953.684,671.171,675.926,1347.0970000000002,High
33554398975,4.84,4.535,2.007,2.528,52,20,423.384,1059.938,1483.322,940.095,1088.108,2028.203,High
12084731035,4.471,4.326,2.093,2.233,31,20,301.163,618.289,919.452,730.062,642.738,1372.8000000000002,High
47124723413,4.754,4.428,1.968,2.46,36,20,295.464,709.106,1004.57,742.091,734.163,1476.254,High
1075839264,3.694,3.394,1.697,1.697,8,20,69.766,142.509,212.275,313.981,162.326,476.307,High
42560404942,4.509,4.282,2.052,2.23,35,20,304.077,733.692,1037.769,752.389,759.496,1511.885,High
41669065966,4.747,4.526,2.029,2.497,41,20,325.315,828.925,1154.24,757.87,854.265,1612.135,High
3695217941,4.446,4.105,2.059,2.046,23,20,191.349,416.29,607.639,588.813,440.194,1029.007,High
58550388221,4.377,4.318,2.146,2.172,34,20,215.417,643.218,858.635,638.735,669.554,1308.289,High
2148010020,4.327,3.992,1.881,2.111,11,20,109.052,209.132,318.184,359.684,227.696,587.38,High
21609062528,4.163,4.036,2.097,1.939,10,20,82.422,160.602,243.024,308.815,178.026,486.841,High
68719473887,4.712,4.451,2.038,2.413,52,20,417.644,1050.594,1468.238,960.629,1079.002,2039.631,High
48843417831,4.715,4.244,2.099,2.145,39,20,289.241,796.404,1085.645,755.374,823.895,1579.269,High
12971148296,4.021,3.464,1.958,1.506,15,20,150.736,303.256,453.992,506.087,327.975,834.062,High
22408054655,4.555,4.435,1.954,2.481,45,20,340.074,900.385,1240.459,836.642,927.886,1764.528,High
26156422087,4.783,4.618,1.976,2.642,32,20,265.15,563.844,828.994,678.558,587.931,1266.489,High
51820794985,4.474,4.253,1.995,2.258,24,20,182.993,436.049,619.0419999999999,603.107,460.503,1063.61,High
49656332207,4.888,4.653,1.973,2.68,47,20,352.182,899.027,1251.209,858.175,925.295,1783.4699999999998,High
3723579753,4.8740000000000006,4.359,2.0,2.359,31,20,264.362,637.913,902.275,660.009,661.252,1321.261,High
29442897510,4.87,4.587,1.956,2.631,38,20,345.952,762.148,1108.1,769.517,787.698,1557.215,High
44505335847,4.567,4.187,1.796,2.391,30,20,271.532,609.988,881.52,707.593,635.303,1342.896,High
8651328,3.436,3.19,1.652,1.538,7,20,83.532,144.3,227.832,355.398,165.986,521.384,High
46556893119,4.549,4.414,2.07,2.344,40,20,309.136,776.256,1085.392,764.493,803.267,1567.7600000000002,High
54054524162,4.745,4.406,1.906,2.5,28,20,209.692,490.129,699.821,613.784,515.081,1128.865,High
58294942953,4.699,4.432,2.109,2.323,35,20,302.437,654.76,957.197,712.542,679.641,1392.183,High
23406126491,4.621,4.328,2.109,2.219,36,20,300.336,708.006,1008.342,741.538,733.798,1475.336,High
33283858423,4.757,4.4,2.154,2.246,51,20,428.642,1063.281,1491.923,928.906,1091.749,2020.655,High
3816415160,4.7330000000000005,4.588,2.172,2.416,37,20,324.946,753.067,1078.013,753.785,776.535,1530.32,High
68715282409,4.955,4.41,2.051,2.359,51,20,406.585,1037.979,1444.564,907.398,1065.349,1972.747,High
5958735224,4.577999999999999,4.297,1.956,2.341,30,20,234.345,599.674,834.019,651.635,624.217,1275.852,High
25548318133,4.696,4.311,2.043,2.268,38,20,323.298,772.182,1095.48,796.05,798.513,1594.563,High
17179885824,3.841,3.505,2.02,1.485,5,20,28.967,73.595,102.562,225.195,90.697,315.892,High
51369893927,4.503,4.403,2.045,2.358,32,20,249.423,596.701,846.124,660.412,621.814,1282.226,High
84818519,4.459,4.302,1.858,2.444,25,20,258.137,483.563,741.7,588.298,505.006,1093.304,High
10907674716,4.651,4.467,1.897,2.57,26,20,235.806,497.284,733.09,651.957,521.594,1173.551,High
13799439334,4.675,4.492,1.939,2.553,34,20,269.487,642.866,912.353,674.393,667.811,1342.2040000000002,High
54202473923,4.506,4.374,1.927,2.447,32,20,269.193,613.261,882.454,705.987,639.308,1345.295,High
39365127170,4.257,4.145,1.924,2.221,22,20,225.897,445.784,671.681,574.006,469.647,1043.653,High
21062299711,4.529,4.328,2.082,2.246,32,20,227.22,662.481,889.701,671.202,689.119,1360.321,High
39179948756,4.7490000000000006,4.496,2.056,2.44,30,20,236.214,575.954,812.1679999999999,690.795,600.456,1291.251,High
58777873631,4.998,4.443,2.138,2.305,44,20,354.65,846.683,1201.333,833.031,874.22,1707.251,High
51574735022,4.597,4.256,2.06,2.196,18,20,162.46,363.256,525.716,495.056,385.731,880.787,High
25063534030,4.711,4.475,2.144,2.331,38,20,300.257,766.257,1066.514,784.395,792.522,1576.917,High
603979778,3.524,3.283,1.841,1.442,6,20,62.113,109.985,172.098,303.033,129.145,432.178,High
52240097351,4.473,4.286,1.888,2.398,22,20,166.859,404.286,571.145,566.664,427.531,994.195,High
31385518973,4.412,4.329,1.967,2.362,34,20,263.0,690.39,953.39,737.974,717.006,1454.98,High
55652683704,4.557,4.342,2.115,2.227,34,20,269.276,664.962,934.238,685.574,690.597,1376.1709999999998,High
66292499131,4.823,4.374,2.138,2.236,39,20,271.862,727.124,998.986,765.273,754.709,1519.982,High
65607063749,4.851,4.397,2.126,2.271,32,20,263.665,598.473,862.1379999999999,700.95,624.23,1325.18,High
21681820560,4.789,4.345,1.884,2.461,22,20,204.662,398.925,603.587,551.043,421.823,972.866,High
68685922285,4.55,4.519,2.089,2.43,53,20,369.065,1045.046,1414.111,891.806,1072.077,1963.883,High
16616750545,4.704000000000001,4.328,1.925,2.403,42,20,346.383,849.302,1195.685,789.547,875.101,1664.648,High
8727893795,4.468,4.06,1.849,2.211,23,20,255.054,479.556,734.61,606.178,503.235,1109.413,High
64384663542,4.561999999999999,4.41,1.955,2.455,49,20,356.34,1012.342,1368.682,857.595,1039.991,1897.586,High
33002105643,4.863,4.559,1.91,2.649,33,20,271.484,573.658,845.142,663.567,598.157,1261.7240000000002,High
66543673342,4.595,4.332,2.126,2.206,50,20,385.413,1016.077,1401.49,891.933,1045.022,1936.955,High
44699913929,4.375000000000001,4.261,2.037,2.224,27,20,233.046,512.367,745.413,623.419,536.992,1160.411,High
43507383286,4.720000000000001,4.448,1.832,2.616,37,20,327.666,777.475,1105.141,787.526,802.294,1589.82,High
13242824137,4.732,4.485,2.0,2.485,33,20,259.52,621.548,881.068,684.839,645.998,1330.837,High
14596716465,4.386,4.089,1.892,2.197,28,20,227.396,565.981,793.377,641.261,592.136,1233.397,High
39099899086,4.428,4.247,2.02,2.227,29,20,253.049,605.161,858.2099999999999,681.082,630.514,1311.596,High
11704696244,4.585,4.402,1.779,2.623,37,20,314.499,757.884,1072.383,760.756,782.838,1543.594,High
7554594750,4.668,4.424,2.164,2.26,37,20,352.57,756.861,1109.431,765.432,781.88,1547.312,High
57770949415,4.565,4.346,2.036,2.31,37,20,291.859,720.037,1011.896,762.983,746.575,1509.558,High
19028441564,4.565,4.242,2.042,2.2,35,20,272.283,743.761,1016.044,711.571,770.664,1482.235,High
29673554698,4.435,4.413,2.057,2.356,27,20,193.244,493.092,686.336,580.378,517.045,1097.423,High
47418605558,4.755,4.513,1.756,2.757,39,20,313.004,781.432,1094.436,745.9,806.443,1552.3429999999998,High
46842619819,4.636,4.503,2.09,2.413,32,20,275.432,606.537,881.969,669.411,630.573,1299.984,High
22395567534,4.738,4.499,2.061,2.438,37,20,281.318,742.407,1023.725,733.922,768.178,1502.1,High
1086240,4.015000000000001,3.6,1.758,1.842,11,20,108.256,226.186,334.442,408.207,247.169,655.376,High
59423126557,4.59,4.406,2.116,2.29,36,20,288.438,669.631,958.069,726.967,696.598,1423.565,High
34740480,4.13,3.844,1.897,1.947,10,20,75.918,175.595,251.513,358.707,195.122,553.829,High
32603418638,4.85,4.413,2.057,2.356,28,20,239.433,523.929,763.362,634.637,549.533,1184.17,High
4432179672,4.470000000000001,4.0,1.971,2.029,24,20,231.292,535.14,766.432,616.525,559.54,1176.065,High
48964834485,4.577999999999999,4.358,2.045,2.313,30,20,245.384,567.139,812.523,672.466,592.28,1264.746,High
34307636987,5.007,4.406,1.936,2.47,46,20,374.557,939.559,1314.116,854.998,967.044,1822.042,High
32718224133,4.4670000000000005,4.164,1.945,2.219,29,20,277.79,571.644,849.434,702.205,598.0,1300.205,High
15829990362,4.882,4.322,2.151,2.171,37,20,319.101,756.339,1075.44,782.01,782.924,1564.934,High
38456507777,4.509,4.257,1.861,2.396,33,20,263.037,643.05,906.087,691.701,667.607,1359.308,High
42526006773,4.694,4.506,2.083,2.423,44,20,326.734,858.885,1185.619,779.779,884.862,1664.641,High
38081145490,4.452999999999999,4.217,2.011,2.206,26,20,218.052,516.559,734.611,634.408,541.549,1175.957,High
65764441999,4.7170000000000005,4.432,2.1,2.332,45,20,309.797,876.128,1185.9250000000002,832.614,904.052,1736.6660000000002,High
59039510195,4.7,4.467,2.196,2.271,39,20,299.437,725.148,1024.585,765.375,751.656,1517.031,High
28400783424,4.605,4.449,2.013,2.436,22,20,184.324,412.065,596.389,555.637,434.117,989.754,High
50191348497,4.627,4.338,1.954,2.384,31,20,220.458,558.887,779.3449999999999,632.743,583.897,1216.64,High
57185138179,4.498,4.275,1.82,2.455,32,20,301.502,611.396,912.898,727.149,636.798,1363.947,High
51539591151,4.878,4.461,2.023,2.438,54,20,466.789,1121.036,1587.825,969.385,1149.13,2118.5150000000003,High
52560660484,4.558,4.174,1.89,2.284,22,20,213.911,413.4,627.3109999999999,562.764,436.554,999.318,High
47098584098,4.509,4.367,1.991,2.376,33,20,287.496,650.457,937.953,762.906,676.743,1439.649,High
68434264055,4.852,4.656,2.078,2.578,54,20,386.554,1047.932,1434.486,905.306,1075.412,1980.718,High
55270478290,4.615,4.455,2.038,2.417,28,20,204.829,534.36,739.1890000000001,628.861,559.095,1187.956,High
48117033541,4.44,4.408,2.014,2.394,36,20,317.329,716.11,1033.439,760.843,742.103,1502.946,High
9831325922,4.217,4.154,1.969,2.185,28,20,226.483,603.71,830.193,655.617,627.428,1283.045,High
67220102165,4.484,4.155,1.853,2.302,33,20,236.839,582.861,819.7,730.598,610.653,1341.251,High
50999645235,4.759,4.491,2.016,2.475,37,20,320.171,715.32,1035.491,752.984,741.407,1494.391,High
28122715754,4.577999999999999,4.181,2.075,2.106,31,20,273.118,644.487,917.605,724.081,670.574,1394.655,High
6966197447,4.88,4.545,2.07,2.475,38,20,358.108,747.693,1105.801,787.165,772.392,1559.557,High
68648157175,4.804,4.628,2.109,2.519,52,20,394.899,1040.188,1435.087,961.629,1067.719,2029.348,High
11199056483,4.519,4.244,1.803,2.441,24,20,205.738,453.815,659.553,601.284,477.881,1079.165,High
7168,3.875,3.451,1.663,1.788,9,20,82.082,149.674,231.756,272.739,167.522,440.261,High
52428900471,4.109,4.097,1.848,2.249,25,20,181.514,489.039,670.553,629.708,515.566,1145.274,High
20774022231,4.920999999999999,4.444,1.86,2.584,34,20,314.381,654.307,968.688,744.984,679.684,1424.668,High
5649864253,4.656000000000001,4.067,1.937,2.13,26,20,234.808,529.132,763.9399999999999,612.071,553.535,1165.606,High
68719427583,4.662,4.581,2.095,2.486,56,20,394.534,1123.967,1518.5010000000002,949.487,1152.59,2102.077,High
30072388420,4.415,4.309,1.843,2.466,23,20,210.805,445.63,656.435,586.354,469.299,1055.653,High
55834247167,4.776,4.339,2.052,2.287,52,20,402.126,1088.871,1490.997,949.139,1118.083,2067.222,High
32788258600,4.553,4.341,1.946,2.395,29,20,215.667,564.075,779.7420000000001,646.33,589.438,1235.768,High
582782367,4.4,4.381,1.865,2.516,32,20,267.662,644.021,911.683,672.186,668.133,1340.319,High
51003933868,4.6370000000000005,4.481,2.185,2.296,24,20,178.873,423.17,602.043,562.671,447.921,1010.592,High
7723664980,4.555,4.12,1.966,2.154,30,20,291.138,637.578,928.716,746.302,663.35,1409.652,High
9742251014,4.412,4.134,1.895,2.239,28,20,255.756,558.148,813.904,718.43,584.283,1302.713,High
19516476950,4.616,4.242,1.796,2.446,28,20,280.909,566.544,847.453,668.656,591.808,1260.464,High
35518022804,4.3870000000000005,4.03,1.93,2.1,20,20,136.481,357.456,493.937,495.959,380.549,876.508,High
168888346,4.331,3.948,2.053,1.895,15,20,167.954,301.22,469.174,526.307,322.692,848.999,High
50590726847,4.564,4.447,1.965,2.482,40,20,282.221,774.823,1057.044,742.257,801.5,1543.757,High
64875112319,4.597,4.368,1.991,2.377,44,20,339.404,877.375,1216.779,842.414,905.583,1747.9969999999998,High
34359873808,4.262999999999999,4.028,1.872,2.156,9,20,43.745,124.99,168.735,267.369,141.667,409.03600000000006,High
52973572361,4.615,4.224,2.037,2.187,24,20,219.261,466.311,685.572,632.835,491.085,1123.92,High
7279704935,4.773,4.444,1.979,2.465,38,20,341.93,754.876,1096.806,740.583,779.313,1519.896,High
61195788881,4.457,4.258,1.949,2.309,32,20,262.234,602.185,864.4189999999999,693.328,628.648,1321.976,High
47782592642,4.065,3.856,1.905,1.951,13,20,112.046,261.201,373.247,436.076,283.89,719.966,High
33143389567,4.815,4.601,2.113,2.488,51,20,412.913,1016.369,1429.2820000000002,912.748,1043.103,1955.851,High
5999131924,4.775,4.35,1.981,2.369,30,20,267.115,563.649,830.764,661.023,588.572,1249.595,High
37492082613,4.522,4.417,2.001,2.416,37,20,273.394,722.529,995.923,751.137,747.67,1498.8069999999998,High
9159003211,4.29,4.136,2.013,2.123,30,20,263.978,620.688,884.6659999999999,677.302,646.785,1324.087,High
23091924728,4.584,4.269,1.985,2.284,28,20,249.976,595.378,845.354,661.885,620.588,1282.473,High
23647366997,4.489,4.374,1.77,2.604,32,20,292.326,633.616,925.942,719.354,658.532,1377.886,High
40671792712,4.638999999999999,4.388,2.087,2.301,26,20,253.865,526.9,780.765,639.997,550.312,1190.309,High
20971013935,4.763,4.365,2.0,2.365,35,20,323.112,715.278,1038.39,735.401,740.251,1475.652,High
53198470373,4.282,4.253,2.084,2.169,31,20,254.73,595.684,850.414,653.618,621.464,1275.082,High
20772081608,4.494,4.359,1.857,2.502,30,20,281.002,615.906,896.9079999999999,710.354,640.9,1351.254,High
29423714732,4.457000000000001,4.431,2.191,2.24,30,20,232.222,593.107,825.329,645.715,617.169,1262.884,High
10173384363,4.619,4.467,2.093,2.374,32,20,278.541,605.082,883.623,666.308,629.173,1295.481,High
32081798623,4.373,4.288,1.88,2.408,39,20,329.471,821.857,1151.328,775.723,848.378,1624.101,High
10350977173,4.636,4.468,1.921,2.547,28,20,251.431,537.827,789.258,641.226,560.655,1201.881,High
33803975567,4.585,4.558,2.064,2.494,45,20,338.038,859.218,1197.256,808.482,885.554,1694.036,High
37064156803,4.089,4.02,1.768,2.252,23,20,183.776,445.12,628.896,594.946,469.506,1064.452,High
4298248192,3.917,3.705,1.965,1.74,8,20,95.792,149.352,245.144,344.445,169.081,513.526,High
18539075582,4.542,4.262,2.107,2.155,36,20,295.449,753.072,1048.521,779.544,778.779,1558.323,High
62245790621,4.825,4.36,2.048,2.312,36,20,268.556,648.08,916.636,725.061,674.86,1399.921,High
57038125216,4.614,4.177,2.011,2.166,30,20,275.562,608.33,883.892,717.284,634.538,1351.822,High
64843525127,4.569,4.393,1.858,2.535,32,20,270.492,610.327,880.819,694.015,636.158,1330.173,High
9986431709,4.841,4.347,1.85,2.497,33,20,311.441,710.51,1021.951,787.625,735.835,1523.46,High
32660658460,4.648,4.316,2.124,2.192,31,20,262.218,622.729,884.9470000000001,721.895,649.25,1371.145,High
37290667288,4.724,4.373,2.099,2.274,29,20,222.03,530.934,752.9639999999999,634.956,555.83,1190.786,High
29337038117,4.586,4.335,1.84,2.495,35,20,311.131,681.537,992.668,717.922,707.744,1425.6660000000002,High
50316416358,4.704000000000001,4.367,2.089,2.278,38,20,273.425,731.789,1005.214,733.506,758.701,1492.207,High
29663485486,4.654,4.502,2.125,2.377,31,20,272.974,604.528,877.502,664.868,628.945,1293.813,High
5898878576,4.513,4.336,1.927,2.409,34,20,299.011,719.117,1018.128,739.5,744.152,1483.652,High
11965863889,4.495,4.292,2.029,2.263,30,20,266.358,598.781,865.1389999999999,652.801,623.355,1276.156,High
42949672958,4.69,4.552,2.059,2.493,53,20,454.568,1106.039,1560.607,966.832,1133.013,2099.845,High
4294967305,3.847,3.55,1.923,1.627,7,20,40.005,106.034,146.03900000000002,238.106,123.018,361.124,High
21357529183,4.601,4.365,2.033,2.332,25,20,201.065,466.983,668.048,565.355,490.197,1055.552,High
29518978559,4.824,4.686,1.882,2.804,51,20,355.818,991.654,1347.472,844.328,1017.756,1862.084,High
16416,3.406,3.114,1.651,1.463,5,20,39.164,92.433,131.597,277.337,111.223,388.56,High
25011500176,4.617,4.261,2.162,2.099,28,20,259.979,585.356,845.335,671.166,610.812,1281.978,High
57792725651,4.744,4.328,2.002,2.326,28,20,226.131,520.491,746.622,653.967,546.236,1200.203,High
40473303569,4.753,4.36,2.038,2.322,26,20,210.18,459.12,669.3,604.909,482.455,1087.364,High
36372315631,4.561,4.465,1.943,2.522,44,20,406.562,906.702,1313.264,886.467,933.089,1819.556,High
25650100642,4.773,4.363,1.682,2.681,34,20,317.858,723.8,1041.658,738.557,748.42,1486.977,High
53246647860,4.607,4.274,1.936,2.338,35,20,291.498,690.93,982.428,765.788,717.17,1482.958,High
63468875418,4.679,4.279,2.154,2.125,32,20,250.788,577.675,828.463,684.878,604.661,1289.539,High
46144514819,4.759,4.466,2.065,2.401,33,20,314.292,601.762,916.054,714.584,626.471,1341.0549999999998,High
64424247231,4.661,4.394,1.991,2.403,54,20,422.127,1091.311,1513.438,989.3,1120.469,2109.769,High
1078558976,4.008,3.795,2.003,1.792,12,20,111.768,235.354,347.122,353.782,254.286,608.068,High
32954553659,7.0,4.668,2.073,2.595,39,20,296.374,688.558,984.932,715.384,712.706,1428.09,High
47072269744,4.75,4.414,2.076,2.338,36,20,337.35,744.573,1081.923,771.019,769.888,1540.9070000000002,High
59630256247,4.553,4.265,2.046,2.219,34,20,262.329,654.827,917.156,721.666,681.134,1402.8000000000002,High
9177170946,4.015000000000001,3.625,1.785,1.84,13,20,133.147,274.015,407.162,466.002,297.431,763.433,High
51358718369,4.795999999999999,4.311,2.115,2.196,38,20,285.091,732.228,1017.319,714.506,757.624,1472.13,High
7192087308,4.612,4.41,1.869,2.541,28,20,258.742,499.032,757.774,626.156,523.046,1149.202,High
8589950976,3.525,3.151,1.871,1.28,4,20,36.556,62.048,98.604,228.923,80.095,309.01800000000003,High
59787795706,4.524,4.499,2.17,2.329,40,20,283.437,751.442,1034.879,742.954,777.353,1520.3069999999998,High
68719328767,4.989,4.659,2.063,2.596,55,20,384.675,1090.558,1475.233,901.825,1117.839,2019.664,High
18354962395,4.361000000000001,4.104,2.025,2.079,32,20,275.671,660.169,935.84,725.252,687.59,1412.842,High
11802418431,4.819,4.605,2.039,2.566,45,20,332.514,889.642,1222.156,804.019,914.861,1718.88,High
24137306409,4.866,4.589,1.999,2.59,28,20,208.289,497.123,705.412,583.93,520.056,1103.986,High
58276558779,4.602,4.38,2.055,2.325,38,20,288.445,745.896,1034.341,751.708,772.867,1524.5749999999998,High
8599838864,4.51,4.09,1.939,2.151,16,20,136.004,301.439,437.443,456.553,323.661,780.2139999999999,High
21745987479,4.6850000000000005,4.491,2.037,2.454,31,20,297.211,607.216,904.427,706.395,630.817,1337.212,High
42688883426,4.629,4.423,2.024,2.399,30,20,268.534,593.63,862.164,678.943,617.482,1296.425,High
31473219791,4.525,4.527,2.097,2.43,38,20,275.432,752.671,1028.103,715.12,778.56,1493.6799999999998,High
40289528601,4.6370000000000005,4.311,1.88,2.431,28,20,236.91,525.931,762.841,666.361,550.807,1217.168,High
4572055048,3.799,3.495,1.697,1.798,12,20,135.711,261.438,397.149,463.363,284.686,748.049,High
4431282177,3.658,3.456,1.889,1.567,7,20,59.964,110.212,170.176,291.412,128.927,420.339,High
2688720284,4.4670000000000005,4.171,1.828,2.343,26,20,235.036,502.66,737.696,582.118,526.355,1108.473,High
10966288739,4.582,4.381,1.829,2.552,29,20,210.625,501.885,712.51,592.77,524.905,1117.675,High
50785199352,4.361,4.356,2.04,2.316,30,20,270.646,613.292,883.9380000000001,685.033,639.106,1324.139,High
61459752822,4.569,4.126,2.024,2.102,37,20,265.003,760.579,1025.582,734.155,789.511,1523.666,High
68718411635,4.573,4.522,2.039,2.483,50,20,375.422,1000.363,1375.785,894.708,1027.821,1922.529,High
68708793335,4.775,4.507,1.95,2.557,50,20,344.662,997.388,1342.05,865.017,1024.829,1889.846,High
9533702848,4.401,4.106,1.934,2.172,17,20,178.143,355.124,533.267,499.61,375.764,875.374,High
33080467425,4.809,4.312,1.976,2.336,43,20,391.103,910.875,1301.978,858.857,937.307,1796.164,High
68636507103,4.925,4.671,1.921,2.75,47,20,359.567,906.944,1266.511,833.171,933.415,1766.586,High
34092258293,4.535,4.436,2.044,2.392,35,20,271.586,660.889,932.475,703.396,686.664,1390.06,High
136329346,3.955,3.745,1.685,2.06,14,20,130.744,294.672,425.41600000000005,417.856,315.614,733.47,High
36264178346,4.652,4.468,1.781,2.687,28,20,208.851,539.466,748.317,592.923,562.628,1155.551,High
48464886354,4.455,4.227,2.013,2.214,29,20,299.967,620.779,920.746,730.715,646.978,1377.693,High
68685922046,4.923,4.546,2.035,2.511,53,20,472.541,1065.389,1537.9299999999998,987.733,1093.475,2081.208,High
59013856238,4.681,4.402,1.803,2.599,46,20,358.018,952.372,1310.39,867.73,979.696,1847.426,High
62190548282,4.597,4.487,2.097,2.39,35,20,286.116,711.556,997.672,736.152,736.922,1473.074,High
59851282651,4.851,4.5,1.995,2.505,37,20,266.373,679.942,946.315,736.154,706.266,1442.42,High
25104695828,4.825,4.53,1.743,2.787,25,20,213.862,468.298,682.16,612.514,492.298,1104.812,High
67109921,3.731,3.597,1.551,2.046,10,20,68.897,154.876,223.773,312.646,172.905,485.551,High
42924175327,4.779,4.445,2.099,2.346,48,20,376.059,955.099,1331.158,855.181,982.156,1837.337,High
41273778753,4.672000000000001,4.318,1.828,2.49,25,20,222.41,474.658,697.068,612.439,498.097,1110.536,High
57310961631,4.672000000000001,4.603,2.164,2.439,50,20,363.724,974.072,1337.796,892.279,1001.559,1893.838,High
14737920,4.243,3.992,2.061,1.931,12,20,116.344,231.427,347.771,376.613,250.648,627.261,High
7745519905,4.517,4.347,1.838,2.509,25,20,182.171,464.404,646.575,551.535,486.866,1038.4009999999998,High
18588223523,4.425,4.381,1.902,2.479,25,20,232.473,508.673,741.146,674.522,532.921,1207.4430000000002,High
68451038975,4.61,4.575,2.043,2.532,54,20,394.93,1067.322,1462.252,975.253,1095.728,2070.981,High
29198654605,4.236000000000001,4.077,1.936,2.141,26,20,224.738,505.822,730.56,644.444,532.854,1177.298,High
63597929952,4.892,4.573,2.25,2.323,36,20,283.813,670.33,954.143,712.603,695.674,1408.277,High
59495224593,4.585,4.419,2.02,2.399,29,20,216.404,501.744,718.148,644.748,526.401,1171.149,High
51271163391,4.9,4.564,1.906,2.658,54,20,401.083,1094.534,1495.6170000000002,892.475,1121.489,2013.964,High
42767640697,4.672000000000001,4.463,1.999,2.464,32,20,261.753,600.715,862.4680000000001,681.773,625.459,1307.232,High
22309543216,4.649,4.264,1.979,2.285,25,20,218.984,500.971,719.955,611.333,525.527,1136.86,High
67335650838,4.547000000000001,4.201,1.83,2.371,34,20,273.759,657.468,931.227,737.043,685.474,1422.517,High
40071594444,4.718,4.345,1.935,2.41,23,20,183.993,454.443,638.4359999999999,564.737,477.991,1042.728,High
27403672201,4.6850000000000005,4.486,2.125,2.361,27,20,219.895,491.138,711.033,606.369,514.861,1121.23,High
39150140750,4.712,4.497,1.847,2.65,35,20,298.979,663.093,962.072,716.204,688.577,1404.781,High
26105380909,3.758,3.632,2.03,1.602,16,20,130.298,325.145,455.443,488.354,349.311,837.665,High
57323419094,4.912,4.701,1.961,2.74,39,20,331.543,742.357,1073.9,768.316,766.086,1534.402,High
134217728,3.338,3.074,1.691,1.383,3,20,12.669,24.849,37.518,173.934,41.636,215.57,High
1074266112,4.083,3.912,1.854,2.058,5,20,47.08,71.112,118.192,224.116,86.175,310.291,High
27444995482,4.793,4.229,2.082,2.147,33,20,286.11,711.377,997.487,738.812,738.856,1477.668,High
66834976414,4.731,4.435,2.092,2.343,40,20,329.987,782.272,1112.259,791.343,809.737,1601.08,High
4179643315,4.568,4.314,1.892,2.422,28,20,214.648,542.604,757.2520000000001,616.749,565.766,1182.515,High
19857474464,4.808,4.58,2.008,2.572,24,20,203.849,458.166,662.015,562.377,480.939,1043.316,High
13872445294,4.565,4.507,2.112,2.395,38,20,366.07,782.359,1148.429,804.023,807.409,1611.432,High
37274123574,4.795999999999999,4.448,1.939,2.509,38,20,337.682,759.733,1097.415,775.131,784.833,1559.964,High
21206398679,4.832,4.535,1.971,2.564,45,20,378.083,917.009,1295.092,852.512,943.655,1796.167,High
10075907352,4.414,4.053,1.961,2.092,22,20,212.907,427.044,639.951,620.86,451.225,1072.085,High
62288262359,4.753,4.5,2.093,2.407,34,20,248.059,633.929,881.9879999999999,678.386,659.332,1337.7179999999998,High
17027751807,4.69,4.371,1.979,2.392,48,20,431.523,1000.625,1432.148,981.664,1028.453,2010.117,High
39204359648,4.63,4.166,1.816,2.35,23,20,194.01,444.514,638.524,569.964,468.842,1038.806,High
9811708223,4.537999999999999,4.282,2.054,2.228,31,20,257.126,601.523,858.649,665.151,626.287,1291.438,High
31030377361,4.658,4.29,2.037,2.253,34,20,349.362,699.069,1048.431,785.102,725.383,1510.485,High
8651776,3.541,3.332,1.727,1.605,7,20,75.55,119.535,195.085,296.204,138.183,434.387,High
62904566548,4.529,4.322,1.799,2.523,27,20,202.768,480.199,682.967,606.269,505.87,1112.139,High
43487911871,4.586,4.372,2.115,2.257,35,20,284.117,690.466,974.583,675.704,714.574,1390.2779999999998,High
269485072,3.671,3.508,1.641,1.867,9,20,121.878,181.531,303.409,411.956,202.851,614.807,High
31815410008,4.284999999999999,4.218,1.939,2.279,24,20,237.354,522.796,760.1500000000001,650.783,547.646,1198.429,High
25430059346,4.836,4.498,2.132,2.366,38,20,328.883,777.739,1106.622,759.05,802.471,1561.521,High
143919240,4.308,3.993,1.983,2.01,15,20,140.453,271.238,411.691,415.079,291.49,706.569,High
48421643853,4.663,4.472,1.969,2.503,31,20,219.456,546.505,765.961,612.095,571.383,1183.478,High
17688336848,4.423,4.283,2.043,2.24,27,20,224.389,550.001,774.39,641.366,573.866,1215.232,High
27455353322,4.574,4.38,2.017,2.363,35,20,222.998,703.525,926.523,676.868,728.948,1405.816,High
14314136584,4.706,4.26,2.014,2.246,22,20,207.303,413.466,620.769,583.228,436.795,1020.023,High
5752266618,4.831,4.611,2.055,2.556,37,20,320.29,738.987,1059.277,752.407,763.084,1515.491,High
7442940707,4.901,4.478,1.997,2.481,27,20,224.75,490.916,715.6659999999999,604.224,513.564,1117.788,High
43184406792,4.573,4.339,2.068,2.271,27,20,232.942,519.457,752.399,627.614,542.997,1170.611,High
3440231999,4.517,4.343,1.953,2.39,33,20,285.825,646.4,932.225,665.988,671.349,1337.337,High
54772884439,4.519,4.342,1.916,2.426,36,20,281.156,696.218,977.374,716.698,721.674,1438.3719999999998,High
48604639603,4.52,4.364,1.908,2.456,35,20,264.519,696.487,961.006,698.529,721.982,1420.511,High
36052406828,4.77,4.538,2.076,2.462,23,20,193.167,406.609,599.776,550.251,428.329,978.58,High
4393728869,4.657,4.216,1.997,2.219,32,20,260.504,628.185,888.689,670.029,654.146,1324.175,High
67728690035,4.651,4.271,2.012,2.259,36,20,248.557,687.302,935.859,719.853,714.741,1434.594,High
41123665804,4.407,4.294,2.103,2.191,30,20,253.702,620.198,873.9,687.102,645.387,1332.489,High
51862262607,4.722,4.459,1.952,2.507,32,20,265.52,591.723,857.2429999999999,717.86,616.834,1334.694,High
53040000082,4.535,4.284,2.018,2.266,30,20,256.312,601.625,857.937,686.298,626.763,1313.061,High
54569802395,4.729,4.443,1.967,2.476,31,20,282.331,583.926,866.2570000000001,693.645,609.364,1303.009,High
7888567184,4.693,4.381,1.871,2.51,31,20,251.606,606.126,857.732,669.355,630.305,1299.66,High
23375309255,4.461,4.164,1.997,2.167,34,20,263.256,680.494,943.75,727.478,706.85,1434.328,High
54054418717,4.773,4.42,2.116,2.304,35,20,270.97,634.472,905.442,693.266,660.35,1353.616,High
17214735488,3.558,3.317,1.783,1.534,11,20,121.16,242.774,363.934,466.295,267.81,734.105,High
55165399374,4.3500000000000005,4.294,2.034,2.26,28,20,229.522,557.221,786.7429999999999,635.826,582.102,1217.928,High
31588565124,4.672000000000001,4.495,2.105,2.39,26,20,222.434,482.634,705.068,611.651,505.885,1117.536,High
68181557247,4.846,4.439,2.015,2.424,56,20,448.969,1152.801,1601.77,1000.682,1182.36,2183.042,High
28982705713,4.682,4.342,1.935,2.407,36,20,318.422,691.112,1009.534,753.009,717.363,1470.372,High
37515715668,4.404,4.248,1.956,2.292,26,20,263.003,537.777,800.78,651.227,561.75,1212.977,High
41699536346,4.74,4.579,2.026,2.553,38,20,321.77,768.465,1090.235,758.583,792.696,1551.279,High
31772901247,4.865,4.374,2.031,2.343,48,20,408.182,978.904,1387.086,911.901,1007.311,1919.212,High
39205439518,4.476,4.188,1.982,2.206,22,20,196.239,443.678,639.917,610.283,468.929,1079.212,High
39662838094,4.59,4.328,2.012,2.316,28,20,241.931,540.798,782.729,624.996,565.215,1190.211,High
25841686738,4.54,4.323,1.961,2.362,24,20,216.417,481.875,698.292,605.328,504.816,1110.144,High
50424146841,4.621,4.425,2.13,2.295,36,20,263.28,639.64,902.92,689.581,665.338,1354.919,High
26326025746,4.246,3.998,1.936,2.062,22,20,218.769,447.109,665.8779999999999,625.766,473.081,1098.847,High
2688550016,4.129,3.67,1.996,1.674,11,20,103.885,210.685,314.57,388.451,231.293,619.744,High
47503651433,4.641,4.428,2.047,2.381,28,20,212.28,529.874,742.154,628.544,554.047,1182.591,High
52279866685,4.554,4.29,2.129,2.161,33,20,277.112,635.978,913.09,698.849,661.813,1360.662,High
42815381301,4.755,4.443,2.048,2.395,44,20,372.499,891.908,1264.4070000000002,839.577,917.838,1757.415,High
26144104007,4.526,4.267,1.885,2.382,32,20,282.422,640.245,922.667,702.754,666.878,1369.632,High
30267052007,4.538,4.179,1.78,2.399,34,20,279.823,651.782,931.605,682.558,678.058,1360.616,High
17424669809,4.73,4.14,1.658,2.482,29,20,246.874,598.237,845.111,677.729,624.206,1301.935,High
53747793508,4.55,4.141,1.937,2.204,30,20,258.949,624.14,883.0889999999999,693.24,649.489,1342.729,High
50020347097,4.789,4.378,1.873,2.505,38,20,282.784,722.938,1005.722,726.557,749.085,1475.642,High
62303953198,4.347,4.281,2.089,2.192,28,20,190.638,569.013,759.6510000000001,643.253,595.081,1238.334,High
3446333729,4.584,4.341,2.051,2.29,26,20,229.838,491.595,721.433,561.194,513.378,1074.572,High
68567296767,4.65,4.44,2.031,2.409,49,20,362.352,980.88,1343.232,863.309,1008.91,1872.219,High
60825316907,4.534,4.321,1.863,2.458,32,20,308.94,625.525,934.465,742.849,650.979,1393.828,High
62924565043,4.720000000000001,4.182,1.991,2.191,30,20,248.147,579.179,827.326,688.682,606.642,1295.324,High
4563402753,3.617,3.305,1.956,1.349,6,20,50.978,90.036,141.014,262.612,108.264,370.876,High
46546979825,4.768,4.577,2.043,2.534,36,20,268.541,654.029,922.57,667.528,678.711,1346.239,High
26254716065,4.506,4.204,1.612,2.592,31,20,256.899,606.954,863.853,665.748,632.651,1298.399,High
68719475967,4.877,4.644,1.939,2.705,55,20,394.111,1089.764,1483.875,937.721,1117.269,2054.99,High
13191077579,4.807,4.629,2.137,2.492,36,20,350.905,696.082,1046.987,750.825,720.231,1471.056,High
17669771845,4.369999999999999,4.133,1.804,2.329,25,20,220.219,509.099,729.318,609.795,533.589,1143.384,High
49961596438,4.487000000000001,4.462,1.968,2.494,32,20,267.738,630.799,898.537,722.873,656.575,1379.448,High
12848948896,4.831,4.403,1.999,2.404,33,20,308.486,675.124,983.61,701.137,699.285,1400.422,High
7114686469,4.188000000000001,4.058,1.872,2.186,16,20,115.957,279.134,395.091,438.629,300.249,738.878,High
34700509731,4.562,4.306,1.886,2.42,23,20,187.958,425.771,613.729,608.918,448.934,1057.852,High
4834198528,3.759,3.503,1.755,1.748,9,20,113.354,168.695,282.049,367.915,189.246,557.1610000000001,High
791179458,4.554,4.354,1.907,2.447,21,20,216.8,445.62,662.4200000000001,579.804,467.79,1047.594,High
13958656259,4.074,3.891,1.826,2.065,14,20,106.677,249.874,356.551,396.298,271.338,667.636,High
18085916164,3.831,3.736,1.81,1.926,16,20,175.55,353.291,528.841,624.362,380.121,1004.483,High
50052386428,4.544,4.446,2.02,2.426,38,20,320.337,749.585,1069.922,792.92,775.712,1568.632,High
68716853427,4.704000000000001,4.505,2.015,2.49,45,20,334.463,879.761,1214.224,878.393,906.566,1784.959,High
7313963422,4.664,4.374,2.026,2.348,36,20,308.997,746.425,1055.422,717.641,771.528,1489.169,High
3955073907,4.394000000000001,4.259,1.97,2.289,36,20,327.425,763.6,1091.025,765.077,788.68,1553.757,High
46108570995,4.589,4.323,1.96,2.363,35,20,301.741,718.048,1019.789,720.456,742.956,1463.412,High
31969114675,4.756,4.24,2.037,2.203,31,20,268.611,633.17,901.781,694.98,659.799,1354.779,High
28084173877,4.675,4.27,2.022,2.248,33,20,264.962,667.008,931.97,693.195,693.296,1386.491,High
66167257449,4.63,4.517,2.055,2.462,35,20,231.213,619.088,850.3009999999999,683.638,644.648,1328.286,High
68685881327,4.74,4.503,1.927,2.576,53,20,383.601,1050.646,1434.2469999999998,919.42,1079.019,1998.439,High
6170515561,4.631,4.336,1.836,2.5,30,20,260.568,605.644,866.212,696.711,630.517,1327.228,High
33554855133,4.377,4.234,2.15,2.084,34,20,268.173,649.976,918.149,693.879,676.39,1370.269,High
2685534640,4.1370000000000005,3.902,1.861,2.041,15,20,102.953,288.126,391.079,396.739,309.938,706.6769999999999,High
8221997795,4.3180000000000005,4.238,1.893,2.345,32,20,248.122,633.668,881.79,684.294,658.514,1342.808,High
39178486007,4.872,4.482,1.907,2.575,32,20,237.843,648.981,886.824,630.071,672.328,1302.399,High
21225166133,4.383,4.126,2.025,2.101,33,20,272.639,679.665,952.304,695.832,705.932,1401.764,High
42622583816,4.49,4.086,2.146,1.94,18,20,129.974,325.578,455.552,460.014,348.599,808.613,High
28534289941,4.484999999999999,4.214,1.774,2.44,30,20,220.967,554.251,775.218,671.828,580.295,1252.123,High
68717379583,4.804,4.557,2.115,2.442,57,20,418.555,1146.801,1565.356,972.533,1175.671,2148.204,High
68138216364,4.736000000000001,4.39,2.147,2.243,39,20,321.849,736.003,1057.852,818.72,763.39,1582.11,High
418315003,4.7330000000000005,4.34,2.02,2.32,36,20,351.911,771.925,1123.836,791.104,795.798,1586.902,High
54927434797,4.443,4.155,2.071,2.084,32,20,241.958,624.808,866.766,671.597,651.111,1322.708,High
68719476351,5.0280000000000005,4.76,1.93,2.83,54,20,431.018,1039.469,1470.487,918.199,1066.995,1985.194,High
68139887279,4.506,4.372,2.082,2.29,40,20,279.529,745.067,1024.596,748.098,772.598,1520.696,High
819757602,4.5,4.069,2.026,2.043,19,20,203.871,406.725,610.596,535.956,429.217,965.173,High
33270498406,4.426,4.181,2.016,2.165,35,20,266.092,695.877,961.969,708.026,723.357,1431.3829999999998,High
11216235492,4.596,4.455,1.91,2.545,29,20,231.882,545.211,777.0930000000001,667.388,569.18,1236.568,High
57325077836,4.7940000000000005,4.37,1.987,2.383,31,20,255.609,586.592,842.201,687.096,612.448,1299.544,High
47683510601,4.871,4.538,2.109,2.429,24,20,224.058,450.542,674.5999999999999,586.543,472.625,1059.168,High
34700763027,4.647,4.455,1.948,2.507,30,20,228.194,533.587,761.781,631.922,557.365,1189.287,High
26323536408,3.998,3.838,1.974,1.864,14,20,146.238,295.146,441.384,517.999,319.797,837.796,High
694458915,4.568,4.368,1.721,2.647,23,20,193.368,417.558,610.9259999999999,542.579,438.918,981.497,High
68216160255,4.692,4.493,2.117,2.376,52,20,408.298,1073.437,1481.735,918.952,1101.897,2020.849,High
29523689385,4.849,4.465,1.966,2.499,45,20,412.929,901.663,1314.592,876.825,927.702,1804.527,High
22906836620,4.729,4.423,2.077,2.346,29,20,292.94,558.904,851.844,675.532,584.494,1260.026,High
52645690215,4.372,4.255,1.89,2.365,36,20,297.478,717.726,1015.204,747.709,743.55,1491.259,High
2904677963,4.609,4.412,2.089,2.323,32,20,255.971,585.177,841.148,648.062,609.017,1257.0790000000002,High
10746124917,4.486000000000001,4.274,1.787,2.487,24,20,208.574,462.181,670.755,602.538,486.314,1088.852,High
4447564649,4.640000000000001,4.092,2.013,2.079,22,20,271.688,491.29,762.9780000000001,663.996,515.241,1179.237,High
49324850047,4.716,4.512,2.109,2.403,48,20,364.427,988.124,1352.551,885.425,1014.753,1900.178,High
10311647235,4.292,3.945,1.764,2.181,24,20,178.768,469.65,648.418,577.004,495.1,1072.104,High
67880484735,4.811,4.476,2.074,2.402,52,20,404.324,1038.402,1442.726,937.18,1067.194,2004.374,High
19336063844,4.427,4.23,1.788,2.442,21,20,179.56,406.537,586.097,578.545,430.901,1009.446,High
18756918775,4.702000000000001,4.606,2.059,2.547,46,20,397.66,925.676,1323.336,852.776,950.693,1803.469,High
39569741226,4.418,4.266,2.084,2.182,30,20,248.545,609.55,858.0949999999999,662.542,635.744,1298.286,High
37559949630,4.852,4.604,2.141,2.463,39,20,361.953,749.765,1111.7179999999998,789.553,774.925,1564.478,High
5436613728,4.097,3.913,1.997,1.916,17,20,187.074,348.571,535.645,511.173,371.163,882.336,High
44351596177,4.358,4.334,2.089,2.245,30,20,247.092,593.912,841.004,690.536,619.208,1309.744,High
36363462017,4.622,4.409,2.099,2.31,32,20,241.936,598.664,840.6,644.008,623.04,1267.048,High
24381484576,4.7490000000000006,4.296,1.968,2.328,32,20,283.677,651.913,935.59,686.515,676.485,1363.0,High
32435738780,4.804,4.576,2.142,2.434,28,20,219.337,488.793,708.13,627.645,513.28,1140.925,High
37464615760,7.0,4.48,1.851,2.629,24,20,202.2,438.843,641.043,546.433,460.485,1006.918,High
1224758199,4.273,4.067,1.849,2.218,23,20,187.864,455.544,643.408,585.338,479.896,1065.234,High
25489327994,4.785,4.557,2.113,2.444,36,20,277.905,686.026,963.931,717.55,711.4,1428.9499999999998,High
53688420950,4.225,3.803,1.772,2.031,20,20,255.372,430.682,686.0540000000001,653.434,456.003,1109.437,High
34192395954,4.55,4.376,1.958,2.418,34,20,259.366,640.032,899.398,704.227,666.623,1370.85,High
804013883,4.781000000000001,4.444,2.013,2.431,34,20,285.033,663.188,948.221,684.516,688.183,1372.699,High
38206246433,4.355,4.175,2.105,2.07,24,20,193.805,437.739,631.544,566.043,460.965,1027.008,High
58269643015,4.327,3.971,2.013,1.958,25,20,197.485,458.557,656.042,589.745,485.039,1074.784,High
10352195455,4.7010000000000005,4.469,2.031,2.438,38,20,307.745,766.147,1073.892,736.018,791.256,1527.274,High
5888171965,4.666,4.552,2.038,2.514,43,20,324.527,839.356,1163.883,777.649,863.8,1641.449,High
34154286540,4.62,4.537,2.126,2.411,33,20,263.82,642.657,906.477,702.828,668.188,1371.016,High
5336397855,4.817,4.516,1.833,2.683,32,20,263.488,589.738,853.2260000000001,676.978,613.285,1290.263,High
68448812854,4.838,4.425,1.991,2.434,47,20,386.812,951.318,1338.13,882.839,979.295,1862.134,High
11212084915,4.677,4.456,1.916,2.54,33,20,282.942,620.247,903.189,687.777,644.144,1331.921,High
20013693488,4.729,4.494,2.009,2.485,24,20,252.898,490.571,743.469,663.047,513.31,1176.357,High
23275294078,4.54,4.432,2.057,2.375,37,20,265.497,735.562,1001.059,755.549,761.254,1516.803,High
23755887474,4.525,4.398,2.111,2.287,31,20,232.849,601.915,834.7639999999999,686.217,627.12,1313.337,High
15535210043,4.68,4.298,2.054,2.244,40,20,371.844,826.78,1198.624,847.808,853.556,1701.364,High
50895339167,4.649,4.301,1.975,2.326,38,20,349.278,803.212,1152.49,834.37,830.874,1665.244,High
10771662606,4.325,4.103,2.032,2.071,22,20,176.141,436.99,613.131,536.685,460.34,997.025,High
57764266689,4.331,4.285,2.052,2.233,24,20,172.717,450.71,623.427,568.845,475.107,1043.952,High
25380000616,4.517,4.391,2.218,2.173,25,20,194.365,466.526,660.8910000000001,595.053,490.95,1086.003,High
41737503982,4.7490000000000006,4.274,2.119,2.155,42,20,363.267,895.665,1258.932,847.601,923.12,1770.721,High
47339879168,4.439,4.257,2.066,2.191,24,20,199.425,431.254,630.6790000000001,567.992,455.038,1023.03,High
13885018438,4.664,4.188,1.822,2.366,30,20,292.116,627.51,919.626,698.565,653.106,1351.671,High
46533387771,4.561,4.384,2.125,2.259,39,20,311.436,784.0,1095.436,783.565,809.896,1593.461,High
33865189652,4.488,4.395,1.933,2.462,28,20,196.993,514.102,711.095,600.321,538.522,1138.843,High
68719148543,4.694,4.534,2.041,2.493,55,20,392.873,1096.968,1489.841,923.213,1124.835,2048.048,High
1310720,3.473,3.042,1.713,1.329,4,20,51.159,71.224,122.383,257.188,90.922,348.11,High
12452497343,4.429,4.135,1.831,2.304,37,20,306.392,742.608,1049.0,754.01,770.348,1524.358,High
4709140545,4.549,4.33,1.879,2.451,25,20,234.03,468.143,702.173,568.639,490.154,1058.793,High
40262839114,4.681,4.444,1.669,2.775,33,20,278.851,649.164,928.015,735.512,674.649,1410.161,High
59591144640,4.638999999999999,4.551,2.06,2.491,33,20,290.057,651.416,941.473,707.917,676.423,1384.34,High
6259156899,4.741,4.374,1.852,2.522,31,20,262.224,564.45,826.674,662.263,589.073,1251.336,High
61816854179,4.204999999999999,4.122,2.084,2.038,29,20,229.653,544.116,773.769,670.89,571.137,1242.027,High
50942697207,4.728,4.465,2.114,2.351,46,20,387.28,883.506,1270.786,856.015,910.377,1766.3919999999998,High
49122901403,4.705,4.471,2.009,2.462,46,20,368.48,899.417,1267.897,843.397,925.905,1769.302,High
34219629031,4.686,4.48,2.124,2.356,41,20,287.963,771.185,1059.148,786.6,797.252,1583.852,High
23559205428,4.632,4.517,2.061,2.456,29,20,277.303,596.122,873.425,704.172,619.917,1324.089,High
46055119713,7.0,4.421,1.598,2.823,30,20,264.801,594.816,859.617,656.681,618.902,1275.583,High
23165336944,4.62,4.304,1.968,2.336,31,20,274.42,616.715,891.135,680.966,642.354,1323.3200000000002,High
60169059922,4.734999999999999,4.451,1.992,2.459,30,20,256.412,564.284,820.6959999999999,691.825,589.375,1281.2,High
53481225855,4.491,4.334,1.96,2.374,43,20,358.8,888.154,1246.954,823.897,916.256,1740.153,High
33698369509,4.2860000000000005,4.233,1.848,2.385,35,20,293.176,707.56,1000.736,744.704,734.059,1478.763,High
2959553886,4.583,4.335,1.905,2.43,34,20,300.183,670.946,971.129,686.713,695.119,1381.832,High
61429340639,4.598,4.344,2.103,2.241,40,20,333.837,789.268,1123.105,792.011,816.619,1608.63,High
66018103231,4.942,4.59,1.956,2.634,47,20,377.935,908.979,1286.914,860.992,936.339,1797.331,High
41311786503,4.744,4.631,1.917,2.714,36,20,293.995,650.584,944.579,721.583,674.685,1396.268,High
24410893865,4.5600000000000005,4.317,1.941,2.376,28,20,247.427,520.15,767.577,622.154,545.498,1167.652,High
16681032750,4.654999999999999,4.275,2.122,2.153,30,20,262.727,587.713,850.4399999999999,649.901,613.172,1263.073,High
32800572027,4.533,4.182,2.04,2.142,27,20,199.44,546.977,746.4169999999999,635.687,573.282,1208.969,High
46732841686,4.781,4.65,1.968,2.682,33,20,285.601,637.831,923.432,683.077,661.464,1344.5410000000002,High
14592123989,4.432,4.274,1.981,2.293,28,20,225.482,505.556,731.038,640.636,530.657,1171.293,High
49340851988,4.787,4.479,2.066,2.413,34,20,288.302,638.344,926.646,728.72,662.831,1391.551,High
34082881275,4.95,4.576,2.13,2.446,50,20,413.766,1002.367,1416.133,901.155,1029.521,1930.676,High
48584702115,4.827,4.582,1.809,2.773,38,20,296.07,723.424,1019.494,738.034,747.976,1486.01,High
59408291436,4.441999999999999,4.318,2.082,2.236,28,20,224.551,524.871,749.422,666.023,551.194,1217.217,High
17078931247,4.704000000000001,4.25,1.94,2.31,43,20,372.037,926.307,1298.344,845.073,953.703,1798.7759999999998,High
47461962667,7.0,4.561,2.066,2.495,31,20,217.987,543.014,761.001,625.365,567.062,1192.427,High
50977405662,7.0,4.561,2.154,2.407,44,20,347.343,875.161,1222.504,783.412,901.153,1684.565,High
11253126369,4.612,4.435,1.98,2.455,33,20,279.465,654.615,934.08,692.805,678.687,1371.492,High
48647723887,4.542,4.266,2.006,2.26,36,20,272.03,733.936,1005.966,754.45,761.231,1515.681,High
15069005686,4.21,3.988,2.065,1.923,33,20,268.187,711.53,979.717,703.142,739.17,1442.312,High
36388284741,4.454000000000001,4.206,1.769,2.437,28,20,273.489,580.913,854.402,645.271,604.151,1249.422,High
34359762980,3.557,3.483,1.817,1.666,9,20,83.833,185.796,269.629,368.31,207.337,575.6469999999999,High
53849792814,4.459,4.189,2.097,2.092,27,20,202.928,521.823,724.751,614.394,547.472,1161.866,High
47489646920,4.854,4.485,1.923,2.562,24,20,187.29,434.321,621.611,566.094,456.943,1023.037,High
17989903091,4.607,4.341,2.057,2.284,24,20,206.473,478.229,684.702,589.163,500.157,1089.32,High
51174526713,4.833,4.637,2.095,2.542,41,20,334.901,773.76,1108.661,774.893,798.315,1573.208,High
3769837261,4.602,4.409,2.028,2.381,30,20,257.021,565.217,822.238,656.624,588.242,1244.866,High
2165649632,4.311,4.087,1.933,2.154,20,20,156.041,404.134,560.175,458.99,425.828,884.818,High
67305297786,4.648000000000001,4.584,2.095,2.489,42,20,314.882,787.466,1102.348,830.895,813.867,1644.762,High
39914875174,4.636,4.18,1.908,2.272,28,20,235.909,569.832,805.741,663.146,594.737,1257.8829999999998,High
4899471536,4.599,4.052,1.789,2.263,13,20,117.756,255.6,373.356,419.633,275.792,695.425,High
2743902605,4.498,4.053,2.05,2.003,26,20,206.972,525.985,732.957,615.183,551.981,1167.164,High
33005185402,4.786,4.307,1.954,2.353,35,20,273.239,686.943,960.182,720.851,713.763,1434.614,High
51530167806,4.923,4.447,1.98,2.467,51,20,405.082,1060.896,1465.978,888.737,1088.109,1976.846,High
67192825222,4.344,4.267,2.009,2.257,27,20,177.454,465.4,642.854,577.128,491.601,1068.729,High
41343778832,4.0760000000000005,3.968,1.936,2.032,12,20,102.391,225.583,327.974,388.019,245.764,633.783,High
51388602367,4.832,4.612,1.999,2.613,53,20,347.969,1044.853,1392.822,895.728,1071.889,1967.617,High
3702983329,4.741,4.403,1.922,2.481,28,20,245.598,516.216,761.8140000000001,624.697,538.835,1163.5320000000002,High
36741405851,4.876,4.501,2.081,2.42,36,20,328.239,691.93,1020.169,712.239,716.24,1428.479,High
8894487596,4.629,4.2,1.918,2.282,23,20,221.67,476.615,698.285,630.443,501.226,1131.669,High
57420398523,4.836,4.615,1.975,2.64,41,20,314.363,758.568,1072.931,786.452,784.529,1570.981,High
12273757539,4.384,4.044,1.835,2.209,33,20,312.623,708.915,1021.538,765.42,736.367,1501.7869999999998,High
4647313921,4.574,4.038,2.022,2.016,13,20,127.582,227.317,354.899,412.26,247.766,660.026,High
41645841111,4.555,4.289,2.058,2.231,32,20,274.005,634.57,908.575,685.449,660.467,1345.916,High
53563046315,4.628,4.367,1.968,2.399,33,20,251.229,642.91,894.139,688.038,667.626,1355.664,High
38590517699,4.539,4.308,2.103,2.205,29,20,254.545,560.477,815.0219999999999,626.328,583.516,1209.844,High
18580939554,4.365,4.269,2.009,2.26,21,20,146.857,399.587,546.444,541.367,423.908,965.275,High
8029003752,4.534,4.448,2.016,2.432,37,20,297.647,735.0,1032.647,733.668,759.744,1493.412,High
19138779750,4.676,4.249,1.939,2.31,27,20,238.785,537.876,776.661,684.879,563.183,1248.062,High
49392982596,4.457,4.159,1.834,2.325,19,20,190.16,367.614,557.774,552.589,391.175,943.764,High
61460976188,4.462,4.27,1.932,2.338,29,20,248.955,581.516,830.471,699.172,607.515,1306.687,High
1812149979,4.527,4.184,2.032,2.152,30,20,255.236,579.112,834.348,637.8,603.606,1241.406,High
29061996686,4.542999999999999,4.417,2.2,2.217,28,20,234.211,525.327,759.538,626.765,550.467,1177.232,High
5368938514,4.207000000000001,3.891,1.901,1.99,13,20,97.173,238.205,335.37800000000004,392.058,258.595,650.653,High
59667224474,4.6370000000000005,4.248,2.098,2.15,33,20,233.731,649.956,883.687,668.399,677.366,1345.765,High
51255199337,4.516,4.457,2.031,2.426,33,20,263.788,599.195,862.9830000000001,654.75,624.02,1278.77,High
24114159788,4.688000000000001,4.185,2.145,2.04,27,20,208.077,575.362,783.439,670.836,601.102,1271.938,High
8920580259,4.577,4.278,1.914,2.364,23,20,184.456,485.097,669.553,585.584,509.054,1094.638,High
13183229245,4.603,4.152,1.883,2.269,28,20,274.757,602.394,877.1510000000001,684.679,628.092,1312.771,High
1413317123,4.244,4.031,1.934,2.097,22,20,213.121,427.558,640.679,555.725,450.91,1006.635,High
38381644561,4.603,4.605,2.031,2.574,32,20,259.485,584.097,843.582,668.463,608.079,1276.542,High
35808711708,4.67,4.513,2.079,2.434,28,20,239.824,541.373,781.1970000000001,662.224,565.643,1227.8670000000002,High
34800676070,4.385,4.189,1.934,2.255,26,20,236.552,556.456,793.008,643.664,580.674,1224.338,High
63190498284,4.904999999999999,4.673,2.105,2.568,39,20,272.421,722.648,995.069,719.796,747.807,1467.603,High
62390687903,4.517,4.189,1.982,2.207,34,20,222.042,621.669,843.711,723.15,649.593,1372.743,High
33496204006,4.585,4.316,2.209,2.107,30,20,218.368,565.679,784.047,641.74,592.242,1233.982,High
48308325295,4.815,4.672,2.1,2.572,40,20,307.252,718.279,1025.531,710.441,742.824,1453.265,High
33949033399,4.561999999999999,4.386,1.994,2.392,35,20,267.248,674.715,941.963,721.944,701.419,1423.3629999999998,High
43218128905,4.385,4.166,2.086,2.08,13,20,110.757,220.078,330.83500000000004,380.478,239.304,619.782,High
268460096,4.429,4.2,1.616,2.584,9,20,81.603,165.63,247.233,322.901,181.984,504.885,High
65858438057,4.543,4.161,2.091,2.07,30,20,237.351,586.51,823.861,667.935,613.853,1281.788,High
22913396713,4.716,4.582,2.095,2.487,40,20,314.996,774.268,1089.264,740.521,798.987,1539.5079999999998,High
8589934591,4.914,4.686,2.063,2.623,54,20,430.782,1085.218,1516.0,916.268,1111.437,2027.705,High
43515745812,4.384,4.226,2.054,2.172,27,20,230.004,559.971,789.975,691.779,585.2,1276.979,High
50029608859,4.747,4.481,2.104,2.377,45,20,349.572,874.104,1223.676,803.777,900.644,1704.421,High
50943456377,4.632000000000001,4.586,2.024,2.562,41,20,296.3,755.048,1051.348,722.828,779.826,1502.654,High
68449991679,4.785,4.528,1.961,2.567,54,20,386.446,1089.545,1475.991,924.598,1117.462,2042.06,High
45808547344,4.959,4.358,1.751,2.607,28,20,245.545,535.869,781.414,663.916,559.673,1223.589,High
33761052740,4.4430000000000005,4.296,2.014,2.282,25,20,210.285,475.824,686.109,573.047,500.798,1073.845,High
17448304640,3.594,3.428,2.004,1.424,4,20,30.727,57.143,87.87,206.91,73.886,280.796,High
4511697480,4.373,4.199,2.047,2.152,21,20,176.525,407.495,584.02,583.879,431.91,1015.789,High
23392745473,4.426,4.176,1.623,2.553,23,20,191.648,457.231,648.879,580.038,480.74,1060.778,High
4712220975,4.667,4.258,2.047,2.211,32,20,299.586,651.36,950.946,724.236,676.152,1400.388,High
54475782160,4.664,4.324,1.948,2.376,21,20,169.712,377.353,547.065,525.503,401.231,926.734,High
59969933230,4.68,4.459,2.126,2.333,41,20,355.482,803.415,1158.897,811.183,830.356,1641.539,High
68576869361,4.892,4.6,2.03,2.57,48,20,412.003,939.036,1351.039,871.703,965.328,1837.031,High
29485903358,4.831,4.592,2.099,2.493,46,20,384.592,925.786,1310.378,838.708,951.52,1790.228,High
42082727784,4.465,4.418,2.023,2.395,32,20,264.141,624.058,888.1990000000001,693.997,648.921,1342.918,High
23576180455,4.384,4.337,1.853,2.484,43,20,369.183,894.276,1263.4589999999998,896.928,921.573,1818.501,High
2432761860,4.033,3.73,1.913,1.817,10,20,76.512,190.587,267.099,352.005,210.255,562.26,High
68448508479,4.477,4.391,2.103,2.288,43,20,335.681,860.661,1196.342,906.689,888.819,1795.5079999999998,High
24418369317,4.742,4.379,1.987,2.392,37,20,300.565,719.207,1019.772,747.743,745.474,1493.217,High
59053702652,4.7010000000000005,4.455,2.036,2.419,49,20,377.455,1019.363,1396.818,912.317,1047.124,1959.441,High
8590098434,3.791,3.521,1.718,1.803,7,20,73.144,127.185,200.329,310.165,146.428,456.593,High
37172000277,4.426,4.262,2.017,2.245,33,20,275.863,666.222,942.085,698.775,692.323,1391.098,High
2153283607,4.072,3.854,1.843,2.011,17,20,172.068,350.993,523.061,498.886,374.446,873.3320000000001,High
45736329217,4.284000000000001,4.231,2.107,2.124,16,20,119.819,266.423,386.242,445.485,288.308,733.793,High
877381673,4.702,4.426,1.977,2.449,22,20,210.032,420.204,630.236,562.136,442.418,1004.554,High
13122832972,4.548,4.38,1.908,2.472,26,20,222.175,477.254,699.4290000000001,634.791,501.096,1135.8870000000002,High
34913665441,3.932,3.644,1.838,1.806,15,20,129.286,300.888,430.174,473.49,324.687,798.177,High
44063688704,4.698,4.368,2.083,2.285,16,20,127.598,264.414,392.012,450.03,284.888,734.9179999999999,High
32561362438,4.2940000000000005,4.257,1.809,2.448,34,20,292.218,658.047,950.265,739.912,685.344,1425.256,High
1627392000,3.586,3.297,1.952,1.345,6,20,71.77,118.402,190.172,320.016,138.736,458.752,High
9068951570,4.536,4.222,1.94,2.282,23,20,240.634,468.048,708.682,603.215,491.062,1094.277,High
10804358551,4.898,4.576,2.05,2.526,38,20,331.916,746.532,1078.448,744.701,771.58,1516.281,High
32944847715,4.461,4.317,2.035,2.282,36,20,303.905,733.064,1036.969,769.507,759.784,1529.291,High
68179361655,4.881,4.604,2.129,2.475,49,20,391.534,930.897,1322.431,862.054,958.367,1820.421,High
57079707133,4.545,4.136,2.029,2.107,40,20,271.154,794.287,1065.441,730.506,821.989,1552.495,High
509929617,4.6690000000000005,4.506,1.992,2.514,25,20,202.739,458.966,661.705,563.36,479.813,1043.173,High
35879020359,4.74,4.52,1.813,2.707,32,20,271.455,594.814,866.269,722.785,618.534,1341.319,High
44285525201,4.817,4.517,1.986,2.531,37,20,326.846,706.878,1033.7240000000002,736.214,731.739,1467.953,High
49116872703,4.5360000000000005,4.423,1.957,2.466,52,20,377.886,1053.011,1430.897,917.005,1081.089,1998.094,High
18350015814,4.609,4.088,1.848,2.24,28,20,238.425,575.57,813.9950000000001,652.034,602.28,1254.314,High
15720886134,4.584,4.109,1.996,2.113,35,20,306.274,758.584,1064.858,757.164,785.7,1542.864,High
79724672,4.254,4.126,1.91,2.216,9,20,64.829,157.237,222.066,312.174,174.772,486.946,High
57715950601,4.612,4.437,2.074,2.363,22,20,167.225,379.806,547.031,547.143,403.134,950.277,High
28339610876,4.414,4.213,2.028,2.185,32,20,295.241,700.789,996.03,743.954,726.05,1470.004,High
20126022754,4.668,4.412,2.098,2.314,32,20,257.129,650.115,907.244,702.036,675.707,1377.743,High
20757355956,4.444999999999999,4.427,2.042,2.385,33,20,286.086,661.597,947.683,712.294,686.482,1398.7759999999998,High
860164,3.983,3.72,1.632,2.088,10,20,102.731,195.104,297.83500000000004,378.756,215.756,594.512,High
51669759301,4.7490000000000006,4.256,1.691,2.565,29,20,235.398,531.237,766.635,659.747,557.85,1217.597,High
17448341888,4.16,3.69,1.898,1.792,11,20,99.023,225.302,324.325,407.394,246.652,654.046,High
34345838063,4.9190000000000005,4.508,2.091,2.417,47,20,381.209,944.638,1325.847,853.204,971.664,1824.868,High
16614355486,4.516,4.382,1.958,2.424,34,20,289.263,664.438,953.701,700.843,690.553,1391.396,High
7401031693,4.737,4.4,2.012,2.388,23,20,208.223,416.034,624.2570000000001,559.639,438.354,997.993,High
50421783549,5.016,4.662,1.798,2.864,47,20,369.187,884.91,1254.097,828.845,909.828,1738.673,High
59861100529,4.836,4.461,2.151,2.31,47,20,359.43,938.435,1297.865,819.211,964.811,1784.022,High
64304919431,4.7170000000000005,4.175,1.786,2.389,37,20,297.912,739.917,1037.829,751.035,766.694,1517.7289999999998,High
62745635991,4.6850000000000005,4.406,1.966,2.44,38,20,333.329,758.818,1092.147,804.402,786.073,1590.475,High
68182605791,4.825,4.34,2.05,2.29,55,20,456.858,1149.715,1606.573,1007.105,1179.735,2186.84,High
33221369075,4.7170000000000005,4.382,1.983,2.399,39,20,330.025,762.057,1092.082,768.894,788.348,1557.242,High
20603381256,4.55,4.273,1.951,2.322,23,20,221.534,419.604,641.1379999999999,546.997,441.611,988.608,High
36141152768,4.269,4.098,1.982,2.116,19,20,196.187,370.77,566.957,548.444,393.442,941.886,High
62184708695,4.711,4.526,1.751,2.775,38,20,306.566,748.969,1055.535,808.283,775.033,1583.316,High
38426808781,4.727,4.358,2.14,2.218,31,20,264.208,614.834,879.0419999999999,671.855,639.493,1311.348,High
18375787892,4.175,3.826,1.77,2.056,24,20,229.081,538.968,768.049,719.306,568.052,1287.3580000000002,High
17331519490,4.351,4.115,1.894,2.221,11,20,89.19,186.584,275.774,374.415,206.126,580.541,High
26012669185,4.5,4.335,2.031,2.304,28,20,233.136,525.883,759.019,643.347,549.932,1193.279,High
5131376534,4.545999999999999,4.306,1.855,2.451,32,20,288.96,663.802,952.762,698.534,689.004,1387.538,High
54651419133,4.67,4.489,2.092,2.397,40,20,307.243,813.215,1120.458,758.357,838.248,1596.605,High
62356616715,4.468999999999999,4.356,2.089,2.267,33,20,230.599,588.588,819.1869999999999,697.515,614.126,1311.641,High
8724218880,3.591,3.28,1.731,1.549,8,20,75.62,146.926,222.546,333.179,167.449,500.628,High
67795241365,4.392,4.155,1.849,2.306,32,20,270.853,622.213,893.066,720.86,649.786,1370.646,High
56764361859,4.756,4.419,1.841,2.578,35,20,274.069,635.891,909.96,718.19,662.264,1380.4540000000002,High
83894280,3.668,3.346,1.698,1.648,7,20,74.012,140.493,214.505,332.38,161.88,494.26,High
68719410135,4.489,4.421,2.008,2.413,51,20,395.07,1036.49,1431.56,923.65,1064.512,1988.162,High
5482504192,4.049,3.906,2.098,1.808,15,20,128.142,311.734,439.876,479.847,334.645,814.492,High
64015744726,4.654,4.346,2.201,2.145,40,20,330.862,758.961,1089.823,818.125,786.883,1605.008,High
31552251837,4.615,4.346,2.052,2.294,35,20,325.123,729.344,1054.467,758.622,754.696,1513.318,High
34758202000,4.167,3.985,1.995,1.99,16,20,142.879,322.959,465.838,529.139,348.369,877.508,High
67111041,3.429,3.305,1.531,1.774,8,20,49.445,137.068,186.513,309.403,156.247,465.65,High
36515746304,4.316,4.136,2.122,2.014,11,20,65.759,156.402,222.161,296.946,173.18,470.126,High
10213164584,4.738,4.43,1.784,2.646,18,20,182.656,334.784,517.44,505.12,354.978,860.098,High
42947571166,4.805,4.407,1.995,2.412,48,20,411.572,1014.582,1426.154,917.385,1041.499,1958.884,High
38765750835,4.65,4.422,1.961,2.461,29,20,221.321,543.198,764.519,625.883,567.029,1192.912,High
5662257431,4.634,4.397,1.875,2.522,32,20,264.808,626.809,891.617,686.864,650.693,1337.557,High
34283373387,4.625,4.371,2.013,2.358,36,20,297.096,703.809,1000.905,729.241,729.874,1459.115,High
13838836244,4.906000000000001,4.359,1.819,2.54,26,20,265.575,536.49,802.065,680.237,561.262,1241.4989999999998,High
4831838208,3.392,3.34,1.874,1.466,4,20,31.613,55.964,87.577,211.128,72.814,283.942,High
17716766883,3.727,3.509,1.847,1.662,15,20,137.057,347.766,484.823,510.006,372.561,882.567,High
889830755,4.539,4.336,1.78,2.556,29,20,246.765,568.294,815.059,621.351,592.423,1213.774,High
45032984379,4.588,4.194,1.996,2.198,37,20,325.399,756.935,1082.3339999999998,751.352,783.076,1534.428,High
50123750941,4.474,4.367,2.035,2.332,38,20,331.251,762.661,1093.9119999999998,797.112,788.933,1586.045,High
39279001075,4.635,4.509,1.949,2.56,38,20,345.135,741.881,1087.016,775.906,766.895,1542.801,High
9016518188,4.531000000000001,4.236,2.04,2.196,26,20,271.618,563.904,835.5219999999999,661.253,588.526,1249.779,High
39022097514,4.635,4.386,2.013,2.373,33,20,282.855,668.995,951.85,709.36,694.73,1404.09,High
196608,3.606,3.267,1.812,1.455,4,20,21.646,48.27,69.916,202.266,64.97,267.236,High
38594025578,4.692,4.503,2.1,2.403,29,20,221.024,519.727,740.751,610.056,543.153,1153.209,High
60159727319,4.519,4.268,1.92,2.348,31,20,258.319,616.955,875.2740000000001,717.595,643.432,1361.027,High
56090420327,4.649000000000001,4.482,2.019,2.463,38,20,291.517,708.266,999.783,740.906,734.401,1475.3069999999998,High
49754949556,4.66,4.56,2.073,2.487,31,20,241.989,566.1,808.089,648.207,590.678,1238.885,High
56728300283,4.261,4.19,1.991,2.199,33,20,260.627,663.323,923.95,744.166,691.289,1435.455,High
21685743656,4.49,4.14,2.047,2.093,17,20,150.121,344.145,494.266,473.468,366.368,839.836,High
4869608610,4.47,4.155,2.083,2.072,21,20,200.065,419.24,619.3050000000001,559.104,442.067,1001.171,High
14688156125,4.775,4.565,2.105,2.46,41,20,318.853,822.935,1141.788,798.046,848.342,1646.388,High
17251707096,4.349,4.191,1.948,2.243,18,20,163.586,371.126,534.712,504.429,393.822,898.251,High
49905897535,4.604,4.365,2.076,2.289,38,20,298.887,757.38,1056.267,754.303,783.934,1538.237,High
49391050487,4.9190000000000005,4.659,1.998,2.661,49,20,358.086,952.843,1310.929,846.524,979.311,1825.835,High
61016583158,4.345,4.29,1.985,2.305,40,20,296.557,816.327,1112.884,786.573,843.265,1629.838,High
12869392622,4.681,4.359,2.035,2.324,38,20,286.362,762.707,1049.069,743.858,788.853,1532.7109999999998,High
16205916089,4.723,4.282,2.007,2.275,39,20,301.898,755.407,1057.305,736.57,781.813,1518.383,High
50269790110,4.434,4.346,2.115,2.231,35,20,246.575,662.417,908.992,681.716,688.209,1369.925,High
1080231267,4.101,4.084,1.843,2.241,22,20,178.367,407.121,585.4879999999999,544.518,430.173,974.691,High
33851377011,4.423,4.129,2.101,2.028,32,20,270.398,651.281,921.679,729.508,679.061,1408.569,High
1596474029,4.7330000000000005,4.325,2.04,2.285,25,20,250.403,516.095,766.498,624.271,539.707,1163.978,High
3700994928,4.596,4.414,1.932,2.482,26,20,270.258,536.647,806.905,655.101,559.679,1214.78,High
19597230080,4.129,3.801,2.191,1.61,9,20,75.19,162.34,237.53,336.837,182.518,519.355,High
31388877708,4.833,4.362,2.142,2.22,32,20,261.832,610.811,872.643,689.905,636.342,1326.2469999999998,High
12208611466,4.603,4.576,2.113,2.463,28,20,200.926,520.088,721.0139999999999,595.062,543.069,1138.131,High
62356438422,4.426,4.417,2.146,2.271,37,20,254.183,679.231,933.414,706.551,706.04,1412.591,High
61593439728,4.427,4.27,1.921,2.349,32,20,229.464,614.828,844.2919999999999,686.982,642.156,1329.138,High
458752,3.31,3.215,1.773,1.442,5,20,35.045,74.012,109.057,238.03,91.992,330.022,High
3167445526,4.65,4.176,1.935,2.241,27,20,266.662,556.991,823.653,710.297,582.619,1292.9160000000002,High
14316842597,4.609,4.379,2.029,2.35,35,20,286.726,678.05,964.776,715.427,703.663,1419.09,High
36397036187,4.720000000000001,4.447,2.075,2.372,34,20,296.479,669.585,966.064,706.787,693.406,1400.193,High
2921539098,4.454000000000001,4.126,2.021,2.105,25,20,227.543,475.918,703.461,623.142,501.111,1124.2530000000002,High
4526002417,4.388999999999999,4.01,1.887,2.123,26,20,212.677,540.452,753.129,610.083,565.821,1175.904,High
27497810878,4.793,4.412,2.142,2.27,42,20,331.436,853.669,1185.105,790.129,880.28,1670.409,High
56477970249,4.65,4.283,2.028,2.255,33,20,250.051,623.078,873.1289999999999,686.134,649.602,1335.736,High
42880343473,4.689,4.49,1.915,2.575,40,20,319.514,785.843,1105.357,757.927,810.213,1568.14,High
64886628228,4.482,4.374,2.042,2.332,34,20,258.983,637.569,896.5519999999999,724.536,664.038,1388.574,High
47096651448,4.693,4.408,2.107,2.301,39,20,342.417,816.215,1158.632,780.691,842.009,1622.7,High
18975573517,4.329,4.16,2.001,2.159,21,20,190.315,418.849,609.164,572.64,443.731,1016.371,High
14470738033,4.546,4.44,1.875,2.565,32,20,262.881,622.859,885.74,661.513,646.405,1307.918,High
9874787806,4.722,4.203,1.973,2.23,34,20,293.403,692.984,986.387,731.101,718.271,1449.3719999999998,High
64326902390,4.619,4.457,2.041,2.416,35,20,283.163,688.738,971.901,717.574,715.161,1432.735,High
51538558957,4.808,4.468,2.036,2.432,52,20,437.433,1065.365,1502.798,958.204,1092.053,2050.257,High
9697789953,4.35,4.105,1.628,2.477,12,20,99.653,204.76,304.413,393.511,224.458,617.969,High
36731791513,4.609999999999999,4.311,1.974,2.337,26,20,192.785,469.896,662.681,554.855,493.574,1048.429,High
64424493055,4.85,4.669,1.938,2.731,56,20,437.076,1095.422,1532.498,959.151,1123.372,2082.523,High
46855271204,4.14,4.002,1.974,2.028,27,20,237.256,586.551,823.807,661.422,613.222,1274.644,High
50992250879,4.804,4.543,2.021,2.522,54,20,427.856,1089.37,1517.226,942.313,1117.302,2059.615,High
9532373391,4.44,4.153,1.734,2.419,30,20,293.679,630.454,924.133,667.637,654.0,1321.637,High
34251881201,4.666,4.455,1.961,2.494,34,20,264.841,662.499,927.34,718.979,687.911,1406.89,High
40680355153,4.378,4.357,1.975,2.382,34,20,306.937,693.581,1000.518,713.313,717.3,1430.6129999999998,High
22435672537,4.707,4.231,1.937,2.294,30,20,225.772,606.274,832.046,638.495,631.809,1270.304,High
68681631698,4.882,4.442,2.195,2.247,43,20,335.077,823.925,1159.002,809.023,850.769,1659.792,High
57239550790,4.641,4.368,2.094,2.274,35,20,301.185,703.28,1004.465,788.19,729.601,1517.7910000000002,High
11405838487,4.703,4.512,1.972,2.54,34,20,250.169,627.352,877.521,680.419,652.12,1332.539,High
43437135858,4.277,4.112,2.007,2.105,32,20,267.679,645.463,913.142,673.306,671.435,1344.741,High
37253345851,4.634,4.291,1.899,2.392,30,20,286.826,629.226,916.052,684.819,653.487,1338.306,High
51529034733,4.679,4.488,2.016,2.472,46,20,366.276,892.257,1258.533,844.937,918.51,1763.447,High
43407610227,4.715,4.377,1.947,2.43,31,20,248.799,605.175,853.9739999999999,666.689,630.475,1297.164,High
12280229447,4.670999999999999,4.431,1.863,2.568,37,20,316.524,755.708,1072.232,817.953,781.358,1599.311,High
7342107700,4.476,4.327,1.989,2.338,33,20,281.561,682.966,964.527,738.928,708.823,1447.751,High
22284278171,4.344,4.306,2.097,2.209,31,20,261.259,623.088,884.347,688.84,648.088,1336.928,High
60128943933,4.766,4.561,2.016,2.545,47,20,354.009,919.051,1273.06,861.46,945.45,1806.91,High
54688597266,4.688000000000001,4.337,2.078,2.259,31,20,244.553,602.503,847.056,654.616,628.399,1283.015,High
37624869551,4.6080000000000005,4.324,1.983,2.341,33,20,288.15,684.203,972.353,709.854,709.957,1419.811,High
32205283263,4.738,4.439,2.043,2.396,48,20,372.491,958.682,1331.173,859.789,986.606,1846.395,High
19318073502,4.909,4.445,1.923,2.522,33,20,293.648,657.772,951.42,738.196,683.724,1421.92,High
1400779669,4.586,4.366,2.044,2.322,31,20,268.574,619.767,888.3410000000001,696.398,644.124,1340.522,High
276824064,3.446,3.332,1.732,1.6,4,20,42.826,64.523,107.349,263.064,82.151,345.21500000000003,High
42622528008,4.507,4.402,2.04,2.362,19,20,146.296,307.487,453.783,491.811,329.12,820.931,High
49845207176,4.641,4.169,2.135,2.034,19,20,157.418,375.888,533.306,503.825,398.883,902.708,High
41487151187,4.456,4.373,1.918,2.455,28,20,217.081,539.227,756.308,639.785,563.192,1202.977,High
3999862049,4.676,4.536,2.023,2.513,27,20,210.304,486.882,697.186,572.81,509.886,1082.696,High
38523432101,4.325,4.294,1.822,2.472,31,20,315.251,644.669,959.92,729.538,668.9,1398.438,High
51539541887,4.761,4.561,2.038,2.523,54,20,451.249,1088.596,1539.845,983.943,1116.342,2100.285,High
64767438968,4.777,4.436,2.095,2.341,28,20,230.476,547.311,777.787,601.297,571.506,1172.803,High
8210837538,4.8260000000000005,4.342,1.992,2.35,27,20,235.315,536.595,771.9100000000001,623.893,559.888,1183.781,High
18682209200,4.637,4.425,1.932,2.493,29,20,233.213,591.916,825.129,645.51,615.422,1260.932,High
14822836982,4.632,4.328,1.892,2.436,31,20,251.056,634.607,885.663,653.905,660.641,1314.5459999999998,High
2689501244,4.508,4.18,2.005,2.175,23,20,227.264,462.654,689.918,580.617,485.048,1065.665,High
29959004160,4.2,4.056,2.097,1.959,21,20,173.892,418.787,592.679,521.378,441.533,962.911,High
38660369343,4.69,4.515,2.026,2.489,32,20,253.173,576.148,829.321,637.396,599.354,1236.75,High


==> data/exp/stat/OP_SIGNED_MULT_8x8_ALL_RANDOM_BAUGH_WOOLEY_A1_BEHAV.csv <==
Config_uint,average_error,average_absolute_error,average_relative_error,average_absolute_relative_error,acutal_max_error,actual_min_error,actual_error_prob
2337512176,15041.25,19410.231201171875,-2.8155217654112303,38.94668738639013,43022.0,-17849.0,99.97711181640624
11915825819,6220.75,6405.568511962891,-0.4038105651500122,12.069927732611024,16243.0,-6526.0,99.9603271484375
34293579440,12972.25,18630.46875,0.439175623076824,36.15106391884292,39417.0,-16640.0,100.0
44638856652,11977.5,17725.87518310547,-1.4296907684989992,34.064776691746346,39616.0,-20366.0,99.993896484375
27131357515,9752.0,9919.148040771484,-2.497303594045388,18.387884690258165,22029.0,-9923.0,99.98931884765624
18077074704,21364.5,23177.0287475586,0.6088835200755597,45.24084557762965,45224.0,-16224.0,99.99237060546876
41340167906,-753.0,10975.18878173828,12.948298147328746,20.99186243091385,30736.0,-18912.0,99.9908447265625
21887078730,3296.5,10011.704071044922,11.213192001084392,15.651956077610404,35188.0,-23344.0,99.99237060546876
18494518416,17719.5,21031.567260742188,-0.2114270305128778,41.81397490341561,44976.0,-17383.0,99.9786376953125
28307030762,-1126.0,11040.386260986328,13.244183366233768,21.7191617902256,32897.0,-21439.0,99.98779296875
67671344735,2252.75,2282.7098388671875,0.4572049687903597,3.990467579663235,7508.0,-2668.0,99.920654296875
49001379861,17609.5,17881.46600341797,-7.973551474859833,35.160098936822806,29370.0,-13776.0,99.97711181640624
42238091415,8328.0,8494.849426269531,-1.7206150945723442,14.883163218575667,18220.0,-8782.0,99.99542236328124
33684349609,16018.0,16358.28207397461,-5.905062930410184,32.831642461245536,33313.0,-8224.0,99.98931884765624
8116172544,26382.25,26382.25,1.6455369563600082,47.55425709249833,42752.0,9233.0,100.0
64072234017,20979.75,21123.607055664062,-7.315556662101101,40.80655977725722,39740.0,-11612.0,99.9908447265625
63854990384,17092.75,20589.48876953125,-0.7474635086401766,41.87554815202383,43552.0,-16864.0,99.96337890625
51310299539,10667.5,10757.64404296875,-2.4226244473791327,19.88509486357456,23712.0,-9754.0,99.9847412109375
8055312245,12931.25,13507.972473144531,-6.648444366353206,28.229586010299816,23902.0,-9553.0,99.97100830078124
26578218500,16314.0,18875.53286743164,2.550587200758275,36.5970668686755,37792.0,-14375.0,99.99542236328124
53821140276,12800.25,18110.404296875,-1.1852309112460615,36.217060993113975,40256.0,-20752.0,100.0
29562012304,18347.0,21350.424682617188,1.7724426156114836,41.367746654940085,43460.0,-20251.0,99.96795654296876
13584661302,-3502.25,11962.568634033203,13.688668688391385,24.17671602759476,26576.0,-16576.0,100.0
7001105741,14233.25,14824.75961303711,-7.11171193415475,30.19669089353634,26414.0,-13993.0,99.98321533203124
55158067372,13971.25,18121.70751953125,-1.4555260599205615,35.02712994605851,40708.0,-22448.0,99.969482421875
6017980325,14049.25,14513.156799316406,-5.833913556861997,29.20092827126649,26213.0,-11398.0,99.99542236328124
38823208680,12746.0,18269.13818359375,-0.661200325933734,35.268698002754945,39924.0,-18234.0,99.9786376953125
30693836367,2448.0,2479.568756103516,0.4171521498372947,4.478439763931102,7648.0,-2495.0,99.89013671875
36698318960,18545.0,21404.861572265625,-3.35359579034852,44.18559931980126,46860.0,-21682.0,99.98779296875
10592679849,13920.75,14414.818817138672,-5.744669076134127,29.779903124329284,28657.0,-9712.0,99.96185302734376
363286140,8733.25,16646.439453125,-2.08906609291524,29.3247519153462,35642.0,-16904.0,100.0
56595891557,16161.25,16615.457885742188,-7.423756446476145,33.68900808074956,31272.0,-14964.0,99.98626708984376
62368002611,7640.75,7781.486328125,-0.4872245512101569,15.071703979573268,20800.0,-6168.0,99.98321533203124
37451682896,17822.0,21046.746215820312,-0.2789337590964347,42.311486477187735,44726.0,-17248.0,99.99237060546876
6012930911,3825.25,3825.48486328125,-0.1962944666883095,6.603823070416759,8249.0,-505.0,100.0
4523082628,15970.25,19430.073791503903,1.9133485588506256,37.327433647937454,41058.0,-20114.0,99.98626708984376
59850251480,13717.25,18694.3017578125,-2.7607742786538854,38.25247906964786,42948.0,-17372.0,100.0
6549967677,13219.25,13750.707824707031,-6.8553466296828045,27.94130498100872,25378.0,-8563.0,99.9969482421875
8225980961,20046.25,20154.822204589844,-5.289825069690559,38.26046736884729,40086.0,-6045.0,99.99847412109376
11014631891,10128.75,10398.23452758789,-2.452006668401882,19.57160854468464,25669.0,-10502.0,99.99847412109376
58507468904,18410.25,21127.703857421875,-1.6616566562987432,42.659556284214425,45736.0,-23952.0,99.97406005859376
32732588050,5268.0,10096.735870361328,10.981143206513645,14.554703381914232,35776.0,-20448.0,99.969482421875
58002858924,11508.25,17284.61669921875,0.551865635048656,31.97166933069037,38124.0,-20432.0,99.9969482421875
36750933201,17070.0,17426.560424804688,-8.245855282381555,36.6757352293617,36138.0,-12202.0,99.9969482421875
65408875416,13788.75,18734.060791015625,0.1907817550909013,36.56797965881605,39908.0,-18336.0,99.99542236328124
18417388803,12017.5,12033.607177734377,-2.1652766656352043,21.59044801987599,23972.0,-3663.0,99.99237060546876
60972703267,7850.75,7922.740112304687,-0.3674205961995599,15.075248303768095,18612.0,-5260.0,99.99542236328124
57431116051,11372.25,11448.21923828125,-2.596156347290993,20.994532722035228,23988.0,-9264.0,99.99237060546876
7211423004,12492.25,17739.40673828125,-1.260460117647639,35.17968558918856,38944.0,-19584.0,99.98626708984376
39982060178,179.0,11040.783935546877,13.3737156559086,21.53349724077398,32690.0,-20966.0,99.98016357421876
6007398185,15833.25,16214.164001464844,-6.0607916719536,32.92551157617054,30490.0,-10343.0,99.99847412109376
13784571935,6132.75,6591.755523681641,-1.6494060655522027,11.170179463769156,13113.0,-7819.0,99.99847412109376
6773682747,5736.25,5942.939727783203,-0.5814864292928312,11.422976943607862,14795.0,-5722.0,99.96337890625
14123820832,19377.75,22030.363189697266,1.9339045874711795,42.00866839187831,41536.0,-17344.0,99.9908447265625
42138677527,8277.0,8556.268676757812,-2.17616704023525,15.03291453434299,18116.0,-9002.0,99.98779296875
7486794997,13013.25,13870.5166015625,-8.78498286823656,30.673718246390568,25397.0,-14336.0,99.93743896484376
60808246042,-574.25,11194.615600585938,13.249783968342845,22.324199596002444,31408.0,-19644.0,99.9847412109375
49307723649,18517.5,18713.78955078125,-5.531389846068105,35.7309524971045,36118.0,-9200.0,99.99847412109376
6902236413,12666.25,13522.056823730469,-8.377648655232646,29.029429203360586,23970.0,-12800.0,99.9755859375
20514174119,5261.5,5522.003265380859,-1.6120285816350215,10.664290954934652,12584.0,-6580.0,99.9969482421875
7905238878,-5994.75,13154.470428466797,14.2395788321583,26.88964770454543,20130.0,-17692.0,100.0
67942498382,439.75,10424.942138671877,12.708751066718268,19.160714235160576,27200.0,-23360.0,100.0
996513487,2275.25,2290.8932189941406,0.2171207302053035,4.188599489619242,6203.0,-1504.0,99.8992919921875
22006998632,13326.5,18523.15936279297,0.4161120877263097,36.29377386289909,39960.0,-17344.0,99.9908447265625
10410181873,16417.75,16777.390106201172,-8.570030970227757,35.710326912397065,34634.0,-10750.0,99.993896484375
58010761704,16256.25,19966.38586425781,-3.333128343493033,40.807041292282165,44936.0,-23420.0,99.96185302734376
328455165,12947.25,13542.45361328125,-7.754096653513875,28.029578910446745,25258.0,-9428.0,99.98321533203124
22704316945,20038.5,20140.285919189453,-5.7341356730793125,38.3546443233311,38864.0,-6647.0,99.98626708984376
48643438497,15958.5,16322.452514648438,-5.5971314976264965,32.8320525535193,32884.0,-8624.0,99.94964599609376
41364712272,17413.0,20766.12310791016,1.123268682122056,40.7689314028669,42624.0,-17116.0,99.969482421875
28735981916,13534.0,18043.73580932617,-2.452555089346355,35.72343505983647,40376.0,-21816.0,99.9786376953125
40988120070,762.0,10542.270385742188,12.654366892356055,20.03098512209596,28864.0,-16602.0,100.0
64418719373,12302.25,12875.322021484377,-5.481425563768746,25.87768505435581,22664.0,-9344.0,99.88861083984376
2566546615,4962.25,5305.049957275391,-1.6808355003562432,10.33176195919162,11595.0,-7312.0,99.99237060546876
30032072064,20980.5,23204.73419189453,0.3270062261618829,43.73582218386214,44817.0,-17751.0,99.96185302734376
63504093299,10703.75,10953.159545898438,-2.9032907435908526,20.67887656696425,25736.0,-11764.0,99.98779296875
11003936791,9214.75,9412.602508544922,-1.6462924079743535,16.344850159683645,19658.0,-10683.0,99.98626708984376
57382968099,8989.25,9028.213500976562,-0.7142493152745975,16.991301272752384,20876.0,-5120.0,99.99237060546876
58211010530,-1468.75,11317.92919921875,13.454568500806266,22.55242059773756,30104.0,-20380.0,99.98626708984376
40526780325,13227.0,13754.517150878906,-5.505579150241911,27.80424358628143,25172.0,-10414.0,99.981689453125
65526390013,11916.75,12971.104736328123,-9.113014863758998,29.45435140094236,21756.0,-12608.0,99.98779296875
57756471513,17671.25,18045.251953125,-8.665050463828715,36.81564142632549,35732.0,-12284.0,99.98626708984376
54762230032,23561.25,25062.0634765625,-0.005828473548108,48.23745152378554,46912.0,-22544.0,99.97711181640624
51412350118,-2074.0,11198.437255859377,12.487351402290209,20.19247636560816,28566.0,-21424.0,100.0
57427412491,7146.25,7213.102294921875,-0.001271509720105,13.484605605342455,16112.0,-4656.0,99.98626708984376
8479711150,-6693.75,13417.256469726562,14.584961001546944,28.27316231131101,19731.0,-17664.0,99.945068359375
19417462892,13414.5,17981.527801513672,-2.562184643102768,35.926095644773774,40736.0,-22515.0,100.0
9638716631,5930.75,6125.153656005859,-1.6382602421741486,11.56612890457683,13755.0,-7024.0,99.94659423828124
23660200076,17551.5,20013.98538208008,0.149545004335269,39.18970823809637,42624.0,-17691.0,99.981689453125
2603174877,12557.25,13196.682373046877,-7.074194432870797,27.316300468414195,23530.0,-9872.0,99.993896484375
14823155100,11844.75,17605.256317138672,-1.3716473679507697,33.433697786196234,39377.0,-20842.0,99.98931884765624
21890470557,13336.5,13792.182525634766,-6.236411320079982,27.330596722554425,25644.0,-7304.0,99.99847412109376
61234551011,9847.75,10038.928344726562,-3.038139308646805,19.347708148672563,23436.0,-10272.0,99.9969482421875
34255691580,8447.25,16484.24609375,-0.9066022729165538,29.32438071700314,34048.0,-16256.0,100.0
12295131669,15521.75,15857.747344970703,-5.977472551566484,31.25199590388008,27109.0,-10584.0,99.99847412109376
21370991215,3268.5,3361.916748046875,-0.1431191569446146,5.850451948857232,8344.0,-3316.0,99.9664306640625
45756855802,-1389.5,10831.568542480469,10.958713605220597,17.94636382396952,31840.0,-20152.0,100.0
21620221573,14628.5,15054.214569091797,-5.401954295420229,29.57537024252824,27325.0,-11160.0,99.99847412109376
66371995494,-3897.25,12195.442138671877,14.490895182534333,25.9787398910114,25808.0,-18320.0,99.9969482421875
65235096909,15060.75,15576.128051757812,-7.7234263365843905,31.822359260437693,26520.0,-13044.0,99.981689453125
9568342781,12851.75,13446.662994384766,-7.748765709741009,27.81348830187145,24970.0,-9052.0,99.99847412109376
67079961580,10637.75,17066.11328125,-1.644682202577555,31.48453956554785,36928.0,-18832.0,100.0
1422682145,22031.25,22164.232849121094,-7.915797176214311,42.25254621196603,41511.0,-11610.0,99.9969482421875
62493988743,3986.75,4033.6923828125,0.2978423837129882,7.470804106991786,10144.0,-3056.0,99.981689453125
25831630680,12701.0,18161.100677490234,0.7595651484681313,35.013482769614576,38592.0,-17787.0,99.97711181640624
48201972981,12999.5,13847.531616210938,-8.779434207956163,30.680930793055083,25452.0,-14400.0,99.92218017578124
28554275519,3029.0,3060.5167236328125,-0.4006326615104196,5.188439732619328,6897.0,-2800.0,100.0
3556246991,5099.25,5333.291839599609,-0.8746781309734749,10.487121833798422,11254.0,-6008.0,99.9908447265625
11049512299,6845.75,7069.984893798828,-2.5241039012918622,14.529926104478593,16114.0,-6238.0,99.993896484375
60697269922,-720.25,11212.841796875,13.615786795245995,22.36108778613797,30696.0,-20288.0,99.9969482421875
32154429368,11478.5,17761.401611328125,-0.3903963838271609,33.35764522474573,38009.0,-17904.0,99.9969482421875
47141664728,11303.5,17771.578125,-0.3889727941783555,33.59235133177343,37700.0,-17376.0,100.0
54133678400,23490.25,25134.380126953125,0.2423987341382157,47.39474679531181,46740.0,-23472.0,99.993896484375
40042878386,-710.0,10706.5,11.712306415710424,18.19440598562617,32660.0,-20458.0,99.9908447265625
30730322691,11633.0,11633.65576171875,-0.1189086976613318,20.632627080747728,25840.0,-1423.0,99.99847412109376
68142603027,7962.25,8045.8974609375,-0.4536720285617671,15.221450656750577,18760.0,-5744.0,100.0
67461552585,18850.75,19163.3115234375,-8.551164523360974,38.698265650494506,38328.0,-13144.0,99.96795654296876
34735594071,4836.0,4863.857604980469,-0.4071122195244248,8.947885374957085,11738.0,-2498.0,99.99847412109376
37803968127,1739.0,1794.8992919921875,0.225265685475979,3.071296053535588,5742.0,-1794.0,99.98779296875
52509684771,10045.25,10110.994750976562,-1.978586415846628,19.29214274593651,22620.0,-5036.0,99.98779296875
48077693251,12181.5,12322.37823486328,-1.8320712710134863,22.318931609288526,28018.0,-10050.0,99.99237060546876
41964155606,-2240.0,11551.864379882812,13.739559952944711,23.123096338819945,28704.0,-20914.0,99.993896484375
20153056650,-224.5,10597.432800292969,11.580324438611685,17.99111928477669,32777.0,-19936.0,99.98779296875
40010584875,7977.0,8059.691589355469,-0.6194258896754674,15.125705924641446,19198.0,-7076.0,99.98626708984376
7081584129,21971.25,21971.25,-5.679596414915443,39.59650586049959,37126.0,7133.0,100.0
64419808083,8258.25,8317.72802734375,-0.3400695650519295,15.87925272329084,21656.0,-5200.0,99.99237060546876
23349952048,15656.5,19823.658447265625,0.4462998815637347,39.382898744476975,40976.0,-17776.0,99.957275390625
58168166034,-966.75,11296.70263671875,13.871501136423207,23.13303561972844,30592.0,-20736.0,99.99237060546876
40592984921,15776.0,16149.670104980469,-6.538969306682624,33.01715913171474,31810.0,-8374.0,99.98779296875
43922798117,14783.5,15178.927368164062,-5.501611965610678,30.092845437465613,26674.0,-11004.0,99.99237060546876
3337381667,7306.25,7411.846435546875,0.2012306805685876,14.131184275530291,19246.0,-4335.0,100.0
22095044737,23079.5,23206.54788208008,-7.35940335287262,43.32570089266237,44776.0,-10800.0,99.993896484375
49737862592,18228.5,21420.605590820312,-1.325686091871669,42.5354913576411,45834.0,-18534.0,99.97406005859376
52011058167,4578.25,4661.032104492188,-0.3835637528168286,8.437043238135638,12392.0,-4980.0,99.98931884765624
55882145483,4817.25,5075.11328125,-0.407106581704493,10.036056735000736,13648.0,-5996.0,100.0
20895634666,-1211.5,10715.985473632812,11.395503374676236,18.166667782157464,33261.0,-19808.0,99.9908447265625
17169731501,11260.25,11971.893371582031,-5.866360264509979,24.821287432209388,21107.0,-9424.0,99.9267578125
64229695238,-1156.25,11160.314453125,13.864663468856191,23.806690186770656,24192.0,-16272.0,99.99847412109376
7325510247,5858.25,5882.240997314453,-0.8008693953103063,10.78819283492176,13787.0,-3617.0,99.993896484375
18612912580,17296.5,20297.69534301757,-0.7308229110943287,39.64924888269893,43785.0,-24268.0,99.9847412109375
18588289531,8646.5,8903.627990722656,-3.459962977157957,17.16484363454952,19865.0,-11695.0,99.97406005859376
14961068792,12221.75,18100.16143798828,-3.418100463696425,34.97687612129164,39847.0,-18766.0,99.847412109375
27607379750,-3479.0,11996.255615234377,14.361842725103951,25.710681090721817,24392.0,-17664.0,99.98931884765624
30657734425,15222.0,15574.7734375,-5.746908720868671,31.58416638052306,28976.0,-7947.0,100.0
66864738728,18108.75,20997.235229492188,-1.1938455526669214,41.55677945822344,46080.0,-23736.0,99.859619140625
59002439236,14422.25,18634.578369140625,1.8818998612946536,35.863588930498096,39588.0,-17880.0,99.9755859375
58595819411,5977.25,6138.552001953125,-0.238323044628941,12.010963834582466,15768.0,-4720.0,99.9969482421875
25766613311,5513.0,5953.349487304688,-1.918757538025712,10.331676862923263,11784.0,-7360.0,99.98321533203124
15144385746,-770.25,10630.67840576172,11.352753656674032,17.522087574002928,32528.0,-20926.0,99.99542236328124
65011208713,19267.75,19409.018310546875,-5.937362024958382,37.082267416700766,35588.0,-7360.0,99.98321533203124
12892659427,5807.75,5991.81591796875,-0.7751053843874406,12.054443225384018,16443.0,-4864.0,99.98321533203124
41325587941,14989.0,15600.652770996094,-8.76076103006158,33.35138489746023,29410.0,-15168.0,99.9420166015625
49222266029,14158.5,14848.066345214844,-8.155756888064392,31.35590081507637,26440.0,-14134.0,99.98626708984376
60394109237,16615.75,16983.01318359375,-8.364034394933846,34.47618773489465,29304.0,-14112.0,99.9847412109375
58502005413,14606.25,15028.39501953125,-5.563661902972759,29.67554207953613,27620.0,-9984.0,99.96490478515624
38851013253,16448.0,16729.68048095703,-6.187324482420434,32.56115204423333,28634.0,-11110.0,99.993896484375
4735423453,13394.25,13885.390258789062,-6.929288817919442,27.97108345170124,26247.0,-9116.0,99.99847412109376
12542943731,9697.75,9887.228759765623,-2.5774268841966665,18.744449502859485,23462.0,-9720.0,99.98779296875
37194661609,13466.0,14050.2578125,-7.165800362440707,30.44101134386978,28022.0,-10200.0,100.0
28790623180,11661.0,17423.204620361328,-0.2462509554295419,32.28203266082711,37857.0,-16608.0,99.9969482421875
47979716348,8770.5,16739.16796875,-3.616534375187874,29.62676196388357,35138.0,-18048.0,100.0
17464720395,8095.5,8259.458557128906,-2.2860598816085576,15.857297634575968,17689.0,-5179.0,100.0
16273555368,12745.75,18397.9833984375,0.8756985190955144,35.70484799271182,39462.0,-17536.0,100.0
20347048739,9214.5,9271.483276367188,-0.2645654810413398,17.28139747155779,22200.0,-6112.0,99.98321533203124
32030854713,14545.0,15035.078887939451,-6.749000265424129,31.66624213004662,28089.0,-9264.0,100.0
8373437380,14420.25,18766.63638305664,0.6843412576846767,35.91090480395661,40871.0,-20380.0,99.98016357421876
30912312926,-6186.0,13349.043487548828,14.782594867995682,28.28921709050697,21456.0,-17376.0,99.9969482421875
42797122401,18773.0,18975.76776123047,-6.3512650599058444,37.557014618055874,40082.0,-7406.0,99.9969482421875
22071782431,4103.5,4538.184509277344,-1.892551264328036,8.692725384866389,8420.0,-4807.0,100.0
45490406883,9134.5,9185.653259277344,-2.032121396421932,18.21531728102883,22640.0,-4630.0,99.9786376953125
33990185424,18607.5,21481.79852294922,-1.8599578876467269,43.0026231405515,46732.0,-23655.0,99.92523193359376
37576295468,12972.0,18018.738647460938,-0.4815952857899253,35.48653480206321,40204.0,-21312.0,99.9969482421875
12553056843,7317.75,7414.851013183594,-0.6031673932226838,14.033748405073649,17693.0,-6879.0,100.0
38095789667,5618.0,5811.859375,-0.3492936931921813,11.725260850170654,15304.0,-4032.0,99.9725341796875
2994199400,14463.25,19090.4423828125,-0.1157073132787251,37.97053795704852,40886.0,-18678.0,99.9481201171875
29882834587,4238.0,4536.600494384766,-0.3058583022754217,8.926672061488203,11761.0,-5432.0,99.951171875
63344357562,42.75,10639.137451171877,11.276385084933684,18.17720212603957,31528.0,-23328.0,99.9969482421875
38283994580,12872.0,18148.86004638672,-0.990370293773491,35.26163561429512,40846.0,-20390.0,99.981689453125
31352283565,15528.0,15997.639404296877,-7.65638646561777,32.00322907583772,29360.0,-13760.0,99.99237060546876
2543968540,15616.25,18885.19012451172,-1.7222145745579684,38.1436310112355,41640.0,-24020.0,99.951171875
63478376817,19489.75,19744.880126953125,-9.480499430588456,40.68584846183664,38976.0,-12872.0,99.95574951171876
44850480223,4192.5,4473.9571533203125,-0.4701963874933499,8.694539648456644,8946.0,-4630.0,99.9908447265625
62742584252,9630.75,16819.2421875,-1.6689924239432627,30.184874740379023,35556.0,-18496.0,100.0
44717929445,14404.5,14834.541870117188,-6.735915944756042,30.23330005471,27536.0,-10184.0,99.9969482421875
57935055088,17686.25,20725.9755859375,-4.691756989424496,42.6585802785448,46612.0,-22296.0,99.96795654296876
60706058247,9170.75,9355.061767578123,-2.019716679331771,15.970651230359527,17996.0,-7064.0,99.99847412109376
2190921367,3327.25,3371.7274475097656,0.0650251789179649,6.3383686733407965,8011.0,-2430.0,99.9847412109375
41171352479,4019.0,4051.492065429688,-0.5655403243880531,7.049163806976343,9044.0,-3444.0,99.98016357421876
32468506382,-4047.0,12304.32196044922,14.757413194313491,27.21278768213384,22368.0,-16831.0,99.993896484375
66304762085,18147.75,18476.89404296875,-8.535054482019788,37.06457038951034,33416.0,-13776.0,99.9908447265625
3161546021,16225.25,16648.8876953125,-7.786571198200074,33.656332672876594,29405.0,-14896.0,99.98931884765624
40521587511,4583.0,4613.655090332031,-0.4560917281975342,8.46352445140497,11088.0,-2414.0,99.9908447265625
22877681998,-1760.5,11180.82373046875,12.089324722730163,19.85281817869577,26000.0,-21624.0,99.993896484375
13572125591,5079.75,5133.641204833984,-0.1886173483473102,9.275976308305731,13434.0,-4662.0,99.99542236328124
13167177010,1103.75,10120.809509277344,11.07202666781166,16.02308207480606,33408.0,-19420.0,99.9969482421875
25847639905,17129.0,17422.620483398438,-6.472920277916084,35.29327087039211,35040.0,-8815.0,99.98626708984376
37716667138,5802.0,11052.349792480469,12.31688372609742,20.76632565484488,33920.0,-15140.0,99.9969482421875
6460880263,6645.25,6804.8287353515625,-1.796572239929218,12.6850045916328,14894.0,-7118.0,99.98626708984376
7965636307,5610.25,5804.603942871094,-0.4747114498585281,11.58275469177931,16983.0,-4224.0,99.9847412109375
14564926915,9978.75,10015.598999023438,-2.022659503755137,19.24342781992372,24026.0,-4960.0,99.981689453125
19874473383,5597.5,5836.822814941406,-1.317209343675361,11.145748120648848,13721.0,-6548.0,99.9969482421875
56025312547,8771.25,8881.708862304688,-1.9836196510606487,17.204288397897614,20440.0,-3440.0,99.99542236328124
35418316016,14654.0,19209.098510742188,-4.218270295890366,40.08039092190104,44284.0,-17536.0,99.99542236328124
67963905654,-5253.25,12748.06884765625,14.313698882071696,26.745316543039905,24688.0,-18912.0,100.0
56329562262,293.25,10298.317504882812,11.716934634737166,17.567519486076346,29680.0,-21360.0,100.0
24266403019,7646.5,7813.025146484375,-2.5649183582361674,15.650856401868008,18016.0,-5388.0,100.0
43007008175,4105.5,4583.034729003906,-2.098140150608623,9.485250335896769,8926.0,-6134.0,99.99847412109376
68674636002,2906.0,9608.3447265625,10.381189063067024,13.691568260628454,35392.0,-21976.0,99.945068359375
9320129531,5781.75,6008.664001464844,-0.7819258900973984,11.262964486822412,15631.0,-6774.0,99.9847412109375
24860697700,14930.5,19116.449584960938,-1.032069173242004,38.49785206762087,42404.0,-21308.0,99.9755859375
39607186030,-4207.0,12477.708740234377,14.31671309918859,25.8569583596913,25450.0,-19020.0,99.99847412109376
68581077369,18643.25,18935.3232421875,-9.42707260280882,38.67154467006917,36752.0,-11984.0,99.96337890625
50747847443,8507.5,8590.966125488281,-0.2241581868976965,16.115409328614415,21158.0,-5692.0,99.98779296875
27552346871,3745.0,3872.3350524902335,-0.4422582919913048,7.119527171364618,10696.0,-5096.0,99.98779296875
65314524517,14821.75,15409.266357421877,-7.795760983595127,31.94677031996272,29168.0,-13744.0,99.9847412109375
15341792299,7842.75,8008.811126708984,-2.388207833019114,15.802546440748518,17667.0,-6378.0,99.993896484375
67742079299,11479.75,11593.777099609377,-2.4311025783155147,21.240486091491693,24880.0,-9760.0,99.9847412109375
17029365366,-5663.25,12837.864135742188,14.09401650434917,26.527099922084204,22498.0,-18272.0,99.9969482421875
39859417261,15731.0,16120.3994140625,-7.967390203196779,32.25245266303184,29388.0,-12358.0,99.981689453125
921851351,5700.25,5919.319854736328,-2.033842573559134,11.532111254250651,12635.0,-7266.0,99.97100830078124
58736447123,6067.25,6217.7979736328125,-0.0420302971569295,12.129883654073552,16264.0,-5044.0,99.99237060546876
12529225217,20975.75,20975.75,-5.528005444563347,37.909339069561135,34594.0,8139.0,100.0
5248195418,-1286.75,11191.73504638672,12.671155550825793,21.25311040145814,31878.0,-19580.0,99.98931884765624
31960440940,13876.0,18138.51376342773,-1.88608733177064,35.82359296242315,40376.0,-23727.0,99.90997314453124
65928477153,19509.75,19759.4287109375,-9.302463273431162,40.53165163984941,40312.0,-11840.0,99.99847412109376
13231482294,-2777.25,11450.536315917969,12.618288141291238,20.95880181746396,28353.0,-21806.0,99.99542236328124
52624880876,11071.25,17389.7919921875,-2.76653547738266,33.286255881100715,38580.0,-20284.0,100.0
34623228137,18390.0,18681.94793701172,-9.0974604405303,38.29089948820352,37154.0,-13042.0,99.99237060546876
4827084441,13939.25,14424.234985351562,-6.026445791270365,29.821594289008704,28421.0,-8768.0,99.9786376953125
49611771669,13626.5,14103.497253417969,-5.39581812865995,28.23032548465862,24138.0,-9836.0,99.98321533203124
8454536294,-3170.75,11542.508056640623,12.200536508722516,20.662645193855315,26630.0,-20608.0,99.993896484375
415117038,-6951.75,13565.421875,14.513544762401152,28.421747086213728,20185.0,-17408.0,99.884033203125
39290771625,18798.0,19124.239135742188,-8.503689393539021,38.66538421299409,37638.0,-14198.0,99.98321533203124
67579767666,-191.75,10725.526611328123,12.36508817160245,19.639401239941847,32576.0,-18416.0,99.993896484375
55829937130,-2215.75,11388.478271484377,12.4373119141796,21.18900460618226,32016.0,-21488.0,99.920654296875
4241641187,6399.25,6533.446380615234,-0.9455053424349796,12.95194023750424,17899.0,-5504.0,99.981689453125
61230679854,-4028.25,12328.759643554688,14.759425039917538,26.56194641176487,24512.0,-17520.0,99.99847412109376
58415210100,10594.25,17237.3330078125,-0.8521518977854501,32.59308185226642,36900.0,-17844.0,99.9908447265625
31667872292,15030.0,18827.833587646484,1.8876186769047736,36.79385564712676,39744.0,-19760.0,99.97100830078124
21804393948,11391.5,17489.53741455078,-2.465871066431685,33.00554397551978,39201.0,-20668.0,100.0
25322665417,16889.5,17221.67657470703,-8.107212258630168,35.87171663526491,34480.0,-13404.0,99.993896484375
9030092663,2443.75,2579.6248168945312,0.23763805257103,4.925816223312891,7562.0,-2704.0,99.859619140625
12822605696,19200.75,21962.92022705078,1.8692459955948089,41.16259143883914,41747.0,-16368.0,99.9908447265625
67550383678,-5977.75,13221.211791992188,14.465549096082054,27.481954090812945,20448.0,-17676.0,99.99847412109376
10193836154,-11.25,10549.987670898438,10.431766963099072,16.636609332782257,32170.0,-22606.0,100.0
49040123481,14312.5,14733.929748535156,-5.873836253225901,30.25820062787697,28562.0,-8252.0,99.993896484375
11441468165,17522.75,17668.705993652344,-5.583191953830766,33.271476841367566,28119.0,-6185.0,99.98779296875
34132512321,18070.5,18291.10888671875,-5.592156151031867,35.36468153789584,34977.0,-8332.0,100.0
65202518343,7648.75,7848.76318359375,-2.371989510086943,14.109412971882977,16160.0,-6160.0,99.97406005859376
21348335133,11058.5,11799.7578125,-6.107046528919597,24.650604738671376,19025.0,-7716.0,100.0
9228575792,18538.75,21414.70205688477,-0.957242012113014,43.56230943102385,45312.0,-17363.0,99.99237060546876
18432159796,15836.5,19288.23126220703,-1.3056394271809355,39.080895479017606,42392.0,-23707.0,99.9908447265625
30406062136,17038.0,20316.109619140625,-2.4457089719152543,41.76541828990028,44336.0,-23064.0,99.98321533203124
37399236125,11763.0,12474.94305419922,-6.130329233459371,25.7836210499381,21096.0,-9674.0,99.99847412109376
54167193159,3900.25,3964.4169921875,0.4179672693251425,7.409311927332991,11524.0,-2780.0,99.969482421875
25302695851,4739.5,4979.290222167969,-0.4917722547575366,9.901436969256816,12741.0,-5159.0,99.98779296875
53381096387,9352.25,9439.166015625,-0.6535083066865985,17.783284967773085,25128.0,-7116.0,99.993896484375
46811155139,8688.5,8727.802062988281,-0.9286307704746304,16.567459677358872,22178.0,-5398.0,99.98931884765624
28538523229,11293.0,12024.64715576172,-6.074065206073739,24.951356790720165,21128.0,-8751.0,99.993896484375
7768929339,7029.25,7191.703582763672,-2.320126162881181,14.354696366187524,16669.0,-5319.0,99.99847412109376
17549052181,18927.5,19119.14852905273,-7.949355388149721,37.09901633861204,31772.0,-15131.0,99.9969482421875
55038210180,18421.25,20863.1298828125,-0.201619462023246,40.51270880786488,44164.0,-21792.0,99.98016357421876
5282481790,-7033.75,13861.185943603516,15.05676529023087,29.62953848417745,20566.0,-17941.0,99.8779296875
53145104090,-3602.75,11951.778442382812,12.95060256407431,23.348653799624792,27816.0,-21056.0,99.981689453125
34248657069,16567.25,16928.380432128906,-8.450273627577525,34.0407558883924,29344.0,-12924.0,99.96337890625
39784328888,11744.0,17921.51123046875,-0.754128236008383,34.23244430500643,38864.0,-17092.0,100.0
64345618929,18123.25,18476.529541015625,-9.826744760454826,38.90784878927151,37540.0,-12288.0,99.90234375
119543469,12694.25,13246.651947021484,-5.994059739263959,26.794104481760808,23735.0,-9622.0,99.99542236328124
60113201131,4700.75,4969.82568359375,-0.2045945979804388,9.717472667410078,13444.0,-5632.0,99.95269775390624
32786067137,17220.0,17511.38070678711,-6.47891610204603,35.223428357990045,35104.0,-9232.0,99.98779296875
52824856800,18462.25,21401.50451660156,-3.337126430927178,43.58425731458035,47268.0,-20724.0,100.0
21606871071,6212.5,6605.544128417969,-1.92903158549158,11.383668759425976,12976.0,-7547.0,99.993896484375
30093489853,10869.0,11640.08953857422,-6.415560500854863,24.36706942980236,20824.0,-8488.0,99.99847412109376
29054061279,4047.0,4097.954803466797,-0.5670355930124006,7.035932240285653,8960.0,-3960.0,99.95880126953124
37625000027,8479.0,8831.896545410156,-2.329592520839012,16.44736441760446,19424.0,-11058.0,99.98016357421876
36021783282,-341.0,10646.591674804688,12.124918556737155,19.232092533518976,32992.0,-19774.0,99.98321533203124
30808686512,13420.0,18801.78024291992,0.3282872638806228,36.659177339550766,40184.0,-16503.0,99.9969482421875
31405994403,11419.0,11629.518585205078,-2.5699902786212,21.63545685200681,26577.0,-12064.0,99.9908447265625
51604797777,20958.25,21163.32141113281,-8.528296995452505,41.89278686836225,41404.0,-13056.0,99.98779296875
41202981231,6785.0,7110.287170410156,-2.6382360956482573,13.115891520961124,13380.0,-8506.0,99.9755859375
2283487585,21402.25,21595.151092529297,-7.955835145703871,42.268021717187686,44238.0,-11115.0,99.99542236328124
36334117275,8893.0,9112.023498535156,-1.9926811452007709,16.653347154395906,19764.0,-10196.0,99.9847412109375
18903964771,9075.5,9179.074157714844,-2.5365714902111764,18.286209853665216,22340.0,-5527.0,99.981689453125
63222644398,-6919.25,13488.1552734375,14.479528245809531,28.20211452273264,19444.0,-17664.0,99.8992919921875
33543207812,15128.0,18885.842529296875,1.5371733702649493,36.30569818448218,39392.0,-16367.0,99.97406005859376
14433390694,200.75,10522.978088378906,12.276087168201895,19.110978707957724,28698.0,-19072.0,100.0
59272687231,627.25,633.9461669921875,0.1350174197542987,1.080710463353297,2028.0,-496.0,99.749755859375
31002075728,17349.0,20733.27291870117,1.497839239186297,40.36034024374857,41920.0,-18480.0,99.9725341796875
37720604098,1602.0,10052.693359375,10.965042084850268,15.405517882108931,34086.0,-20062.0,99.99542236328124
925908433,17598.25,17948.566986083984,-8.63276198832508,37.79879730105736,36345.0,-13844.0,100.0
62004538537,17129.75,17492.91796875,-8.026371707464168,36.24230118857064,34072.0,-13920.0,99.993896484375
44743142413,15051.5,15528.907470703123,-7.52027038582129,31.19043205693441,25808.0,-10818.0,99.98931884765624
23085836763,8648.5,8887.457763671875,-2.742695823941021,16.75621085798537,20060.0,-10444.0,99.99847412109376
31343107616,19444.0,21983.93994140625,1.5796455276640815,42.12395607708737,41984.0,-15904.0,99.99237060546876
9260565751,5214.75,5506.555908203125,-1.3633686259748836,10.632709205410835,11859.0,-7275.0,99.981689453125
51201185919,5545.5,5885.125305175781,-2.2851654988949908,10.727806705388849,10898.0,-6056.0,100.0
62934675170,-1330.25,11098.0966796875,12.683282029191504,20.74629818469217,29696.0,-20344.0,99.9847412109375
14230394939,9143.75,9441.399139404297,-3.105942893712596,17.947274772854914,20384.0,-11143.0,99.993896484375
62928310037,14295.75,14738.100341796877,-5.788397410164533,29.41240308311322,24904.0,-11120.0,99.9847412109375
30566763617,18306.0,18603.58120727539,-8.31192615337424,38.38378089103331,37401.0,-12216.0,99.99847412109376
46489748632,16075.5,19639.366149902344,-0.7413537694148249,39.3034207771006,43800.0,-19752.0,99.9664306640625
61227608179,10443.75,10593.248901367188,-3.3522760092837607,20.335011280386343,23496.0,-11572.0,99.98626708984376
53389603451,5867.25,6094.31591796875,-0.7765510035366285,11.5905327477285,15400.0,-6424.0,99.9542236328125
25451078888,15428.5,19366.65643310547,-2.370011565047233,39.32568731947937,43700.0,-19636.0,99.96795654296876
55450890656,21061.25,23279.448486328125,-0.7074541410613261,45.17352599033396,48008.0,-23960.0,99.96795654296876
13868645779,8442.75,8590.275939941406,-2.405188455659295,17.089703837071664,20471.0,-6016.0,99.9725341796875
24666153155,11155.5,11327.917694091797,-2.153391283151806,20.95789477879657,27265.0,-9888.0,99.99237060546876
52860713776,16315.25,20182.052734375,0.2880911126928821,40.20361595134563,41560.0,-16112.0,100.0
59032812802,6355.25,10502.271240234377,10.463481024241029,16.20716494260841,34176.0,-16096.0,99.96490478515624
13732880565,17128.75,17519.280670166016,-8.007752132046818,34.85490409880387,32002.0,-15502.0,99.9908447265625
44232820214,-3198.5,11603.51025390625,12.560608575039582,21.24071849332349,27602.0,-22086.0,99.99847412109376
5838088903,5334.25,5356.741516113281,-0.7608833859699823,9.910395762528369,12999.0,-2880.0,99.9847412109375
39180016234,-1997.0,11494.327941894531,13.032690835042008,22.4418081739731,31508.0,-21312.0,99.99847412109376
25120613396,15209.5,19034.071075439453,0.6332877245280377,37.87143216791721,40928.0,-19072.0,99.99237060546876
39927195742,-1992.0,11249.111328125,11.969305509517406,19.73842715307041,25300.0,-21846.0,100.0
12990454941,13347.75,14186.214477539062,-8.243256547892262,30.572143288264503,24179.0,-13950.0,99.99847412109376
13282418385,15569.75,15981.643676757812,-6.677022939545124,33.27615208858358,32625.0,-9888.0,99.97711181640624
25883610965,13038.0,13623.129486083984,-5.81806431680466,27.890128804822808,24616.0,-11399.0,99.97100830078124
67725423489,19725.75,19884.5458984375,-5.772329871274508,37.643282486143626,38040.0,-7360.0,99.98626708984376
50035423486,-2946.5,11808.042114257812,12.181465162962295,20.74681307580127,24176.0,-23372.0,99.993896484375
44831683380,12802.5,17870.091796875,0.5891229685525078,34.82179162611626,39064.0,-19054.0,99.9908447265625
7422677171,9650.25,9910.042266845703,-2.338882160881337,18.649484780354285,23915.0,-10316.0,99.9969482421875
19790722032,14120.5,19089.16470336914,-2.251829308050509,37.72153972335688,41133.0,-19512.0,99.88555908203124
16052339245,14153.75,14584.63702392578,-5.912146388120488,28.935120456073943,26986.0,-10536.0,99.9969482421875
28511007566,-2701.0,11761.1318359375,13.98767033604014,23.88001618305103,26304.0,-19899.0,99.99847412109376
57457386328,15164.25,19226.45361328125,0.1435169676657236,37.86288070755409,41608.0,-18412.0,99.951171875
61667533555,7070.75,7223.637451171875,-1.1717440420749563,14.032963760833765,20420.0,-5632.0,99.91302490234376
62797193143,3155.75,3237.4638671875,-0.2136936886629131,6.128755484739293,8192.0,-4056.0,99.88555908203124
18096437203,6347.5,6519.312438964844,-0.5716190778658303,12.756825257431943,18425.0,-6024.0,100.0
64933865753,18824.75,19071.091796875,-8.273536132988704,38.05083826199508,35136.0,-11056.0,100.0
4910967802,-2647.75,11673.118041992188,12.40566735393407,22.173833536772587,30744.0,-20396.0,100.0
33453490586,1372.0,10170.55010986328,11.685902878567203,17.157522549144467,33284.0,-24064.0,99.96795654296876
56085061969,20732.25,20862.742431640625,-7.449694563359537,40.45712219473739,41892.0,-10284.0,99.98931884765624
58383341026,512.25,10206.640869140623,11.231689521223435,16.27852342010726,34436.0,-20192.0,99.993896484375
63495911413,11861.75,12555.38525390625,-6.720462272553001,26.6122811296923,22840.0,-10144.0,99.9969482421875
45172931878,-1332.5,10955.387817382812,12.333255798583393,19.912381891793057,27968.0,-19886.0,99.9969482421875
21238831923,6965.5,7100.0479736328125,-0.7639108094142537,13.902103706484862,17977.0,-5703.0,100.0
16836899430,-2870.25,11846.59521484375,14.03879854470432,24.393096778343835,27776.0,-19164.0,100.0
29415231870,-2265.0,11594.858215332031,12.433788025378114,20.76001980401445,24368.0,-23704.0,100.0
26679594377,17602.0,17948.934814453125,-7.78273494954393,36.44123976679665,33993.0,-14312.0,99.99542236328124
12000414729,19143.75,19346.37109375,-7.274129580059445,37.569132665152296,34282.0,-10961.0,100.0
66160756115,8380.75,8459.5947265625,-0.9643526663021778,16.604408421581624,20256.0,-3632.0,99.9664306640625
49421880589,15503.5,15933.440795898438,-7.373484479097,31.678459795166145,26858.0,-11304.0,99.9786376953125
31358687613,14242.0,14905.738403320312,-9.163894947926073,31.78736740421994,26072.0,-12479.0,99.99847412109376
46136419546,-1188.5,10767.639282226562,11.559412502746945,18.404891688864307,32370.0,-20480.0,99.96490478515624
32262763865,17092.0,17391.474578857422,-7.953699944329401,35.90030835827703,34112.0,-11867.0,99.9847412109375
62269989753,15284.75,15675.539306640623,-7.236658566112029,32.237624759428606,31056.0,-6832.0,99.99847412109376
65874194408,12148.75,18139.30078125,-1.0541345150711032,35.2907819279308,39920.0,-17088.0,99.98931884765624
157709806,-4113.75,12185.727600097656,12.845067698003158,22.641297503235126,25334.0,-20156.0,100.0
21815176533,14911.5,15525.471801757812,-7.846456969822375,32.32690767252545,28396.0,-15288.0,99.98016357421876
20595229037,17160.5,17442.590911865234,-7.972376974058076,34.42759270999116,32004.0,-14799.0,99.99237060546876
38688720835,7434.0,7511.02978515625,0.164146733303114,14.457931445069942,21766.0,-4188.0,99.98626708984376
37779703300,17333.0,19585.659057617188,2.630993105812524,38.12287560866928,39616.0,-14268.0,99.98626708984376
9317228678,1537.75,10181.103454589844,12.25111626832638,17.778849837008764,29894.0,-23585.0,99.9847412109375
46647415812,19109.5,20996.16912841797,0.9679650106622548,41.131624440065146,41664.0,-16256.0,99.98931884765624
13164150681,13783.75,14307.07373046875,-6.221855412881165,29.876417847132267,27789.0,-8630.0,99.9969482421875
28737683149,11354.0,12058.0166015625,-6.258444106867788,25.370275053862592,20488.0,-9216.0,99.9847412109375
321908320,15311.25,19799.22665405273,0.7251559646213365,38.62215234817589,40358.0,-16744.0,99.98626708984376
55146401109,14717.25,15370.582641601562,-7.901627974724519,32.19146059737119,28060.0,-15608.0,99.9755859375
68457518542,-2898.75,11597.158935546877,12.58667520908755,20.967901223602816,26144.0,-19944.0,100.0
51794962639,6557.25,6847.410400390625,-2.616947528809671,12.777271587285007,13480.0,-6964.0,99.99847412109376
23434226021,17345.5,17722.811614990234,-8.617431100738687,36.01998818033558,31809.0,-15576.0,99.98626708984376
58570409568,17045.25,20616.28076171875,0.7511126025304157,40.1414982643481,42112.0,-18104.0,99.9725341796875
12395556462,-6034.25,13124.676544189451,14.469764466491656,27.472279752202542,21520.0,-16982.0,99.98931884765624
53412843355,4337.25,4622.955810546875,-0.2016582119826864,9.13149706241252,12268.0,-5156.0,99.99542236328124
6371623147,9270.25,9543.764709472656,-2.0138708347945222,17.751113917510413,21787.0,-11712.0,99.99237060546876
903916749,14261.25,14947.55010986328,-8.420993942602546,31.770682802361023,26353.0,-14184.0,99.98626708984376
8972766933,12882.75,13483.105743408203,-6.342421497645456,27.97042461698799,24523.0,-11462.0,99.9969482421875
43663943707,9811.5,9989.552673339844,-2.891469992013482,18.56794767341921,20936.0,-10848.0,99.99542236328124
21292728806,116.5,10554.098510742188,12.526723694092867,19.03870280692949,29229.0,-24283.0,99.9908447265625
18920500479,2583.5,3361.276428222656,-1.883209445294472,7.175261791800207,5653.0,-4479.0,99.908447265625
42898314351,4687.0,4974.7705078125,-1.8995308459530869,9.589360484183706,9880.0,-4920.0,99.99847412109376
17221474122,-1695.5,11390.77783203125,13.452599226827912,22.896281935468657,30112.0,-20096.0,99.993896484375
18576353121,16174.5,16515.381103515625,-5.941563507294473,33.51213789354449,34533.0,-8368.0,100.0
23325676708,14698.5,18963.04022216797,-0.4346697263544883,37.24655472057256,41872.0,-21311.0,99.9603271484375
39697367150,-1327.0,11202.843994140623,13.02598113719323,21.062785333159816,26250.0,-24048.0,99.99847412109376
54567410972,12180.25,17837.8046875,-1.8860477475681825,35.658015021390106,39496.0,-20864.0,100.0
39758380842,-2193.0,11513.04931640625,13.292313905441102,22.899088542272217,29056.0,-20164.0,99.99847412109376
41767572497,20099.0,20273.660888671875,-7.240001544765298,39.48200980416818,37266.0,-11384.0,99.993896484375
37033107,8673.25,8770.715270996094,-1.7091621386791915,17.078373516864215,21047.0,-4318.0,99.99847412109376
27686725154,1613.0,10993.43505859375,13.421325444988874,21.519183934243305,31104.0,-20139.0,99.98321533203124
51306967233,22011.5,22140.276977539062,-8.44456154658574,43.0791909733265,44100.0,-11760.0,99.99237060546876
24114108906,1353.5,10005.19775390625,10.539591282944576,15.461919160093789,34408.0,-22360.0,99.99542236328124
54067498977,15137.25,15556.419067382812,-6.728839176097427,32.524800531067925,32720.0,-8352.0,99.993896484375
17062711345,20620.25,20807.86151123047,-8.116493491839258,41.11314348193191,41439.0,-10212.0,100.0
64384917352,13281.25,18563.5947265625,0.082157234165594,36.56932545555479,39816.0,-17976.0,99.96490478515624
41676760169,17434.0,17726.731079101562,-7.928881227169925,36.67519530551533,34770.0,-11478.0,99.99542236328124
64185487242,-1293.25,11259.445556640623,13.420455602897896,22.519197949998,30000.0,-21488.0,99.98626708984376
24054261652,11102.5,17369.98504638672,1.760406029974619,32.22971525443942,37325.0,-18944.0,100.0
30323998537,15597.0,15990.306762695312,-6.109233555442765,32.50012889999151,30400.0,-10111.0,99.99542236328124
66273212150,-5060.25,12633.07421875,13.837936781040291,25.640475814146235,24480.0,-17792.0,100.0
8901496013,14587.75,15229.13735961914,-8.28781706734853,31.904543377938705,26927.0,-14296.0,99.99542236328124
38339375614,-2621.0,11804.353515625,12.593319693566311,21.35745284930195,23926.0,-23448.0,99.98779296875
1413120417,21703.25,21820.37612915039,-7.247342339038709,42.08518615082748,44357.0,-11412.0,99.99542236328124
17121175292,9397.25,16801.25,-3.176950223512733,29.270823607458407,36565.0,-19760.0,100.0
62641930052,12712.75,17863.21875,1.7911007841304534,34.0104896746332,36776.0,-18416.0,100.0
63708948722,1378.75,9824.371826171877,10.140801503760969,14.39603186760232,34224.0,-20392.0,99.9908447265625
2612383537,15613.25,15975.3828125,-6.101616554620859,32.825822252622665,31173.0,-7996.0,100.0
8372764437,12984.25,13532.08203125,-5.485148101979794,27.35439164913456,23335.0,-10106.0,100.0
12863705913,15233.75,15654.0537109375,-6.7207236380404245,32.27352774168289,30539.0,-7008.0,99.99847412109376
5510217375,1009.25,1015.532684326172,0.07649524426061,1.8747992887883296,2862.0,-614.0,100.0
64479062709,14689.75,15120.3564453125,-6.739010024327079,30.57409714486674,26900.0,-11424.0,99.98626708984376
40884571099,6262.0,6376.278991699219,-0.9834168282049052,12.107533611459193,16364.0,-5932.0,99.99542236328124
53195418851,8576.25,8704.90673828125,-2.9776989983358915,17.77013537361,21584.0,-5356.0,99.9755859375
6333530856,15493.25,19442.379821777344,-0.5198770159257432,37.80101117996273,42237.0,-18264.0,99.98626708984376
29522106786,3095.0,10018.26434326172,11.142220995775316,15.246879906230172,35401.0,-21056.0,99.8504638671875
27109889282,7152.0,10740.0478515625,10.925801077341042,16.77210446716467,35456.0,-15383.0,99.981689453125
19674332270,-4687.5,12291.162872314451,12.542835923642128,22.56828370524036,23596.0,-20608.0,99.99847412109376
27840264339,10170.0,10372.797302246094,-2.810954676129172,19.69807219273205,23589.0,-10720.0,99.981689453125
7003449633,23257.25,23364.96026611328,-8.306839268373562,44.30593952316801,43054.0,-12563.0,99.993896484375
65744721927,9784.75,9885.98876953125,-2.685509530905384,17.09890241785881,18944.0,-7376.0,99.98931884765624
45070709123,11480.5,11643.039794921877,-2.080102160428689,21.072864696884185,25506.0,-10080.0,100.0
42373976903,5578.0,5605.355224609375,-0.0819302697034969,10.101798787346764,13646.0,-2916.0,99.981689453125
50280911944,17038.5,20389.38165283203,-0.2821780731402383,40.99398406050616,44170.0,-17536.0,99.98626708984376
19654885192,14656.5,19152.07244873047,1.5923888497422414,37.30986562521707,39424.0,-17079.0,99.9786376953125
7595278673,21034.25,21202.415924072266,-7.265745437460443,41.229829014093966,42785.0,-10651.0,99.981689453125
66099427952,15267.75,19599.8857421875,-1.2339802686465993,39.39004132652958,42176.0,-16940.0,100.0
47054064343,4921.5,4937.058532714844,-0.3530005228161029,9.026145552837107,11530.0,-2280.0,99.9908447265625
40054380799,4832.0,5337.832763671875,-2.3055002543045746,10.019516645443453,9416.0,-6250.0,99.951171875
45790541330,438.5,11208.90460205078,13.646636550389331,22.85389954817045,30464.0,-19848.0,99.9969482421875
21599828201,18690.5,19016.77557373047,-9.606007993452426,39.364849692350646,37553.0,-14463.0,99.98931884765624
20945538987,5481.5,5671.141937255859,-0.4310598970832978,10.970404878683356,14281.0,-6204.0,99.9755859375
703336736,23666.25,25099.550659179688,0.0265774477209062,47.731310840979454,46600.0,-18376.0,99.993896484375
1145042725,13651.25,14132.356475830078,-5.394266440551405,28.30328685606032,24926.0,-9871.0,100.0
42417405341,13179.0,14003.661560058594,-8.098481462709783,30.007503683520547,23770.0,-12446.0,100.0
26095598656,21117.0,23236.97521972656,-0.3148102174033756,44.7383632393173,45952.0,-17368.0,99.98321533203124
7775590236,9581.25,16721.14990234375,0.0080106162646787,30.065503608277417,35620.0,-16860.0,100.0
10927694981,16503.75,16908.83477783203,-6.818429964644782,33.33468019797021,30895.0,-14166.0,99.98779296875
41759791266,3683.0,9816.596313476562,10.794032388936008,14.03391779966636,35910.0,-22072.0,99.98016357421876
5955657662,-7347.75,13873.11688232422,14.664958622799526,28.868762107669006,18180.0,-16746.0,100.0
1989151590,-1707.75,11213.703063964844,13.5727701990769,22.37606610702089,27846.0,-17458.0,100.0
48908301510,-1785.5,11070.912841796877,12.299959612326605,19.506824639293104,28884.0,-21344.0,99.99237060546876
39391069623,5588.0,5736.140258789063,-0.644439282402623,11.40137828894099,12118.0,-5550.0,99.98016357421876
29893745504,17022.0,20668.862915039062,0.2538500463442328,40.65568345453455,42440.0,-16568.0,99.99542236328124
51435927421,10988.0,11803.712646484377,-7.042041548895681,25.21576204280391,20636.0,-9332.0,99.96337890625
56918368844,13104.25,17784.709716796875,0.6157478098088541,34.30407877407267,39688.0,-19372.0,99.981689453125
38294789043,6747.0,6890.726501464844,-0.7267749581881764,13.392873958850137,17982.0,-6170.0,99.993896484375
8230942673,15346.25,15760.310363769531,-6.413470888807151,32.704204653569384,33318.0,-9596.0,100.0
56045774083,11595.25,11607.426147460938,-1.5194666414567692,20.86434712264608,23532.0,-2068.0,99.9969482421875
65602055537,16566.75,16960.25244140625,-8.730555566712226,36.40257187942211,34704.0,-11952.0,99.9786376953125
44751731051,8857.5,9117.789001464844,-2.987787761937855,17.567182447546106,20488.0,-11106.0,99.99847412109376
16687830868,11436.75,17453.15786743164,1.5818564043941516,32.86339968756514,37680.0,-18560.0,99.99237060546876
60876543666,-2055.25,11523.108642578123,13.540412779637542,23.18470700055997,29696.0,-20192.0,99.9969482421875
29171361679,2283.0,2312.002960205078,0.3720715836165789,4.172508565734171,6684.0,-2424.0,99.9237060546875
5603772440,19657.25,21987.675720214844,-1.391542477643683,44.9848657268177,45584.0,-22953.0,99.99542236328124
21930506084,11775.5,17691.936279296875,0.5485168271335941,33.68062902893059,38152.0,-18368.0,99.9969482421875
9958395189,15356.75,15891.297393798828,-8.093257105881513,33.01164007620361,28320.0,-15127.0,99.9755859375
63955019797,18484.75,18680.12670898437,-7.770002088470503,36.20731045381149,30920.0,-10736.0,99.98321533203124
60254811893,11871.75,12565.254638671877,-6.7927236878525,26.731857471054976,22664.0,-10496.0,99.969482421875
48985790208,25821.5,25821.5,1.940393125309823,46.58426446429439,41728.0,8852.0,100.0
11512740731,5276.75,5570.892883300781,-1.1204637308197178,10.78819764698159,14152.0,-6549.0,99.99847412109376
20206676667,5728.5,5878.920593261719,-1.109712163541194,11.255867855232202,15013.0,-5783.0,99.96337890625
26187621926,-3282.0,12015.600982666016,14.542992898698506,26.03338725253697,26216.0,-19531.0,99.99847412109376
29331956426,145.0,10686.49740600586,13.040710897170072,20.65418252665528,33761.0,-19424.0,99.98931884765624
66035676834,-487.25,11071.771850585938,13.53474837608575,21.82906637010004,31044.0,-19680.0,99.98016357421876
3192948513,19026.25,19190.63818359375,-5.505007984987293,36.83924103447151,37151.0,-8960.0,99.993896484375
55545380840,12559.25,18282.489135742188,-1.1153489813825117,35.74768385420606,39820.0,-18304.0,99.9603271484375
9231001454,-5729.25,13066.088348388672,14.692689933205555,27.700067773447632,23184.0,-18032.0,99.9786376953125
10816250617,15855.75,16238.51821899414,-8.127187504504917,33.4627097486091,32427.0,-8302.0,99.9969482421875
29953713873,15978.5,16335.69873046875,-6.32266812121374,33.35862264922864,34949.0,-9464.0,99.95269775390624
30582195167,3533.0,3630.5934143066406,0.1211253296330082,6.169586442142718,10160.0,-3871.0,99.96185302734376
49065066621,16296.5,16640.196838378906,-8.197179187487817,32.720163344875274,31658.0,-13566.0,99.98779296875
46208867636,13993.5,18559.71044921875,-1.4272553737254516,37.67859314735501,41280.0,-21080.0,99.97711181640624
16488333317,21699.75,21732.93667602539,-6.224640653181282,41.07293146766772,35298.0,-2910.0,99.98626708984376
37210664964,20848.0,22058.178100585938,0.5269458610426793,43.08222724004505,43264.0,-15406.0,99.98016357421876
45293248845,17779.5,17960.10723876953,-7.849471824950534,35.002189299146735,32058.0,-12858.0,99.98931884765624
19280144317,10334.5,11163.152130126951,-6.217992131958705,23.393170427455587,20229.0,-8704.0,99.85809326171876
35642240620,10159.0,16974.095092773438,-0.4292903792222545,31.48269542381369,36812.0,-17176.0,100.0
27913673217,22973.0,22973.0,-6.312818293969817,41.333079677326815,38393.0,7792.0,100.0
33776788269,14594.5,14966.499633789062,-6.102480585500479,29.63610261798804,27937.0,-9344.0,99.99237060546876
14067503622,131.75,10892.482482910156,14.036437033286916,23.45886613529203,27904.0,-16987.0,99.9969482421875
25961406694,-27.0,10575.822631835938,12.065560989566311,18.28860213109526,29324.0,-24223.0,100.0
26391066339,6271.0,6436.002136230469,-0.4981677256025371,12.775563167063613,17832.0,-4704.0,99.9664306640625
66534779606,-3363.75,11863.5185546875,13.604414686204905,23.702061038746866,27192.0,-17376.0,99.98779296875
65873834757,18328.75,18446.90576171875,-5.844884354148224,34.62414387479994,29600.0,-7424.0,99.9908447265625
57028401383,7662.25,7857.253662109375,-2.8554823383995247,14.795455975837948,16352.0,-6988.0,99.99237060546876
68205921495,6043.75,6238.5693359375,-1.5522316629183743,11.802994794951871,13940.0,-7928.0,99.89776611328124
28099716063,3057.0,3172.4063720703125,0.0408143887525009,5.321854755862873,8541.0,-3779.0,99.94659423828124
64298047509,17656.25,17897.643310546875,-7.916081475762289,35.03339331880639,29468.0,-11364.0,99.993896484375
5567522376,15180.25,19321.42031860352,1.6139926322024951,37.67926802741661,40196.0,-17216.0,99.969482421875
47684239258,-3171.5,11834.041809082031,13.05919499401466,23.22684212734399,27650.0,-20864.0,100.0
31668872306,-618.0,10693.93359375,11.72969521554473,18.443215166394047,32304.0,-19728.0,100.0
51490327788,12075.0,17776.954833984375,-3.252949677125616,34.71326469984225,40308.0,-21496.0,99.9908447265625
58964745815,3428.25,3471.9385986328125,-0.3221182581620744,6.580533922768751,8048.0,-2924.0,99.96185302734376
3240258252,12548.25,17632.15985107422,-0.7787363944874489,33.44466964438253,38880.0,-19166.0,99.98931884765624
61765582610,839.75,10952.3984375,13.209797727743611,21.3927685518068,29952.0,-19948.0,99.98779296875
2327928524,10439.25,17078.269775390625,-0.3362868163829049,31.421399674799734,36388.0,-17764.0,100.0
16795021731,10532.75,10764.75750732422,-2.0949214961461315,20.005389535229003,25326.0,-10494.0,99.993896484375
46960656174,-5199.5,12681.679077148438,14.151456957715148,26.249834319692297,21000.0,-17398.0,99.99542236328124
1399248457,15583.25,15928.269287109377,-5.551880450502135,31.985592244178047,30939.0,-9026.0,100.0
193900763,8327.25,8645.546905517578,-2.37643469948698,16.061101445736224,19327.0,-10666.0,99.9908447265625
30398693886,-2122.0,11605.169921875,13.166152721241827,21.82435079341975,24177.0,-24363.0,99.98779296875
42069374624,16066.0,20208.124572753903,1.8414018525661373,38.83677027120218,40962.0,-17210.0,99.9664306640625
37571543041,27068.0,27068.0,-7.464067151679711,48.16756421167416,46336.0,5040.0,100.0
8086731091,11072.25,11234.088256835938,-2.774911088618091,21.06600254159064,25076.0,-11855.0,99.98779296875
64678383177,16032.75,16382.3603515625,-5.906086416009888,32.9564209248079,31776.0,-8592.0,99.99847412109376
31154844422,459.0,10732.61962890625,13.697044625249273,22.29762592101996,28928.0,-16223.0,99.99847412109376
27902181637,20669.0,20755.09262084961,-6.740627931143865,38.60407908042925,34689.0,-10896.0,99.98931884765624
52457102890,-2856.75,11792.4296875,13.559741190046944,24.12117544977848,28132.0,-21312.0,99.981689453125
30580766680,12505.0,18111.283325195312,-0.6623628127259679,34.85352953268534,39040.0,-19167.0,99.96795654296876
20289631216,14645.5,19317.525817871094,-2.5320555465155548,38.6334355670178,42240.0,-19455.0,99.96795654296876
4608627196,14058.25,18168.261962890625,-5.564181295457568,35.71423094107483,40759.0,-23648.0,99.96337890625
4223973566,-2788.75,11731.060607910156,12.244644755461849,20.911855275179988,24535.0,-22752.0,99.99847412109376
50465650379,4361.5,4651.92578125,-0.1567995183086833,9.224439550995733,12530.0,-5120.0,99.4384765625
45745302509,13540.5,14055.5029296875,-7.306836400837674,28.98308341909842,25008.0,-10198.0,100.0
59820271659,10104.25,10286.670654296877,-2.8135195075323365,19.182862860130527,22252.0,-11356.0,99.99237060546876
18597474468,15758.5,19331.12365722656,-0.6114789582309862,37.87489781333142,42557.0,-22476.0,99.9847412109375
26286487331,7322.0,7412.9501953125,-0.1477703855200642,14.21248308262012,17665.0,-3840.0,99.99847412109376
17367058710,902.5,10160.441009521484,11.765987541015646,17.732192994577435,29680.0,-19455.0,100.0
25738367994,-1761.0,11420.93817138672,12.402817904806708,21.711090074212223,30565.0,-20672.0,99.98779296875
16991111526,-602.25,10646.27783203125,11.850182919826706,18.476833571784315,28202.0,-21248.0,100.0
66183267099,7259.75,7340.991333007812,0.0206941740807408,13.96430788077466,17312.0,-5924.0,99.96795654296876
31435603179,6155.0,6429.266265869141,-2.5744813790929304,13.58054606900633,15917.0,-5504.0,99.96185302734376
41921278721,23980.0,23980.0,-6.252986935838093,42.96427976548579,40342.0,7968.0,100.0
14549499777,18026.75,18254.879608154297,-5.652132336709783,35.11384971791585,34162.0,-8334.0,99.993896484375
2000567513,14826.25,15353.127563476562,-8.626906150264773,33.54946545095853,30249.0,-12920.0,99.98931884765624
34875323806,-4200.0,12210.175964355469,12.785659024135684,22.44488845204124,24234.0,-21616.0,99.9969482421875
14114722229,16321.75,16721.669067382812,-8.017176837514096,33.60288333178647,30510.0,-14365.0,99.98779296875
39937795641,14124.0,14591.98291015625,-6.57503376215054,30.653834082518475,28004.0,-8934.0,100.0
6636169894,-2525.75,11558.674865722656,13.689537977661278,23.0691131236262,27910.0,-17913.0,99.9969482421875
22797605000,19020.5,21768.573303222656,-0.603453576426134,42.76212925437608,45568.0,-22591.0,99.9847412109375
67581158362,-1759.75,11399.1181640625,13.234745784080086,22.75953898554751,31384.0,-20312.0,99.98016357421876
51977583099,7688.25,8094.8121337890625,-3.5021997749462805,16.155558235533,17704.0,-10144.0,99.99237060546876
4237369864,20847.25,22535.16619873047,1.923391725842964,43.71673832274285,42880.0,-16832.0,99.9786376953125
47533047340,10965.5,17094.603271484375,0.5167134932741283,32.41799103948481,36144.0,-17110.0,100.0
7734833561,18952.25,19190.852630615234,-8.260423130916054,38.174699803953466,37335.0,-12050.0,99.9908447265625
52747198546,3603.25,9926.083374023438,11.494502356509194,15.222750969886812,35456.0,-23324.0,99.93743896484376
38987340322,2864.0,10608.88836669922,12.645746446739476,19.08678609155648,34372.0,-19644.0,99.9786376953125
25860646448,16043.0,20001.172729492188,0.8055762763625832,39.55644684361291,41056.0,-17215.0,99.97711181640624
56550156874,-338.75,11068.995727539062,13.164543899595555,21.63269816065428,33332.0,-21384.0,99.9847412109375
64046115850,2290.75,10153.855590820312,11.336699355075549,16.846329870779947,33408.0,-15488.0,99.981689453125
40573164823,5494.0,5784.054565429688,-2.1652854529271885,11.289581312225284,11828.0,-6950.0,99.9725341796875
60995329123,8224.75,8380.371215820312,-2.5995465565236486,17.114381986794843,20564.0,-4848.0,99.9908447265625
16632206515,7568.75,7735.284515380859,-2.27578893839468,15.770468277303202,19331.0,-4160.0,99.99237060546876
23457329171,11618.5,11786.661987304688,-2.370675876238116,21.56208298647045,25825.0,-9580.0,99.99847412109376
10948200757,17779.75,18051.19033813477,-8.566636117698343,36.058177607206105,30802.0,-12339.0,99.98626708984376
66607822970,873.75,10264.076171875,10.32334483871272,15.80111927988201,32896.0,-24012.0,99.9786376953125
50122966058,-165.5,10694.063415527344,12.483686415481069,19.63420980351579,33376.0,-21184.0,99.98931884765624
55253759048,17556.25,20620.212890625,-0.2686006160031073,41.332416245374816,44164.0,-17820.0,99.98626708984376
1788157051,5753.25,6063.260345458984,-2.501559487061835,12.75090881406303,14538.0,-4629.0,100.0
22697200726,-2679.5,11282.315979003906,12.118137149329703,20.151927048422564,27868.0,-21932.0,99.99847412109376
31997602371,9119.0,9156.371124267578,-0.5587712383480837,17.0174661895036,21681.0,-5564.0,99.969482421875
2974475465,17024.25,17341.989807128906,-7.836092708206598,35.90834950848063,34413.0,-13272.0,99.99847412109376
50907713890,3835.5,9963.444213867188,11.292006969968613,15.493423289430938,35186.0,-19644.0,99.9664306640625
60233508813,12677.75,13258.994384765623,-6.251094362895405,27.052899000133408,23896.0,-10264.0,99.99542236328124
54475465337,14827.25,15265.30419921875,-7.199658355585446,31.63377424196889,30228.0,-6960.0,99.99847412109376
49300275458,9197.5,11596.562683105469,11.549172150371078,17.500391286302918,35712.0,-17144.0,99.95269775390624
3012193853,10913.25,11752.854675292969,-6.601944105349306,24.938190849272523,20044.0,-9454.0,99.98016357421876
52438661684,12744.25,17790.224609375,0.2178229285854534,34.84436834660729,38124.0,-16240.0,99.99542236328124
33549830884,12612.0,17969.74868774414,-1.198887300050391,34.56758955442889,39104.0,-18112.0,99.94049072265624
19366519811,11674.5,11686.970642089844,-1.546739498665307,20.96531898236872,23788.0,-2399.0,99.993896484375
56025645548,14843.25,18598.762084960938,-2.6057100983464503,35.82976394415378,41700.0,-24552.0,99.95880126953124
32983771691,6389.0,6540.821960449219,-0.501435290735876,12.555646910891848,16192.0,-5615.0,99.94659423828124
55326439940,18379.25,20116.478149414062,1.947993877228403,39.46181214151858,39680.0,-12288.0,99.98779296875
21896497491,11526.5,11559.095520019531,-2.6446147093268864,21.35923847260425,24924.0,-4532.0,99.99847412109376
45529516503,7190.5,7370.804565429687,-2.3660455980659862,13.305561925843769,15488.0,-6044.0,99.993896484375
59478180385,19945.25,20071.3583984375,-5.192166538102074,38.26389882718151,39568.0,-6192.0,99.99542236328124
28625865236,14647.0,18419.28076171875,1.683954011494775,36.40207844155191,38240.0,-15808.0,99.98626708984376
52145698722,134.25,10937.285278320312,13.373645848727524,21.28416574479637,31344.0,-20240.0,99.99847412109376
24650959573,13464.5,13980.913330078123,-6.405040822088769,28.62172935174372,24841.0,-10752.0,99.93896484375
18833830115,10488.5,10741.736450195312,-2.807245302237844,20.41010771091177,25280.0,-10843.0,99.993896484375
67531255272,13627.25,18689.970947265625,-2.695831503909856,37.96249451745028,42204.0,-17408.0,99.835205078125
64652402782,-1664.25,11341.99658203125,12.898311837091498,21.127948333648646,25392.0,-23712.0,100.0
27495752331,7154.0,7272.996856689453,-0.1138993646284316,13.58059497429548,17641.0,-7544.0,99.98016357421876
48708152166,-2718.5,11584.799255371094,13.46229131309739,22.8107462235752,27266.0,-17872.0,99.99847412109376
9325243760,16113.75,19965.53579711914,-2.964879088097012,41.59720477324404,44824.0,-17912.0,99.9542236328125
27638093931,8810.0,9123.251159667969,-2.99312403518762,17.620385026633105,20288.0,-11199.0,99.9908447265625
15768282725,12748.75,13357.425659179688,-5.735377231309646,27.51019261679472,25433.0,-10175.0,99.99237060546876
66374347721,16374.75,16722.38671875,-6.912573487778571,34.158624015043586,33680.0,-9696.0,99.99542236328124
60341003938,-563.25,11107.670654296877,13.501443797819215,21.99948750255034,30712.0,-20192.0,99.98779296875
38249213937,14460.0,14949.847412109377,-7.487577844100176,32.01980111176328,30770.0,-8320.0,99.9969482421875
41610931075,9203.0,9242.32745361328,-0.5201202940734347,17.016721868593038,21932.0,-5716.0,99.99542236328124
2698782294,-4617.75,12470.872802734377,14.559803815199633,26.787673016166806,25080.0,-18640.0,99.9969482421875
4426701546,-1632.75,11169.912872314451,12.49990683865007,20.895309623794844,32416.0,-19468.0,99.9969482421875
28443506543,1392.0,1450.31640625,0.1936599309459312,2.7222634795413314,3840.0,-1119.0,99.74365234375
18775251841,19749.5,19908.15344238281,-5.975450228196631,37.80820285626528,38101.0,-7584.0,99.9755859375
6860318333,10919.25,11731.24249267578,-6.787185457106099,24.8033125134452,21433.0,-9169.0,99.9969482421875
30822121066,-3314.0,11922.109924316406,13.361171170022685,23.871851078259,28512.0,-20927.0,99.9908447265625
13996789376,19688.75,22289.952667236328,2.214515652008445,41.66267983906498,41632.0,-16679.0,99.9969482421875
28924712096,17984.0,21170.47360229492,0.2261960621203522,41.66464895639679,44433.0,-16320.0,99.97711181640624
13695989858,3199.75,9789.86395263672,10.543605637152346,13.986746884166616,35354.0,-19812.0,100.0
23753539403,5892.5,6055.726348876953,-0.5062940992584568,11.778919699200936,14500.0,-7035.0,99.98626708984376
2404943040,18792.25,21752.7338256836,-0.4599465263102085,42.98786461959676,45750.0,-18138.0,99.99237060546876
63661942130,-241.25,10555.673828125,11.789247823307424,18.259705726701327,32824.0,-19784.0,99.99847412109376
7345781015,7640.25,7866.281066894531,-2.441919009327648,14.091593325932791,15535.0,-6474.0,99.9908447265625
66627884931,7799.75,7882.322875976562,0.0596564102259362,14.68703692874278,18992.0,-4800.0,99.97100830078124
53214047971,5470.25,5695.306884765625,-0.6438632105056146,11.559497112579251,16724.0,-4440.0,99.981689453125
15167067012,15977.75,19289.748596191406,2.005448442846211,36.88496163099459,40650.0,-18481.0,99.98321533203124
35003821402,-700.0,10571.206481933594,11.177859448795418,17.491233582466844,31872.0,-19504.0,99.99542236328124
22202334801,15235.5,15646.138671875,-5.81947032602644,32.09902958794336,30664.0,-8587.0,99.99237060546876
62265730820,17568.75,19672.58642578125,2.435826665482837,38.352901854880166,39808.0,-13920.0,99.9359130859375
32436184100,15808.0,19577.780059814453,0.1851682494954816,39.06722715009374,42176.0,-21376.0,99.97711181640624
58076971684,14475.25,18695.19665527344,1.3114398890462504,35.69751114837255,40608.0,-20016.0,99.97711181640624
66099261856,21175.75,23359.445678710938,-0.7391274648038798,45.33795874398866,48256.0,-22336.0,99.97711181640624
35927484329,15049.0,15461.119018554688,-5.964051961067844,31.54775249239394,30870.0,-10456.0,99.993896484375
47548474087,5072.5,5135.987731933594,-0.2074494576574966,9.521399216285392,14116.0,-4944.0,99.99237060546876
45586111503,4781.5,5040.733337402344,-1.834644707126473,9.3792735808736,9796.0,-3720.0,99.98779296875
21813609038,-2424.5,11687.37857055664,14.276342040847364,24.264570068536933,26800.0,-19851.0,99.99847412109376
5464782398,-6341.75,13386.352325439451,14.492360608729191,27.697604026761727,20480.0,-17388.0,100.0
7054539201,20774.25,20978.75686645508,-8.910185129978283,41.813853315652814,41538.0,-13350.0,99.98779296875
51888621655,7206.25,7384.533203125,-2.1937672466619014,13.143054953130632,14920.0,-6188.0,99.98931884765624
39665432236,9236.0,16675.078125,0.743408167076248,29.788754357949102,35310.0,-17664.0,100.0
51405083712,21414.5,23503.0595703125,-0.0044622488810233,45.10152513320947,45954.0,-17536.0,99.9725341796875
24794162480,17843.5,21031.13296508789,-0.926125701253798,42.832570700464,44800.0,-17472.0,99.945068359375
59628337535,6257.25,6617.94140625,-2.6609423486549213,12.262013926606128,11876.0,-7948.0,100.0
51664162444,10665.25,17053.8193359375,1.237117967049213,31.38014389520958,36528.0,-17376.0,99.98321533203124
47374903473,20181.5,20391.44146728516,-8.931353004174975,41.05142293799875,40930.0,-12574.0,99.98016357421876
7620493609,20279.25,20448.831298828125,-6.920396912945701,39.66312890343493,39095.0,-11895.0,99.993896484375
49188838915,9648.5,9651.343811035156,-0.4190742038210606,17.366163082327038,19730.0,-1514.0,99.9969482421875
31240578560,25971.0,25971.0,2.0075194382867494,46.83513073242597,41728.0,8913.0,100.0
52103935633,17001.25,17306.731079101562,-5.877820029458852,34.50383845802134,35260.0,-9624.0,99.99847412109376
38148793840,15372.0,19545.150329589844,-3.702454973003621,40.41413340647184,44540.0,-17964.0,99.95880126953124
18734802906,-4121.5,12232.31283569336,13.588850355970331,25.16994173137664,27185.0,-20992.0,99.951171875
62253792657,17206.75,17549.490966796875,-7.646272689433526,36.02293935625627,34560.0,-12736.0,99.99237060546876
52799975436,16498.25,19203.428588867188,-0.4471531896497025,38.67599558359902,41344.0,-20032.0,99.95880126953124
53645562765,14150.25,14526.093505859377,-5.896264115688098,28.546234448767404,26468.0,-8216.0,99.993896484375
18856124445,16518.5,16854.05908203125,-8.030933244441956,33.48859550337029,30492.0,-13099.0,99.9755859375
27738341860,15801.0,19368.59698486328,-1.7752716601143248,37.62962203775165,42793.0,-24447.0,99.9725341796875
28815138558,-7089.0,13846.11749267578,14.725798373736898,28.785833792877305,19201.0,-17336.0,99.94354248046876
54548084134,-1567.75,10977.947875976562,12.332978722523366,19.38595892587772,28980.0,-21916.0,99.98016357421876
38639856250,-3062.0,11842.2763671875,12.693994894615818,22.99373603319345,29806.0,-20336.0,100.0
21806247045,16831.5,17247.887939453125,-7.644035352712203,34.31352382114387,31241.0,-15560.0,99.9755859375
65919564769,16433.75,16778.37255859375,-7.309813020956462,34.816962319518765,35260.0,-8064.0,99.97406005859376
42307276067,9087.0,9173.47198486328,-1.9988832607032985,17.62605697881101,21092.0,-3564.0,99.981689453125
31240791103,4151.0,4563.819641113281,-1.593123604438965,8.638859255912427,8864.0,-5311.0,99.98931884765624
48053892645,13623.5,14112.8828125,-5.36020738378408,28.2760518559351,25062.0,-10254.0,100.0
44353096712,20305.5,22244.58898925781,0.4154974578507223,43.93086173763812,43920.0,-14894.0,99.981689453125
29345875087,5275.0,5473.8756103515625,-0.9094312275354866,10.130746789951454,11792.0,-5424.0,99.96795654296876
45465841240,12581.5,18197.7822265625,0.1772649521225714,35.6120561272868,39314.0,-16750.0,99.98779296875
38533025192,14484.0,19116.818359375,-0.6337194044532726,38.29662169891417,42666.0,-17408.0,99.9786376953125
47547496892,12548.5,17706.75848388672,-3.5972990736627364,34.502974568633945,40196.0,-22542.0,99.99847412109376
7706220391,4198.25,4230.872772216797,-0.2191414930944622,7.945642032012175,10182.0,-3033.0,99.94964599609376
7568917164,12386.25,17505.151611328125,0.7916016018739183,32.4763909137688,38976.0,-19990.0,99.9847412109375
56558643426,2527.25,9701.325073242188,10.431551016385908,14.0868301036237,35400.0,-20408.0,99.9847412109375
52498566406,541.25,10465.015625,12.143005346211812,19.1660296921063,28320.0,-18240.0,100.0
67572316044,10308.25,16887.25,1.2839776646809635,30.81668882268827,35972.0,-17568.0,100.0
33900062134,-2863.0,11450.825561523438,12.535877509481557,20.78475288669203,28192.0,-21783.0,99.98779296875
16734273535,1468.75,1576.77001953125,-0.3666103505067434,2.906029109563097,2939.0,-1920.0,99.90234375
13550754692,16109.75,19378.962860107426,1.2921549068319045,37.38233417124163,40608.0,-16446.0,99.9908447265625
32225613380,14029.0,18460.10971069336,1.823599202813448,35.526342794796925,39048.0,-18211.0,99.98016357421876
3280289440,15885.25,20095.21133422852,1.6080652754190785,38.79370782503484,41296.0,-17195.0,99.981689453125
61339296394,261.75,10819.021484375,13.334821415284985,21.296629841564013,33412.0,-20344.0,99.98779296875
7419422424,11998.25,17949.112670898438,-0.5718880048049543,34.350368915852755,39114.0,-17340.0,99.993896484375
67496258538,-1852.25,11317.671875,12.7602115460645,21.68697183617498,32864.0,-21504.0,99.99237060546876
45852568844,14577.5,18543.99786376953,-0.3320012791784884,37.34473535398382,40352.0,-18304.0,99.97406005859376
32414659978,966.0,10304.52279663086,11.6998454819298,17.36254717470713,34352.0,-19808.0,99.9908447265625
21214895058,183.5,10643.732513427734,12.664672064548938,19.56607005564567,33801.0,-19840.0,99.97100830078124
13656367946,24.75,10878.594970703123,13.250573639140546,21.270995184542294,33320.0,-19691.0,99.99237060546876
58774653426,1382.25,9882.95556640625,10.647301208891948,15.76249454017306,33152.0,-16352.0,100.0
30353168992,18113.0,21236.019500732426,-0.109772865146514,41.92575732650565,44032.0,-17960.0,99.9786376953125
56991648048,19859.25,22222.912475585938,-1.562527244118879,44.9111647497949,46336.0,-20432.0,99.9359130859375
52957511009,18910.25,19186.145263671875,-8.3994792352421,39.37578806585554,38320.0,-13008.0,99.99542236328124
26415206820,17002.0,19955.591064453125,-0.8221025923024416,38.89903009770783,43664.0,-19447.0,99.99237060546876
67261327759,6851.75,7079.96728515625,-2.296405069987343,12.553826938141404,13964.0,-7608.0,99.98626708984376
26918730516,14785.0,18586.930419921875,1.11898982836438,36.98696498088097,39200.0,-16751.0,99.9786376953125
45414102664,15153.5,19336.331665039062,1.9605030287364693,37.18184620353242,39472.0,-16824.0,99.98779296875
23504706263,3725.5,3782.78857421875,-0.5183316174454246,7.043226449839316,9656.0,-2240.0,99.9755859375
43894825776,17246.5,20690.04498291016,0.6959905680695331,40.87272805062033,41920.0,-19396.0,99.9908447265625
54061266597,12809.25,13400.953979492188,-5.504511432933707,27.28639202815344,25084.0,-10740.0,99.969482421875
52695057744,17674.25,20938.807006835938,0.3833709755652671,41.76365454292806,44088.0,-17872.0,99.97406005859376
1077743988,14808.25,18741.173065185547,-2.467918332892057,37.674872537359725,41640.0,-23383.0,99.99847412109376
27198388152,11835.0,17929.729766845703,-0.6065014586359672,34.09721798188323,38097.0,-17696.0,99.9969482421875
64588494795,5152.75,5377.302001953125,-0.1228975712832112,10.477632356287348,13960.0,-5760.0,99.9755859375
62290696140,10947.75,17214.892333984375,-0.230460418954655,31.675007422344702,37328.0,-17744.0,99.99847412109376
4584113481,17855.25,18096.97735595703,-6.280964889220936,36.80665153904416,33975.0,-12057.0,99.993896484375
57948433077,13044.25,13598.7919921875,-6.479436186579451,28.0941850268852,23660.0,-10464.0,99.9755859375
61287665523,5626.75,5802.355712890625,-0.4692821754344189,11.66230344316329,15368.0,-4720.0,99.98321533203124
66497368065,25534.25,25534.25,-7.646096741878392,45.37822277875749,42720.0,5392.0,100.0
67965629072,18196.75,21335.097290039062,1.1495460329397436,41.425568410427424,43520.0,-19532.0,99.9481201171875
17657093199,4746.5,5102.432891845703,-2.180855116916623,10.179714924480532,9980.0,-5976.0,99.99237060546876
67341682168,14426.75,18811.97705078125,-4.339101215183237,37.91554300091346,43088.0,-19160.0,99.98016357421876
24431281099,7048.5,7203.623107910156,-0.2710537400975469,13.629914015374498,18861.0,-7120.0,99.98321533203124
67355793668,20829.75,22074.453125,0.0759834945932071,43.076584542660925,43520.0,-15088.0,99.9542236328125
59088306218,4284.25,9730.6318359375,12.520914160056313,16.77492240839614,35328.0,-15616.0,99.969482421875
16420947102,-3155.25,11808.38623046875,13.204822538282553,22.208235058944187,25473.0,-21818.0,99.9908447265625
37103370458,1637.0,9977.07354736328,11.851030101359605,17.273725545920353,33540.0,-24718.0,99.97100830078124
40669979235,7983.0,8087.953186035156,-0.3794655283260928,15.574099678207482,22268.0,-5408.0,99.9969482421875
39627777881,13513.0,14013.77783203125,-5.930078452374474,29.205951333419,26924.0,-8704.0,99.9969482421875
46044356577,15118.5,15549.41552734375,-6.897838361187685,32.710922924425375,32090.0,-8160.0,100.0
38903760426,-1667.0,11388.186706542969,13.65288185057705,23.40350547234728,30448.0,-21184.0,99.9969482421875
48592876217,14811.5,15268.809143066406,-6.935407354735774,31.50969514161397,30764.0,-7584.0,100.0
53521407890,-2036.75,11528.4609375,13.517394898778305,23.10263444820469,28520.0,-20960.0,99.9755859375
50547941892,19160.5,20673.515991210938,2.457854918922988,40.49873402446445,40960.0,-11708.0,99.97406005859376
59029202070,-2080.75,11215.84912109375,12.724640052963377,20.803858320034404,28928.0,-21424.0,100.0
7848556374,-5065.75,12647.745208740234,14.444896262288404,26.85793122025756,24834.0,-19701.0,99.9969482421875
12434192858,1061.75,10144.69058227539,10.516098547594412,15.625056614147065,33664.0,-24406.0,99.99237060546876
36804145440,24220.0,25644.42449951172,-0.431244923145683,48.903664707993805,48260.0,-21944.0,99.993896484375
138365687,3760.25,3801.269500732422,-0.5559488421257498,7.004906279583398,9217.0,-1897.0,99.99847412109376
55427778596,18675.25,21045.24951171875,-0.7291959010533933,41.945604853429394,44288.0,-21476.0,99.9725341796875
32214358620,12073.0,17383.13800048828,-0.8726549961696698,33.090609315363295,37696.0,-19384.0,99.99542236328124
42469768223,3906.0,4371.965698242188,-1.9195062879942493,8.658479897102342,8150.0,-4112.0,99.98626708984376
49082319785,16734.5,17016.64404296875,-5.914705820036091,33.73597636506751,34690.0,-8918.0,99.98626708984376
32580793881,14880.0,15274.0078125,-5.875484129770245,31.22706900745625,28881.0,-7928.0,100.0
33221639538,-767.5,10566.30859375,10.874843607870286,16.73868141205579,32312.0,-20392.0,100.0
3569538751,2213.25,2271.514953613281,-0.0116621589680377,3.811517638300936,5693.0,-2526.0,100.0
56564319293,13001.25,13780.74267578125,-7.231820127643465,28.95716836285699,24244.0,-13020.0,99.99847412109376
13110234064,15336.75,19623.4567565918,0.1112844531603069,38.49995252722957,42018.0,-16544.0,99.99847412109376
2773859534,-3936.75,11945.464630126951,12.440489241284084,21.59189796997138,24664.0,-20607.0,99.99237060546876
39352253369,15459.0,15917.05926513672,-7.522789868295141,33.13896919451323,31634.0,-9302.0,99.98626708984376
18452223265,20326.5,20474.015991210938,-7.171181131995418,39.66379068813071,38380.0,-10635.0,99.99542236328124
13653525790,-2611.25,11554.150482177734,13.129250467836597,22.00889560967025,25520.0,-21216.0,99.99847412109376
39608127146,-3051.0,11813.108459472656,13.695863625386355,24.19499934838448,29422.0,-21464.0,99.993896484375
67642331576,16195.25,19816.96044921875,-2.628319230619863,39.50075144064687,43424.0,-22176.0,99.97100830078124
7089187554,-408.75,10889.547271728516,12.66243362484817,20.3471527116624,32560.0,-19936.0,99.993896484375
52100731468,13749.25,17947.89208984375,0.4355130335440728,34.697169408830256,39488.0,-18376.0,99.98626708984376
50876600286,-6813.5,13536.616760253906,14.389239606106424,27.843134140506265,20138.0,-18056.0,100.0
43267505724,9491.5,16794.890625,-1.3524819685661431,30.959488272442574,35256.0,-17440.0,100.0
17125419429,18065.25,18347.74188232422,-8.276021504149606,36.38297065489362,32491.0,-15400.0,99.9725341796875
48902664754,1060.5,10719.957397460938,12.748233044763436,19.684968488355203,33280.0,-20120.0,99.9908447265625
42161244735,4149.0,4181.580810546875,-0.4179998297809282,7.114969444958722,9056.0,-3798.0,99.9969482421875
51917258057,17931.25,18246.673950195312,-7.889094121457777,37.15101379784389,34952.0,-14200.0,99.99847412109376
36111243313,20008.0,20243.371337890625,-8.522149975583345,40.5624870901281,39586.0,-11538.0,100.0
26949672814,-5506.0,12845.524688720703,14.099076349481424,26.22051099326392,20992.0,-18047.0,99.9969482421875
50804133957,18918.5,19097.60516357422,-7.768234657339228,36.801377528061245,32986.0,-11318.0,99.98931884765624
46935822487,7659.5,7955.7646484375,-2.040768691560816,14.026802618501204,17290.0,-9718.0,99.99237060546876
3422626233,19209.25,19397.709106445312,-8.526850379777054,38.406941324389,37207.0,-9893.0,99.993896484375
19499444334,-1069.5,10865.431610107422,11.87324290832026,18.819516311028227,26732.0,-23851.0,100.0
22051910262,-3370.5,12051.765106201172,13.865417014447326,24.45106697181368,27632.0,-20000.0,99.99847412109376
40680900525,11755.0,12400.015380859377,-5.569498236453611,25.168863905565928,22978.0,-9688.0,99.9755859375
3373887882,2580.25,10075.231262207031,11.280625129093286,15.947442281227817,34886.0,-22165.0,99.97100830078124
27091846066,-562.0,11033.895782470703,13.506607418428588,21.92024144516424,32072.0,-20024.0,99.9969482421875
32285363188,11896.0,17632.407318115234,-2.2567615084888404,33.53858343465521,38840.0,-18183.0,99.98016357421876
9497602489,17638.75,18044.999237060547,-9.38377132913614,37.600025551679,34593.0,-13534.0,99.98931884765624
59790615958,-2661.75,11497.033203125,13.01426795579603,21.88165605142829,28308.0,-20416.0,99.9969482421875
2727802231,4823.25,5151.8599853515625,-1.7950612432148096,10.0797937624514,11132.0,-6289.0,99.91455078125
10113448298,395.75,10515.88818359375,11.007875945540777,17.051896664406907,33522.0,-22400.0,99.9969482421875
68326573640,15229.25,19413.92529296875,1.962844847296523,37.718091965645065,40112.0,-17864.0,99.97100830078124
55322871619,8983.25,9024.2646484375,0.2264670431272049,16.995346090350022,22952.0,-5792.0,99.98626708984376
51403650942,-6867.5,13756.272277832031,14.7881811778098,28.770842327812225,20354.0,-18048.0,99.99237060546876
4050992958,-6919.75,13633.589111328123,14.54307161404072,28.306460879364312,18668.0,-16598.0,100.0
18105065199,1593.5,1618.5584106445312,-0.0748627527500532,3.027074337703405,4101.0,-1476.0,99.96185302734376
1150753363,7895.25,7985.957824707031,-0.6355427301940917,15.312817438408963,19833.0,-6289.0,99.99237060546876
55685383227,6789.25,6947.818115234375,-1.6188589697197866,13.8474547256256,15724.0,-4840.0,99.97406005859376
5505506265,15177.25,15624.16879272461,-7.094483003094947,32.33981283305936,31679.0,-8300.0,100.0
55090428450,2200.25,10825.968627929688,12.922670358454736,20.21638970115104,33860.0,-20204.0,99.98016357421876
34674395220,16621.0,19762.39666748047,-1.2200784020256528,39.45746185193983,43434.0,-21656.0,99.98779296875
47304171366,-4801.5,12474.70733642578,14.194103356345924,26.042692399632443,22880.0,-18666.0,99.9969482421875
64518007900,12179.75,17798.65771484375,-2.448723570708354,35.1829277970371,40096.0,-21608.0,99.9908447265625
66742999862,-2696.25,11605.999145507812,13.43934832980806,23.018046541996924,27328.0,-17724.0,99.993896484375
3394295949,16931.25,17271.99545288086,-8.464916519206495,34.678849123423994,29414.0,-14002.0,99.993896484375
24047702798,-2529.5,11661.735931396484,14.020644894948234,24.41755207578225,25792.0,-17511.0,99.99847412109376
622787219,7301.25,7417.671020507812,-0.6256845015787562,14.199130113904978,18818.0,-6526.0,100.0
39616927919,6183.0,6532.703002929688,-2.599758641779439,12.3218720509887,12250.0,-6976.0,100.0
11230418899,6369.75,6548.146636962891,-0.499640900316361,12.79388046376568,18547.0,-6136.0,99.94964599609376
26363401168,16713.0,20410.41931152344,-0.0644678600165667,40.21923938734731,43648.0,-21395.0,99.9847412109375
31527387224,17083.0,20272.779235839844,-0.987676648544732,40.61239440721063,44080.0,-24144.0,99.951171875
46708540395,6976.5,7110.1123046875,-0.5444332152626127,13.656026294438403,18014.0,-7174.0,99.99542236328124
59559773746,-812.75,11165.458984375,13.765907410871128,22.84914823726577,30260.0,-20192.0,99.99237060546876
52537260049,21538.25,21697.723510742188,-8.009064419081193,41.54254110887975,39852.0,-11772.0,100.0
41219859599,4907.0,5121.584228515625,-1.2725122940003222,9.240601871045888,10878.0,-4670.0,99.97711181640624
44194212832,15635.5,19863.076599121094,-1.0112955483926174,39.19328077061446,42394.0,-16442.0,99.9969482421875
12327007830,-5229.25,12710.235382080078,14.45214001301663,27.06525768764649,24218.0,-19259.0,99.969482421875
60045839485,13197.75,14083.218627929688,-8.862434875921602,30.724060827915533,24516.0,-14012.0,100.0
40721830942,-3834.0,12100.096069335938,12.989628055201283,22.92669343547008,24288.0,-19612.0,100.0
64046176807,6150.75,6165.113525390625,-0.7129081063003182,11.177091049930336,13616.0,-3404.0,99.98779296875
38398528241,16382.0,16713.296020507812,-8.051277356400142,34.99415181425252,34116.0,-8994.0,99.98779296875
32718660919,4866.0,5168.358734130859,-1.3395790889205748,9.735226268931855,11312.0,-6176.0,99.97406005859376
64570687100,8302.75,16531.9765625,-2.2460816927248004,29.13059079761512,33888.0,-16880.0,100.0
14494813197,14825.75,15353.443328857422,-7.527200695620368,30.9936704137093,25747.0,-11760.0,99.9908447265625
44722392772,12056.5,17877.781494140625,0.6245364424458231,33.714126209620694,38046.0,-18240.0,99.993896484375
56888154922,-1097.75,11316.494506835938,13.191055829809768,22.362731476026667,31812.0,-19888.0,99.9969482421875
11423745839,2840.75,2855.7110595703125,0.253607197637092,5.114032774503016,7790.0,-1885.0,99.98779296875
64595214416,20051.75,22468.338623046875,0.1451006444682323,44.103352701576256,45952.0,-24272.0,99.98931884765624
38874495850,-1534.0,11204.743713378906,12.649892355889218,21.078475341515496,32492.0,-20208.0,100.0
65789038127,2342.75,2348.866577148437,0.1591644701100735,4.273039707075458,5872.0,-1524.0,99.95880126953124
43689886672,15681.5,19825.857543945312,0.5900624759556508,38.73409611396758,42034.0,-20238.0,99.99847412109376
29262395736,16422.0,20068.75634765625,-1.9548909712322835,40.95278851475459,44096.0,-22264.0,99.993896484375
38024981887,3007.0,3651.977416992188,-1.884587894043588,7.491862483472934,6284.0,-4572.0,99.9969482421875
47859164079,4966.5,5030.466552734375,-0.2956899631799524,8.689260507261183,12634.0,-4918.0,99.9908447265625
11461030303,6831.75,7225.0933837890625,-2.26326576297151,12.715593946912003,14454.0,-8873.0,99.9969482421875
27542364798,-4678.0,12858.730712890623,14.655823273396484,26.852535110827983,24088.0,-20011.0,100.0
34144871894,-2275.5,11228.255065917969,12.489589170791955,20.1958111429388,28945.0,-21676.0,99.99542236328124
12762653659,6077.75,6249.398498535156,-0.5181758261272982,11.739239372869577,15665.0,-6520.0,99.94659423828124
27170926441,14897.0,15349.839935302734,-6.452712541044414,31.93959988732813,30293.0,-10148.0,99.99542236328124
22489033585,17053.5,17362.130432128906,-7.568120683137174,35.947537739908135,35193.0,-8696.0,99.98626708984376
66262647899,6396.75,6561.150390625,-1.3655951215502706,12.992798368859289,15656.0,-4352.0,99.93438720703124
43517240093,13844.5,14268.311401367188,-6.082315900202012,28.226598781431072,26370.0,-7984.0,100.0
38928825655,4729.0,5084.973510742188,-2.060792262137672,10.141430169236612,10430.0,-6190.0,100.0
12336725907,6260.75,6408.136169433594,-0.539695859530012,12.530367136297142,16115.0,-6016.0,99.92828369140624
33257852805,14709.5,15131.460357666016,-5.673044015074781,29.84210902919453,27633.0,-11168.0,99.98321533203124
29912943589,14869.0,15293.626495361328,-7.232499979718882,31.375786736491754,27649.0,-11264.0,99.95574951171876
44472940741,17391.5,17723.646911621094,-8.614382271619284,35.83173702124129,31378.0,-15024.0,99.993896484375
55145320426,-3546.75,11860.7373046875,13.012826199284335,23.163698003939363,29056.0,-21504.0,99.981689453125
3552499320,11255.25,17758.01953125,-1.6287226736134968,33.89245619881442,37930.0,-17108.0,100.0
64182569284,18114.75,20711.10290527344,-0.4790626451168514,40.6620267021391,43392.0,-20664.0,99.9603271484375
55981063931,3432.25,3850.2650146484375,-1.117185195915797,7.840984732059241,9996.0,-4204.0,99.99847412109376
27044713228,13926.0,17749.8740234375,1.3713673905281811,34.90775621681957,37952.0,-16903.0,99.9725341796875
18518177599,1549.5,1573.1478271484375,0.24067469549926,2.6738727163067604,4912.0,-1899.0,99.91912841796876
14201896623,1179.75,1236.74609375,0.0193873568645155,2.4182975663580093,3139.0,-1278.0,99.945068359375
38770328233,16973.0,17225.204345703125,-5.788165734567575,33.95618896412724,35126.0,-7942.0,99.993896484375
18947593853,10189.5,11045.11669921875,-6.645413259925421,23.68361756805025,19324.0,-8127.0,100.0
38984379137,23196.0,23196.0,-6.085426291558105,41.67016708558611,38934.0,8858.0,100.0
9840552255,5871.75,6243.069061279297,-2.4756637954751035,11.53028571511154,11342.0,-6175.0,100.0
52953994725,14398.25,15016.711547851562,-8.064528725924479,31.792522413464003,28488.0,-14320.0,99.98626708984376
35356107598,-2737.0,11822.759704589844,14.224351394876468,24.453973210190167,26518.0,-19900.0,99.9969482421875
51417028719,6594.0,6947.3092041015625,-2.663398959461682,12.896426153659624,12890.0,-7484.0,99.98779296875
45451095778,-1886.5,11236.061401367188,12.764401093142355,21.28761655467881,29232.0,-20206.0,99.993896484375
46634115938,669.5,10925.261474609377,13.29786305987507,21.26197890461433,32258.0,-19792.0,99.99237060546876
43114074245,18596.5,18789.635314941406,-7.39322965747183,35.99758223811151,32410.0,-13894.0,99.9908447265625
61610458723,6027.75,6210.9306640625,-0.4263365116056564,12.450057553115856,16644.0,-4372.0,100.0
27582473537,20891.0,21024.8900756836,-7.038571181495441,40.572124055820765,39544.0,-11135.0,99.9969482421875
64644125370,-1928.25,11510.494140625,13.07026737819985,22.790351338801763,31192.0,-20416.0,99.98779296875
50060148329,14751.5,15228.017639160156,-6.667494257367675,31.96700749743936,29732.0,-10430.0,99.98779296875
52476471946,-314.75,11007.370483398438,13.149670192446017,21.458096511394373,33488.0,-21120.0,99.9725341796875
46267010607,2493.5,2509.048156738281,-0.1195704495275049,4.569754851154039,5866.0,-1580.0,99.98779296875
16147124439,8190.75,8466.425994873047,-2.4478340497322963,15.23462023507816,18515.0,-10110.0,99.99237060546876
53019301009,18963.25,19207.473022460938,-7.615401069830838,38.586721440239096,37772.0,-12600.0,99.9969482421875
37242046313,14361.0,14797.369201660156,-5.782793402748086,30.401653766380942,29436.0,-9176.0,99.993896484375
62304084303,6845.75,7233.224853515625,-1.6680478833284875,12.375199432764148,15144.0,-8756.0,99.9908447265625
32333940521,16479.0,16763.526641845703,-5.616941033327955,33.43080730144877,32177.0,-10047.0,99.981689453125
29596390455,5481.0,5676.480499267578,-1.6042781817427754,10.661124918514558,11728.0,-6255.0,99.98321533203124
32153433852,7810.5,16436.84765625,-3.0967328341363896,27.92219416886114,34065.0,-17408.0,100.0
35947721381,14960.0,15330.443420410156,-5.882412707936821,30.419347784402103,27790.0,-10016.0,99.99542236328124
16682569506,720.75,10953.188446044922,13.187290788793089,21.4252485346138,29712.0,-20215.0,99.981689453125
2181621213,13487.25,14244.837097167969,-8.006372574135748,30.059332004358986,25267.0,-13588.0,100.0
39213765384,20971.0,22713.018493652344,1.738234206429497,44.032469092455095,42752.0,-17326.0,99.9908447265625
8717429532,12196.75,17460.79946899414,-0.3743077920725453,34.05980529633275,37824.0,-16931.0,100.0
49346634296,14581.5,18918.97344970703,-0.6269319897516252,37.67469571827961,40896.0,-19544.0,99.98931884765624
36863786610,-1965.0,11379.377990722656,12.754992066558184,21.561791860624364,28910.0,-20206.0,99.98321533203124
22686164352,22276.5,24140.250701904297,0.3734116567154791,45.44776248189409,46464.0,-17275.0,99.9969482421875
25434207521,19639.5,19832.06640625,-7.141370846015955,38.69362899027375,36936.0,-11135.0,100.0
8242626118,-4035.75,12170.663940429688,14.263947736017784,25.883063786123547,23268.0,-18428.0,100.0
44913452836,13327.5,18081.66125488281,2.152146891554111,34.71178193044907,38432.0,-18286.0,99.99847412109376
56300327376,19079.25,21823.62744140625,-1.8705143838348497,43.625910000690055,47124.0,-25336.0,99.90234375
4349105063,5928.25,5938.214996337891,-0.4142455152264785,10.793402441522694,13755.0,-1894.0,99.99542236328124
56875498806,-3021.75,11447.984008789062,12.12558042394299,20.4975955171505,26900.0,-21152.0,100.0
58942084285,12721.25,13623.660278320312,-8.399660499053319,29.752316971172803,23568.0,-13568.0,99.993896484375
50375153214,-6552.5,13557.255737304688,14.809180240986832,28.73712337010132,20192.0,-17004.0,99.9969482421875
24115946803,7921.5,8020.915954589844,-1.6183417340941395,16.03272240060178,19493.0,-3184.0,99.98931884765624
12898848386,991.75,11066.50244140625,13.390559345577788,22.14809392861149,29944.0,-20262.0,99.99542236328124
62715669726,-4677.25,12401.110595703123,12.69693830968894,22.95813405055845,23736.0,-20564.0,100.0
38855836297,17365.0,17601.710693359375,-5.255509463882674,34.17506989297858,35014.0,-7414.0,100.0
18341443495,3316.5,3395.891906738281,0.1780095480385604,6.496985035094869,8613.0,-3231.0,99.98931884765624
26538344681,18663.0,18879.3822631836,-7.750353663192147,37.2078795313604,37369.0,-12223.0,99.981689453125
4908738765,16028.25,16467.341583251953,-8.604445567371677,33.60924521960886,28585.0,-14156.0,99.9908447265625
20517611046,-2526.5,11650.745208740234,14.16739300039135,24.46908335914137,26624.0,-17775.0,99.98626708984376
56708192339,11043.25,11202.290283203123,-2.8904062031106754,21.00284812918008,24600.0,-9928.0,99.9969482421875
37055957948,10746.0,17113.961669921875,-1.5804863670197098,31.096359137145114,36936.0,-18748.0,100.0
17845567769,19409.5,19604.035064697266,-7.404368298445629,38.36134630305556,36444.0,-11387.0,99.98779296875
18872448803,8194.5,8266.849060058594,-0.2494302819525579,15.614628081473647,19324.0,-5839.0,99.98626708984376
54198984046,-3582.75,11834.009643554688,12.369761490030964,21.281821219316416,24816.0,-21392.0,100.0
43407979068,11673.5,17237.01611328125,-1.457417715995362,32.854873664752645,38064.0,-19404.0,99.993896484375
52742012735,1429.25,1463.3258056640625,-0.2338612985045757,2.6127847316265327,3128.0,-1416.0,99.69635009765624
48624941872,16932.5,20530.00897216797,0.2743701876755573,40.96420702283074,42272.0,-16778.0,99.993896484375
53513618080,18432.25,21462.621948242188,1.7256283105308807,41.17697558087196,43652.0,-20288.0,99.98626708984376
23249842314,2168.5,10283.071563720703,11.609994851308292,17.132915133782426,34252.0,-22152.0,99.9847412109375
56939548780,14138.25,18161.182373046875,-2.1243176693838706,35.730923391893484,40712.0,-22780.0,99.951171875
60898902017,26398.75,26398.75,-7.101863605741778,46.97860649792912,45944.0,5120.0,100.0
9701541943,8211.75,8355.350616455078,-2.6092702977522064,15.015689504158352,16624.0,-7383.0,99.99542236328124
22349774517,11859.5,12548.295776367188,-6.157521836280648,26.403195323555025,22365.0,-10388.0,100.0
66930267889,14683.75,15162.0341796875,-7.589987830637298,32.46739807902002,32320.0,-9248.0,99.98321533203124
37592890559,3094.0,3747.462768554688,-1.969139834853731,7.989588836049872,6446.0,-4522.0,99.98626708984376
38112915183,1432.0,1483.228271484375,-0.0381178503357035,2.824659440078782,4312.0,-1536.0,99.6368408203125
63493417745,20281.75,20393.74914550781,-6.118939208385499,39.01365466009957,37472.0,-5788.0,99.9908447265625
53200994286,-6385.75,13308.111572265623,14.428124419304211,27.595314345468864,20416.0,-17404.0,99.98779296875
8415460882,38.25,11053.30014038086,13.1441523330335,21.752694601751625,29440.0,-19875.0,99.98931884765624
51196733996,13037.5,17738.514526367188,0.2164270078320266,34.71238983264397,38528.0,-17512.0,99.981689453125
6291506643,8827.25,8902.074005126953,-1.7192271621622823,17.498452164756888,22001.0,-5468.0,99.98779296875
42534700436,14629.0,18847.907470703125,0.90164755392518,37.12972770465858,41488.0,-20026.0,99.945068359375
44102599492,16149.5,19507.907775878903,1.682352621796541,38.01182654371368,41032.0,-19216.0,99.97711181640624
68491862405,18418.25,18672.0712890625,-7.186494602690749,35.87846714125667,32320.0,-14560.0,99.94354248046876
55053272455,6407.25,6538.597290039063,-1.074669072918154,12.234630842624906,14696.0,-5972.0,99.9786376953125
12692409656,14685.75,19055.728973388672,-2.234138173765788,39.404631629033865,42568.0,-17128.0,99.99847412109376
68151876643,9205.25,9310.37109375,-2.1936111967703043,18.051810648889408,21008.0,-4544.0,99.981689453125
26421197554,-714.0,10826.406616210938,11.964783373202517,19.21868248181409,32768.0,-20239.0,99.957275390625
14232088346,-2964.25,11807.39877319336,13.532845638363934,24.43983609095209,27120.0,-20107.0,100.0
23091158546,276.5,11125.600463867188,13.449011614165087,22.393066675935035,29824.0,-19515.0,99.9969482421875
50559891433,14126.5,14616.985168457031,-6.952603853616791,30.95041364972753,29346.0,-10432.0,99.9786376953125
28304598775,2654.0,2788.250701904297,-0.0108442966811123,5.276498509517118,8185.0,-3136.0,99.945068359375
23547677296,15056.5,19404.739013671875,-0.9136163947833376,38.53107463135097,41620.0,-17207.0,99.99847412109376
24042865063,9302.5,9448.728393554688,-1.3040275590374162,16.80181489155201,20797.0,-8699.0,99.9969482421875
57823178512,18706.25,21327.687377929688,2.124844047847872,41.070049307176525,40768.0,-15852.0,99.981689453125
15709139036,13875.75,18032.65264892578,-2.2695489500823984,35.5528290206417,40368.0,-22800.0,99.993896484375
6602907349,12685.25,13297.78433227539,-6.455247115573543,27.812621852541035,23949.0,-11698.0,99.9908447265625
8586176541,15842.25,16260.162658691406,-8.357916852578324,33.0111361955593,27943.0,-11776.0,99.9786376953125
48681530819,8836.5,8925.001708984375,-1.9571972839762355,17.54229632118603,22312.0,-4208.0,99.98931884765624
11373028015,5009.75,5068.651397705078,-0.2947590994122957,8.790477380497913,12818.0,-4942.0,99.98626708984376
28302373058,4148.0,9950.388732910156,10.847806939450615,13.999211085288223,36225.0,-22560.0,99.97406005859376
21920257994,-3110.5,11895.5625,13.668448485277036,24.43577338560144,29061.0,-21504.0,99.9755859375
63277092104,19995.75,22051.427856445312,0.1227757896274546,43.68122272022183,44256.0,-15488.0,99.97406005859376
14857830649,18270.75,18534.22967529297,-9.244144698938117,37.4091546811278,35185.0,-12838.0,99.9908447265625
29989678368,21067.5,23188.18756103516,0.08101005428979,44.9132602662945,45000.0,-16668.0,99.98779296875
48690106215,3679.5,3722.810424804688,-0.1609223478269866,7.245388433816285,9506.0,-3246.0,99.9908447265625
37254515408,15873.0,19854.506408691406,-0.1053056798643836,39.28836368327039,42926.0,-17098.0,99.99237060546876
12563264335,4401.75,4427.469451904297,-0.1332074316867449,7.744529385101851,10026.0,-2679.0,99.9755859375
37121880593,20457.0,20590.792907714844,-6.057755840854547,39.38480503820804,39654.0,-7516.0,99.99542236328124
5301631384,17704.25,20791.875915527344,-1.900681207220848,41.93463107428735,45379.0,-21832.0,99.96795654296876
66854642681,15114.75,15544.031127929688,-8.074115131113494,32.48329695662964,31092.0,-8384.0,99.9755859375
44522547064,12619.5,18113.15118408203,-1.7448296041767353,35.06682520836048,39346.0,-18944.0,99.98626708984376
56657953349,16954.25,17211.466796875,-5.759527246999987,33.2684883015285,30732.0,-9312.0,99.99237060546876
7201498919,3840.25,3897.843780517578,0.354504214286734,7.298678256578767,10670.0,-2685.0,99.9969482421875
45841937086,-4868.5,12901.338928222656,14.442349951555617,26.56640274806259,23730.0,-20062.0,100.0
38049444519,4839.0,4915.463928222656,-0.1730679292829436,9.045982625247346,12610.0,-5586.0,99.951171875
27382976204,10222.0,17015.00390625,0.0472407055195466,30.799987065169056,36816.0,-17227.0,99.9969482421875
63014007112,18842.75,21483.602294921875,-0.3992918564461028,42.439423918013134,44832.0,-22444.0,99.95574951171876
63236133468,11342.75,17182.0751953125,-0.6102994514630182,32.158554249897705,37904.0,-19416.0,99.99847412109376
28608146581,14312.0,14959.258331298828,-7.531705647842199,30.93517837149378,27533.0,-14848.0,99.96795654296876
2211213389,16385.25,16685.45278930664,-7.834162066127944,32.95909618707906,29833.0,-12345.0,99.98779296875
19814946309,16710.5,16924.59375,-5.403836005186464,31.99233123650487,27792.0,-7120.0,100.0
15378510140,14400.75,18326.790557861328,-3.308839283052076,37.03579107907339,41120.0,-24624.0,99.9664306640625
51528112478,-1656.0,11157.207275390623,11.928408440595089,19.36800166869084,25346.0,-23648.0,100.0
17940425,15134.25,15575.748046875,-6.612828800114855,32.25794583195263,30791.0,-9870.0,100.0
62093585295,4860.75,4876.721923828125,-0.6729007394946205,8.551058458808697,10880.0,-4528.0,99.99237060546876
19654997665,16588.5,16905.358642578125,-5.570868354373524,33.71394161163212,34601.0,-8156.0,99.981689453125
23826032945,20297.5,20474.155487060547,-8.489999832391504,40.80083243757274,39765.0,-11047.0,99.99542236328124
58396674841,16624.25,16933.965698242188,-6.299927491159402,34.12568200481349,32060.0,-7972.0,99.98779296875
19313608143,4263.5,4599.777587890625,-1.0867548389192547,8.72522635933423,10121.0,-5568.0,99.98626708984376
33621974498,189.0,10304.446685791016,11.211820391899463,16.631186224156195,33177.0,-19552.0,99.981689453125
3327346052,16962.25,20202.680114746094,0.5127459703225569,39.244152902551335,43136.0,-21423.0,99.98016357421876
20234110225,20321.5,20451.47076416016,-6.037842872226025,40.23904831630556,37420.0,-10363.0,99.99542236328124
10526252415,3057.75,3769.389801025391,-2.1070797379637782,8.28209229443498,6223.0,-5402.0,99.9969482421875
36355253690,-1064.0,10717.629455566406,11.510824564447343,18.326947525890635,32236.0,-20208.0,99.9969482421875
10459151665,17592.75,17937.107818603516,-8.349940263286532,37.43625305188994,35098.0,-12941.0,99.9969482421875
7247816280,13931.25,18611.231384277344,0.6087043888492102,36.49691033219936,39842.0,-17164.0,99.98626708984376
2295725383,5786.25,5981.252166748047,-1.966555628588209,11.417012539034074,13070.0,-6101.0,99.9969482421875
54849310055,5954.25,6074.502807617188,-1.8488743391575424,11.5943158861718,13684.0,-5552.0,99.96337890625
3326834427,4066.25,4375.539245605469,-0.8744565251604285,8.543834219359665,11277.0,-4312.0,99.9908447265625
56655022390,-267.75,10526.401000976562,11.954600439408392,18.69798408868905,28836.0,-20500.0,100.0
40954999309,14961.0,15287.594970703123,-6.077474966239277,29.8990899180399,26214.0,-7200.0,99.993896484375
29381430422,-2384.0,11257.110717773438,12.487061890312058,20.75067621987843,28185.0,-21296.0,99.98626708984376
2350983141,13709.25,14213.637786865234,-6.498205839767607,29.13802915807665,26651.0,-9304.0,99.99847412109376
9063602555,7981.75,8374.664672851562,-3.2293044253662417,16.416966586548664,18560.0,-10472.0,100.0
48629703315,7936.5,8011.3323974609375,-0.1067534574795693,15.115536927002497,21348.0,-5454.0,99.9908447265625
42768067858,1798.0,10371.099853515623,11.588376725682062,17.531174245681818,32736.0,-19492.0,99.993896484375
24401902595,10764.5,10814.620910644531,-2.1354871111531635,19.568170214565928,21716.0,-3947.0,99.9786376953125
4430678078,-2046.75,11390.139465332031,12.35897254114798,20.70455826317756,24784.0,-22178.0,100.0
11155357584,15276.75,19710.32092285156,1.3945328388866762,38.25495832765262,40863.0,-16624.0,99.98931884765624
18669985070,-3176.5,11624.449340820312,12.277169958066253,20.916019698505565,25116.0,-20812.0,100.0
67924359842,557.75,10682.95849609375,12.710638823166148,19.50888658611972,33684.0,-20120.0,99.9847412109375
51154945050,816.5,10291.85906982422,12.174887564159388,18.420165796151085,33280.0,-20140.0,99.98016357421876
44056876600,12398.5,18100.375,-0.206390326296708,35.227014875054806,38400.0,-17054.0,100.0
13039535559,6133.75,6293.393798828125,-1.0440607886596591,11.903728597116707,14855.0,-5638.0,99.96490478515624
56504525979,6596.25,6728.153564453125,-1.6151371851668082,13.219211278936378,15824.0,-4312.0,99.981689453125
18240073708,9541.5,16880.667938232422,-1.4789154285673014,30.629022466776128,36576.0,-18039.0,100.0
26815717631,5644.0,6158.207275390625,-1.671763543648229,10.572077893559364,12665.0,-7839.0,99.9298095703125
57923528686,-5391.75,12958.979736328123,14.50474706080712,27.09188669528556,23120.0,-19824.0,99.98016357421876
58491567344,13968.25,18981.19592285156,-4.001563094300067,39.29806777482536,43204.0,-16476.0,99.93438720703124
39809321133,17096.0,17393.31640625,-8.486397348269797,34.67920681041296,30062.0,-13294.0,99.9908447265625
50829359894,-2203.5,11433.058227539062,13.541516954662503,23.046132847488668,27584.0,-16768.0,99.98626708984376
8158720929,18187.25,18420.005493164062,-5.883033806750754,36.19191112556321,37842.0,-7514.0,99.99847412109376
8081028466,-70.75,10451.588439941406,11.240243449943508,16.85217526692665,33832.0,-20369.0,99.99237060546876
64230239461,14595.75,15288.58203125,-8.686080850790695,32.919402300297705,29256.0,-15528.0,99.9542236328125
49022987528,19441.5,21629.89501953125,0.3547894938992308,42.724675870622704,43008.0,-15296.0,99.9481201171875
32070401672,14746.0,19219.74420166016,1.5488856803544166,37.23353350705896,40017.0,-17152.0,99.969482421875
51195708728,15893.5,19486.768005371094,-1.5620182810067935,40.06687394956819,43392.0,-18910.0,99.951171875
43281134527,3901.5,4009.7472534179688,-0.3837303440961112,6.745507947571376,9844.0,-4944.0,99.969482421875
10877863059,8344.75,8418.860626220703,-0.918979242065495,16.53229277015938,20367.0,-3291.0,99.9969482421875
6926323893,16550.25,16920.15249633789,-8.155385379390868,33.99526140527939,30454.0,-14008.0,99.99847412109376
50117382605,16338.5,16693.965209960938,-8.467823928736586,33.63303051417988,30022.0,-13118.0,99.9969482421875
551312538,-1779.75,10999.24346923828,11.531596660747107,19.03541601576761,30808.0,-20192.0,100.0
39576172406,-5783.0,12966.351501464844,14.276689886380844,27.15228149550434,23782.0,-19408.0,99.99542236328124
18878266728,14876.5,19293.51611328125,-1.8732434431869367,39.82512891269999,43656.0,-17492.0,100.0
60067017176,16213.75,19834.631713867188,-2.6018290949122065,39.66536309892173,44188.0,-23752.0,99.84588623046876
48744123028,13939.5,18314.56787109375,0.856627758826537,35.342504453021384,39538.0,-17622.0,99.98016357421876
1077069607,5160.25,5167.608276367188,0.0504508176258845,9.40145348016594,12818.0,-1675.0,99.993896484375
39076779840,19455.0,22123.55322265625,1.855934891886437,41.80665783086785,41710.0,-16224.0,99.99542236328124
49765893974,-4226.5,12346.594848632812,14.617823642479436,26.54305605422294,26290.0,-19564.0,99.99237060546876
40790646909,14617.0,15186.49853515625,-8.520944834345814,31.16615605031122,28598.0,-12736.0,100.0
35093877725,13687.0,14136.472473144531,-6.861504006323151,28.21926623194316,26484.0,-8330.0,99.99542236328124
47139321679,2339.5,2365.5447998046875,-0.0652607634913624,4.3086663728592125,5544.0,-2036.0,99.98779296875
38021947393,26175.0,26175.0,-7.614895163963086,46.53777114927014,44754.0,5056.0,100.0
58443699568,16115.25,19985.66906738281,-2.1627254069253024,41.18786297811623,43940.0,-16896.0,99.9725341796875
52091131356,10835.25,17372.904296875,-2.620737401368425,32.77647715271232,38308.0,-20872.0,99.98931884765624
21732248226,738.5,10764.167541503906,13.120273418728386,20.412534803595904,33632.0,-19496.0,99.9755859375
2568798635,9140.25,9379.89422607422,-1.558880147380448,17.213306077253144,21131.0,-11232.0,99.99237060546876
18675292012,10509.5,16996.70703125,-0.2169833521796398,31.343538723499595,36720.0,-17720.0,100.0
40471333223,7948.0,8071.591064453125,-2.311593058328266,14.445571133163966,17190.0,-5784.0,99.97711181640624
61698614626,1500.75,10313.715576171877,11.989853862814838,17.582008417098027,34208.0,-19416.0,99.99847412109376
49939136070,-3382.5,11836.014465332031,13.91062030512324,24.43289341555929,23848.0,-18146.0,99.98779296875
21964221785,15913.5,16348.701416015623,-8.356584486112101,34.74226572977186,31356.0,-13528.0,99.99542236328124
24760819225,14435.5,14887.40625,-5.935268803342551,30.757994409802947,27737.0,-7931.0,100.0
52004838666,1370.25,10362.660522460938,11.390953463979107,17.412905586310163,33072.0,-19516.0,99.9969482421875
26710726927,7084.0,7334.77587890625,-2.3149917895452305,12.780151730206551,13804.0,-5876.0,100.0
68281234246,-689.25,11027.55126953125,13.731881666545917,22.154333546777405,29312.0,-19928.0,99.981689453125
63313167824,17105.75,20494.158447265625,-0.9832154607437796,41.23357326531947,45096.0,-19264.0,99.93896484375
3534077978,2339.25,10184.464141845703,11.973438847452329,17.615433363520946,33544.0,-22926.0,99.98016357421876
14913398700,10004.75,16962.029052734375,0.6162853167758559,30.73680890553681,37271.0,-17744.0,99.9969482421875
21077825451,5051.5,5282.3409423828125,0.0276100839479878,10.223154701442116,13737.0,-5200.0,99.9755859375
9644469994,-3825.25,11951.300903320312,12.932751599677088,23.29442442814532,28341.0,-21488.0,99.94964599609376
50280224574,-6829.5,13672.728515625,14.847181050876287,29.01850752575241,19952.0,-17120.0,100.0
29336104935,3685.0,3733.3269958496094,-0.5442342676050407,7.172087446691133,9689.0,-3240.0,99.969482421875
39503507165,10646.0,11465.793212890623,-6.510629658446118,24.364741650477107,19508.0,-8950.0,99.98779296875
15120953811,10270.75,10531.739440917969,-2.479555119710862,19.7616966950392,25931.0,-11350.0,99.993896484375
27606157424,18141.0,21030.20446777344,-2.999281276458405,42.968777120084006,45880.0,-20656.0,99.99237060546876
31348422701,16760.0,17103.875549316406,-8.460489060535572,34.541869258621624,29328.0,-12431.0,99.97100830078124
38560902500,13669.0,18616.724609375,-1.517455991278388,37.25192811435655,41666.0,-21552.0,99.98016357421876
37222947444,12079.0,17635.577270507812,-1.1329275844843176,34.150422102652044,38620.0,-17212.0,99.9969482421875
23985704424,14319.5,18968.531677246094,-2.9495525677025376,38.97792077592094,43645.0,-18396.0,99.98321533203124
43258050990,-1224.5,10915.555297851562,11.788966203394857,18.56696044462474,26992.0,-23962.0,99.99847412109376
1325674646,202.25,10593.408081054688,12.37131978030169,19.09737152537897,29650.0,-23381.0,99.99237060546876
13458625343,4276.75,4321.379180908203,-0.4760524631094092,7.265966036455074,9714.0,-3719.0,100.0
33014306367,1248.0,1251.2291870117188,0.3113971535666071,2.1082283950552765,3968.0,-831.0,99.94354248046876
3053391401,14737.25,15170.5869140625,-5.589514311754444,31.033021424407377,28686.0,-9274.0,99.98779296875
24616606990,-1993.5,11200.343566894531,12.366644803692957,20.562422337710046,25280.0,-19740.0,100.0
2858542487,6123.25,6306.310485839844,-1.610444038049862,11.767420708305146,14190.0,-7058.0,99.98321533203124
42084542282,-2122.0,11624.320739746094,13.904241679240066,24.36175818617183,29532.0,-21498.0,100.0
40453461716,10640.0,17278.73358154297,0.4968554008159266,31.94076090964553,37398.0,-18304.0,100.0
3326387381,14778.25,15354.315246582031,-7.453815472533748,31.64905337667233,28439.0,-14626.0,99.98626708984376
28703356321,18574.0,18850.592864990234,-7.626025072299505,38.19015871209639,37880.0,-12296.0,99.9908447265625
24655609830,-5311.5,12664.995178222656,13.966703838340615,25.88951796393515,22733.0,-17920.0,100.0
43714478289,20919.5,20978.600524902344,-7.018928008545184,41.197145065882346,42298.0,-2896.0,99.99542236328124
28738114353,17390.0,17665.452911376953,-6.323059572956527,35.57601092468534,36333.0,-6967.0,100.0
33656724240,20382.0,22536.963165283203,1.338490770421963,43.71099408102882,43424.0,-15104.0,99.97711181640624
14324397864,14360.75,18905.657318115234,1.7813829027398649,36.95570347225745,38672.0,-17198.0,99.98626708984376
17269783717,15024.5,15648.862915039062,-7.957410022282781,32.73883850694298,29061.0,-15487.0,99.9969482421875
68013803828,16358.75,19567.8720703125,-1.916208848384482,39.73257930431761,43136.0,-21312.0,99.97100830078124
53073712300,12566.25,17841.209838867188,-1.3231255155705692,34.49517389031644,40024.0,-20480.0,99.96337890625
7477300145,16346.25,16662.799835205078,-6.574711460003003,33.94944299321491,33999.0,-7648.0,99.98931884765624
47922272386,5687.5,10288.7236328125,10.694760138020367,14.135957514597711,36418.0,-20758.0,99.9908447265625
44705498705,16394.5,16703.031188964844,-5.441413572500609,33.441172769786945,34664.0,-8284.0,99.98931884765624
42615792181,14712.0,15137.36883544922,-6.224331965473456,30.40760046173967,27612.0,-10838.0,99.9969482421875
30000150518,-5720.5,12990.172607421877,14.173951289353289,26.977375926311083,23905.0,-18944.0,100.0
67536460995,7835.25,7997.4560546875,-2.247936494757764,16.230080975522796,19996.0,-3712.0,99.969482421875
68287665497,17205.75,17505.9443359375,-8.005181927114938,36.13115425761219,33968.0,-11952.0,99.98016357421876
66011288319,3023.75,3094.4501953125,-0.1547065639705813,5.113479562211887,7792.0,-2720.0,99.7955322265625
60482139556,14254.75,18788.527587890625,-0.0564114034503746,36.775102198110496,41368.0,-20520.0,99.94659423828124
41844754923,8909.0,9093.617309570312,-2.8358570685119737,17.1784410587099,20810.0,-11152.0,99.99237060546876
5633478156,12723.25,17491.109375,1.5026913020000934,33.99477447377294,37312.0,-15424.0,100.0
57558762325,15304.25,15642.172241210938,-5.372490243495393,30.671203965730133,29092.0,-10268.0,99.993896484375
36366381172,14810.0,18873.319091796875,-2.837366841830228,38.43764478061158,42510.0,-23336.0,100.0
15027992867,10636.75,10808.7236328125,-2.5249592601297053,20.05577744903102,23411.0,-10032.0,100.0
56798716583,5400.25,5474.609375,-0.067800619650432,9.991078635023603,15164.0,-5208.0,99.9908447265625
28405686279,9347.0,9514.298858642578,-1.6242540630803302,16.254905656547358,19297.0,-7015.0,99.99542236328124
32529648207,4456.0,4464.770233154297,-0.4678660150760422,7.877751360248348,10240.0,-2079.0,99.993896484375
19684375742,-4949.5,12559.086029052734,12.683706205761377,22.9842733479199,22997.0,-20684.0,99.99847412109376
21900111781,12950.5,13570.125030517578,-5.924008740031712,27.90517401621033,25745.0,-11480.0,99.98321533203124
50420642777,14811.5,15250.811157226562,-6.827161405648933,31.40776677410841,31034.0,-7680.0,99.91607666015624
26347457776,14663.0,19173.73715209961,-3.90807016318283,39.49413800556767,43584.0,-17016.0,99.99542236328124
10410422264,11837.75,17931.679565429688,-3.2470026732434936,34.36077562799724,39242.0,-18728.0,100.0
5718749033,13744.25,14272.92984008789,-6.214158220179372,30.1102739907111,27955.0,-9401.0,99.993896484375
67058721821,14642.75,15181.717529296877,-7.547824407494085,30.86377493131556,26032.0,-13008.0,99.98321533203124
35454392229,13014.0,13565.4150390625,-5.476793813830593,27.46662677463761,24758.0,-10258.0,99.9908447265625
19007046827,7506.5,7613.135345458984,-1.38686648110398,15.083184367855056,17789.0,-4908.0,99.99237060546876
2756292589,11301.25,12065.92904663086,-6.770368507960775,25.78121273791383,21655.0,-10567.0,99.9969482421875
63936172411,8766.75,9074.4970703125,-2.64124657445447,16.861952852460508,19896.0,-10908.0,99.9786376953125
59289028272,14109.25,19049.37475585937,0.759788967662553,36.778279688325874,40104.0,-17964.0,99.99847412109376
49165945311,5938.5,6278.111511230469,-2.231045544901312,11.23486622227003,12212.0,-6888.0,99.98931884765624
44792003789,12915.5,13765.012817382812,-8.108209568290892,29.79687233166912,24050.0,-13304.0,99.98016357421876
59981827598,-3722.75,12075.374145507812,14.316926945789978,25.8046004522251,22400.0,-16348.0,99.993896484375
17124828752,15797.25,19903.33709716797,1.5213370765499417,38.83355106035789,40810.0,-16824.0,100.0
56313767681,21195.25,21195.25,-5.330073686113625,38.223725097507696,36012.0,8064.0,100.0
42641444832,14826.0,19477.433166503903,-0.8878244539249015,38.39212070011423,41686.0,-17170.0,99.9755859375
31216914036,10102.0,17092.85546875,-0.3870070580117665,31.63705712017018,36536.0,-18223.0,100.0
43280572170,-478.5,11139.34375,13.287678390859613,22.59513098365041,29200.0,-19568.0,100.0
42730746557,12998.0,13578.035583496094,-7.132946999302538,27.762030156006578,25238.0,-9644.0,99.9725341796875
53591895615,1826.25,1864.8201904296875,-0.2314228617792534,3.190299784858705,4176.0,-1660.0,99.93133544921876
8395153645,16404.25,16807.310516357422,-8.617001539703683,34.08155392709097,31277.0,-13536.0,99.96795654296876
52054646918,1963.25,10040.044799804688,12.20318915711763,17.397855892337446,30176.0,-23236.0,99.9908447265625
60700837259,7790.75,7890.783447265625,-1.1938492570844348,15.17136253079125,18420.0,-5368.0,99.98779296875
37563700658,-214.0,10461.03759765625,11.470187909199096,17.28256055957961,33462.0,-20432.0,99.9969482421875
14459930041,16554.75,16880.70669555664,-7.812031439625822,34.966665419906256,32667.0,-11704.0,99.993896484375
5884770136,13369.25,18432.89428710937,0.3665051706268284,36.04742682396208,39158.0,-18524.0,99.96795654296876
27781827204,15124.0,18939.48406982422,1.7781427700844523,36.140129548125344,39169.0,-17456.0,99.9237060546875
1982907321,16184.25,16522.518585205078,-6.937133019280906,33.249730759736046,32613.0,-8596.0,99.97406005859376
18166503210,-2559.5,11775.578125,13.810154926852276,24.57437407907828,29004.0,-21376.0,99.98779296875
15872032347,4216.75,4482.247314453125,-0.4909215747241703,9.07524559037056,11111.0,-4254.0,99.993896484375
55734351869,10439.25,11269.793212890623,-6.978209711913503,24.031647506937013,20552.0,-8420.0,99.9908447265625
6581819615,5371.25,5774.851989746094,-2.2428113082613703,10.547194268531042,10701.0,-6842.0,99.9908447265625
6772468143,6410.25,6737.092620849609,-2.562048185431208,12.559540486379188,13097.0,-7094.0,99.99542236328124
4653503496,19898.25,21870.2611694336,0.6890234757134798,43.058464534857,43536.0,-14259.0,99.98931884765624
66361233918,-1473.25,11214.482421875,12.36058151608602,20.06017138542087,24336.0,-23808.0,99.993896484375
36872948880,17391.0,20767.22930908203,-0.1144914984446442,41.16930997434486,44192.0,-17108.0,99.9847412109375
39759751526,-441.0,10598.002075195312,11.797591467928546,18.30199868197348,28424.0,-20526.0,100.0
13126532085,13195.75,13738.376556396484,-7.369707272239136,28.93197358965989,24563.0,-10187.0,100.0
62928192271,6427.75,6428.10595703125,0.2157140543275258,11.525402642099982,14728.0,-1144.0,99.99847412109376
7744763715,7036.25,7149.9603271484375,0.0913292271357438,13.59248109433832,17494.0,-4217.0,100.0
33581175598,-3224.0,11946.370483398438,14.096682448783314,24.706839445821675,25856.0,-16640.0,99.99237060546876
36555655356,14195.0,18332.033325195312,-3.7724439059679775,36.100622405412985,41088.0,-23884.0,99.98779296875
68002499970,3618.75,10156.873291015623,11.218111762179053,15.82166829693675,34368.0,-19544.0,99.9298095703125
34843791310,-5753.0,12962.138122558594,14.37463333484128,26.94407369523872,21728.0,-17520.0,99.98931884765624
48667448792,13786.5,18635.88934326172,-2.1188796657725595,37.45614594180007,42194.0,-16864.0,99.9847412109375
38587466077,16088.0,16363.68212890625,-6.8588876130763206,32.45159352548448,29280.0,-5408.0,100.0
52985100347,8455.25,8779.365356445312,-3.080062718192792,16.9542220918532,19044.0,-9944.0,99.99847412109376
58432902894,-6762.75,13536.238037109377,14.641504028335344,28.56472596972325,20328.0,-17612.0,99.72381591796876
57323059965,11734.25,12524.4091796875,-7.983198306154785,27.119075283161813,21888.0,-9216.0,99.97711181640624
18902659848,19699.5,21733.454193115234,2.08822255300004,42.06937716484181,41280.0,-16255.0,99.98779296875
16561797850,-2454.25,11531.688751220703,12.541959602650843,21.739148461860925,31239.0,-20960.0,99.9908447265625
57587360035,11958.25,12124.866088867188,-2.084677875206648,22.17507758446599,27804.0,-9672.0,99.99542236328124
11889518300,9471.75,16823.348876953125,-1.0545726500380477,29.83205659521761,36808.0,-17838.0,99.9969482421875
13277329387,5121.75,5353.398284912109,-0.7043490488801295,10.41625722024146,13937.0,-6622.0,99.9542236328125
20872395588,14974.5,18767.560424804688,1.3725707326545755,36.499614356028616,39188.0,-16176.0,99.99542236328124
34804214798,-2955.0,11564.71875,12.613917115298054,22.080287314995065,24144.0,-18560.0,100.0
60990495573,14956.75,15355.363647460938,-6.490678253080458,30.9300068669596,26552.0,-11308.0,99.9969482421875
50230643113,18733.5,19046.570251464844,-8.501761370614027,38.48937439329298,37412.0,-14560.0,99.9755859375
63465095747,10623.75,10643.632080078123,-0.219618101677129,19.621402971390506,26336.0,-4880.0,99.9847412109375
60105307943,3598.75,3665.49365234375,0.2856507099880238,6.919906399275728,9096.0,-2880.0,99.93896484375
10921550470,-1126.25,11204.1201171875,13.96409413406584,22.963256423217835,28806.0,-19361.0,100.0
5063214916,14182.25,18567.73260498047,2.08223751566911,35.50614919979096,39340.0,-18296.0,99.993896484375
41898209315,12477.0,12636.171997070312,-2.5110538760655325,23.03147703561335,27182.0,-11780.0,99.99237060546876
9745209165,12053.75,12655.162872314451,-5.5799986855388575,25.709717726709336,21570.0,-9093.0,99.98626708984376
51790314404,13843.25,18355.212768554688,0.6223985275166561,35.46996907602403,39880.0,-18032.0,99.9969482421875
52212940957,17115.25,17330.603881835938,-7.8629779491877425,33.7548412043138,31756.0,-11692.0,99.98626708984376
68673219369,16382.0,16711.296875,-6.074077154808467,33.63374127033952,32392.0,-8416.0,99.993896484375
37514465573,18697.0,18891.66375732422,-7.662798546602744,36.67981684506824,32292.0,-14744.0,99.99847412109376
68260904364,11768.75,17719.43017578125,-1.6655314031952368,34.34512539529006,39632.0,-21488.0,99.9755859375
55345305445,13302.25,13827.87255859375,-5.897278238244755,28.3310034454658,25064.0,-10484.0,99.9725341796875
37673980628,12891.0,17970.15203857422,-0.035268735022521,34.33850328004198,40264.0,-19548.0,99.9786376953125
3667878626,-404.75,11027.00067138672,13.033647344118572,21.156677606048085,31977.0,-20028.0,99.97406005859376
16310321344,21010.75,23362.96533203125,-0.8962849895852252,45.698238143601,47754.0,-24270.0,99.99542236328124
4301346435,8617.25,8671.46337890625,-0.1855648603702134,16.028195720637505,20283.0,-5854.0,100.0
24305924052,10064.5,17143.5625,0.5108085657113456,31.464852299033527,36648.0,-18816.0,100.0
60629045016,14274.75,18744.713134765625,1.1331198359942256,36.99822014100401,39496.0,-15928.0,99.9908447265625
4896923514,-3515.75,11974.58724975586,12.74853404276574,23.14675321249658,27648.0,-20469.0,100.0
3105023903,2500.25,2524.5791931152344,0.0231564558764272,4.311795151052905,6423.0,-2104.0,99.99847412109376
30393107318,-2090.0,11464.481658935549,14.277842930432175,23.97354774231973,28192.0,-16528.0,99.993896484375
62740157460,15280.75,19126.498413085938,0.0479622140851294,38.479855036260815,41064.0,-20480.0,99.9664306640625
55405580576,23809.25,25213.8583984375,-0.0001335961960543,47.94268435957121,46896.0,-18808.0,99.97406005859376
56547545405,15105.25,15575.30517578125,-8.401049698262913,31.772542828320013,28020.0,-12300.0,100.0
18430181368,10984.5,17728.671875,-3.075438051974302,33.52747070639834,38188.0,-17335.0,100.0
1788027551,4533.25,4578.904541015625,-0.2660796103416309,7.774446832340171,10970.0,-3485.0,99.99542236328124
777354165,13504.25,14009.359649658203,-6.593133220827813,28.84294469611589,24450.0,-10478.0,99.99847412109376
32788426336,15836.0,20047.00372314453,0.6439450777162181,39.21487176790051,41136.0,-16731.0,99.969482421875
67735762790,-4656.25,12471.741455078123,14.325643256565622,26.21073716779808,24352.0,-19376.0,99.99237060546876
56104273480,16052.25,19812.195556640625,1.642685115420233,38.75768271490183,41168.0,-17816.0,99.98779296875
66826033699,8956.75,9007.72900390625,-0.5276790731117786,16.90986498803652,21024.0,-5840.0,99.97406005859376
46900422652,8609.5,16705.14453125,-3.2748025208882914,29.003985026633966,36110.0,-17910.0,100.0
29957339446,-869.5,10701.200439453123,11.49897792219638,18.08370908928561,28432.0,-20800.0,100.0
61272162833,20424.75,20536.273681640625,-5.4566274809737845,39.27579489379504,39568.0,-7176.0,99.99237060546876
7451058144,13516.25,18943.57983398437,-0.6144441337187876,36.91295107326705,40349.0,-16412.0,100.0
8059723609,13931.25,14446.88348388672,-6.238567172683697,30.246622995267693,28094.0,-8677.0,99.9969482421875
23474622592,24636.5,25983.15853881836,-0.3602095141679439,48.17735821665427,48641.0,-21228.0,99.98931884765624
30823070430,-4542.0,12559.009368896484,13.787719657899205,24.85464169692149,23440.0,-20024.0,100.0
62433305379,10101.75,10146.266357421877,-0.46362209766537,18.780863730033666,24992.0,-6748.0,99.993896484375
5718589579,10456.25,10638.005950927734,-1.798208199727808,19.49291004050408,23217.0,-11206.0,99.9969482421875
17135697884,7899.25,16441.25,-1.1148728661701346,28.594061391083816,33573.0,-16896.0,100.0
42117533779,10839.0,11041.185546875,-2.179959290995496,20.46124241205583,26198.0,-10858.0,99.99542236328124
26247223968,17313.0,20832.89581298828,1.1529658671206149,40.375964208677765,42833.0,-16440.0,99.98931884765624
31729918434,4088.0,9709.416442871094,11.04643898298905,14.345762649287238,35712.0,-24128.0,99.92828369140624
9447001192,15025.75,19337.24853515625,-1.5111402753626917,39.59636113365647,43314.0,-17390.0,99.98779296875
65766182370,164.75,10189.07421875,10.871009863951471,15.96847633844492,33136.0,-19632.0,100.0
3140738919,3597.25,3634.3900146484375,-0.4518748895207009,7.028290838840816,8777.0,-2876.0,99.97100830078124
46475250636,12045.5,17501.036376953125,-0.3352187246914687,32.615795297340085,38002.0,-16426.0,99.993896484375
4978820231,7437.25,7535.610168457031,-1.2995995159799654,13.871642160263976,16378.0,-6818.0,99.9908447265625
35979254231,7208.0,7465.50390625,-2.448861587241766,13.656983584811226,15866.0,-6790.0,99.98931884765624
54938292669,15754.25,16199.882934570312,-8.909855988393163,33.17880013606353,29660.0,-13032.0,99.9847412109375
17832296946,2799.5,9723.446350097656,11.005547581408722,14.918162104057997,34688.0,-25259.0,99.99237060546876
48027766928,19803.5,22436.367614746094,-0.2748160753180589,43.83581572745239,46034.0,-23582.0,99.981689453125
20993064239,4320.5,4783.310516357422,-2.1338652640135485,9.734892938022297,8908.0,-5983.0,99.9725341796875
38316023942,2501.0,9846.120239257812,12.24710259285762,17.271218326808956,30274.0,-21782.0,99.96185302734376
3721210166,-1020.75,10849.765502929688,11.91196018363482,19.32827260922528,28044.0,-20464.0,100.0
11607072564,10927.75,17247.7109375,0.6596078951233214,32.78012911456845,36264.0,-17779.0,100.0
62275206005,13408.75,13924.703125,-6.90060115363904,29.040706337544886,24424.0,-10096.0,99.98779296875
19354569684,12063.5,17688.939239501953,0.0098709066660114,33.40922942867185,38292.0,-17255.0,99.9908447265625
5435203879,8890.25,9122.692840576172,-1.787901520897876,15.975513923752834,19810.0,-8851.0,99.9969482421875
5796887801,14711.25,15261.994262695312,-9.649715336422569,34.104578920122115,30111.0,-12032.0,99.98626708984376
55592513082,-3070.75,11754.939453125,12.947637642362515,23.09608586008664,27588.0,-20000.0,100.0
65967931121,13511.75,14096.544921875,-7.507067201231658,30.836030174218003,28900.0,-8192.0,99.5574951171875
17192417503,5179.5,5665.84765625,-2.381134137548126,10.684970071307712,10180.0,-6451.0,99.98779296875
67395464661,14235.75,14909.601196289062,-8.065443022998432,31.497102293974184,27336.0,-14492.0,99.98779296875
27629533690,-304.0,10573.778594970703,10.158687859309714,16.406939095093332,32040.0,-22639.0,99.993896484375
47107607353,15648.5,16047.022399902344,-6.908265106303249,33.180160192715846,30978.0,-8558.0,99.99237060546876
68361866572,12362.25,17868.62158203125,-0.8913824898019588,34.92855611132567,39696.0,-20928.0,99.9542236328125
54771845006,-4358.75,12447.9638671875,14.821951425375229,26.79557846288837,24308.0,-17200.0,99.99847412109376
31186398370,1192.0,10113.07781982422,11.268105983717907,16.01306665671875,33748.0,-19888.0,99.98931884765624
52483509116,11143.25,17208.4375,-2.7346178693016205,32.03942433554504,37368.0,-18864.0,100.0
63339807446,-3041.25,11827.594482421877,14.039513948848922,24.2024020944653,28200.0,-20192.0,99.993896484375
40842917268,13352.0,18346.314086914062,-0.1073188147238944,35.84827170634237,40372.0,-20218.0,99.98016357421876
45073880682,-3555.5,12041.2109375,13.603295015183928,24.637168199809167,28434.0,-21440.0,99.9725341796875
49806108391,2883.5,3039.990966796875,0.0831260301910535,5.999583502288088,9854.0,-3312.0,99.4049072265625
40726015984,12458.0,18403.533325195312,-2.068443130759515,35.86240681102858,39746.0,-16876.0,99.99542236328124
50466312044,10001.5,16914.21258544922,0.0414788475337254,30.927130658440284,36528.0,-16992.0,99.98779296875
68182103628,10829.25,17089.359375,0.8252380468992078,31.87186712466245,36640.0,-17344.0,100.0
49699442056,17650.5,20808.43768310547,-0.4130056031914174,41.35065254608626,44816.0,-17770.0,99.969482421875
20003058001,20649.5,20857.20123291016,-7.818706593538581,40.92077436562581,42312.0,-11239.0,99.9969482421875
27049392986,-1867.0,11467.578247070312,12.94952789007641,22.277345061217968,31392.0,-20407.0,99.9969482421875
44040686555,6228.5,6384.187377929688,-0.7094626136222005,12.087578541514798,16662.0,-7878.0,99.9847412109375
20495275304,16750.5,20128.236267089844,0.0816809654431817,40.66020919419297,43264.0,-16239.0,99.969482421875
68532918297,19728.25,20016.5517578125,-8.652452650819141,39.88681395870029,37552.0,-12736.0,99.98779296875
20266959497,18567.5,18736.008850097656,-5.601786516116448,36.25644054952933,36764.0,-6744.0,99.98779296875
38264803656,20362.0,22516.37518310547,-0.6128618519009943,44.24793990190571,46340.0,-23082.0,99.9755859375
16498561316,18497.75,20739.91390991211,-0.1390187356670392,41.09173157812527,43424.0,-18912.0,99.9664306640625
8589066000,18830.25,21482.72381591797,1.674735900976997,41.54812000384668,41472.0,-15488.0,99.97711181640624
33842479807,3788.0,3860.484893798828,-0.0883894938896055,6.495930419302803,9924.0,-3819.0,99.96337890625
5061079798,-3769.75,12154.677856445312,13.565953836056512,24.10783848036448,27230.0,-19682.0,100.0
14751144253,14587.75,15189.43603515625,-8.774597798470744,31.94666665832433,26242.0,-12173.0,100.0
14586352183,5400.75,5418.785797119141,-0.4249834571613889,9.819612581340726,13296.0,-2011.0,99.98779296875
51892670714,456.25,10417.030395507812,10.667907226973552,16.843132812449117,32516.0,-23724.0,99.99237060546876
25951196127,2991.0,3092.5939025878906,-0.0852062932078429,5.20587792692603,8520.0,-3776.0,99.945068359375
64464480399,7603.75,7823.802124023437,-2.5907436339232035,14.03742845701219,15312.0,-7996.0,99.99542236328124
39541503026,616.0,10389.945190429688,11.414572847965388,16.87374329418111,33748.0,-19872.0,99.9969482421875
62573554354,-1046.25,11088.672973632812,12.934362642233683,21.24279066641976,32052.0,-20024.0,99.98626708984376
49207851560,16418.5,20020.355895996094,1.1785490538461751,39.78732220344846,41392.0,-16656.0,99.98321533203124
17302271353,15733.5,16148.98779296875,-8.960417547319384,34.912071718210846,31812.0,-12119.0,100.0
9713887813,15561.75,15892.429931640623,-5.919534384999191,31.22318820093632,27074.0,-9741.0,99.9908447265625
24105348775,3423.5,3508.4506225585938,-0.154401544883157,6.776710222483618,9533.0,-3304.0,99.96337890625
4208846201,14913.25,15360.335205078123,-8.511706638060293,33.2063427812958,29993.0,-11264.0,99.981689453125
6511488253,12026.25,13099.685607910156,-9.117890983290575,29.534691494134563,22546.0,-13020.0,99.993896484375
50701924334,-5636.5,12991.336059570312,14.269249234225745,26.74477497963079,21330.0,-18014.0,99.9969482421875
9763919746,1191.75,11001.21942138672,13.242907620275185,21.60816977722624,30864.0,-20446.0,99.9847412109375
43793937542,-416.5,10661.623046875,12.320235978603796,18.92097862241124,29280.0,-21194.0,100.0
42113255927,6879.0,7083.414306640625,-2.536711423313545,12.919353063349266,14646.0,-6164.0,99.98931884765624
4667682646,-4806.75,12458.391876220703,14.262112509108649,26.17671510409507,23922.0,-18398.0,99.99847412109376
32651035269,16387.0,16647.126739501953,-5.346042162354469,31.92536689667283,29424.0,-9488.0,99.9847412109375
6044518894,-1306.75,10923.873657226562,12.059687413377914,19.50345221873108,26274.0,-20622.0,100.0
63769737080,11496.75,17848.46875,-1.942604951900636,34.53876210896283,38080.0,-17336.0,100.0
29506293602,-1247.0,11328.34442138672,13.31889264676601,22.380192643926463,29168.0,-20400.0,99.98779296875
46044565376,19178.5,21946.4389038086,1.8324571821120248,41.13475544555443,41782.0,-16368.0,99.99542236328124
2508423962,559.25,10745.116088867188,13.519927337272664,21.64549599026597,32712.0,-20144.0,99.9847412109375
29514153475,8359.0,8359.0,-0.1179801671947598,15.143384767373911,17065.0,0.0,99.993896484375
61090578448,23977.75,25167.7900390625,0.4173883980294009,48.1508752281292,47032.0,-21760.0,99.98931884765624
29788226293,14159.0,14594.701751708984,-6.716506880229469,29.24990738587619,28384.0,-9848.0,100.0
42155045991,6263.0,6446.559326171875,-2.0014181860689906,12.42859600475352,14266.0,-7234.0,99.97406005859376
7713789729,18314.25,18511.52865600586,-5.349712207203995,35.738470028151134,34950.0,-7609.0,99.98016357421876
45076179026,2168.5,10109.39794921875,11.140024040634088,15.894617779760226,34154.0,-19904.0,100.0
41191381933,13673.0,14172.305725097656,-6.7192245336635645,28.761340374397285,25124.0,-10428.0,99.98626708984376
36848856537,14985.0,15480.576171875,-8.585119685772796,33.58779697509739,30080.0,-12984.0,100.0
18011853474,1117.5,10725.887634277344,13.300368293684375,20.54981474914313,33741.0,-19599.0,99.9847412109375
10524079878,-1386.25,11295.42514038086,14.129852893467982,24.53236241070437,26112.0,-17164.0,100.0
8174588220,13565.25,17925.540618896484,-2.987980955333554,35.733435954869336,39872.0,-22588.0,99.9359130859375
11827040622,-595.25,10751.19564819336,12.07822789329898,18.794446734381765,26752.0,-23982.0,99.99847412109376
59002392804,16174.25,19465.897338867188,-2.878243463805544,38.54231059142041,43560.0,-22416.0,99.95880126953124
59489218102,-5170.75,12614.109985351562,14.208975535162912,26.55031056608169,22852.0,-17792.0,99.993896484375
22779319729,17953.5,18256.63369750977,-8.133630658734834,37.81283333585467,37405.0,-11816.0,99.993896484375
60063528517,14825.75,15216.2001953125,-5.672273334663278,30.02696496363644,26916.0,-9320.0,100.0
2943224672,17416.25,20850.41436767578,0.4649111741867462,40.8446702765612,42476.0,-16188.0,99.99847412109376
8520289457,16943.25,17305.34375,-8.461047399037986,36.5362146107022,35099.0,-12864.0,99.95880126953124
12301751492,13547.75,18541.73721313477,-0.8329097494186763,36.284754847248415,40549.0,-20536.0,99.981689453125
30364408739,7689.0,7774.385040283203,-0.5527374072966503,14.877555042150435,19741.0,-5552.0,99.9847412109375
21114782462,-4235.5,12644.146911621094,15.014362764264217,26.84151495295988,24320.0,-16711.0,99.9725341796875
63924262855,3526.75,3593.4644775390625,0.1071942922779651,6.875724656135196,9668.0,-2800.0,99.9755859375
3851223279,6783.25,7038.918853759766,-0.9763092601793012,12.251999864972394,15202.0,-8607.0,99.9969482421875
66150740641,18584.75,18795.42431640625,-5.946346680222556,36.83548675082815,38720.0,-7232.0,99.9908447265625
55738343165,10755.25,11622.947509765623,-7.466440482688652,25.20367997089189,19688.0,-9316.0,100.0
67352119345,19645.75,19841.533203125,-8.433395815163681,39.75716774774278,38000.0,-11296.0,100.0
23498885473,20837.5,20965.72994995117,-8.466606230951053,41.37061103665464,41033.0,-10252.0,99.9847412109375
8671885272,12789.75,18231.53839111328,-0.7266837545060573,35.26924770614305,39424.0,-18910.0,99.993896484375
68251823936,20112.75,22530.70288085937,1.6526373521740472,42.63663722732523,42592.0,-16208.0,99.98779296875
35213789802,-1343.0,11233.15625,13.014263794962076,21.77789474433869,32806.0,-21164.0,99.9908447265625
66899614790,-1294.25,10962.28759765625,12.416126841766776,19.94951048443254,28000.0,-20480.0,99.9908447265625
2622505271,8697.25,8841.878784179688,-1.8222073803485832,15.49261904703718,18109.0,-6896.0,99.99847412109376
40715081381,12720.0,13304.346923828123,-5.450366748003919,27.034345758521425,24714.0,-10496.0,99.9786376953125
50600279889,16631.5,16951.75146484375,-5.938686430626016,34.3659396408092,33224.0,-7236.0,99.9969482421875
38107062212,11664.0,17744.2041015625,0.4493412355123916,33.43963668872552,37576.0,-18400.0,99.99237060546876
63087474878,-3082.25,11851.2373046875,12.261353609561649,21.156621534069817,24220.0,-22400.0,100.0
31905252087,5229.0,5293.953460693359,-0.3032914852643702,9.521635941152963,13720.0,-5112.0,99.98321533203124
9881122472,13041.75,18448.61181640625,1.3196673293006145,35.5333318094405,38818.0,-17024.0,100.0
5814504246,-2477.75,11517.856170654297,13.543396760554476,23.17635214886248,27088.0,-17456.0,99.9969482421875
56375671054,628.25,10293.010009765623,11.80118310667476,17.834937274629553,27392.0,-22204.0,100.0
48599868118,-2880.5,11854.335815429688,14.168572638990916,24.52696815656606,28378.0,-20040.0,99.9969482421875
58376482695,4832.25,4862.73193359375,-0.1337198387562609,8.9341814447018,11524.0,-3832.0,99.98016357421876
57199526340,16974.25,20151.43273925781,-0.7203358160756019,39.1525002036495,43916.0,-24440.0,99.9725341796875
60923906449,20707.75,20873.22045898437,-8.215226562875355,40.92027137826553,40248.0,-12304.0,99.9908447265625
13367072454,-4593.25,12457.447204589844,14.360942383314436,26.273486897307546,24341.0,-19184.0,99.9755859375
46091596354,2557.5,10941.14910888672,13.16447626016656,20.7343282874015,33538.0,-20204.0,99.993896484375
50785757824,21718.5,23739.455017089844,1.3063016455331895,44.28344043755286,44544.0,-17258.0,99.969482421875
46140683963,4466.5,4778.152648925781,-0.6377796565692059,9.213442228838844,12090.0,-5808.0,99.98321533203124
10162561211,8167.75,8447.924377441406,-2.1255693097505963,15.575063924211802,18771.0,-10080.0,99.9969482421875
29580883844,13981.0,18450.54428100586,1.937927024875142,35.10516927149518,39092.0,-18200.0,99.9908447265625
34527240694,-1070.0,10948.2509765625,12.012288679948323,19.08165710756997,28010.0,-24052.0,100.0
57682880011,6682.25,6747.922729492188,0.0186459395021301,12.703351019283478,14820.0,-3212.0,99.969482421875
39909455199,3822.0,4286.026306152344,-1.7319165352193884,8.487688690518931,8236.0,-5564.0,99.98931884765624
40511919533,14209.0,14826.2431640625,-7.860986094634868,30.966760457820342,25860.0,-13242.0,99.98779296875
22245303895,2945.5,3046.438842773437,0.3320867460029918,5.76881667511318,8948.0,-3123.0,99.95269775390624
67016519559,3394.75,3459.2783203125,0.0912447762095468,6.546143570978334,8468.0,-2112.0,99.8626708984375
24549144984,16438.5,20094.99282836914,-1.8174397606147128,40.465998538676814,44193.0,-22396.0,99.981689453125
48519094321,20636.5,20841.254150390625,-7.942617704411679,41.01278219270524,41698.0,-10282.0,99.98626708984376
30693295595,7140.0,7263.459503173828,-1.5847448769109378,14.47697267326316,17256.0,-5816.0,99.98931884765624
60253012449,20943.75,21005.57983398437,-7.535666492432975,41.4699182472804,43264.0,-2432.0,99.9969482421875
36779621745,16218.0,16647.952392578125,-8.787806432113031,36.08972389597788,33462.0,-12414.0,99.9969482421875
5867236059,5582.25,5789.449981689453,-0.8904975644901746,11.059632719174669,15193.0,-6656.0,99.93896484375
28328750493,13098.0,13929.096466064451,-8.009303635740887,29.64248930984497,23909.0,-12752.0,100.0
33626767928,14345.0,18802.49365234375,-0.2434852640886206,37.01702164267562,40480.0,-19392.0,99.95880126953124
3786283564,12064.25,17350.232788085938,0.5456555294176111,33.34404770311619,36992.0,-16760.0,100.0
26965143544,10644.0,17631.3359375,-3.0596798717347933,33.19701696166224,37984.0,-16895.0,100.0
55513962321,16778.25,17093.862426757812,-5.904619434818601,34.379227384504645,35100.0,-9444.0,99.98016357421876
11921215087,1716.75,1748.445068359375,0.1447828442919916,3.262491079259068,5160.0,-1757.0,99.92828369140624
32710811927,8155.0,8419.632019042969,-1.6841992481558845,14.486220530704571,17696.0,-8815.0,99.96795654296876
35057592555,8822.0,9056.89422607422,-3.178982605800247,17.558042827380387,20640.0,-11156.0,99.99847412109376
6453696193,17075.25,17366.13995361328,-6.208176471520168,34.82078195698418,35430.0,-9052.0,99.98931884765624
63867365350,-4535.25,12420.038330078123,14.117256255572755,25.62964146353152,25784.0,-19640.0,99.945068359375
56376221518,-5267.75,12711.710205078123,14.26872377565137,26.391052979460422,21288.0,-17572.0,99.99847412109376
54891621871,3975.25,4514.882690429688,-2.1684227338595816,9.30953289487046,9288.0,-6592.0,99.93743896484376
24501683681,18531.5,18768.01541137696,-7.6938765562377345,38.95654932863167,38177.0,-11488.0,99.98931884765624
56043141118,-7400.75,14050.602783203123,14.878021252880108,29.50082727688216,19540.0,-17692.0,99.8504638671875
59030179714,767.25,11007.203979492188,13.20764360476341,21.78545095666546,29456.0,-20384.0,99.98321533203124
53220894347,5902.25,6054.943237304688,0.1484098861725366,11.502941733454108,14732.0,-5024.0,99.993896484375
44298497194,-1033.5,10724.278137207031,11.602456103640714,18.37943889259477,32776.0,-20854.0,99.98931884765624
51942345841,17883.25,18168.068359375,-8.77166776953376,38.23014958458096,36436.0,-10356.0,99.9969482421875
44291051562,2888.5,10105.635375976562,11.183366700638338,15.737792552442574,35208.0,-23478.0,99.89471435546876
55856369286,-3369.75,11978.046997070312,14.436627683858166,25.735919140745374,23932.0,-18688.0,99.99237060546876
565627952,17506.25,20710.549682617188,-1.1692881995236557,42.2452232644318,44352.0,-16220.0,99.96795654296876
53317669298,2329.25,9956.913696289062,11.043918635315366,15.424109523238364,34588.0,-23680.0,99.9786376953125
8270905696,21012.25,23038.957611083984,-0.0059779650223136,45.46421665047444,46380.0,-16060.0,99.96337890625
11109232994,3536.75,10016.96890258789,10.96186598225634,14.633643420293788,35666.0,-22499.0,100.0
19734787841,21549.5,21549.5,-5.71923880044572,38.9193866356227,35193.0,7480.0,100.0
45613553041,18316.5,18586.176025390625,-7.229226069902317,37.414719542720015,37034.0,-11376.0,99.97711181640624
2457630058,-1452.75,10954.33642578125,11.781633693104975,19.081596060192933,32486.0,-21136.0,100.0
10263415360,20639.75,22946.452545166016,1.5382190584647033,43.34744841128356,43072.0,-16839.0,99.969482421875
58069336932,14655.25,18741.06201171875,0.3901788060037325,36.56438839187468,40960.0,-20188.0,99.96795654296876
11561605624,16286.75,19987.762786865234,-5.709733335074185,41.4338103267912,44811.0,-23712.0,99.93743896484376
21671264736,19079.5,21870.310516357426,-2.2065250153547766,43.8159254182875,46724.0,-24535.0,99.957275390625
31425092631,5491.0,5705.708068847656,-1.8981520127341711,10.758690835740758,11545.0,-5900.0,99.9755859375
50800828702,-1055.5,11070.18359375,12.816614435831568,20.70445528125998,25280.0,-23162.0,100.0
42947509593,15020.0,15519.333984375,-8.165091426813229,33.38572567518932,29992.0,-12768.0,99.98779296875
40354895030,-2986.0,11568.36492919922,12.55671794336247,21.1955018303796,27624.0,-20338.0,100.0
24646107498,1668.5,10250.454162597656,11.994210442823654,17.6727234813554,34248.0,-25016.0,99.98016357421876
18736959068,8850.5,16577.83984375,-0.0514060673751533,29.52240043072768,35492.0,-16896.0,100.0
6509247880,16860.25,20360.359832763672,-0.4702452907704987,40.57099692474056,44164.0,-17239.0,99.981689453125
55519290881,21700.25,21700.25,-5.415849004159746,39.09483103242837,36652.0,8244.0,100.0
43040718888,19419.5,21806.85662841797,0.1416026790865351,43.32419268935153,44832.0,-23638.0,99.96795654296876
17843938117,16305.5,16591.509735107422,-5.615517049526415,32.21086689310212,29044.0,-9915.0,99.98016357421876
41480554543,6459.0,6671.0169677734375,-2.108909704848984,11.63127306690736,12658.0,-6942.0,99.98779296875
67819564823,3030.75,3086.93798828125,0.1137592101986071,5.814540998822841,7040.0,-1856.0,99.9847412109375
2284493680,15470.25,19668.787872314453,-1.344195726747662,39.64859891983574,42692.0,-16298.0,99.99542236328124
40707532133,15272.0,15857.231323242188,-7.67204736637489,32.86017688031452,30246.0,-15228.0,99.98626708984376
687584986,-3835.75,12026.41064453125,13.137879605344397,23.81508079457033,28162.0,-20848.0,100.0
36275172502,-2303.0,11279.566162109377,12.47157367579542,20.375881507394183,28652.0,-21846.0,99.993896484375
29381000584,16180.0,20001.717864990234,-0.1602995488224003,39.68164235102832,43073.0,-17272.0,99.96490478515624
56864707149,14043.25,14424.80078125,-5.980646569308735,28.52177191748561,26380.0,-7740.0,99.9969482421875
9316067022,-5530.25,13010.68588256836,14.764262126093913,27.68591707405162,23778.0,-19190.0,99.993896484375
60550544260,15003.75,18828.751586914062,1.5392562416082407,36.17560223594637,39272.0,-16492.0,99.9755859375
36192747759,7473.0,7803.1195068359375,-1.4201888893576724,13.435473445048595,16898.0,-10442.0,99.9969482421875
44687242182,-1455.5,11194.990600585938,13.62692947527933,22.14961441222525,29120.0,-18348.0,99.99542236328124
367725189,16221.25,16531.25228881836,-5.980954429266346,32.15211590795343,29759.0,-11012.0,99.993896484375
25974253912,16605.0,20085.777893066406,-1.8514764057437143,40.86614628330178,44008.0,-21856.0,99.98016357421876
23837425182,-5454.5,12878.57730102539,14.243254486529292,26.7259109081387,19808.0,-17132.0,100.0
54415202535,7560.25,7698.87939453125,-2.5448475301756592,14.126334969503963,16000.0,-6072.0,99.98779296875
64948334886,866.75,10346.7626953125,11.946923539695431,17.811829928044116,29472.0,-22080.0,100.0
20617269603,11792.5,11926.013793945312,-2.6756323456050057,22.12894061554468,26841.0,-11215.0,99.99542236328124
24718492645,15052.5,15438.824829101562,-6.44596433218377,30.88782664171713,29004.0,-10140.0,99.98931884765624
40070278508,11112.0,17514.7822265625,-2.04607952065718,34.06613336036948,39134.0,-21104.0,100.0
14288560683,7682.75,7744.5128173828125,-0.3756248663997781,14.636062078313293,18711.0,-5079.0,99.98931884765624
33606321981,11193.0,11932.537536621094,-6.128506855563959,24.70174996760125,21889.0,-9020.0,99.98931884765624
25117460080,13729.5,18857.461975097656,-0.116477251226652,36.751233557121004,39816.0,-16320.0,99.98321533203124
47168496449,20292.5,20413.8115234375,-5.650898652964302,38.66050582236899,39812.0,-6428.0,99.9969482421875
49537201219,9657.5,9720.297241210938,-1.670276962113882,18.45509563557108,22666.0,-4274.0,99.9908447265625
62677111907,8633.75,8741.477294921875,-2.275843499195555,17.503858627427846,21584.0,-3840.0,99.9969482421875
18395317433,16591.5,16918.253784179688,-8.20554385537622,35.09561246005026,32777.0,-12392.0,99.99542236328124
873219145,17751.25,18012.83984375,-6.780312175349377,36.356972149722345,34251.0,-12342.0,99.99847412109376
12266207192,11309.75,17775.53125,-0.3911570597983916,33.620612515144764,37738.0,-17403.0,100.0
16707625896,15558.75,19540.843963623047,0.9029158757205122,38.117182630205335,42276.0,-18206.0,99.9481201171875
27335986462,-3615.0,11839.96875,12.57184951072369,22.011224887409824,24072.0,-20608.0,100.0
19308571394,6201.5,11029.14956665039,12.028429431741031,19.82710563159253,34176.0,-15776.0,99.993896484375
37935203153,17827.0,18051.36828613281,-5.678095950826263,35.60507299375118,37490.0,-7014.0,99.9969482421875
13932900679,8465.75,8694.970275878906,-1.9993804787875955,15.295404589987928,17922.0,-8848.0,99.98626708984376
17304834831,5721.5,5739.641296386719,-0.4763381921990371,9.881293457349706,12056.0,-3859.0,99.9969482421875
1475530236,10990.25,17564.8125,-5.4884367140343215,34.29221393836917,39487.0,-21908.0,100.0
47648390863,2551.5,2563.91845703125,-0.3458890350941891,4.729538668899719,5790.0,-1776.0,100.0
49313247849,15679.5,16037.10125732422,-6.41913925258208,32.751204103583,32498.0,-8112.0,99.99847412109376
27879433976,10792.0,17591.4921875,-2.785845986549208,32.73954658851405,37657.0,-17856.0,100.0
46872537645,14296.5,14731.393737792969,-6.531808287709048,29.584613690294983,25170.0,-9218.0,99.993896484375
19918782045,11592.5,12318.430206298828,-6.5190724282496335,25.757682782132115,20540.0,-9319.0,99.9969482421875
16328028039,4024.75,4064.732940673828,-0.1980960707503723,7.601355188267022,9650.0,-2974.0,99.9755859375
59954320803,8364.25,8461.201904296875,-1.703099381774234,16.601395349234572,21388.0,-3740.0,99.981689453125
1095556281,14990.25,15502.211853027344,-8.59667184203658,33.64913051292653,30155.0,-12714.0,100.0
33377256247,6052.0,6078.819519042969,-0.1672744743226102,11.013637619870096,14560.0,-5087.0,99.98931884765624
5514099749,15817.25,16295.30337524414,-7.7305225705876435,33.1240640663356,29054.0,-14901.0,99.99542236328124
64216711888,15655.75,19773.209716796875,0.5110644081049407,38.51456951686264,42120.0,-20268.0,99.9725341796875
67900829160,14055.75,18891.587890625,-2.7819482953422865,38.59102428124248,42768.0,-16928.0,99.99847412109376
62510526093,12060.75,12716.969482421877,-5.964329567773652,26.08242010813144,21864.0,-10744.0,99.9908447265625
44549273061,14468.5,15091.352905273438,-8.15026915113172,32.04255661264519,28482.0,-14336.0,99.90234375
58305872535,5237.25,5285.719970703125,0.4147743811795083,9.641626615448564,14008.0,-5032.0,99.96185302734376
29635887956,13258.0,18059.007232666016,1.457112158339059,34.683585346730084,39472.0,-19968.0,99.969482421875
46583981770,-3101.5,11860.015625,13.713865241087914,24.45128327047742,29018.0,-21504.0,99.9755859375
17313131328,21625.5,23639.66909790039,1.1431722335789307,44.7397318487551,44608.0,-17443.0,99.9664306640625
37714030470,-3634.0,12039.761901855469,14.331913104729786,25.665752233936374,23712.0,-18726.0,100.0
592366028,14115.25,18372.10049438477,-2.340930922608943,36.06995873160177,41348.0,-22702.0,99.957275390625
41629478812,8917.0,16638.4267578125,0.0068206346921558,29.47996605398404,35372.0,-16892.0,99.993896484375
56736588691,8933.25,9007.996826171877,-0.4459764607961,16.845893255598632,23340.0,-7508.0,99.97406005859376
52866450985,15869.25,16189.110595703123,-5.177807797002568,32.57556208374508,31020.0,-8960.0,99.99542236328124
50486715148,14443.5,17988.9287109375,1.5130504452367843,35.55423734601167,38720.0,-14720.0,99.981689453125
64498932546,2129.75,10868.29052734375,12.970618350135322,20.524948664322537,33176.0,-19664.0,99.96490478515624
4682629745,17283.25,17538.092987060547,-7.010902133584978,35.61981680634301,37155.0,-7450.0,99.9908447265625
50988165991,5676.5,5699.918762207031,-0.7668535553566593,10.464587792980064,13380.0,-3692.0,100.0
13601042032,13088.75,18645.1640625,-0.6278467382953561,36.54661744524599,39328.0,-16736.0,99.99847412109376
35085852264,12879.0,18388.56475830078,0.4181558722711825,35.881878234351696,39240.0,-16978.0,99.98779296875
22394132239,3280.5,3286.425750732422,0.0256329005899248,5.758476047396072,6980.0,-1419.0,99.98779296875
2929126237,12654.25,13248.112091064451,-6.618515145317164,27.14275103190151,23234.0,-8771.0,100.0
34798904983,3041.0,3144.7017822265625,0.3654780387653972,5.916958620248132,9450.0,-2908.0,99.91455078125
63521579281,22150.75,22217.6025390625,-7.161935892048558,41.66967615163323,42072.0,-5944.0,99.993896484375
18590389346,1950.5,10056.648468017578,11.356924260421811,15.86159061821362,34916.0,-18539.0,99.9725341796875
18228110458,-1940.5,11016.42236328125,11.40069445147799,18.90810638355819,31144.0,-20176.0,100.0
35334414692,16541.0,19906.719787597656,-1.32042406250488,40.01786706725608,43330.0,-23776.0,99.99237060546876
10330680655,5232.75,5499.77587890625,-2.1146362477169456,10.507895522290914,11042.0,-5981.0,99.86572265625
42165046617,16065.0,16510.884765625,-8.32743510890654,35.017240540571784,31470.0,-13846.0,99.99237060546876
28931588639,4204.0,4251.7022705078125,0.3896359287142831,7.366613739697552,10968.0,-3736.0,100.0
34203771171,12345.5,12456.680541992188,-1.859516477178872,22.685990060379776,28001.0,-9776.0,99.9969482421875
44449819358,-4955.5,12749.73388671875,13.970779769393111,25.601360647123723,23608.0,-17720.0,99.99847412109376
19015031606,-2611.5,11613.247955322266,13.489755174693885,23.09492625787917,27288.0,-17480.0,99.99847412109376
30025464233,18513.5,18826.03823852539,-8.541296934625528,38.19881454594049,36921.0,-14048.0,99.98931884765624
58520573706,166.25,11023.280029296877,13.508587826954308,22.69851848239778,30272.0,-18556.0,99.9908447265625
37349339853,14099.0,14524.598876953123,-6.740691716721962,29.216125674258205,26780.0,-9192.0,100.0
22791127610,-1243.5,11289.179718017578,13.577278250105238,23.062818848853244,31536.0,-20271.0,99.9908447265625
62003808898,2681.75,10791.76318359375,13.039255073750796,20.44705751540785,33856.0,-18344.0,99.9786376953125
47750130590,-3920.5,12310.27606201172,13.958813785471056,24.8585861136813,24034.0,-19600.0,100.0
27054261156,13705.0,18362.581573486328,1.617201514153618,34.7709374383401,39776.0,-19975.0,99.9847412109375
48165123867,4471.5,4714.566589355469,-0.0503773582314216,9.332772357580804,11410.0,-3724.0,100.0
26657225558,-3251.0,11867.963989257812,13.744893891027507,23.94221450001718,27448.0,-16712.0,99.99542236328124
40422044414,-5249.0,13102.705688476562,14.42842451711079,26.78692793076597,23102.0,-19408.0,99.9725341796875
3060887115,5842.25,5995.533020019531,-0.4526743355606042,11.61974558302523,14491.0,-5446.0,99.99542236328124
60957318858,-3136.25,11809.209594726562,13.31400165258495,23.489513858560493,28952.0,-21456.0,99.9908447265625
66567487122,-1738.75,11367.65234375,13.207325836423564,22.164306973687125,29136.0,-20992.0,99.96337890625
31207743613,16338.0,16680.144256591797,-8.83573371208742,33.53052138504667,30920.0,-11511.0,99.96185302734376
58454074438,-188.75,10659.073852539062,12.667086442515949,19.549971544110967,29636.0,-19536.0,100.0
47690274054,104.5,10753.09600830078,12.677647291344108,20.621188628895307,28320.0,-17368.0,99.99847412109376
49769682921,14861.5,15292.84930419922,-6.824573611154949,31.72556021410368,30736.0,-10174.0,99.98931884765624
39283814477,16138.0,16482.99493408203,-7.890853653533228,32.84030398135269,28964.0,-12410.0,99.96337890625
60459823395,11356.75,11541.418701171877,-2.0749634951251315,21.11217155575452,25188.0,-10064.0,100.0
66074254363,6945.75,7160.7110595703125,-2.120787065862253,14.252261707190728,15952.0,-4396.0,100.0
20169606271,4234.5,4653.053131103516,-1.4502613166070386,8.658289952220906,8840.0,-5351.0,99.99542236328124
60584595551,5704.75,6132.3447265625,-1.8846534011679463,10.612569423714556,12312.0,-7232.0,99.97406005859376
33234830341,18728.5,18937.349853515625,-6.840601155843034,35.875037979347134,32368.0,-10960.0,99.99542236328124
59630792797,15733.25,16138.1943359375,-8.198005040106052,32.478338085652545,29796.0,-12312.0,99.9786376953125
54031331210,-1875.75,11498.047241210938,13.668622762314817,23.57019640325996,29432.0,-21208.0,99.993896484375
67407374470,1143.75,10096.588256835938,11.67886757697701,16.958956945936443,30180.0,-21624.0,99.99847412109376
15202814605,14174.75,14623.92398071289,-6.286908987778192,29.138355077667192,25286.0,-10510.0,99.99542236328124
29256289654,-3764.0,11792.210754394531,12.354871145222743,21.712376879679173,26432.0,-20928.0,99.9908447265625
9777150500,15786.75,19164.486267089844,1.0874216345224403,37.98182337433622,40192.0,-17699.0,99.98931884765624
35151336744,16522.0,20019.829040527344,0.072395432329459,40.40988296763832,42888.0,-15840.0,99.993896484375
41579513809,15627.0,15983.35186767578,-5.871602713676249,32.42599077510855,33938.0,-8524.0,99.9969482421875
58571103478,-4014.75,11878.324951171877,12.177151971720573,21.45813991700745,25492.0,-20480.0,99.99847412109376
3057120613,15038.25,15589.897033691406,-7.688047033495077,32.36682053125005,28809.0,-14485.0,99.96795654296876
38019294130,383.0,10715.8486328125,13.024980212588394,20.352070495309057,32886.0,-21084.0,99.98779296875
60604927050,-123.25,10584.221923828123,11.681686822889484,18.309556459975287,33024.0,-20912.0,99.98931884765624
49609845776,20808.5,22815.927612304688,-0.1125213395999285,44.75630757442352,45184.0,-15936.0,99.98016357421876
36453727984,11979.0,18264.171875,-2.057290021525209,35.452843117576,39222.0,-16752.0,100.0
32291083408,18592.0,21538.361694335938,-0.2624377843038061,42.75069588744191,45696.0,-17464.0,99.98016357421876
4822419579,8891.25,9083.229125976562,-3.2451790411305343,17.265430036923593,19942.0,-11344.0,99.99237060546876
50009808233,16960.5,17355.366821289062,-8.492568771374351,36.61227261490636,34004.0,-14252.0,99.98779296875
12201039842,-2177.25,11500.1875,13.23071533487213,22.65074651959131,29282.0,-20472.0,100.0
65117516651,6194.75,6387.2706298828125,-0.4884953366735272,12.248302954384178,16452.0,-7200.0,100.0
22553204946,2324.5,9891.407836914062,10.95786074308385,15.223726125510392,35288.0,-20847.0,99.981689453125
65249446152,22662.75,24173.333984375,-0.2391983271824382,47.13099151333012,46288.0,-20600.0,99.99542236328124
41703703373,14212.0,14608.791625976562,-5.319796351581595,28.963673622657154,26566.0,-8266.0,99.99847412109376
15904118284,12560.75,17292.109375,1.65605390094156,33.35902983051677,36512.0,-14939.0,100.0
13765438360,14390.75,18952.505859375,-0.1115435371865938,37.38983597637474,41521.0,-17878.0,99.90081787109376
3906400779,8122.25,8173.981384277344,-0.2678592616168678,15.126269837999862,18059.0,-5565.0,99.97100830078124
59752960662,-3090.75,11930.06396484375,14.156253781377726,24.82265609060308,28172.0,-20088.0,99.993896484375
37696495013,15722.0,16216.99188232422,-7.910912516927081,33.447872725220094,29642.0,-15586.0,99.9969482421875
21166199243,9720.5,9931.152526855469,-2.6033522744662085,18.50505442313857,22496.0,-11084.0,99.99237060546876
47759288903,5263.5,5285.535705566406,-0.3271926962402439,9.648526561299532,12692.0,-2190.0,99.98779296875
45284032141,12511.5,13101.24871826172,-6.095475467708422,26.706072433761577,21998.0,-9878.0,99.99237060546876
11528450746,-2009.25,11545.399597167969,13.058743737730165,22.78458485648613,30826.0,-20448.0,100.0
55896227032,13379.25,18546.39697265625,-2.523136608936417,37.589457237868665,42144.0,-16936.0,99.9755859375
2382408077,17358.25,17647.728912353516,-8.246292295870862,34.878381522949354,30431.0,-12849.0,99.98931884765624
29120380480,18994.0,21782.951721191406,1.7864746706779788,41.245598922252846,41472.0,-16248.0,99.9755859375
36051553855,1639.0,1640.635009765625,0.1562945282040144,2.837617827522498,4396.0,-880.0,99.993896484375
34506937871,3448.0,3448.9874267578125,0.3446486153713531,6.07901141476887,7828.0,-830.0,100.0
55724426052,15248.25,18983.119995117188,2.0085261489097115,36.68069863777308,39884.0,-19904.0,99.98321533203124
62672204414,-5414.25,13155.3916015625,14.497442362554548,27.10421201272717,23016.0,-19648.0,99.993896484375
38744243626,-1046.0,10732.022644042969,11.539120433717065,18.219606486667885,32872.0,-19960.0,99.9969482421875
17409181859,11164.5,11239.48501586914,-2.6167327981179382,20.8938801258284,25565.0,-9343.0,99.9969482421875
55590160899,10597.25,10598.238037109377,-0.4227000045528602,18.84205496099432,21792.0,-1076.0,100.0
55183041816,16805.25,19971.541870117188,-0.5227643843805334,40.7320296331145,42984.0,-16000.0,99.9908447265625
36508335083,6818.0,6953.8450927734375,-1.367205659327671,13.300030523319402,17320.0,-6780.0,99.99847412109376
66674246487,5716.75,5746.2255859375,-0.1532948065967805,10.431713171357478,14240.0,-4976.0,99.99237060546876
37387167440,14741.0,19351.958984375,0.3022405391914105,37.877514359694544,41290.0,-17320.0,100.0
23144910266,-1736.5,10847.451690673828,11.164113149690367,18.24731576618583,31236.0,-20487.0,100.0
21283709649,17346.5,17624.267333984375,-6.651264242170228,35.54037536768253,37961.0,-8312.0,99.99237060546876
42487544066,8158.0,11060.86572265625,10.221930683271031,15.395503707186531,36096.0,-16052.0,99.98779296875
38692135157,16826.0,17256.850830078125,-8.904031256280598,35.230450917591384,31786.0,-15204.0,99.99847412109376
55440483431,6671.25,6813.815185546875,-1.6626681289034178,12.821659294210756,15304.0,-6712.0,99.96795654296876
43517882637,17340.5,17514.31640625,-7.6054364975404924,33.66481439740651,29670.0,-10148.0,99.9664306640625
18344715540,15432.5,19154.885467529297,0.592654037818094,38.191679831,41120.0,-19111.0,99.97711181640624
45088943515,7034.5,7223.735900878906,-2.3709532627119767,14.299402492645957,16298.0,-6094.0,99.98931884765624
3402096689,20551.25,20762.09619140625,-7.845080352086786,40.76775137609431,42345.0,-10097.0,99.9908447265625
13063339183,4504.75,4896.865447998047,-2.199953868995672,9.891638385131216,9491.0,-5689.0,99.9725341796875
5655009834,171.25,10827.83233642578,12.806929694851426,20.489685901864515,33364.0,-19759.0,99.993896484375
14845171828,14452.75,18540.221740722656,-2.926915395425047,37.50681915703496,41874.0,-20784.0,100.0
31346058502,236.0,10714.699157714844,12.85405589826315,20.717201259828617,28480.0,-17391.0,99.99847412109376
65046098914,-184.25,10905.208740234377,12.875392137740734,20.61463612123228,32584.0,-20272.0,99.9969482421875
22766845421,13657.5,14412.384033203123,-8.707520303247525,31.29059573078583,24948.0,-14292.0,100.0
67096819218,499.75,11130.20166015625,13.474794441239416,22.3545490774982,30560.0,-19904.0,99.993896484375
10463823504,16532.75,20287.86071777344,1.6880260009189465,39.150459261748296,41634.0,-17851.0,99.97406005859376
53228551522,966.25,10195.065673828123,11.041488725820114,15.83993333966776,33752.0,-20176.0,100.0
45389340291,7438.5,7514.999816894531,-0.3441392695254511,14.18996743631322,17964.0,-4014.0,99.98931884765624
1435767355,6481.25,6622.6138916015625,-0.5709975758303262,12.623460660439132,16348.0,-5435.0,99.99542236328124
53456028402,-535.75,10786.630249023438,12.63354609283714,20.31040817442991,32480.0,-19784.0,99.98931884765624
66122865248,17541.75,20921.869384765625,-0.0854511288745648,41.42660193631793,43528.0,-16808.0,99.98931884765624
49367179684,17144.5,20229.1435546875,-0.4626844179611263,39.56704965309356,43778.0,-25984.0,99.94964599609376
31344029008,16888.0,20486.713104248047,-0.3999997302496968,41.13639989077286,43912.0,-16320.0,99.99237060546876
49891932185,19000.5,19303.198486328125,-8.58821156504623,38.72205199950933,36170.0,-12408.0,99.98626708984376
49648261069,11863.5,12483.250854492188,-5.9807397393172765,25.62796604742873,22434.0,-9342.0,99.98321533203124
26951845588,11150.0,17441.498901367188,0.7034053551054323,32.25575413399939,38240.0,-18304.0,99.99542236328124
63776431947,4614.75,4872.01953125,-0.0824151677059998,9.66825432414759,12424.0,-5120.0,99.969482421875
14494803324,10889.75,17389.158203125,-3.5481341839669467,33.169361561356745,38288.0,-20720.0,100.0
19314474459,5675.5,6033.015808105469,-2.690086266404125,13.052916926646263,14476.0,-5632.0,99.957275390625
51493199125,15267.0,15794.986450195312,-7.693314696174458,32.362601018897685,27756.0,-14960.0,99.9542236328125
26570565482,-2820.0,11682.965087890623,13.387743939266706,23.429766928486075,29824.0,-21376.0,100.0
10259764473,15493.75,15931.889434814451,-9.260185422548208,34.56569655482441,31559.0,-11598.0,99.98931884765624
56940135146,-1133.75,11168.4013671875,13.433747173563868,22.282625973394683,32840.0,-21360.0,99.981689453125
35542469590,-3620.0,12006.656982421877,13.893040514137583,24.50838033972078,26352.0,-17304.0,99.99847412109376
34151571632,18428.5,21372.18756103516,-1.40013898572259,42.58177767498324,46145.0,-24124.0,99.92828369140624
14709865876,13304.75,18321.30355834961,-0.4678448153017706,35.904427106437915,40730.0,-20214.0,99.96337890625
4752619674,740.25,10417.88882446289,11.03496725479016,17.03316157764445,33347.0,-23004.0,99.9908447265625
26398677177,17599.0,18068.44046020508,-9.419945908450224,37.78948407342139,34889.0,-13832.0,99.9969482421875
24926426077,12833.5,13410.31851196289,-6.924076401909651,27.358146189479044,25036.0,-9139.0,99.993896484375
36267105355,7970.0,8140.0035400390625,-2.327138248753311,16.080996822608103,18590.0,-6138.0,99.9969482421875
37530500498,-295.0,10647.15625,11.568625829229443,17.86737629851616,32034.0,-20992.0,99.9786376953125
55798445392,17563.25,20932.636840820312,-0.3516265706384463,42.17247300871526,44852.0,-17152.0,99.99542236328124
2613168121,13921.25,14428.266174316406,-7.620385762015048,30.36609802709893,27991.0,-8960.0,99.9664306640625
8131024499,5718.25,5936.7265625,-0.4530041801748403,11.876855708000043,16668.0,-4853.0,99.99542236328124
31924200501,14912.0,15459.137939453123,-7.353378709754873,31.75605982968277,27809.0,-13919.0,99.97711181640624
25470655709,12687.5,13637.84405517578,-8.633859066848137,30.222027117299515,23412.0,-13788.0,99.9969482421875
26375607176,17141.0,20485.8178100586,1.3246490498362848,39.739038313741126,42176.0,-18784.0,99.98626708984376
42896632206,-1101.0,10915.483642578123,12.13493672458362,19.53203500070232,26506.0,-22072.0,100.0
5534047781,13723.25,14225.661682128906,-5.845387467872151,28.72282500728677,25010.0,-10969.0,99.99237060546876
22478614453,11773.5,12472.497009277344,-6.0771795452223785,26.15297828415326,22297.0,-10496.0,99.9725341796875
46720133629,14316.5,14990.562744140623,-9.59815956172422,32.168820857880846,25886.0,-12510.0,100.0
36186459771,4523.0,4817.913879394531,-0.7744711956501852,9.41716658236306,11966.0,-5670.0,99.98931884765624
50960204520,14387.5,18951.806518554688,-0.5230693867632216,36.46815838178681,41194.0,-20280.0,99.96490478515624
63030414606,-2443.25,11386.352294921877,12.624052091289265,21.565618889940858,25760.0,-19048.0,99.9969482421875
68431341062,-774.75,11124.6435546875,14.138663373193593,24.194177835361543,26752.0,-16240.0,99.98779296875
20411115320,13009.5,18270.886932373047,-0.4268901071474756,35.973798398254594,39248.0,-17372.0,99.99847412109376
18078758578,-1715.5,11290.74301147461,13.101771401669572,21.834394400600363,30029.0,-20088.0,99.98626708984376
27847329228,12394.0,17870.72021484375,-1.0767007569131135,34.34089251681629,39873.0,-21232.0,99.9664306640625
64783644733,14919.75,15493.8955078125,-8.90031446798129,32.6200063154338,26920.0,-12288.0,99.99847412109376
57973575360,15437.25,19936.48681640625,0.91494740153314,38.2966653087856,40516.0,-17120.0,100.0
21490185499,7444.5,7555.505126953125,-1.9958800769377711,14.810197281460937,17168.0,-3795.0,99.9969482421875
10325019853,13864.75,14637.795867919922,-8.316186780309849,31.288026752480565,26123.0,-14592.0,99.9755859375
46491808004,22079.5,23039.43365478516,0.1813197641937919,44.92120027402036,44672.0,-16350.0,99.9908447265625
42360732880,15516.0,19750.56884765625,-1.5648718303496842,40.121634186844126,44080.0,-16684.0,99.97711181640624
57322700886,1014.25,10184.44580078125,12.939627374980752,18.961852593914507,29588.0,-23896.0,99.98931884765624
21953674889,15247.5,15646.054809570312,-5.848669946506152,31.67370862390876,29765.0,-9944.0,99.99542236328124
67056908546,8032.75,11068.28125,10.286738961432768,15.751652564813147,35776.0,-16144.0,99.9420166015625
44562762326,-2721.5,11677.140808105469,13.899102055981457,23.91368926018145,27856.0,-16886.0,99.99542236328124
32544187796,13946.0,18657.19219970703,-0.1120104964372754,36.46689009541408,41653.0,-21760.0,99.9267578125
45519899770,-1477.5,10812.351684570312,10.90233528355547,17.981081643020598,30954.0,-20524.0,100.0
21368120862,-4995.5,12781.553100585938,14.599065691518328,27.172424938001605,22024.0,-18296.0,99.99847412109376
27333064638,-7279.0,13926.361236572266,14.850729251855151,29.370249420803205,19713.0,-17631.0,99.8321533203125
57544721856,18233.25,21505.35876464844,-0.3199929888562193,42.69901048298063,44976.0,-18136.0,99.98931884765624
57979309979,4379.25,4649.7161865234375,-0.1037197158043233,9.17333718508228,11840.0,-4992.0,99.9481201171875
6248237793,16972.25,17255.95443725586,-7.156377143270518,35.28449757176362,35961.0,-7536.0,99.99847412109376
68349525200,16115.25,20032.919921875,-1.91833954726203,40.973560617898215,45216.0,-17400.0,99.90997314453124
53815897883,4523.25,4759.197998046875,-0.1406294225054629,9.451812253326889,11040.0,-4060.0,100.0
63306543501,16077.75,16418.524169921875,-7.726981747561017,32.3895297400333,29008.0,-11904.0,99.98779296875
24362579734,-4192.5,12268.058227539062,14.472613538312247,26.679470455571145,24416.0,-18880.0,99.9969482421875
38939659315,7693.0,7819.771484375,-2.0961292700545986,15.74485564153852,18250.0,-3642.0,100.0
33769502284,11360.5,17201.173095703125,0.7605547429452417,32.35675806724723,37056.0,-17264.0,100.0
16657101755,5967.75,6182.4613037109375,-0.6957810367456889,11.631600871728375,15711.0,-6950.0,99.98321533203124
7527593711,1547.25,1602.1901550292969,0.1353194973579707,2.968535402714342,4369.0,-1644.0,99.94049072265624
60460998345,15060.75,15496.4033203125,-6.497462821498268,32.02284469567339,30888.0,-10168.0,99.9725341796875
31632080752,13329.0,18789.8359375,-0.979422314229405,37.3492706991039,40504.0,-16496.0,100.0
3490247863,5070.25,5399.552062988281,-1.773260115145656,10.603888183502454,11731.0,-7532.0,99.9908447265625
8316850340,16567.25,19726.83407592773,-0.8126545131449858,38.51565648524819,43394.0,-22573.0,99.97100830078124
137963737,17972.25,18313.308837890625,-9.277320582496284,37.88132050242047,35407.0,-12988.0,100.0
19760823923,4935.5,5194.61279296875,-0.6963015372440766,10.700705039890297,13921.0,-4404.0,99.9969482421875
5145885671,4502.25,4546.953094482422,-0.7811662280606628,8.552957969481731,11569.0,-2438.0,100.0
32561494856,16954.0,20408.868743896484,0.7749972264903447,40.34580353285273,42368.0,-19312.0,99.9908447265625
55780009588,9937.25,17061.578125,-0.1984101381786387,31.36240801233381,36664.0,-18368.0,100.0
17350027416,17212.5,20409.969207763672,-1.7347353122901523,40.95483654350061,44528.0,-22063.0,99.98931884765624
64831582420,15748.75,19275.014892578125,-1.9450638397890512,38.00927991220371,43120.0,-24748.0,99.93133544921876
64365903429,14491.25,14926.1982421875,-5.777882636298872,29.75499060435338,26232.0,-11112.0,100.0
514968853,16108.25,16541.365447998047,-7.701533369975607,33.31281976266816,28653.0,-14944.0,99.98016357421876
32090208760,15063.5,19404.0166015625,-5.79951452954472,40.46492730521916,44141.0,-22616.0,99.97406005859376
62927217656,14191.75,18769.0458984375,-3.366237311107663,36.36934730144436,41536.0,-21904.0,99.969482421875
11256383945,18380.75,18709.77154541016,-8.491853749497029,37.953391790741286,37225.0,-13312.0,99.98016357421876
39207454585,14445.0,14919.690612792969,-7.188805722062515,31.257639651937183,28588.0,-9438.0,99.99847412109376
62720433177,16162.75,16558.974609375,-7.826803505164525,34.438061368329834,30924.0,-12080.0,100.0
5535996279,6811.25,7093.0694580078125,-2.787972468482104,13.472566433518743,14300.0,-6865.0,99.98779296875
28806286720,20917.0,23156.104888916016,0.2235126788384494,43.71352026089744,45081.0,-17520.0,99.97406005859376
22793909474,-259.5,10571.38803100586,11.441689632287536,17.492317186722975,33172.0,-20448.0,100.0
19442937270,-2566.5,11264.85415649414,11.967445227278562,19.73582702892984,27648.0,-21759.0,99.98626708984376
43245988481,20096.5,20243.97576904297,-6.190740733749246,38.47937257678044,38652.0,-8456.0,99.99237060546876
40689586244,18137.0,20690.750732421875,-0.3837532853900605,40.70385370138309,43790.0,-22520.0,99.9847412109375
67104332147,9351.75,9611.7197265625,-3.2880797355923863,18.873008640313,21952.0,-10048.0,99.9908447265625
63206221817,13947.75,14467.239990234377,-7.7579569137565025,30.65264493708884,28192.0,-9224.0,99.98931884765624
3062371945,14794.25,15211.551696777344,-6.222566655691328,31.54605132124393,29971.0,-10150.0,99.9969482421875
64981386673,18260.75,18504.44140625,-7.845116090025463,37.761021328334834,37496.0,-12072.0,99.99847412109376
35730569897,15870.0,16253.987731933594,-6.420178648631774,33.12463084393189,32944.0,-9508.0,99.98321533203124
50759299232,19845.5,22470.107788085938,-0.4389422180840792,43.78868223989646,46636.0,-22526.0,99.9755859375
51424625310,-4104.0,12541.37353515625,14.897780948434905,26.71852288267738,24970.0,-20260.0,99.9969482421875
48699961966,-4652.5,12627.6884765625,14.256341560905437,26.04842922541629,24306.0,-18288.0,100.0
40637383471,4125.0,4194.792053222656,0.1962776777718471,7.2614768626871955,11030.0,-4442.0,99.99237060546876
49560247920,13578.5,18818.28839111328,-0.6454441286798919,37.08532209979355,40112.0,-17178.0,99.993896484375
29119781003,9478.0,9713.175842285156,-2.414360178981299,18.01681536670456,21688.0,-11480.0,99.9908447265625
38464350920,14973.0,19328.740600585938,0.0381296999289537,37.86411594889566,41818.0,-18344.0,99.98321533203124
52130497138,86.25,10686.475463867188,12.892001285229732,20.272108916573583,32736.0,-19644.0,99.9908447265625
63588038962,2585.75,10134.916259765623,10.910443230384807,15.489800790199183,34792.0,-20672.0,99.9755859375
42630822152,21624.0,23366.343017578125,-0.1596576294269888,45.54277928636821,45056.0,-19712.0,99.853515625
62023097130,-1116.25,11286.94287109375,13.125783219809396,22.10490679566584,31776.0,-21360.0,99.9969482421875
8422872459,7893.25,8003.415496826172,-1.8039852470983688,15.52520310797769,18805.0,-4972.0,99.98016357421876
24500023784,17375.5,20459.059295654297,-3.2017527161730697,41.22140634201919,45829.0,-22720.0,99.99237060546876
7921161596,11581.25,17556.994384765625,-4.016636677443442,34.30385663019519,38916.0,-20032.0,100.0
33102295502,-1729.0,11285.159637451172,12.47903507342498,20.388178291214743,26225.0,-22744.0,99.993896484375
62288184428,12623.75,17922.802001953125,-1.5218829887112486,35.19184968236149,40376.0,-21800.0,99.98779296875
7170424470,-4353.75,12272.631591796877,13.934940956731102,25.068336197915983,23618.0,-19072.0,100.0
49893453879,7960.5,8329.069763183594,-2.333825799038772,14.961585387624169,17924.0,-10844.0,99.993896484375
37059655649,15258.0,15688.482055664062,-6.708395353811102,32.74942300360584,32798.0,-8408.0,100.0
31878902371,9003.0,9090.763214111328,-0.8834006497842913,17.28612398368297,22640.0,-7527.0,99.99542236328124
8835414823,6154.75,6174.414520263672,-0.7222175642355504,11.203024535462466,13818.0,-3605.0,99.981689453125
50361252492,12924.5,17711.53399658203,0.3690596503827333,33.921849367818815,38210.0,-19064.0,99.96337890625
17521543355,7970.5,8241.94497680664,-2.6891886553214657,15.634771192332511,18773.0,-10567.0,99.993896484375
4226071368,16231.25,19979.73370361328,1.137229671941659,39.24195944229659,41094.0,-18016.0,99.9725341796875
62089846505,13526.75,14094.711669921877,-6.900690770374563,30.18817482417669,28376.0,-9432.0,99.97711181640624
66785213848,14429.75,19061.024658203125,-1.3884965706966357,38.50950526419237,42488.0,-16752.0,100.0
34667253905,20901.0,21078.5111694336,-7.7856312000071055,41.06366436178289,41944.0,-11364.0,99.993896484375
67818708675,5982.75,6162.66650390625,-0.338536917105203,12.201023411617992,16676.0,-4224.0,99.957275390625
57035456726,730.25,10257.545288085938,13.454981002710502,20.07519443810304,29184.0,-16284.0,99.99237060546876
16266828817,19689.75,19875.397033691406,-7.398237401061832,38.86684002553408,36282.0,-11401.0,99.99542236328124
15904560967,3763.75,3816.165649414064,0.2021458670416155,7.1353641869194,9399.0,-2701.0,99.993896484375
6301366954,-1536.75,11282.20733642578,13.023515411844055,21.748735643510507,32853.0,-21184.0,99.9664306640625
9778419376,14022.75,19030.94223022461,0.5237079923227417,37.04213597237308,40352.0,-17550.0,99.99237060546876
7878566437,16096.25,16427.4345703125,-5.849432156717255,32.229396305455346,29082.0,-11106.0,99.99542236328124
28211725871,2338.0,2364.3141479492188,0.4822518346264863,4.236447780449448,7325.0,-1907.0,99.98626708984376
58935990472,17267.25,20630.4306640625,-2.199153519547582,41.64514511755107,45616.0,-22768.0,99.93743896484376
39961023631,4282.0,4584.931945800781,-1.4782428183047336,8.519072087657444,9514.0,-4914.0,99.981689453125
48895865757,13208.5,13743.59893798828,-6.590920102172755,27.74708725123868,25414.0,-9934.0,99.99542236328124
38822469321,13749.0,14289.6884765625,-6.251532700125354,30.01589666165649,28622.0,-9148.0,100.0
14436071245,11904.75,12516.636901855469,-5.708714777192943,25.60296360471329,21373.0,-9168.0,99.99542236328124
38915586022,-5113.0,12700.439086914062,14.275900590274407,26.52942866423229,24690.0,-19526.0,100.0
11753067959,4993.75,5301.893035888672,-1.7824930315360237,10.29406297796424,11659.0,-7280.0,99.9725341796875
40430620384,14231.0,19232.69482421875,-0.8831459333701981,37.90591764733176,41298.0,-16956.0,99.9786376953125
17042807023,5968.75,6328.416168212891,-2.438686295241032,11.737519280668552,12145.0,-7520.0,99.981689453125
27432390374,-4599.0,12301.706848144531,13.88693090828809,24.997418253478298,23828.0,-18339.0,99.99847412109376
43093580160,24106.5,25594.378479003903,-0.6651008632819592,47.72094758043668,48514.0,-21326.0,99.9969482421875
36936299397,16656.0,16909.423400878906,-5.963135596133909,32.66874504926377,29106.0,-10808.0,99.9969482421875
13777843468,14676.75,18607.043090820312,-0.3424508173842964,37.33517131248636,40176.0,-19840.0,99.9725341796875
1714785378,1124.25,10196.683776855469,11.3936613990888,16.580521342761028,33456.0,-19391.0,99.9847412109375
6284675223,7813.25,7965.030029296875,-2.5315175874356624,14.438309128957323,15733.0,-7756.0,99.98321533203124
41851211594,-2107.0,11606.6923828125,13.699129741624883,23.88275079382513,29398.0,-21488.0,99.99237060546876
11328788532,15083.75,18821.94744873047,-1.6137612704948834,38.18958215190831,41856.0,-20062.0,100.0
2693649979,4162.25,4460.304229736328,-0.1832710549160544,8.852819743234836,11168.0,-4239.0,100.0
43029852611,11321.5,11512.7763671875,-2.419750385896687,21.366246077698182,26946.0,-10782.0,99.99542236328124
50099964286,-1899.5,11283.532592773438,12.049368456347857,19.76253796046834,24608.0,-24122.0,99.9969482421875
25536026111,3976.5,4418.939331054688,-1.8643557546265948,8.630757097745043,8068.0,-5560.0,99.969482421875
47387693218,3771.5,10072.906311035156,11.50857458113826,15.569064356185644,35658.0,-22822.0,99.98321533203124
25767508698,-3089.0,11840.01806640625,12.792502944497135,22.86852004228942,29924.0,-20992.0,99.9725341796875
17170727871,3452.25,3525.261108398437,0.2677738586023712,6.031515269824315,9555.0,-3808.0,100.0
51736078335,1242.25,1287.845703125,0.2966466541185992,2.133208369871961,4588.0,-1740.0,99.84130859375
8685355337,21915.75,21966.838958740234,-6.738034733276279,42.65667813579786,41261.0,-4677.0,99.98626708984376
45844781521,18911.5,19206.30859375,-8.629993773221164,39.13350391621401,39114.0,-12766.0,99.99542236328124
60250404014,-3572.25,11918.78173828125,12.924540947328738,22.27102546523354,25648.0,-20632.0,99.99847412109376
62318323410,-1719.25,11371.789794921877,13.54588374185012,22.79225873305516,30416.0,-20896.0,99.993896484375
51346242973,12797.5,13779.774780273438,-8.421003350985629,30.425193278254927,23466.0,-13968.0,99.99237060546876
24143552267,6626.5,6724.868103027344,-0.3634661944475696,12.71541411850207,14756.0,-4704.0,99.9969482421875
39028389885,10485.0,11319.879638671877,-7.072446076104959,24.2738345111884,20518.0,-8554.0,99.9969482421875
54226020865,22825.25,22825.25,-6.052855676229833,41.04222880836913,38304.0,8492.0,100.0
60318497711,4276.75,4316.9853515625,-0.6519352562350084,7.622766526957671,10108.0,-4732.0,99.97406005859376
20805462486,-676.5,10558.310180664062,11.582499716145565,18.04368631301456,28980.0,-20560.0,99.993896484375
4768216415,3688.25,4102.409637451172,-1.5149868824325567,7.831604700532996,7897.0,-4464.0,99.9969482421875
39764616690,-426.0,10554.479919433594,11.435053767908148,17.649111519174053,33264.0,-19920.0,99.9969482421875
14736297685,12377.75,13043.58627319336,-6.2138205636134565,27.289603304511743,23925.0,-11600.0,99.98931884765624
27588427388,8323.0,16521.763671875,-2.220396849743849,29.08194103986855,33864.0,-16968.0,100.0
1351303224,17704.25,20540.492401123047,-2.0751833902666315,41.66861651552527,44780.0,-23704.0,99.96795654296876
40661887714,503.0,10528.421997070312,12.317406404814886,18.85824774015391,33798.0,-19800.0,99.97711181640624
15229423009,18042.75,18333.61489868164,-7.546568175638535,37.19981834192341,36615.0,-11678.0,99.99237060546876
26058900417,18864.0,19075.706329345703,-6.34884041229852,37.543497519623735,40925.0,-7400.0,99.99237060546876
44676486889,13778.5,14280.836364746094,-6.58661425433846,30.00091756219961,28770.0,-9462.0,99.99847412109376
29244631947,6696.0,6821.173309326172,-0.4367106200278988,12.85408764862016,17096.0,-7160.0,99.9298095703125
46159733885,12724.5,13577.426391601562,-8.24627477111237,29.221001247815853,23674.0,-12720.0,99.99847412109376
57759365553,18991.25,19313.37829589844,-9.058969644660028,39.71165693446802,38680.0,-13804.0,100.0
52355057359,2647.25,2695.488037109375,0.0740840785025319,4.938077881019141,8284.0,-2904.0,99.98931884765624
31345457456,19396.0,22068.49865722656,-1.7084087287309564,44.799281265006485,46128.0,-20416.0,100.0
9531758596,21786.75,22813.94354248047,-0.1163014796125734,44.35989473650485,44448.0,-14556.0,99.993896484375
15979557161,19566.75,19769.561584472656,-7.762311884570831,38.74786720955223,37775.0,-10884.0,99.97711181640624
25473628386,2207.5,9756.796478271484,10.301498267624355,13.947641068205712,35156.0,-20392.0,99.99542236328124
65008285354,-2680.25,11633.590698242188,13.482478573368692,23.283360136425863,30036.0,-21472.0,99.9908447265625
53264928984,16703.25,20103.83459472656,-2.6684041704260646,40.282154801967664,44560.0,-22764.0,99.9755859375
66496141554,1166.25,9997.888671875,10.167325043306407,14.767984150872453,33908.0,-20720.0,99.96337890625
34721284911,4213.0,4277.455261230469,0.2690533159899261,7.459682699266336,11372.0,-3842.0,99.99847412109376
54476540323,10919.25,10956.55126953125,-2.269130731968487,20.21370974724412,24872.0,-2676.0,99.99237060546876
59282368378,-3042.75,11823.674194335938,13.15250489555062,23.66926345372632,28420.0,-20468.0,99.99847412109376
8256726531,10204.25,10205.772247314451,-0.1264603451181866,18.135703991068656,21354.0,-1411.0,100.0
24484852701,12763.5,13354.995300292969,-6.941713962386364,27.344189784390025,25028.0,-9383.0,99.9969482421875
13133703566,-972.25,10868.546295166016,12.144585777320644,19.427984957325304,26850.0,-22206.0,99.9969482421875
41318866843,4195.0,4467.300720214844,-0.4786136873041728,8.880595623829446,11348.0,-4592.0,99.96185302734376
38153836967,7855.0,8041.004028320312,-2.396342794115688,14.545815362741555,16682.0,-6684.0,99.98626708984376
54340542539,10797.25,10981.669067382812,-2.232068526260518,20.061838467548903,23476.0,-12636.0,99.98626708984376
35520169856,19985.0,22525.53845214844,2.1443457059994584,42.07380372001758,42144.0,-17926.0,100.0
34654851238,526.0,10370.521850585938,12.25669022579002,18.379134841711103,29612.0,-22478.0,99.99542236328124
8812584547,6243.75,6401.1119384765625,-0.3858821891216658,12.752047554931355,17205.0,-4319.0,99.9847412109375
20876856020,12334.5,17804.75323486328,-0.2320981163972962,33.89626767232683,38900.0,-18216.0,99.993896484375
39786628075,6652.0,6838.633544921875,-0.5008253366466898,12.97085864967595,17786.0,-8022.0,99.993896484375
5816328634,554.25,10412.11004638672,11.571702551276095,18.31914494353102,31659.0,-23484.0,99.9969482421875
39261457745,18464.0,18738.23504638672,-7.901441576227453,38.2014871481354,36446.0,-13154.0,99.9969482421875
5207316298,-1178.75,11272.723449707031,13.445469335882864,22.59447065270115,30546.0,-20345.0,99.9969482421875
13657538887,8719.75,8923.546325683594,-1.026340537040116,15.491582107278267,20576.0,-8139.0,99.9969482421875
32894810843,5126.0,5408.364532470703,-0.8932324555459009,10.419678728884888,14116.0,-6720.0,99.97100830078124
59409665706,-3010.75,11779.56005859375,13.62488086148078,23.938594452185274,29612.0,-21456.0,99.993896484375
58560917928,18555.25,21230.32763671875,-1.02515038562936,41.75482524191943,46208.0,-24044.0,99.9786376953125
56941573900,12642.25,17397.421875,1.3510318006379058,33.721174912079015,37120.0,-15300.0,100.0
48676656233,16584.5,16943.15301513672,-8.147362037124218,35.65172220539573,33722.0,-13366.0,100.0
58578092435,11249.25,11398.296508789062,-1.5398541543457611,20.92593084166187,26852.0,-10520.0,99.99237060546876
63022382679,2380.75,2502.18359375,0.0093014286685826,4.933595920984005,6416.0,-2496.0,99.98016357421876
38427769659,5707.0,5901.780578613281,-1.1891596109186662,11.608985806928242,14614.0,-6150.0,99.98779296875
7858040208,18390.25,21372.23806762696,-0.5246250989706259,42.39622996707557,45713.0,-17442.0,99.97100830078124
51725193224,22302.25,23781.140625,0.3089861319919527,46.086374748600335,45280.0,-20616.0,99.99237060546876
25065496334,-4451.5,12391.717529296877,14.558187120442785,26.943313285019745,21312.0,-16587.0,99.9969482421875
42190814423,4672.0,5022.24462890625,-2.058354432779991,10.118114603697904,11412.0,-6604.0,99.96795654296876
62220583281,20433.75,20609.68798828125,-8.525410326510105,40.856579877267215,42336.0,-11216.0,99.9969482421875
54358538876,10329.25,16960.125,-2.5378367024359463,31.165567562702982,36188.0,-18168.0,100.0
61634845679,3293.75,3339.449584960937,-0.7145673017837658,5.989424217425055,7832.0,-2984.0,99.9359130859375
15816342367,3155.75,3199.3302001953125,-0.6730313259631404,5.617065202239122,6917.0,-2303.0,99.94354248046876
33829892916,13418.0,18140.471160888672,0.3065476415617524,35.81502800434403,39856.0,-19168.0,99.9542236328125
44547089301,14776.5,15170.675659179688,-5.730485006173604,29.91596087342901,27674.0,-10720.0,99.99237060546876
62496779776,25544.75,25544.75,1.5475796649083504,46.20055423309401,41984.0,8552.0,100.0
33849002827,6932.0,7055.294525146484,-0.4137436646199133,13.377105364868273,17748.0,-7519.0,99.9420166015625
2370482326,95.25,10569.88116455078,12.074188860098742,18.397953575964426,29730.0,-23506.0,99.99847412109376
12990529787,8807.75,9103.06494140625,-2.476761747395429,16.8185822550413,20451.0,-10590.0,100.0
6562921943,4401.25,4786.383026123047,-2.0171191530025627,9.701984904884036,10662.0,-6300.0,99.98779296875
45932267722,1598.5,10079.125183105469,11.096606657988533,16.239058803102104,34762.0,-22608.0,99.981689453125
38342324825,16495.0,16812.348999023438,-6.711535259434981,34.02622680998879,33680.0,-8260.0,99.9847412109375
55351139557,14104.25,14773.193969726562,-8.40459108421031,31.762114514800395,27584.0,-14328.0,99.9847412109375
27843147248,14822.0,19374.36700439453,-3.658431009674517,40.13941241109621,43784.0,-17376.0,99.99237060546876
59815944684,13496.25,18018.534057617188,-2.8684482341562405,35.18675686981607,40616.0,-24372.0,99.9755859375
65638306685,12668.75,13285.527221679688,-7.274256191722014,27.41767239952979,24840.0,-8968.0,99.99847412109376
30946530771,7564.0,7714.622894287109,-1.9276767724543529,15.563031565908888,19561.0,-4544.0,99.981689453125
22925061261,14720.5,15352.131774902344,-8.04060231784269,31.92779695896311,26693.0,-14296.0,99.969482421875
31280129693,11953.0,12613.948516845703,-6.214758956826128,25.79165582539725,22696.0,-9608.0,99.99847412109376
42439629351,5721.0,5733.411193847656,-0.7077109652895129,10.46924017485141,12882.0,-2656.0,99.9755859375
58741593346,6349.25,10760.882446289062,11.195074011583236,17.78499110572771,34944.0,-15772.0,99.969482421875
44463036044,11027.5,17089.753295898438,1.297676286680186,31.454229185076045,36210.0,-16924.0,99.9969482421875
55340038981,15758.25,16071.116088867188,-6.003852568850924,31.6307899415638,27416.0,-10376.0,99.98626708984376
66079935091,7313.75,7388.150146484375,-1.2408612126127867,14.436107379185607,18500.0,-5804.0,99.98321533203124
7191115286,-4177.75,12267.211517333984,14.47513306937818,26.687207297253284,24512.0,-18880.0,99.99542236328124
37359703047,6851.0,6937.0130615234375,-1.529706180168408,12.369040181075292,14082.0,-4068.0,99.98016357421876
41578226726,-373.0,10740.252868652344,12.691539755994038,19.703496792342047,29632.0,-21550.0,99.9908447265625
49787330363,3639.5,3984.0736694335938,-0.3756983087218441,8.106768899190126,9920.0,-3932.0,99.9969482421875
66409899255,4815.75,5145.76708984375,-1.668779274981936,9.963918802277822,11280.0,-6352.0,99.92523193359376
29696433337,15386.0,15886.585723876951,-8.721667741987645,34.429927411245856,30813.0,-13475.0,99.99542236328124
29828065007,2179.0,2203.74755859375,0.240236965471885,3.9658727330517696,7065.0,-1664.0,99.9053955078125
13169825672,15135.75,19391.970703125,1.7056683525938303,37.44648824475982,40213.0,-17326.0,99.9664306640625
37631773423,3845.0,3873.1586303710938,-0.3307359995736466,6.804323050870652,9198.0,-3436.0,99.981689453125
58724766194,1759.25,10115.18896484375,10.802295739667834,15.883225175346778,34108.0,-23980.0,99.97406005859376
68186652267,4021.75,4344.7650146484375,-0.3857277613684101,8.849989246969802,11272.0,-5440.0,99.93438720703124
45515646789,14836.5,15233.207153320312,-5.593839164283889,30.04552060519575,27026.0,-11236.0,99.99542236328124
26071924714,-3069.0,11724.036010742188,12.979151325632577,22.761869355517,28513.0,-21499.0,100.0
14676419536,16146.75,19997.78631591797,0.2017782250614203,39.08143444252386,42742.0,-19760.0,99.98931884765624
60897523711,1194.75,1235.955078125,0.2302173121819603,2.051289696756869,4184.0,-1768.0,99.774169921875
18883836770,1200.5,10552.413360595703,12.435943373043855,18.76859007740708,33984.0,-20115.0,99.98321533203124
52385473656,14040.25,18668.441284179688,-3.4252735079044987,38.39807721972729,42476.0,-17992.0,99.99847412109376
12608348087,2576.75,2672.532623291016,0.0017795154194027,5.175617133178,6842.0,-2814.0,99.98931884765624
26117586943,813.0,968.1905517578124,-0.2901168995913434,1.9856033188216689,1825.0,-1312.0,99.835205078125
65163387094,-64.25,10541.88623046875,12.415102773694642,18.8955973924719,29432.0,-23424.0,100.0
19553027196,11770.5,17620.776428222656,-3.420485041049791,33.90935602499646,39660.0,-21172.0,99.99237060546876
16925513683,5666.75,5872.467987060547,-0.2971872621456908,11.620910270979731,16937.0,-4464.0,99.96795654296876
5258235523,7511.25,7581.97314453125,-0.2148600926517291,14.253108474990842,18663.0,-4056.0,99.99237060546876
14819379548,13292.75,17968.64340209961,-2.460967084815149,35.62984909556035,40338.0,-22542.0,99.981689453125
3142500743,8593.25,8836.343353271484,-1.3016999078037048,15.488165371169538,19695.0,-9152.0,99.9969482421875
30577538239,4109.0,4500.664093017578,-1.8056129369641831,8.694165070376405,8257.0,-5183.0,99.98779296875
14005475737,18596.75,18940.961303710938,-8.714421478993945,38.40375332856754,36727.0,-13982.0,99.98321533203124
6227654899,9728.25,9987.629455566406,-3.69390585920526,19.63164913534133,22881.0,-11712.0,99.9969482421875
56652189995,9764.25,10005.827026367188,-2.46770241369795,18.55253670922676,21736.0,-11048.0,99.993896484375
52830048577,23050.25,23139.527709960938,-7.843509326910519,43.52724649810624,43332.0,-11132.0,99.99847412109376
30652442388,13694.0,18054.08959960937,2.230661373002369,35.1400345373206,38592.0,-17407.0,99.98626708984376
37152485965,13962.0,14369.683532714844,-6.106486536169889,28.647893633360045,25806.0,-8298.0,99.98931884765624
3030252096,20209.25,22626.7299194336,1.4119175057953466,42.88788865911042,42906.0,-16248.0,99.99542236328124
63252617836,11241.75,17166.16748046875,-0.5531357329982018,32.26921559774161,36888.0,-18380.0,100.0
26300725263,7048.0,7281.3284912109375,-2.356207846533774,12.74645013839228,13753.0,-6448.0,99.98016357421876
24873133971,5961.5,6137.730194091797,0.1937450159718873,11.92653534442038,17237.0,-4728.0,99.9847412109375
24005226794,2982.5,10005.576446533203,11.207432229571216,15.572273991310542,35268.0,-23096.0,99.98016357421876
20591141044,15640.5,19260.28106689453,-1.6513371220091266,37.87817943155458,42952.0,-24123.0,99.95574951171876
22506161186,2983.5,10270.057067871094,12.01049065501119,17.147999641145805,34436.0,-17276.0,99.99542236328124
27055202147,5685.0,5869.7698974609375,-0.3607407508146468,11.818736443178974,15536.0,-4183.0,99.9969482421875
5744735803,4409.25,4660.998046875,-0.4927319025717726,9.276975038586764,11764.0,-4023.0,99.9969482421875
56727378105,17585.25,18023.52600097656,-9.117719063324715,37.34362830244704,34860.0,-12852.0,99.9969482421875
24486371272,13771.5,18828.619262695312,0.216394277257468,36.796464676223074,40593.0,-18364.0,99.969482421875
33877050157,14245.0,14673.42935180664,-5.986154807759723,29.07153937311951,27172.0,-9055.0,99.98779296875
56900734041,15608.25,16048.133056640623,-7.997980061243841,33.99513126401187,30340.0,-12704.0,99.99237060546876
52607842815,5029.25,5565.18896484375,-2.61786401477069,10.86322903417182,9656.0,-6144.0,99.688720703125
63233793472,17978.75,21247.954345703125,-1.019668155163705,42.0375333984246,45064.0,-17516.0,99.9755859375
2917968869,13819.25,14312.278198242188,-6.870881710190489,29.581724975064656,26107.0,-10104.0,100.0
61209037853,13737.75,14478.341796875,-7.935578117191421,30.447793897051792,24560.0,-12404.0,100.0
50347017145,15694.5,16038.452758789062,-6.714104811853879,32.50063591778166,31670.0,-8144.0,99.993896484375
53037467297,16817.25,17107.437622070312,-5.2839270047422655,33.8188611852863,36680.0,-8024.0,99.9908447265625
28894443508,9378.0,16979.6171875,-1.4542470617057195,30.70632880598969,36456.0,-18467.0,100.0
61573064058,-1506.25,10858.4765625,11.591800264252988,18.85431898282213,31784.0,-20104.0,100.0
15549538399,7007.75,7328.620574951172,-1.988956314779172,12.650107545585977,14482.0,-7691.0,99.99542236328124
65869090770,-2111.25,11315.2451171875,13.13631713699649,22.003384541027938,29472.0,-20336.0,99.98931884765624
27733546471,5109.0,5349.401458740234,-1.753996943278122,10.429824219926568,12649.0,-6128.0,99.9908447265625
21994313071,4080.5,4399.590576171875,-1.5677210368785568,8.322795313459672,8968.0,-4832.0,99.97711181640624
18778645724,11269.5,17509.12973022461,-2.609768743297093,33.166610137416896,39164.0,-21568.0,99.9969482421875
52414463793,15682.25,16069.0703125,-6.204744970704436,33.14278799976764,31596.0,-8080.0,100.0
44024530511,3894.5,3896.91943359375,0.2118446193035156,6.885948352889681,9952.0,-1410.0,100.0
38844045266,-1840.0,11363.78778076172,13.330355507070506,22.366813988156444,30708.0,-20736.0,99.993896484375
33211982065,19188.5,19479.43078613281,-9.246073398422377,39.7698821645753,40577.0,-10592.0,99.98779296875
49734704403,8912.5,9035.289428710938,-2.224535440821601,17.518531891725086,19930.0,-4902.0,99.98626708984376
20204906535,7944.5,8101.379974365234,-2.2875290403140767,14.41819528618092,16917.0,-6079.0,99.99542236328124
7659280869,16835.25,17172.639617919922,-8.846391754342944,35.11041553160352,30250.0,-13932.0,99.9908447265625
24606584889,18340.5,18660.14666748047,-8.814279357378215,37.974163812207216,35993.0,-11760.0,99.99237060546876
23450978258,-1716.5,11282.754180908203,13.514968212022575,22.43529844096505,30609.0,-20832.0,99.9786376953125
50297512623,4120.5,4180.318603515625,-0.0308840856146157,7.257105985591778,11304.0,-4534.0,99.99847412109376
57360790703,4159.25,4557.3424072265625,-1.779877282768979,9.011278078694492,9012.0,-6320.0,99.98931884765624
64283980117,16666.75,17073.656982421875,-7.726429772972724,34.064226485363235,29960.0,-14464.0,99.93133544921876
8926118305,21513.75,21669.8881225586,-7.301537131975896,41.759007104682745,44625.0,-11174.0,99.9847412109375
23143928937,16221.5,16586.10223388672,-7.854557942883285,34.84026851009106,32901.0,-12363.0,99.9969482421875
11373613396,16253.75,19559.939575195312,-0.9292265756266752,39.032317778174814,43016.0,-23542.0,99.90081787109376
24367607634,-1864.5,11517.44287109375,13.596217847551843,23.288640321330984,28700.0,-20864.0,100.0
39991455472,12315.0,18346.046875,-1.974897748072439,35.58675578685208,39508.0,-16814.0,100.0
37613298717,13644.0,14302.794921875,-7.338036963534874,29.402138769779643,24268.0,-11564.0,99.99847412109376
4574701209,14001.25,14444.36392211914,-5.829631462139141,29.61064482183619,27889.0,-8892.0,99.99542236328124
12953216496,16150.75,19902.432556152344,-3.714538266259822,40.998017837119136,45024.0,-18192.0,99.98931884765624
59609359122,2072.25,10904.90576171875,13.44338066967504,21.319832250130275,32512.0,-19516.0,99.98931884765624
7787983215,7151.25,7484.194458007812,-2.3230081405362326,13.266777034157377,14286.0,-7475.0,99.98626708984376
53948387151,3131.25,3150.26025390625,-0.1095860228912286,5.670815064419131,7652.0,-2516.0,99.969482421875
50221727561,15637.5,16029.922973632812,-6.1306239506169495,32.57151028304696,30410.0,-10418.0,100.0
32978456227,6491.0,6602.433563232422,-0.322104049557183,12.88148330033399,17888.0,-4312.0,99.97406005859376
65280898509,13867.75,14564.370239257812,-7.960819015885203,30.78576099789045,26064.0,-14656.0,99.9847412109375
60078932211,9677.75,9906.504150390623,-2.658605974344117,18.805086767413844,24128.0,-9712.0,99.9603271484375
29797681441,22653.0,22730.55780029297,-7.881195621590264,43.01392821957662,41817.0,-10436.0,99.99237060546876
28661382948,13097.0,18019.655517578125,1.4879912930140422,34.85132732288254,37528.0,-18112.0,100.0
32811439516,11730.0,17584.582611083984,-1.6999784506211966,33.690428322860065,38848.0,-20480.0,99.98931884765624
29410734947,8391.0,8482.201354980469,-0.498347147185868,16.293524565411627,21749.0,-5740.0,99.99237060546876
35556964194,-1210.0,11375.2841796875,13.448167215500384,22.652981807003645,29632.0,-20438.0,99.99847412109376
54599323456,18729.25,21607.737182617188,2.0182848687462567,40.69474509695868,40848.0,-16892.0,99.98626708984376
68443393807,3067.25,3075.06640625,-0.0208697799017071,5.443244967394284,6976.0,-1600.0,99.88861083984376
13110281068,11676.75,17287.408142089844,0.2784054529805547,32.06808218648632,38208.0,-20139.0,99.9847412109375
15512604250,-3997.25,12149.575622558594,13.56450634050449,24.968318360184444,27354.0,-20928.0,99.9755859375
28587995534,-476.0,10696.60595703125,12.22821631064395,18.901519977607624,26752.0,-21784.0,100.0
52890276838,-1988.75,11414.834350585938,13.65622236781821,22.707281254237955,28612.0,-19744.0,100.0
53125630036,15887.25,19386.762084960938,-1.1380063537317513,38.730247339394495,42844.0,-22048.0,99.981689453125
58173711428,15581.25,19415.762451171875,0.5839510512968473,38.24962798724256,41572.0,-20316.0,99.981689453125
29886420494,-4686.0,12503.41082763672,14.694047369598737,27.51550408206814,21120.0,-16704.0,100.0
16642650834,-461.25,10929.225830078123,12.825925756571545,20.434786747559816,32933.0,-20960.0,99.96337890625
12503169454,-2407.25,11440.771484375,12.108663790939708,20.317333634062084,25462.0,-22517.0,100.0
1788443375,3273.25,3335.597869873047,-0.7865892767905923,6.078681458416923,7778.0,-2980.0,99.969482421875
48593661170,-836.5,10453.058471679688,10.642863730602558,16.430057411259373,32558.0,-19904.0,100.0
32928771927,2923.0,2994.4771728515625,0.0194847238404451,5.726070470135432,7440.0,-2475.0,99.98626708984376
4875080181,17038.25,17417.568908691406,-9.282814758776553,35.77899694973706,31588.0,-15260.0,99.99847412109376
25201336737,20467.5,20714.94061279297,-7.429453574924353,40.405544825643815,42949.0,-11008.0,99.9755859375
51104951999,1319.5,1322.8299560546875,0.0629836997928664,2.278374426757726,3426.0,-844.0,99.98779296875
38173536108,10257.0,17031.200927734375,-0.4580949027834327,31.66375554223964,36864.0,-17644.0,99.9908447265625
12112976941,13196.75,13988.837890625,-7.742949559630686,29.85179529876896,23982.0,-13294.0,100.0
44792686590,-6664.5,13651.902587890623,14.693688170362034,28.407798785861136,21202.0,-17528.0,99.94049072265624
59550923968,18428.25,21572.75891113281,-1.383979915602198,43.039569565565344,46116.0,-18360.0,99.951171875
29783028900,13835.0,18584.466766357426,-0.1887960732577266,36.3863754518901,40888.0,-20480.0,99.9603271484375
45062895260,9337.5,16666.813354492188,0.0737197010612376,29.67075892193244,35250.0,-17448.0,99.9969482421875
63348036305,17058.75,17346.173583984375,-6.537940744951987,35.0397774833889,37256.0,-7232.0,99.969482421875
44693862915,10754.5,10760.003051757812,-0.6628757782366012,19.18550690540816,22074.0,-2468.0,99.9969482421875
65888377228,15734.75,19136.04931640625,-1.5549148621351745,37.72364809435475,42512.0,-23232.0,99.8931884765625
23135516682,3777.5,10168.692504882812,10.82019693750567,15.209507394187844,35072.0,-20283.0,99.99237060546876
32480840756,14387.0,18726.04067993164,-1.2146326156465688,37.934848286855,41696.0,-19664.0,99.98931884765624
61733108745,18693.75,18923.05859375,-7.4167880664911054,36.95349569137882,33992.0,-11232.0,100.0
61569744001,19994.75,20189.6953125,-7.569508045265517,39.1376459718544,38048.0,-12192.0,99.99237060546876
4551045497,18459.25,18797.61053466797,-9.47619026925466,38.57100003475999,36742.0,-11805.0,99.993896484375
44103284754,5345.5,10181.330810546877,10.801490303039149,14.144423556643948,36096.0,-20696.0,99.9847412109375
15561753851,5733.75,5938.979217529297,-1.6503355799698165,11.904423362205277,14353.0,-4416.0,99.84130859375
9688063457,17564.75,17889.05792236328,-8.784717331265055,37.89457937191752,36698.0,-12152.0,99.9969482421875
50960405202,-128.5,10808.839599609377,12.895378758061891,20.449461219074816,33292.0,-20512.0,99.9969482421875
46967809752,11502.5,17794.640625,-0.29384589629085,33.615246987872155,38050.0,-17406.0,100.0
29787667888,15407.0,19685.201416015625,-1.8647223930369352,40.295808815881536,44584.0,-17575.0,99.9908447265625
8690306383,4687.75,5095.315704345703,-2.0526756179739887,9.933525920665629,10674.0,-5934.0,99.95574951171876
34321539207,8938.25,9140.297729492188,-1.9540842441229644,16.042945735681453,19793.0,-8768.0,99.993896484375
24321917113,19150.5,19358.54803466797,-8.04731342487714,38.20551699340522,36881.0,-12555.0,99.99237060546876
28723138084,13730.0,18307.412811279297,1.810558817231988,35.54522340308875,38256.0,-18023.0,99.99542236328124
37890890412,11431.0,17338.87939453125,-0.149860291618205,32.44178547120473,37528.0,-18694.0,100.0
55683640068,19237.25,20842.675903320312,1.9060942528602345,40.81213419686443,40576.0,-13740.0,99.98321533203124
62516278444,12723.75,17875.343505859375,-1.2380809498648566,34.5978840371685,39912.0,-21568.0,99.9542236328125
42543691417,13905.0,14379.172729492188,-5.938993283694154,29.65654398451262,28310.0,-8950.0,100.0
5746115422,-4666.75,12748.54541015625,14.743373861868056,26.91752799945929,23938.0,-19932.0,100.0
13118948291,9392.75,9464.398620605469,-0.6099844382498916,17.80426642736548,25579.0,-6928.0,99.99847412109376
4912487740,10868.25,17422.16796875,-2.7972821571269093,33.967739772653054,38416.0,-20320.0,100.0
17535080446,-7111.5,13921.8974609375,14.9495459069545,29.42400556652227,20069.0,-16695.0,99.88861083984376
19716208453,13763.5,14239.812561035156,-5.355601732449425,28.36763115864672,25572.0,-10475.0,99.9969482421875
55329615978,1467.25,10260.69482421875,11.31642368502271,16.663532471596774,34432.0,-23160.0,99.94659423828124
31506460322,-1530.0,11415.857513427734,13.544218640685807,22.803095011605144,28905.0,-20704.0,99.993896484375
757283886,-2990.75,11551.16748046875,12.273982808618982,20.78603876981001,25064.0,-20202.0,99.99847412109376
26925008301,14293.0,14942.099487304688,-7.056780951220645,30.658244265356544,27296.0,-14631.0,99.9847412109375
35318030166,-5498.0,12733.8515625,14.281993062824045,26.853568754158665,22406.0,-18944.0,99.9755859375
18563865382,-2255.5,11504.68148803711,13.867807851111156,23.78601451974518,26740.0,-16303.0,99.993896484375
26338654806,-3124.0,11822.142181396484,13.744132839600931,23.83168892876296,27520.0,-16984.0,99.98321533203124
21802608990,-1948.5,11248.38510131836,12.062658440169017,19.765885232524607,25648.0,-21867.0,99.99847412109376
31617285463,4887.0,5245.9755859375,-2.12537204283296,10.60895480123777,11120.0,-7544.0,99.96490478515624
32784180840,13424.0,18573.40689086914,0.6224802221886917,36.269469715124245,39600.0,-17776.0,99.97100830078124
34281484234,-3235.75,11862.36297607422,13.391896919133446,23.780278855766326,28817.0,-21472.0,99.945068359375
10151688318,-2900.25,11798.675354003906,12.22769198342342,20.98126255239847,24122.0,-22712.0,100.0
53427152146,3503.25,10190.145385742188,11.904662773404636,16.718229197744417,35080.0,-18028.0,99.97100830078124
38279295639,4568.0,4656.507507324219,-0.1361127680619225,8.458330042299371,12494.0,-5626.0,99.96337890625
42327286528,27598.0,27598.0,1.7462734322069655,49.563125049268514,43392.0,10752.0,100.0
3733294646,-4881.75,12529.522338867188,14.373860594281108,26.68462249383793,23636.0,-18479.0,99.99542236328124
51390338206,-3931.5,12072.01141357422,12.747290730867942,22.168871597376004,24608.0,-21822.0,100.0
46389396986,-1338.5,10867.39678955078,12.362625629544604,20.249675610536645,31698.0,-17142.0,99.99847412109376
21485564107,10328.5,10546.658477783203,-2.6405819678065976,19.48224566036441,23037.0,-13008.0,99.98931884765624
12117950806,377.75,10431.944915771484,12.553563935910296,18.841387919610906,29674.0,-23959.0,99.99847412109376
880092329,16787.25,17107.704833984375,-7.30174475884939,35.14985011229866,33757.0,-12676.0,99.9908447265625
6098644541,11420.25,12177.322296142578,-6.614681859964846,25.503877691065043,20954.0,-9641.0,99.9908447265625
8507687253,17839.25,18117.99334716797,-6.982882726850302,35.317968627553995,32490.0,-15148.0,99.99847412109376
16044332729,14137.75,14637.43719482422,-6.83384593472267,30.55387099841522,28491.0,-9320.0,100.0
53099095654,-3717.75,12083.543823242188,14.08967982990698,24.98117112183931,26000.0,-17856.0,99.99847412109376
49769470615,4205.5,4247.438293457031,-0.4296247879295519,7.813583916962678,10480.0,-2814.0,99.95574951171876
55602256393,18788.25,18961.669189453125,-5.859789306596205,36.429195425627846,35180.0,-6976.0,99.99237060546876
20102944028,12629.5,17872.047393798828,-1.508973159614717,35.618060009573824,39424.0,-20608.0,99.993896484375
48995072367,5941.5,6347.8935546875,-2.436895160569293,11.782241390887036,12104.0,-7034.0,99.99847412109376
13207960815,4246.75,4716.113525390625,-2.255400326243798,9.7561034599474,9509.0,-6462.0,99.98779296875
49512507184,15347.5,19668.37890625,1.0437001449675614,38.52553578736027,39808.0,-17760.0,99.9969482421875
33225497321,15308.5,15733.98504638672,-7.256722142516676,32.775650650366046,32409.0,-8928.0,99.99847412109376
54550634614,-559.75,10738.138061523438,12.039059745717886,18.82499281247468,28236.0,-23604.0,99.9969482421875
63151275502,-4543.25,12140.30810546875,12.176573660143433,21.47800273221287,24056.0,-21744.0,99.98779296875
56411206195,7485.25,7628.550048828125,-0.5294721764378323,14.802965477183614,19992.0,-6096.0,99.98931884765624
45915637319,4772.5,4797.076416015625,0.2867127729358455,8.887540662102822,12914.0,-3218.0,99.98931884765624
26739294968,13394.0,18406.20184326172,-3.1825244152647145,35.45704693077502,40848.0,-20288.0,99.97406005859376
59740003601,19807.25,19990.77209472656,-7.573105389882103,39.09504187309735,36496.0,-12292.0,99.98779296875
15621877507,9820.75,9822.909393310549,-0.4131943985070336,17.585523476139187,19650.0,-1783.0,99.99847412109376
63129005324,14666.75,18710.38916015625,-0.601006592606482,37.70751605090956,40736.0,-19840.0,99.9420166015625
65922712745,16377.75,16710.9677734375,-6.950732369868121,34.15793499490882,33100.0,-12288.0,99.97100830078124
40069542735,4392.0,4423.275695800781,-0.1751894822335742,7.718548530354865,10026.0,-2844.0,99.98931884765624
26979491833,12898.0,13558.81689453125,-8.010277887910398,29.8876025209164,25957.0,-9152.0,99.99237060546876
66866436116,16924.75,19768.770751953125,-0.425368498539471,39.80613807227413,42592.0,-19424.0,99.96337890625
34628617900,10420.0,17015.577758789062,1.0272932825396757,30.729826984804177,37628.0,-17852.0,99.99542236328124
9834082854,-1304.25,11253.127410888672,13.869026582173818,23.07708068041065,29016.0,-19052.0,100.0
68566354975,3541.25,4098.150390625,-1.7454190349820105,7.910649958081865,8016.0,-5120.0,99.93896484375
41096116582,-251.0,10546.257690429688,11.747652705389136,17.96045123591889,29542.0,-20860.0,100.0
46878781028,12183.5,17797.724975585938,0.3316274710045961,34.19535494656591,38280.0,-17532.0,99.99847412109376
29074146436,16387.0,19824.68246459961,0.8329342353507108,38.62115877676074,42136.0,-20216.0,99.9847412109375
20768560330,-497.5,10638.626007080078,11.840580475444224,18.46135108362585,33929.0,-19683.0,99.98626708984376
52796858844,14604.25,18383.53491210937,-3.1144457961212257,35.38321299110328,41172.0,-22940.0,99.99847412109376
33779386862,-1789.5,11128.82373046875,11.950809198837844,19.573240453356654,25929.0,-22488.0,100.0
20077068617,19728.5,19964.01266479492,-7.126516154601295,38.85264405450529,38844.0,-12243.0,99.9908447265625
40372099209,19297.0,19585.276428222656,-8.00484314505364,38.61922461408021,37362.0,-13430.0,99.981689453125
21759093868,12212.5,17822.581420898438,-2.4035432026510084,35.43096817447939,40436.0,-21552.0,99.98931884765624
60556786208,20411.75,22701.51806640625,1.4237125666210568,43.48678561171741,43048.0,-15860.0,99.98779296875
4415011256,15979.25,19824.928314208984,-3.185543966936012,40.30438313839756,44256.0,-23047.0,99.9908447265625
14325587809,15676.75,16056.9609375,-6.205491674836261,33.036781383684584,31898.0,-8366.0,99.99847412109376
29667609545,16901.0,17228.03094482422,-6.916665280134284,34.88760621447626,35208.0,-10024.0,99.9908447265625
36953181390,-3877.0,11952.669799804688,12.590723034517218,22.038691160760777,25288.0,-21276.0,99.98931884765624
56935320904,16862.25,20310.2255859375,-0.1293041841206102,40.796016898958655,43496.0,-16796.0,99.97711181640624
21029742071,4930.5,5295.251831054688,-1.8846790801518984,10.51249105516874,11428.0,-7416.0,99.98321533203124
17224474909,16744.5,17039.618774414062,-8.0201238517912,33.63074062697415,30817.0,-13083.0,99.981689453125
51593482385,21306.25,21457.925415039062,-7.702256447405191,41.62403724069585,42948.0,-10880.0,99.9969482421875
18202711118,-3313.5,11816.786499023438,12.892649432925106,22.220776275690973,25700.0,-20336.0,99.99847412109376
35135583136,17304.0,20878.354553222656,1.437203741779752,40.290838602355926,42458.0,-18310.0,99.99847412109376
64968938816,22190.75,24074.631591796875,-0.0566699976365216,46.06874615995556,46592.0,-16284.0,99.981689453125
42783802723,8565.0,8633.135009765625,-1.1804858165405645,17.20108404719548,21074.0,-3178.0,99.9908447265625
59453031603,7502.25,7607.442626953125,-1.5622780882219145,15.128022602336529,19412.0,-3248.0,99.9725341796875
33726517524,18266.5,20660.07354736328,-0.3813860627070353,41.53801620466337,43456.0,-24091.0,99.9725341796875
38919345598,-4253.0,12386.02197265625,13.180170082195394,23.50613227120844,24242.0,-20190.0,99.99847412109376
55599861006,-1447.75,10978.269775390623,12.51427736210158,20.458913144177927,25984.0,-20704.0,100.0
5865285406,-5561.75,12973.281280517578,14.621407597184616,27.64490521694318,21776.0,-16936.0,99.99847412109376
30255543993,12918.0,13502.526641845703,-6.546085269241013,28.63254332289221,26565.0,-8352.0,99.96185302734376
29662809262,-3575.0,11781.78158569336,12.612316001443144,21.68424380502952,25628.0,-21936.0,100.0
39710684824,13249.0,18457.1640625,0.4126075460382835,35.8128466526395,39266.0,-17904.0,99.9755859375
9740542227,11837.75,11958.23370361328,-1.858222397352821,21.637059668579315,26437.0,-9427.0,99.99237060546876
23525476952,14450.5,18969.231658935547,-0.1634497336605405,37.79992309858291,41540.0,-17632.0,99.98931884765624
30792638190,-5888.0,13069.023162841797,14.136145869382949,26.62597360884569,20768.0,-18016.0,99.98779296875
51780557463,4371.25,4407.3538818359375,-0.3626903249610038,8.089577829732768,10868.0,-2508.0,99.9969482421875
27673336800,15714.0,19870.77960205078,-1.1718068331532494,39.3634912334342,42921.0,-16763.0,99.97711181640624
52414415268,17142.25,20085.71423339844,0.2147070474063638,38.80643373640241,43340.0,-24004.0,99.96795654296876
44783493088,13539.5,18974.70263671875,-0.6564547435357906,37.01831187590117,40130.0,-16718.0,99.9969482421875
10391873465,13589.75,14099.693542480469,-6.443065298669999,29.346240769564428,27759.0,-8190.0,99.9969482421875
47706657386,-1129.5,11173.820190429688,13.027621398485454,21.609102998788096,32434.0,-21420.0,99.9969482421875
39491026538,-3361.0,11787.0029296875,13.03756439575028,23.002932833501983,28446.0,-21422.0,100.0
21385773895,6971.5,6982.596496582031,0.0522338896476902,12.611842652473626,17436.0,-3548.0,99.99847412109376
14370925402,-1222.25,11134.189025878906,12.679810451465231,21.2015918724284,32098.0,-20420.0,99.9969482421875
26434903255,4904.0,5186.271514892578,-2.000948823452899,10.29002249021484,11552.0,-6880.0,99.951171875
44178348471,6572.5,6795.8349609375,-2.3661450399815944,12.450584950824588,13774.0,-6158.0,100.0
33962529247,6857.5,7161.069885253906,-2.258577498250071,12.54278044342326,14032.0,-7131.0,99.99237060546876
34229878991,8093.25,8294.102844238281,-1.4369622215525564,14.499890172117857,17513.0,-8440.0,100.0
11817738368,24364.75,25756.57751464844,0.3249386206782998,47.7391498958063,47752.0,-23070.0,100.0
24740886615,7351.5,7626.817443847656,-2.691370000600476,14.295733658172368,15496.0,-7291.0,99.91302490234376
39725454938,-2753.0,11712.286987304688,13.26111800149012,23.436425300672862,29094.0,-20416.0,99.99847412109376
19994167971,7849.5,7914.828521728516,-0.5233699469000763,15.049065326571824,20168.0,-5672.0,99.98931884765624
37827845387,8158.0,8296.051330566406,-1.9269989540051995,15.78125820514743,17950.0,-3810.0,100.0
26159926887,4140.0,4186.584686279297,-0.2673175382068697,7.940892271180001,10896.0,-3696.0,99.98016357421876
30100397276,10488.0,17334.6396484375,-2.9351045826335254,32.93841474883259,38576.0,-20944.0,99.99542236328124
6014740601,18477.25,18806.85385131836,-9.77349521913074,38.96347756111245,35913.0,-13079.0,99.9755859375
36583650906,-3415.0,11994.96063232422,13.639499567724592,24.721900513580486,27960.0,-20544.0,99.99542236328124
50181543705,14705.5,15103.483764648438,-5.671573931533788,30.839936324436444,28434.0,-7774.0,100.0
2530195087,2258.25,2276.165740966797,0.27859267086212,4.125362371346209,5693.0,-1364.0,99.9603271484375
25878203804,11846.0,17705.242401123047,-1.8627334369081487,34.09603445234469,39424.0,-20695.0,99.99847412109376
61972774112,15416.75,19782.08447265625,-2.6283964682876046,40.532652976540255,44264.0,-16504.0,99.99847412109376
45499712556,12759.5,17881.817138671875,-0.062143255963655,35.096682345122666,39328.0,-20342.0,99.98779296875
45359766058,-493.5,11139.228637695312,13.165481536320655,21.82523082318146,32808.0,-21184.0,99.981689453125
55902983612,11859.25,17654.713623046875,-3.1511661552797148,34.0494309091175,39296.0,-20476.0,99.99542236328124
55946139583,1704.25,1713.6719970703125,0.2310079564157459,2.908412701307417,4964.0,-1704.0,99.97100830078124
49016667925,12763.5,13325.546875,-5.537454555836517,27.011680434803885,22622.0,-9852.0,100.0
64795510040,16638.75,19890.16943359375,0.2469862208232609,40.77660476821377,42800.0,-16496.0,99.9908447265625
2441874029,13080.25,13609.617095947266,-6.388911168876128,27.69235239787231,23791.0,-9306.0,99.9969482421875
32646925367,5052.0,5353.171661376953,-2.100406987595476,10.498285829069816,11200.0,-6632.0,99.9420166015625
26831989745,15638.0,16034.254119873049,-7.802801259267576,33.73714097254872,33441.0,-7808.0,99.82452392578124
10233523017,17164.75,17447.10824584961,-6.165414717680684,34.73109673096187,34165.0,-8729.0,99.98016357421876
48658826933,12654.5,13275.035278320312,-5.938576628341696,27.201523030556924,24410.0,-11704.0,99.98016357421876
8665200080,15725.75,19855.46856689453,-1.1980290346572184,40.162740314445735,44016.0,-17158.0,99.9969482421875
1391755213,11201.25,11929.666442871094,-6.314690409149232,25.24821789043242,20319.0,-9432.0,100.0
47656680833,19603.5,19802.12353515625,-7.435655693865652,38.40438729531488,37358.0,-12096.0,99.99847412109376
42186313458,-2016.0,11288.790954589844,12.763182497111105,21.651212966151125,29270.0,-20268.0,99.99237060546876
60563324562,-1732.25,11355.748046875,13.185981681235583,22.1333389902412,29116.0,-20856.0,100.0
32860705343,3731.0,3782.757110595703,-0.1240606565417365,6.342149322408434,9248.0,-3759.0,99.9847412109375
53353706451,8198.25,8326.740356445312,-0.9108139314524852,15.83453062386386,22440.0,-8180.0,99.99847412109376
11003199603,10254.75,10429.848022460938,-1.8073659941731168,19.48824044901813,24738.0,-10011.0,99.9786376953125
54167196988,10828.25,17340.01171875,-2.497063590117901,33.47776354409215,37984.0,-20096.0,100.0
65341484708,11684.75,17660.171875,1.4399345513472954,33.162032238871724,37664.0,-18128.0,99.969482421875
54773280762,-4938.75,12523.4267578125,12.885405662657098,24.707756566645127,25636.0,-20488.0,100.0
3063505420,14622.25,18177.689025878903,1.2035241551683142,36.1995661442285,39776.0,-15786.0,99.98626708984376
43290338348,12897.5,17935.322631835938,-0.3649406503964023,35.37748019307167,39712.0,-20336.0,99.9908447265625
33617194096,15091.0,19486.6259765625,-2.629050385889764,40.30379346686134,43584.0,-16816.0,100.0
58842128351,1943.25,2007.0364990234373,-0.2285684468524527,3.510606266985408,4420.0,-2268.0,99.98779296875
63628991142,-2714.25,11641.91845703125,13.7748776568227,23.441310012969105,27528.0,-16632.0,99.99542236328124
18670848010,3663.5,10223.058715820312,11.346617488136014,16.8065191112945,33872.0,-20448.0,99.99237060546876
52947210918,-2225.75,11570.515014648438,14.046332720301152,23.743299354334383,28836.0,-19040.0,99.99237060546876
47278301659,9860.5,10074.193542480469,-2.34304931668629,18.29040031058681,21574.0,-11448.0,99.98779296875
34098107379,7009.5,7194.832794189453,-1.1282720270802744,13.955262936894558,20237.0,-6584.0,99.90386962890624
16362093917,13477.75,14287.426879882812,-8.404661793623712,30.90337659212417,24371.0,-13163.0,99.99847412109376
33897998069,12149.0,12847.061981201172,-6.917878032363373,27.28935237077738,23761.0,-11520.0,99.96185302734376
16995124559,4565.75,4851.8779296875,-0.7506738911526101,8.978684462150474,10458.0,-4990.0,99.98016357421876
47321935110,558.5,10417.796264648438,11.983315177787375,18.7128185912829,28544.0,-18384.0,100.0
19207924176,18709.5,21487.80694580078,-2.246048190228916,43.14162883674078,47132.0,-21587.0,99.920654296875
20649953418,2437.5,10090.59912109375,11.275660284295627,16.293320293889966,35008.0,-22575.0,99.98931884765624
60832608383,5599.75,6131.0684814453125,-1.994920847998348,10.755219015994204,12380.0,-7916.0,99.99847412109376
1860568613,14576.25,14969.880249023438,-4.988156525546884,29.6703167068114,26919.0,-10021.0,99.993896484375
3100101100,13498.25,18062.604064941406,-3.455301732906233,35.594259457815426,40941.0,-23024.0,99.94659423828124
38666572271,6693.0,6973.59228515625,-2.0548292289078804,12.122889056648395,13604.0,-7032.0,100.0
15661150265,18646.75,18945.109497070312,-8.871772781952558,38.45402433480613,36493.0,-12147.0,99.9908447265625
51210420392,19021.5,21470.28887939453,-0.0529679477679484,41.81980164180855,45954.0,-24334.0,99.96490478515624
60716279353,14194.75,14663.683837890623,-6.621929267190649,30.8305931250418,28076.0,-9300.0,99.9969482421875
30369315681,17872.0,18127.44705200196,-6.714517823609028,36.53286999487313,36769.0,-7980.0,99.993896484375
57773470379,7337.25,7449.5133056640625,-0.7186353367598353,13.97878330523976,18664.0,-8620.0,99.96795654296876
14089012159,3733.75,3831.649993896485,0.166612347625488,6.4401808313582585,10386.0,-4443.0,99.993896484375
26726185036,15622.0,19054.974151611328,-1.6588157739729137,38.08982520827098,42192.0,-22972.0,99.9847412109375
45564667087,3949.5,4344.735229492188,-1.33313102121865,8.153662984461295,9174.0,-5654.0,99.9237060546875
47873387543,5664.5,5941.33935546875,-2.1934645544563445,11.46529764511871,12170.0,-6940.0,99.96490478515624
22770757056,17633.5,21046.89346313477,-1.0905930751551196,41.704876590518666,44724.0,-16320.0,99.99542236328124
35707566227,10344.0,10527.176696777344,-2.612625652538869,19.7651974885486,23636.0,-10278.0,99.99847412109376
2988057455,4355.25,4381.170867919922,-0.2703407823150127,7.664538074032477,11286.0,-2731.0,99.99237060546876
52062888356,17173.25,20192.041015625,-0.6432228472151953,39.52112834449745,43884.0,-23652.0,99.9755859375
55463493655,9049.25,9277.166015625,-1.6979975070805615,16.025899537689387,19468.0,-10520.0,99.9847412109375
7433559564,12824.25,17510.046875,1.211253490250412,34.07339925619588,36544.0,-16284.0,100.0
8494397012,11061.25,17328.557678222656,1.5678834681102432,32.497601377022804,37142.0,-18880.0,100.0
44496700643,8177.5,8286.305297851562,-1.8821216834668708,16.62086398704772,21418.0,-3632.0,99.9908447265625
65274552473,19033.75,19241.24389648437,-8.157037742313234,37.98211888897948,37236.0,-12208.0,99.97711181640624
61862080137,15563.75,15931.974365234377,-5.592271946767608,31.888418996189426,30512.0,-9176.0,99.99237060546876
32838152901,14924.0,15305.649536132812,-6.178148466834415,30.60358306619787,27529.0,-10432.0,99.9847412109375
37091403626,-2137.0,11475.26123046875,13.299099692163102,22.753790335455506,30336.0,-21100.0,99.98321533203124
14913564609,16360.75,16711.503784179688,-6.37036191138048,33.99355006038608,33607.0,-8960.0,99.9420166015625
62625199015,6190.75,6248.209716796875,-0.4448146968786254,11.33396979433244,15128.0,-7040.0,99.9969482421875
38020967800,13387.0,18550.2646484375,-4.002376873199632,38.624425848675045,42238.0,-17696.0,99.993896484375
34137075594,-2089.5,11442.099609375,13.334767638239974,22.820399396097766,29285.0,-21472.0,99.9969482421875
51616036669,10878.25,11637.7021484375,-6.201211067587248,24.34401450177744,20472.0,-8376.0,99.99847412109376
9195488554,1029.75,10174.421661376951,12.713200604392195,18.667830192322256,34192.0,-16552.0,99.99542236328124
14687598851,13684.75,13761.818786621094,-2.9163212744090594,24.111407836174823,26706.0,-7687.0,99.99237060546876
37304163553,18100.0,18415.131774902344,-8.970709161045837,38.82618459275757,38322.0,-12564.0,99.99542236328124
58317333108,12343.25,17793.218017578125,-0.8335590064062985,34.32640675664393,39332.0,-19932.0,99.9755859375
56270352275,5838.25,5985.65625,-0.4022440725064153,11.78235406243355,15544.0,-4608.0,99.96490478515624
8321773911,7989.25,8235.976470947266,-1.894649216682164,14.529765695185594,17943.0,-8730.0,99.9969482421875
14851258521,18194.75,18550.55447387696,-8.615687485937142,37.72265056056028,36153.0,-12838.0,99.98931884765624
15917637454,-4885.25,12581.806701660156,14.228643849644117,26.044234243498064,21282.0,-17680.0,99.99847412109376
65455403708,11200.75,17148.2119140625,-1.7554941013300995,31.4677646774774,37872.0,-19864.0,99.9969482421875
10460998418,2180.75,10765.808654785156,13.164700329166754,20.74147380662755,33488.0,-17915.0,99.95880126953124
6111571903,1300.25,1305.1378479003906,0.1394823075359327,2.2448848526276177,3834.0,-950.0,99.99542236328124
33086883052,12441.0,17826.395782470703,-2.6365002188719666,34.69187876220542,40497.0,-20664.0,99.95880126953124
56616914522,-2747.75,11692.91748046875,13.2456662498841,23.31331414533867,28852.0,-20720.0,99.99542236328124
17786697253,14326.5,14766.850677490234,-5.6387290024112575,29.481274552255933,26221.0,-11223.0,99.993896484375
53821281381,14916.25,15448.83984375,-7.580784840176694,31.957265940657663,28452.0,-14264.0,99.981689453125
48766083974,-1685.5,11472.290954589844,14.311080335481192,24.27284975875272,28038.0,-19534.0,99.99847412109376
57502675447,6659.25,7092.5355224609375,-2.222450873549419,12.925494380671465,15780.0,-9596.0,99.9969482421875
52692113742,-477.75,10641.989868164062,11.777557979998878,18.079065942892942,27264.0,-23604.0,100.0
51901272128,23680.25,25205.50451660156,-0.0444863158917793,47.272880280701166,46984.0,-22444.0,99.98321533203124
56367211422,-4851.75,12823.256713867188,14.62262408306696,26.907069703621225,23648.0,-19552.0,99.99542236328124
46660353417,16679.5,17048.117553710938,-7.538113951359976,34.86071349467874,32864.0,-13248.0,99.9969482421875
11922762083,10792.75,10938.385345458984,-2.788693775005085,20.70270069627161,25202.0,-10493.0,99.993896484375
18644021846,-2674.5,11777.668518066406,14.081053033737378,24.304446887759507,28552.0,-19883.0,99.99847412109376
47053170608,14021.5,19010.262573242188,0.63328034725731,36.81636208260091,40080.0,-17584.0,99.9969482421875
7810093481,19253.25,19475.88003540039,-7.864725033269741,38.39020407907041,38593.0,-12052.0,99.98626708984376
46866523250,-163.5,10540.460754394531,11.706822721479789,17.919739742313624,33416.0,-19818.0,99.9969482421875
53403377976,17193.25,20323.020263671875,-2.155101635225833,41.36582848275384,44280.0,-23380.0,99.95880126953124
46418601633,17424.5,17706.899536132812,-5.698735910382951,35.05175055825079,37658.0,-8998.0,99.98016357421876
68306476382,-3620.25,11900.412109375,12.454476960567868,21.40309566629789,24096.0,-21312.0,99.993896484375
27314155381,11419.0,12170.036499023438,-6.308984437620643,25.946646929376044,21920.0,-10240.0,99.99237060546876
22682491603,7276.5,7390.028411865234,-1.180046358856279,14.428687593937148,19409.0,-6700.0,99.97406005859376
8802067389,12745.75,13300.35922241211,-6.57305959987565,26.66334448942896,25661.0,-8414.0,100.0
5193681210,1470.25,10032.829559326172,10.609509367158056,15.727147769354197,33172.0,-23514.0,99.98626708984376
44656506079,3347.5,3822.7203979492174,-1.5131343474878705,7.527814567398949,7084.0,-4670.0,99.969482421875
20188745289,15284.5,15683.417022705078,-5.68749808845909,31.764828579799264,30344.0,-9236.0,100.0
17585359764,13351.5,18133.570892333984,0.911655230853184,34.8182297057419,39069.0,-17843.0,99.9786376953125
42223065284,16746.0,19879.6420288086,-2.000833510693149,39.332188264145564,44290.0,-21484.0,99.98016357421876
30767760789,15239.0,15751.040008544922,-6.784719680080637,31.77021941540879,28637.0,-14808.0,99.9755859375
19386733415,5968.5,5979.283386230469,-0.4079315018691342,10.941451793813773,13904.0,-2215.0,99.99847412109376
59541997732,16082.25,19578.079711914062,-1.1400141923419795,38.462216973284086,43348.0,-21968.0,99.981689453125
11173645385,18265.75,18554.58401489257,-7.695134457943233,37.462594289642254,34970.0,-12092.0,100.0
13428804643,9603.75,9681.249725341797,-2.218502898388244,18.573503335006137,21950.0,-4227.0,99.98931884765624
26127302201,13123.0,13703.01953125,-6.594965720034796,29.385426820394663,26065.0,-8215.0,100.0
56573015181,15247.25,15713.482543945312,-7.406675150973451,31.69090393665147,26788.0,-12272.0,99.98321533203124
12514586440,14244.75,18954.843017578125,1.6911545590999917,36.76577369941626,39240.0,-17280.0,99.97100830078124
42457696899,9156.0,9185.95556640625,-0.3325401808937065,16.887164602084354,21782.0,-3510.0,99.9969482421875
52395322269,13642.25,14161.465087890623,-6.706288454104636,28.51689863277283,25216.0,-10100.0,99.98779296875
43463279664,17474.5,20691.415893554688,-0.0196184950276273,41.95333830009432,43680.0,-17456.0,99.98931884765624
41450533556,12447.0,17760.656799316406,0.16311516655771,33.75803496902478,39392.0,-20008.0,99.993896484375
12388749081,14569.75,14999.6796875,-5.864432377880776,30.81095361415112,27562.0,-8235.0,100.0
25729008039,8940.0,9172.014587402344,-1.4682624962940425,16.183014089263036,20509.0,-8760.0,99.9908447265625
41619871344,13303.0,18747.78973388672,-0.534461377759897,36.753215759855415,39674.0,-17084.0,99.99847412109376
55521410944,18900.25,21772.565673828125,1.9431080579230136,40.77772711527967,41368.0,-16384.0,99.99847412109376
58363589365,13114.25,13688.048217773438,-7.083734436753661,28.59587854813537,25268.0,-10508.0,99.981689453125
7275790121,14993.25,15415.472381591797,-6.027250269182932,31.6724532825397,29139.0,-10034.0,100.0
1668724546,947.25,11116.034881591797,13.458899513328287,22.192197781094887,30880.0,-20357.0,99.9786376953125
36109212840,15024.0,19349.429626464844,-0.6642093125657561,38.88292625084548,43314.0,-16768.0,99.9969482421875
8903071612,9115.75,16777.916015625,-2.1708654747224694,29.81435355211356,35930.0,-17536.0,100.0
61992195967,1405.75,1431.375732421875,0.3087805803702504,2.397949330654394,4592.0,-1776.0,99.871826171875
14357802323,8145.75,8274.66177368164,-2.324134072573876,16.55781331805873,20067.0,-4766.0,99.96490478515624
13365704636,8834.75,16679.5283203125,-1.3196843954996416,29.29725734804734,35331.0,-17392.0,100.0
9402548215,1646.75,1860.8938598632808,-0.2857531962387952,3.75964132574773,5138.0,-2302.0,99.993896484375
60660141361,18555.75,18807.2509765625,-8.287088095105121,38.517061105610246,36728.0,-12256.0,99.98931884765624
27200829651,9807.0,10021.010314941406,-3.0830917779973803,19.4010459823239,23337.0,-10616.0,99.98626708984376
68542348826,-2233.75,11545.8515625,13.045965573514232,22.79001185093304,27904.0,-20016.0,100.0
13203867338,-1557.25,11284.129516601562,13.699429034258488,22.988532820542783,30866.0,-21470.0,99.9908447265625
12968949150,-3119.25,11789.886260986328,12.838748782983403,21.686414785444885,24704.0,-21670.0,99.99847412109376
18935994865,18275.5,18608.098358154297,-9.794361795111117,39.01118009210689,37676.0,-12016.0,100.0
6310600745,20347.25,20477.707946777344,-7.406114363903562,39.77140648468132,38977.0,-9924.0,99.993896484375
23214800556,9518.5,16780.31771850586,0.4544832286745857,30.37893565994848,35088.0,-17215.0,99.97711181640624
39198486234,-3759.0,11946.525268554688,13.035995830762984,23.46465654081285,27948.0,-20560.0,99.99847412109376
38226601846,-5022.0,12574.316040039062,14.07296785546669,25.94933135272721,24880.0,-18294.0,99.98321533203124
56587328057,15047.25,15508.012573242188,-6.9353485293333215,32.399684550605166,30132.0,-7936.0,100.0
41926990804,12538.0,17849.148803710938,-0.218708477756638,34.07740534067357,39268.0,-17428.0,99.98321533203124
46566429006,-117.5,10588.47296142578,12.125101184540451,18.535061257163257,27202.0,-23996.0,99.99847412109376
30202037173,14099.0,14541.9599609375,-5.781690886977333,28.91221531267151,27500.0,-10208.0,99.99847412109376
59309353504,20258.25,22609.894653320312,1.564031537422924,43.18685569006043,42528.0,-16252.0,99.98931884765624
9636684919,5086.75,5342.443359375,-1.4709175301204709,10.209737021308484,11882.0,-5872.0,99.98779296875
40549322450,-2675.0,11630.890625,13.444765034604124,23.20766114363673,28636.0,-20972.0,99.9969482421875
13774852311,7672.75,7953.311828613281,-2.248784787627038,14.358420897360896,17537.0,-9974.0,99.9847412109375
42155348529,17947.0,18194.09161376953,-6.328922517244757,36.45021819204549,37536.0,-6958.0,99.99542236328124
41311411865,13867.0,14393.800170898438,-6.393158489190152,30.214259452048264,27924.0,-9680.0,99.99847412109376
40262502487,7535.0,7655.025329589844,-2.244993844620897,13.609078326270652,15128.0,-5936.0,99.98779296875
29327338726,-2619.0,11238.473541259766,12.01750939095637,19.69283429888917,27929.0,-22120.0,99.99542236328124
18955324645,15189.5,15783.047576904297,-8.715113594286358,33.534989051590856,29917.0,-15012.0,99.97100830078124
57676060880,18739.25,21554.765991210938,-2.215362850953686,43.34210660145315,47252.0,-21952.0,99.97406005859376
61954250452,11450.75,17523.955322265625,0.295414183645304,32.792667539387985,38352.0,-18392.0,99.98626708984376
63294683848,14819.75,19245.171875,-0.2313079356621845,37.9145348099578,41672.0,-17224.0,99.94049072265624
14832165155,12720.75,12843.07113647461,-2.176434379356659,23.23348288470702,28777.0,-9054.0,99.99847412109376
25590271236,18572.5,20765.637634277344,0.7001480492558959,40.523380134868425,41984.0,-17116.0,99.98321533203124
47687038530,296.5,11288.175170898438,13.541270424262557,22.97146034969221,29618.0,-20416.0,99.99237060546876
880959829,18391.25,18641.304260253903,-7.634481092105639,36.14644397073264,33767.0,-15374.0,99.99542236328124
63338442059,7862.75,8011.462158203125,-2.2849632172091257,15.694864138829072,17824.0,-4960.0,99.96795654296876
11791008372,12218.75,17675.906860351562,-0.1908716929891304,33.16821668848104,38714.0,-19936.0,99.98779296875
53776351319,9670.25,9671.15576171875,-1.0265606550557678,17.83547064661502,19340.0,-1292.0,100.0
62186576527,3987.75,4018.39990234375,-0.6425188210062786,7.168167411075794,9284.0,-3040.0,99.969482421875
2935536828,10478.25,17421.80126953125,-3.50050129773206,33.50067640208433,38474.0,-21486.0,100.0
67649503969,17958.75,18186.25305175781,-6.890810195374639,36.45949156362344,39892.0,-7448.0,99.9908447265625
25924767877,18480.0,18681.239013671875,-7.43074586907144,35.8491746258369,32221.0,-13896.0,99.99237060546876
17343547554,4209.5,9763.46499633789,11.01116766081089,14.116206613888536,36168.0,-21647.0,99.945068359375
51830799286,-3742.75,11967.738159179688,13.426574967187012,23.53756260039656,26768.0,-17712.0,99.9969482421875
2396690274,-801.75,11148.915954589844,13.191377275066186,21.710988690068945,30268.0,-20309.0,99.99847412109376
36849313979,8905.0,9148.889038085938,-3.1251817220274445,17.318665959625296,20156.0,-11418.0,99.981689453125
65047849724,10271.75,16997.59375,-3.685616444504908,30.69901228720009,36648.0,-19160.0,100.0
57366166503,4717.25,4760.497314453125,-0.8926149074663566,8.993568434131536,11764.0,-2912.0,99.98321533203124
52909880454,-1430.75,11104.432373046877,12.731802145315504,20.66354564305073,28316.0,-20732.0,99.9908447265625
18610759637,12680.5,13315.875854492188,-6.064034740105073,27.46524667381087,24977.0,-12012.0,99.97711181640624
49554813052,13779.5,18046.49774169922,-4.543200488607179,36.14289385073499,40800.0,-24000.0,99.95574951171876
68221541265,18578.75,18799.166137695312,-6.4594072668864095,37.14260108882373,37312.0,-9312.0,99.97406005859376
5536293883,5333.25,5589.1728515625,-0.8035669767075221,10.492747799295053,14434.0,-6125.0,99.9969482421875
17695017787,5943.5,6108.053558349609,-0.742115098671805,11.75225690395946,15444.0,-6507.0,99.9969482421875
62582509461,12716.75,13305.82763671875,-5.636157013522479,27.123486383532647,23636.0,-10928.0,99.96795654296876
1934606312,11451.25,17932.0625,-0.8544410149665472,34.42792195195519,38457.0,-17392.0,100.0
28675988957,12563.0,13559.024871826172,-8.68491467812722,30.2331789531346,23456.0,-14072.0,99.9908447265625
35650967901,15211.0,15720.606323242188,-8.581585064583354,32.5078588114057,27422.0,-12556.0,100.0
8938169449,17461.75,17748.869537353516,-7.876885192828752,36.681736765382645,34883.0,-13006.0,99.98779296875
28242542212,14007.0,18433.85803222656,1.6757017398217733,35.255967433962184,38465.0,-17880.0,99.969482421875
54119735568,23487.25,24952.197387695312,0.119502125110368,47.82924266140421,46984.0,-22576.0,99.96490478515624
16181587654,-4659.25,12401.6865234375,14.183826048179023,25.783224259069183,23008.0,-18496.0,99.99542236328124
55323275375,6883.25,7164.9580078125,-1.939100215747959,12.363465578974065,14072.0,-7488.0,99.98931884765624
4715914334,-4000.75,12208.31185913086,13.25255517770128,23.37967749702513,24870.0,-20308.0,99.9969482421875
61419653571,11052.75,11154.60205078125,-2.623617731023794,20.773659062590944,25944.0,-9920.0,99.98626708984376
17134393404,13631.25,18066.74542236328,-3.4617923803552344,36.64085341068581,40480.0,-21504.0,99.90692138671876
13700716903,8379.75,8539.828979492188,-2.7786305997240857,15.683101902341347,17323.0,-7170.0,99.9969482421875
37304180983,8012.0,8324.560119628906,-2.1990591739828407,14.82806576167778,18098.0,-10970.0,99.99847412109376
34353507044,13075.25,18084.37518310547,-1.265645977913065,34.99147479849635,39457.0,-17920.0,99.91455078125
13269747138,2387.75,9986.856872558594,11.761013522716826,16.18490952194176,35187.0,-19584.0,99.9847412109375
32966593575,5981.0,6127.756744384766,-1.8614400885352955,11.451591953915528,13272.0,-5079.0,99.92523193359376
23932675458,2715.5,10476.406646728516,11.9782439082863,17.851571942030684,33861.0,-19800.0,99.9755859375
55299174707,10581.25,10822.473876953123,-2.42125236718284,20.28467807094818,25092.0,-10172.0,99.9908447265625
12730464439,6814.75,7132.4654541015625,-2.72557046947159,13.58849892645568,14553.0,-7600.0,99.99237060546876
33703837851,9133.5,9409.505249023438,-1.7201446271369227,17.15973381404733,20873.0,-10984.0,99.96795654296876
39562165425,16813.0,17197.593139648438,-8.324036195482604,36.38800267004008,34692.0,-12572.0,99.99542236328124
43761823940,16630.5,19842.425354003903,-1.5722048540649738,39.15463279281318,43822.0,-22072.0,99.98779296875
3989842607,4431.25,4446.90185546875,-0.655450722170685,7.808554275759342,9927.0,-3082.0,99.98626708984376
30397191677,13274.0,14096.613800048828,-9.155140202012236,30.92957641554534,24417.0,-13504.0,99.993896484375
20481339292,9632.5,16870.9453125,-0.2391341062481393,30.42206898362489,36144.0,-17519.0,100.0
42818051464,16748.0,20318.63507080078,-0.0673177802815557,40.25748577925662,43530.0,-16768.0,99.96185302734376
20634165552,20190.5,22547.7021484375,-0.936828979297254,44.90124496136917,46088.0,-24120.0,99.9847412109375
18280881146,-1822.5,11378.190490722656,12.169309232566029,21.15515624816669,31072.0,-20144.0,99.99542236328124
22117638159,8640.5,8860.437774658203,-1.977499611154885,15.12466924028832,17636.0,-7803.0,100.0
54426451505,16296.25,16638.5400390625,-6.501910180725314,34.15866930454568,32004.0,-8760.0,99.98779296875
8360771420,9034.25,16650.166015625,-0.2888778868690885,29.96607474997712,34514.0,-16496.0,100.0
12312170920,17071.75,20405.98025512696,-0.797972205350484,40.34005920705063,44435.0,-22496.0,99.99542236328124
16783468500,10314.75,17218.25,0.6530750952222982,31.48440212130213,37240.0,-18816.0,100.0
49220490553,16210.5,16575.2138671875,-8.103871068783379,34.89932531465387,32098.0,-11366.0,100.0
57982888225,22262.25,22382.451416015625,-7.878725788117081,42.61249895107222,41936.0,-11600.0,99.99542236328124
60319935244,14256.75,18099.325073242188,0.8583402540210954,35.98704219032734,38624.0,-15984.0,99.99847412109376
1022570381,12491.25,13101.661193847656,-6.051647698137994,26.67771975756065,22255.0,-10200.0,100.0
20711901201,22422.5,22508.28695678711,-7.761960660168887,42.66748660907017,40829.0,-11047.0,99.98016357421876
11605072876,10707.75,17102.48553466797,-1.6864753742874503,31.58715359866291,36707.0,-19186.0,99.9969482421875
56816449191,3635.25,3704.3154296875,0.2279254149229711,7.041699951904843,9928.0,-3452.0,99.969482421875
44301662899,6938.5,7074.714416503906,-0.9314320565253636,13.722462515397076,18440.0,-6270.0,99.99847412109376
20582886895,3598.5,4163.496643066406,-1.9829154120120955,8.487281395823475,8172.0,-5668.0,99.9969482421875
43492973514,-277.5,10824.926147460938,12.702890796070962,20.275338658736707,33248.0,-19390.0,99.993896484375
49905772917,15691.5,16165.605041503906,-8.765237818750732,33.58107971691128,27922.0,-14320.0,99.9847412109375
13239629156,14004.75,18648.127807617188,-0.9558169916439054,37.147936338474665,41186.0,-20304.0,99.945068359375
27989926200,17543.0,20491.273651123047,-2.129659308626049,41.60326427204944,44448.0,-23576.0,99.97100830078124
27767060300,11002.0,17146.4931640625,0.9326939410548812,31.96729801168057,36944.0,-17592.0,100.0
29170386915,6839.0,6960.430938720703,-0.6687783075219564,13.65221169312056,20080.0,-5691.0,99.98779296875
24236052567,7853.5,8124.12353515625,-2.077143448911047,14.33645940962457,17644.0,-8851.0,99.99237060546876
58472236458,-678.75,10719.695922851562,12.589910701326902,19.62815382339323,33676.0,-21336.0,99.9786376953125
35291231657,16582.0,16918.867309570312,-7.477736207278864,34.91677068859585,34084.0,-12332.0,99.9847412109375
50526813876,10872.5,17325.873046875,0.0307523345514253,32.5536146583808,37008.0,-18488.0,99.981689453125
64238509450,-100.25,10505.044921875,11.4311890438016,17.416669820060253,33296.0,-21456.0,99.98321533203124
16870258640,14087.75,19119.97265625,0.403846039823423,37.42412430730363,40714.0,-17654.0,99.96337890625
37566069853,12220.0,13207.359130859377,-8.12600447589223,29.04873559148441,22382.0,-12576.0,100.0
3695979193,14713.25,15163.40789794922,-7.036376236644057,31.436669421273983,29879.0,-7904.0,100.0
10963116820,15705.75,18989.26156616211,1.532097153253371,37.7172134817566,40512.0,-18358.0,99.957275390625
36000115994,-226.0,10580.111450195312,11.558521498602524,18.41218327342761,31744.0,-15816.0,100.0
52844250073,16464.25,16746.380493164062,-6.800300674896735,33.58835828358106,33632.0,-7796.0,99.9847412109375
59033392673,18331.25,18526.09423828125,-5.58947367266452,35.89529549584791,34548.0,-8704.0,99.98931884765624
31272509579,9966.0,10141.088989257812,-1.8527690860947448,18.476728537718,21825.0,-11488.0,99.993896484375
38802153746,5093.0,10299.2734375,11.57688362274376,15.546239554667087,35728.0,-22384.0,99.957275390625
43813980903,5113.5,5138.523681640625,-0.5498593966628338,9.50042774680836,13012.0,-2376.0,99.99542236328124
58619118943,4211.25,4647.8756103515625,-1.3674502416780867,8.82625634702494,9468.0,-5860.0,99.95269775390624
11471288341,17085.75,17398.56658935547,-7.929357176853452,34.43359977516321,28731.0,-13869.0,100.0
66726978150,-2815.25,11850.910888671877,14.146842898375724,24.532658370122206,27232.0,-20064.0,99.993896484375
39320006887,7807.0,8132.613403320312,-2.262875876964991,14.69762609294261,17602.0,-9784.0,99.97100830078124
2761503421,12777.25,13388.39468383789,-7.027946588226527,27.392773980032715,24868.0,-9314.0,99.9969482421875
19900510875,6626.5,6757.504821777344,-0.7004024341100693,12.770411150883794,17049.0,-6448.0,99.9847412109375
39019059422,-2486.0,11559.218994140623,12.192272402608715,20.44881332525545,25082.0,-23284.0,99.9969482421875
42690366148,13961.0,18553.271362304688,0.1927645860768526,35.7685899069605,39886.0,-18274.0,99.96795654296876
9186536640,17785.75,21171.29522705078,-1.0914473519011905,41.97907345083576,44932.0,-16814.0,99.9755859375
21700399819,7457.5,7591.043884277344,-0.8656330526511297,14.314885810467208,19417.0,-8784.0,99.99237060546876
45081353536,20534.5,22875.22399902344,0.0709262761582477,43.88273994988601,44706.0,-16814.0,99.993896484375
41028063539,10572.0,10784.969360351562,-2.37060882442012,20.176231841429,24814.0,-10254.0,99.993896484375
22803813670,-1193.5,10991.604064941406,12.686101146113833,20.49347078945336,28640.0,-19744.0,99.99847412109376
27160696462,-5081.0,12752.327331542969,14.679567990517164,27.24797576022433,22161.0,-17368.0,99.98931884765624
32257179359,862.0,876.26416015625,0.007067279720475,1.6220201789761952,2357.0,-960.0,99.84588623046876
66538488411,7323.25,7425.42919921875,-0.2707065686231126,13.996695108083824,18288.0,-7728.0,99.9755859375
39361645276,11546.0,17294.472900390625,-1.6278831858605054,31.93794809487948,37878.0,-20346.0,99.9969482421875
20630073851,8106.5,8526.16439819336,-2.8511456200484795,16.032517363180464,19109.0,-10856.0,99.99542236328124
15619530909,15596.75,16013.554809570312,-7.88447332008533,31.79305814854384,29248.0,-12158.0,100.0
43711110356,13139.5,18236.37506103516,-1.818514365178868,36.12146796286382,41266.0,-21462.0,99.98779296875
64792228528,15679.75,19851.903564453125,-0.0733048307364788,39.3323144710972,42528.0,-19624.0,99.9755859375
48284127640,17154.5,20447.77478027344,-1.4775032175714935,40.76596234927725,44362.0,-23208.0,99.93438720703124
5060575937,19654.25,19829.833862304688,-6.3210638205548735,38.71707690654589,42202.0,-6988.0,99.98931884765624
35357650669,10791.0,11632.21044921875,-6.847358338297644,25.21438622109657,20702.0,-10720.0,99.8504638671875
29794439897,16223.0,16563.589233398438,-7.096331423791732,33.58649310802711,33737.0,-8128.0,99.96795654296876
29581906563,9909.0,9940.02587890625,-0.4990089320776203,18.211159917270635,23260.0,-5496.0,99.9908447265625
32472920738,1029.0,10740.711334228516,13.105206160849647,20.107282948736447,33856.0,-20175.0,99.9725341796875
24572267064,13859.5,18688.92724609375,-0.6413963940722398,37.22723912867282,40416.0,-18240.0,99.993896484375
45234677782,1212.5,10046.405822753906,11.597938737549851,17.121028654967333,29888.0,-20536.0,99.99847412109376
59184895634,-451.75,11094.854736328123,13.34813576657482,21.640775189034134,31184.0,-20984.0,99.97100830078124
45509254884,11344.5,17575.262573242188,-0.8682901628374545,33.16702378945587,37812.0,-17840.0,99.9969482421875
47703239528,14562.5,19102.579345703125,-0.0255576057230646,37.90887998329533,41424.0,-18668.0,99.99237060546876
9353793115,4467.75,4732.343414306641,-0.1091423820321043,9.324941028258364,12498.0,-4859.0,99.9969482421875
65663827523,6630.75,6757.19970703125,-0.138662520109983,13.010982012521785,16292.0,-4144.0,100.0
67102878360,14431.75,18962.56787109375,0.2132642231355346,37.08381458081556,40832.0,-18144.0,99.9481201171875
7476047474,-2689.75,11542.16015625,12.82931963578261,22.1786382983192,28050.0,-20216.0,100.0
23634719979,6286.5,6475.357238769531,-2.112112151770955,13.24355838422158,16209.0,-5423.0,99.99542236328124
47216329323,7881.5,7945.5980224609375,-0.1539543005149929,15.392992588976304,18920.0,-5776.0,99.98779296875
1154229885,10751.25,11537.065002441406,-6.5173080782449775,24.17779494579576,21326.0,-8301.0,100.0
28967916558,-2775.0,11603.752380371094,12.938149709555471,22.44030622450081,25088.0,-18672.0,100.0
26428420569,18856.0,19134.764587402344,-8.939123229467281,38.5467244644117,37833.0,-12640.0,99.9755859375
49304616004,15353.5,19353.54608154297,-0.3069881912117624,38.25887539354803,41762.0,-21248.0,99.98016357421876
38342540220,10243.0,16944.82861328125,-1.7172435948784253,30.75118213087894,36178.0,-19026.0,100.0
48061356834,1943.5,10837.53271484375,13.048664271235674,20.70180127828831,33040.0,-19328.0,99.9847412109375
67957411416,13282.75,18462.234497070312,0.1804155538572364,36.35125992341387,40320.0,-17836.0,99.98626708984376
35829685179,5086.0,5374.076232910156,-0.8669494261766478,10.301748942060582,14124.0,-6442.0,99.9725341796875
40183204374,-1924.0,11329.277526855469,13.733819264508345,23.37517591828849,27568.0,-16476.0,99.99542236328124
30596756291,9119.0,9189.469116210938,-0.3604042227440759,17.076674420593328,22112.0,-6512.0,99.981689453125
15505697964,11714.75,17655.85873413086,-1.3548238164355242,33.94519727265695,39403.0,-20408.0,100.0
17865174685,10995.5,11813.011901855469,-6.396253848736615,24.879786054863672,19789.0,-9772.0,99.981689453125
66104529855,4311.75,4365.765380859375,-0.3811511887348652,7.30419460645994,10472.0,-3984.0,99.99237060546876
58328551101,10733.25,11546.14013671875,-6.419899853878321,24.26679131456915,20276.0,-9012.0,99.99542236328124
15652006082,3240.75,9900.670501708984,10.915312833526247,14.923884941745785,35040.0,-20190.0,99.9267578125
31057368498,-233.0,10502.396606445312,11.493218930312583,17.325183045445346,33604.0,-20480.0,99.993896484375
49136509822,-4050.5,12521.099060058594,14.380778242500918,25.61217891467455,24210.0,-21590.0,99.9969482421875
34964156915,9995.0,10281.72430419922,-2.837649220033903,19.45413267169175,24746.0,-9968.0,99.98779296875
14885787566,-5032.25,12744.168701171877,14.465881022499994,26.59894523878492,22225.0,-18334.0,99.98779296875
15749351511,7428.75,7470.5909423828125,-2.15759549935761,13.287469516628402,14322.0,-2991.0,99.98321533203124
17159830922,-673.75,10753.508422851562,11.707031513502848,18.72514882547054,31875.0,-20064.0,99.993896484375
57842187732,12376.25,18048.008666992188,-1.8858262079390031,35.63744172516949,40848.0,-21868.0,99.93896484375
52794988567,8444.25,8621.179931640625,-2.631308954452724,15.421582855468872,16952.0,-7656.0,99.98931884765624
53835183842,-1194.75,11142.797241210938,12.851027804838385,21.151743367789845,30664.0,-20312.0,99.99847412109376
22582337242,-3050.5,11753.80337524414,13.113414324662644,23.162195983011003,28224.0,-20663.0,99.99847412109376
46033153401,15450.5,15946.71337890625,-9.303427433191288,34.96240386598271,30498.0,-13278.0,99.993896484375
898674408,12749.25,18337.967163085938,-1.1471731823139562,35.875072602580026,40389.0,-17964.0,99.98931884765624
16700705950,-3453.25,11781.788330078123,12.42527796473527,21.24853704861296,24656.0,-21758.0,99.9969482421875
23602626054,-1478.5,11231.154541015623,13.799093585200346,23.938798063996867,23936.0,-16240.0,100.0
61780455531,9302.75,9590.248046875,-2.4003739831873765,17.862938705963714,21568.0,-11084.0,99.9786376953125
58191539124,11593.25,17508.86669921875,0.031305719244707,32.93951884568242,37432.0,-16696.0,99.9969482421875
33035973046,-832.0,10821.314208984377,11.853978204721544,18.54409798282357,28613.0,-23328.0,100.0
66664970048,19641.75,22256.3154296875,1.8754775061745288,42.07268958619235,42024.0,-16792.0,99.9725341796875
41691530363,7352.0,7447.401916503906,-1.943544511780915,14.568368068605109,16714.0,-5194.0,99.99847412109376
27565149024,18359.0,21399.524291992188,0.1683593557311701,41.96188228724535,43784.0,-18864.0,99.9786376953125
3626699471,4146.25,4158.115875244141,-0.4898730310727161,7.395058146534011,9837.0,-2088.0,100.0
61057358347,7523.75,7588.5927734375,-0.4334843003087247,14.168137560963512,17080.0,-5096.0,99.95880126953124
23435372944,19861.5,22280.81924438477,-0.9977839338279374,43.72754258256608,47105.0,-19943.0,99.951171875
45356347213,12458.5,13071.079833984377,-6.131951007258901,26.80977479953364,22050.0,-10072.0,100.0
46565126000,12976.5,18625.046875,-0.684205588741057,36.5383320717682,39458.0,-16696.0,100.0
46675063329,19442.5,19604.04821777344,-5.722243180185408,37.58738474247309,37576.0,-6928.0,99.9969482421875
64459663260,9999.75,16940.2529296875,-0.0540865677291447,30.51808224941155,37236.0,-17628.0,99.99847412109376
24273319531,4502.5,4778.73974609375,-0.1532028103375716,9.52486679960248,12616.0,-5435.0,99.993896484375
68686429661,12485.0,13425.494140625,-8.391987341806859,29.45034142572969,23136.0,-12464.0,99.932861328125
20447945178,1074.5,10147.439636230469,11.292850130612962,16.705567221545046,33412.0,-24167.0,99.9786376953125
53067749481,18378.25,18717.85461425781,-8.625572909773403,38.19474162791607,36628.0,-13100.0,99.99237060546876
40667913991,4304.0,4304.1640625,0.0175643277857131,7.750872826358818,9110.0,-234.0,100.0
41580051289,14995.0,15449.2255859375,-6.6547031485005785,32.023622386583355,30454.0,-8588.0,99.99847412109376
14884479804,10967.75,17039.116607666016,-0.9378777494608336,31.54414227697344,37488.0,-19438.0,99.9969482421875
34765512919,7096.0,7471.512329101562,-1.7789559922928313,13.177980328034131,16870.0,-9728.0,99.98931884765624
31624528150,1827.0,10008.85464477539,13.312339679056848,19.50750802515713,29200.0,-14720.0,99.99542236328124
60231122789,12489.75,13114.14453125,-6.0161621535886285,27.36337407957056,23904.0,-10352.0,99.98779296875
66410123744,19287.75,21834.1513671875,-2.9414751413882514,43.80624948945089,47376.0,-18976.0,99.9847412109375
55251352822,-4535.75,12091.701538085938,12.06579201713649,21.727403194835507,25068.0,-20480.0,99.9053955078125
40183267365,19140.0,19262.333862304688,-6.179575862402237,37.487240635666886,32522.0,-5680.0,99.99542236328124
16064287568,18151.75,21278.97003173828,1.1495204005760815,41.72661128574772,43394.0,-20984.0,99.96795654296876
42132155956,11209.0,17332.12890625,0.80912769667405,32.97378070421312,36960.0,-17744.0,100.0
24535321456,15524.5,19653.859008789062,-1.3085560545256254,39.54657732038621,42740.0,-16812.0,99.9847412109375
11879065372,10563.75,16842.6953125,0.6876792896553209,31.2376438913129,36672.0,-16312.0,100.0
25831562071,4457.0,4490.910980224609,-0.3987797967078398,8.261371921556753,11064.0,-2267.0,99.9725341796875
47636628238,-2646.5,11797.807556152344,14.603072547154998,25.68887900587683,25584.0,-18332.0,100.0
33578362949,18056.0,18301.270751953125,-7.863931446627037,35.6711333468873,31256.0,-14192.0,99.981689453125
26173155089,18214.0,18397.7650756836,-5.33052948668414,35.73668282942402,34837.0,-8392.0,99.99847412109376
376134156,14196.25,18039.989501953125,0.8374328761263038,35.87756083543519,38064.0,-15906.0,99.9969482421875
28642660124,9773.0,16679.171875,0.420123166659377,30.737691650889413,35520.0,-15932.0,100.0
68412011216,15350.25,19697.78857421875,0.2320244358317313,38.60365429274618,41776.0,-19072.0,99.981689453125
13530701085,13167.75,13976.763671875,-7.88417322144021,29.79876838257604,23440.0,-11979.0,100.0
36338770067,10761.0,10956.662109375,-1.961794575767404,20.16867986740556,26212.0,-10732.0,99.98626708984376
63967369010,-439.25,11103.467529296877,13.271775208107895,21.74360627055637,30720.0,-20192.0,99.969482421875
54231829603,8817.25,8917.952026367188,-2.460144673383956,17.835317717137514,21152.0,-4528.0,99.99847412109376
29483103171,8350.0,8448.537628173828,-0.6198861356208609,16.063028108503325,21745.0,-6400.0,99.97406005859376
36187407798,-1857.0,11076.766235351562,13.281397286619232,21.16820961551456,28650.0,-20622.0,99.99847412109376
13849540450,-1620.25,11506.9453125,13.451557720631817,22.98958375526617,29218.0,-20480.0,99.98626708984376
58129574489,15786.25,16143.34912109375,-6.808445002798504,33.185290099670425,31632.0,-8788.0,99.9969482421875
32706495637,15115.0,15653.391174316406,-6.625181558634139,31.67062310870348,28888.0,-14840.0,99.9755859375
12863711840,16913.75,20610.25830078125,0.2820605063040063,40.48756557833311,42280.0,-16480.0,100.0
46664801427,8447.5,8596.257446289062,-2.391927331797603,17.09846297042663,20298.0,-6072.0,99.9847412109375
5484844935,4237.25,4267.046752929688,0.3035048615418918,7.858508343248302,10450.0,-2694.0,99.9969482421875
7352267437,13379.25,13888.286254882812,-6.441041852749566,28.06647216232536,25461.0,-9484.0,99.99847412109376
62712275406,-676.25,10832.294189453123,12.427077753087492,19.27557969837469,26816.0,-23612.0,100.0
23753674791,8836.5,8989.29232788086,-2.051125854809815,15.719474268053157,18101.0,-7147.0,99.99542236328124
39882039007,1307.0,1318.75341796875,0.0470634916754362,2.365859608676834,3534.0,-1330.0,99.98321533203124
5700223416,17616.25,20476.036743164062,-2.2123912858735006,40.49415056009156,45077.0,-25558.0,99.871826171875
23538881652,12532.5,17968.951385498047,-2.0040218720901573,35.7095009310911,39956.0,-20416.0,99.9786376953125
30303638370,411.0,10958.326690673828,13.101842020038609,20.93878637996492,32320.0,-20127.0,99.99847412109376
49355114178,-450.5,11116.304809570312,13.414523772639487,21.932912924704567,30540.0,-20352.0,99.9725341796875
66468776867,8217.25,8262.40869140625,-0.7308919147862362,15.696136505334303,20756.0,-5224.0,99.95880126953124
43593370202,-1697.5,11341.949829101562,13.169204874460052,22.60146140510248,31312.0,-18496.0,99.99847412109376
41818584058,-2692.0,11785.21875,12.630037380196969,22.7696457048104,29982.0,-20464.0,100.0
21814328504,13059.5,18427.004272460938,-2.690473605233588,37.36398288184244,41917.0,-16572.0,99.99237060546876
62554476118,-4484.25,12294.24169921875,14.196852277386212,25.672649842698245,24432.0,-18704.0,99.98931884765624
8488127651,8002.25,8124.938781738281,-1.952745460091479,16.111232820150633,20051.0,-3584.0,99.9725341796875
47504727159,5237.5,5480.942810058594,-2.2267804874405006,10.842855287899264,11794.0,-6892.0,99.90692138671876
68716639978,-3665.0,12044.140625,13.321954130413944,24.14269520730883,29040.0,-21504.0,100.0
21067436516,15567.5,19137.800323486328,-2.629011431347328,37.84325019024652,42880.0,-22599.0,99.9267578125
62151324689,20506.75,20659.73046875,-7.330986372430494,40.02840313329184,38212.0,-9420.0,99.98931884765624
46550479430,-1935.5,11500.56085205078,14.048249676366874,23.871226168140755,27858.0,-19438.0,99.99542236328124
17100416306,1385.25,10285.462951660156,11.720814122892724,17.02519718978269,34048.0,-19868.0,99.98931884765624
27334746263,8037.0,8311.985626220703,-1.6779126504655522,14.491685022290364,18665.0,-9647.0,99.98931884765624
9293355548,11420.75,17102.8828125,-0.0874690811628447,32.74683731954816,36400.0,-17403.0,100.0
42907355695,4009.0,4026.203247070313,-0.5604540842417486,7.073951624720349,8980.0,-1816.0,99.98779296875
27728864110,-3921.0,12375.960021972656,14.445190472111085,25.799823704198435,26016.0,-20696.0,100.0
64180570250,2298.75,10116.893310546877,11.236263773439068,16.18994033681864,34888.0,-22520.0,99.96795654296876
6010095147,5777.25,5916.7974853515625,-0.0553327283075286,11.471437606790523,14407.0,-4903.0,99.98931884765624
34145706306,5400.5,10378.426788330078,11.655399523323704,16.180337233759445,34816.0,-21568.0,99.93896484375
24020504399,2384.5,2422.9219665527344,-0.1551341129201891,4.462553478197113,6308.0,-2779.0,99.9359130859375
42784641574,-1411.0,11245.125854492188,13.817762846442156,22.921910758613645,28820.0,-18928.0,99.99847412109376
28074597359,4062.0,4104.8092041015625,-0.744322880335223,7.248105289828236,9221.0,-4528.0,99.9908447265625
42765553967,7186.0,7414.544982910156,-1.892190020910837,12.611955599654673,14252.0,-7370.0,99.99847412109376
12571082623,975.75,1069.9412841796875,-0.2016863414749658,1.977227219800033,2096.0,-1093.0,100.0
47539217579,6773.5,6925.55810546875,-1.499945048251655,13.697156405195424,16732.0,-5086.0,99.97406005859376
39981898937,15247.0,15774.618286132812,-8.896895881883356,34.40522035760349,30662.0,-13438.0,99.9908447265625
31201406764,10120.0,16821.6640625,0.9452964689230164,31.240700670846262,35776.0,-17408.0,100.0
67691965397,14759.75,15184.395263671877,-6.775125661020981,30.7357767654675,27040.0,-11440.0,99.98626708984376
5599123543,7206.25,7485.697204589844,-2.651794171612126,13.995571046554671,15329.0,-6881.0,99.9542236328125
4329927909,14894.25,15463.610443115234,-8.152418850534007,32.59220162003932,29079.0,-14460.0,99.98626708984376
2000837017,19006.25,19323.072814941406,-8.781287606268354,38.95417123072836,37229.0,-13268.0,99.98779296875
45611521728,16308.5,20361.238647460938,0.7563050236357078,39.30078834288271,41556.0,-16592.0,99.98779296875
60863327493,17246.75,17515.2705078125,-7.224697056039925,33.41606900739324,29356.0,-10136.0,99.9481201171875
54319871200,16414.25,20267.3017578125,-2.3572618783065447,41.45263050910162,45000.0,-16536.0,99.92828369140624
64735047647,2123.75,2188.8218994140625,-0.1414707991353729,3.821419354416935,4976.0,-2448.0,99.97711181640624
43402249335,4879.5,5237.104797363281,-1.5877246751091003,10.09909047246007,11402.0,-6944.0,99.98321533203124
20765157600,19182.5,21856.911193847656,-3.397814495059277,44.32814982510176,47877.0,-21731.0,99.97100830078124
38857736175,1532.0,1607.89404296875,-0.3473432139752647,3.1421967452819137,3780.0,-1980.0,99.9908447265625
5432347852,12380.25,17955.427520751953,-2.097830886947868,34.93708895277339,40708.0,-22135.0,99.969482421875
54297408968,16296.25,19874.27978515625,-1.4115990844452622,39.941597842410864,44464.0,-17436.0,99.97711181640624
20644053800,16925.5,20267.23846435547,1.4193973567189673,40.12114682569331,42008.0,-19455.0,99.99237060546876
58002161589,12540.25,13162.37548828125,-6.485936626398483,27.613785555340144,23404.0,-11408.0,99.97406005859376
20811149138,-1072.5,11198.113372802734,13.180491151039629,21.74579555280043,29548.0,-20932.0,99.9969482421875
57948804734,-6642.75,13694.508544921877,14.956343198132274,29.07977699613122,20484.0,-17952.0,99.98321533203124
49270824317,12360.5,13320.08447265625,-8.694316355269144,29.56186546954604,22806.0,-12132.0,99.9969482421875
58644150667,9624.25,9848.611328125,-2.5842554159629736,18.34087785994049,21728.0,-11960.0,99.9969482421875
13518937937,16100.75,16454.95574951172,-6.029233726946787,33.534344572230445,32346.0,-9509.0,99.98016357421876
40027344689,16439.0,16754.25750732422,-6.420063832435483,34.24722826750215,32382.0,-9110.0,99.98779296875
14422333407,2156.75,2224.6650390625,-0.0612113789732694,3.800673441845234,6162.0,-2807.0,99.88861083984376
62574662073,17481.75,17884.101196289062,-8.721366174938094,36.57939856394116,34780.0,-11824.0,99.97406005859376
43904275433,15954.5,16277.41143798828,-6.943685239660224,33.10382069912179,33374.0,-7808.0,99.9908447265625
48229010613,13662.5,14375.243713378906,-7.895900197964432,30.41202676720125,26096.0,-14016.0,99.9969482421875
19501006241,18210.5,18526.296142578125,-7.992479276494495,37.92792429580108,36977.0,-13320.0,99.9969482421875
32974707149,16539.0,16904.46173095703,-8.851974659193242,34.47406367795049,29448.0,-13696.0,99.98016357421876
31456931003,5922.0,6226.969024658203,-2.6844467447667824,13.10381562931486,14373.0,-5552.0,99.95269775390624
7497902297,17705.25,18065.51428222656,-9.273085506492944,37.520915809926194,35187.0,-13056.0,99.96490478515624
59885417680,16553.25,20283.310424804688,-1.564729983905638,41.29677112945983,45344.0,-17652.0,99.9725341796875
29191610739,10091.0,10321.487243652344,-2.42840226198593,19.49422652061557,24777.0,-10179.0,99.9847412109375
64336640999,5229.25,5281.7939453125,-0.935580067732503,9.836348845354706,13060.0,-3836.0,100.0
55447345195,9459.25,9712.406616210938,-2.731536458712644,18.27283918627722,21160.0,-10920.0,99.98931884765624
54438421077,14992.25,15384.206298828123,-5.925036027847128,30.500242301138787,28180.0,-11052.0,99.99542236328124
34036951475,10480.5,10612.611877441406,-3.004916186478735,20.01995898448746,24120.0,-11336.0,99.97711181640624
20890566568,12272.5,18215.640625,1.2122963051882942,34.95921387724825,38437.0,-17664.0,100.0
34120755736,16763.5,20080.020263671875,0.3609742674014221,40.42102862587301,42112.0,-18240.0,99.95574951171876
62637415040,20964.75,23181.04272460937,1.315101994109069,43.40857992878171,44032.0,-16704.0,99.98931884765624
27747927533,13473.0,14197.479400634766,-7.770115305095695,29.91894976460248,25881.0,-13800.0,99.91455078125
52321819219,7167.25,7287.1246337890625,-0.5703834310879572,14.097431516701224,18404.0,-6156.0,99.99237060546876
31165791729,17137.0,17536.00521850586,-9.735407653970308,38.09631078726028,35997.0,-13168.0,99.99237060546876
4914170430,-4415.75,12536.177642822266,14.050508775402758,25.384967752807533,23568.0,-18348.0,100.0
1398796997,14623.25,15037.515625,-6.211465058497232,30.23691449229228,27190.0,-10472.0,100.0
27345163847,4333.0,4360.432281494141,0.268623433294759,8.096080724162462,10657.0,-2744.0,99.97406005859376
21902887135,6566.5,6860.163635253906,-2.392676321506152,12.203765521439802,13229.0,-8504.0,99.993896484375
10911131081,17017.75,17330.133544921875,-7.888511200488136,35.87040538303276,34246.0,-13062.0,99.9969482421875
27671001876,15154.0,18722.008392333984,1.0525230651700137,37.36757690154264,39560.0,-16504.0,99.9908447265625
66285769067,9983.75,10199.58935546875,-2.671952178698524,18.906374440793307,22384.0,-11552.0,99.98779296875
67149636144,17399.75,20765.65600585937,0.7658247869018168,40.98892899520634,41936.0,-19168.0,99.98016357421876
12151899912,18135.75,20560.13095092773,2.6503920458148613,39.86285371575801,39936.0,-15414.0,99.98779296875
34467134172,10680.0,17039.069946289062,-1.5567685996463114,31.19301121729812,36528.0,-18746.0,100.0
33032592373,13294.0,13824.723602294922,-7.359299006211688,29.02954049340377,24709.0,-10240.0,99.9847412109375
13535707399,10535.75,10624.079895019531,-1.4094907043763596,18.46716192484495,21858.0,-6939.0,100.0
56337423834,-2222.75,11037.803344726562,11.06277072998414,18.312568133972643,31148.0,-20952.0,99.957275390625
60920022820,13283.75,18029.021484375,2.2225364460394137,34.522615149487294,38056.0,-18176.0,99.993896484375
62650037232,14719.75,19355.13256835937,-2.5552016685699184,38.80269470476745,42424.0,-19688.0,99.981689453125
36171382955,9681.0,9902.669860839844,-1.6213331473302857,18.299144150374453,22242.0,-11190.0,99.97406005859376
35575565445,16508.0,16923.982299804688,-7.496713659892203,33.647267981542434,31422.0,-14258.0,99.99237060546876
50594711792,17399.5,20516.959411621094,-4.229621936305864,41.7911161142245,45504.0,-16286.0,99.98931884765624
22759462063,4899.5,5161.649108886719,-1.8535117894265525,9.772505978056431,10621.0,-5908.0,99.98779296875
5101960618,-1174.75,10659.711730957031,11.28498442133504,17.6209388182639,32633.0,-20342.0,99.9969482421875
763982189,15961.25,16368.82113647461,-8.419634573237342,33.28993475109945,29588.0,-13131.0,99.99847412109376
15927150646,-299.25,10515.67413330078,11.92850687364545,18.655145137126024,28608.0,-20614.0,99.99542236328124
56767581866,-3457.75,11926.216796875,13.66279099744229,24.38631033380437,28612.0,-21504.0,99.969482421875
10647626787,9481.75,9551.331909179688,-1.4541890371429178,18.226474325743435,22131.0,-3820.0,99.993896484375
61371244985,18886.75,19121.75891113281,-8.594686771302174,38.02769051058397,37020.0,-11588.0,99.98931884765624
39460109846,-3127.0,11781.23309326172,14.10995897136828,24.86838758459432,23712.0,-16410.0,100.0
9047666687,997.75,1100.4869384765625,-0.107756311067742,1.8994739128687064,2863.0,-1494.0,99.5361328125
67342482976,18302.75,21263.6064453125,1.9221995979345368,40.59044407002067,40576.0,-16064.0,99.98779296875
37604202024,15796.0,19591.59936523437,1.5001452228485748,38.67833868564396,40576.0,-17374.0,99.98626708984376
6385387854,-1005.75,10818.683227539062,11.94209872108553,18.993416333278123,26590.0,-22424.0,100.0
32855732066,-985.0,11118.407989501951,12.996279243756923,21.29693191870649,29456.0,-20287.0,99.98931884765624
16029558901,15705.75,16175.93914794922,-8.75432249524221,33.58952578137115,27872.0,-14300.0,99.99847412109376
10849305985,21048.75,21183.19744873047,-6.971737804074281,40.44702454333176,40186.0,-11270.0,99.9969482421875
10403582699,6761.75,6874.43115234375,-0.9302319191402386,13.05539650037324,17378.0,-5400.0,99.9908447265625
46466726420,15250.5,18756.203369140625,1.1026549564278234,37.47130664002189,39560.0,-16960.0,99.993896484375
15452239673,13917.75,14398.186798095703,-6.356395116704348,30.176145918920582,27727.0,-7668.0,99.99542236328124
27821453696,23788.0,25366.907104492188,-0.1709949016089899,47.2320386902568,47877.0,-22931.0,99.957275390625
68367519482,-4331.75,12316.192993164062,13.059304647264549,24.62699700812201,27440.0,-20748.0,99.99542236328124
52766012598,-3126.75,11568.170043945312,12.319853580636735,20.76686996226406,27788.0,-21376.0,99.99847412109376
19741327356,7577.5,16432.3828125,-3.2669961927273152,28.04318389046125,33517.0,-16604.0,100.0
30194924475,6233.0,6419.316192626953,-1.2030551212047966,12.229312889972617,15873.0,-8064.0,99.88250732421876
4851284347,8247.25,8580.527252197266,-3.3010009124011948,16.772801490089144,18716.0,-10223.0,99.9969482421875
20969399855,2219.5,2245.3093872070312,0.3404907956179782,4.011929132086776,6740.0,-2367.0,99.9755859375
64324116343,2449.25,2560.2821044921875,-0.0387038303879081,5.039233835991753,6856.0,-2724.0,100.0
4245688205,12801.25,13389.095153808594,-5.893694249786252,27.086720137383608,23247.0,-10328.0,100.0
41226927469,13573.0,14369.675842285156,-8.51022232752757,31.284670220291183,24750.0,-14132.0,99.99847412109376
8388881121,17524.25,17786.616119384766,-7.165690327067829,36.22617309307706,37545.0,-7328.0,100.0
52697156658,134.25,10461.78125,11.45805854904958,17.561336810330378,31760.0,-19452.0,100.0
25987380363,7489.0,7617.522613525391,-1.7202439380511991,14.832855643963992,18393.0,-5712.0,99.98931884765624
37559204792,13558.0,18660.168701171875,-1.562609860299094,36.8430255606374,40750.0,-19968.0,99.9176025390625
66480086048,20884.25,23001.2392578125,0.092777976393555,44.6127635230992,44928.0,-16684.0,99.98931884765624
65437188316,13514.75,17943.508544921875,-2.496450211937582,34.32532197802335,39792.0,-23520.0,99.96337890625
53244933553,17380.25,17724.472778320312,-7.897995071162893,36.969939826378834,36448.0,-11364.0,99.9969482421875
16174767480,13628.75,18691.744659423828,-3.74130441432668,38.74693534760942,42544.0,-16448.0,100.0
2069835003,5075.25,5410.1094970703125,-2.680460297512841,11.660599243143778,12765.0,-4096.0,99.700927734375
50686412631,3528.5,3591.4439086914062,0.3629006172711337,6.682709421135802,10282.0,-3804.0,99.94354248046876
6550239378,2555.25,10103.685272216797,11.11895921517476,15.648891791616418,34784.0,-20576.0,99.9755859375
9920884448,14104.75,19186.8083190918,-0.6759251872445995,37.58456088140892,40794.0,-16822.0,100.0
15615121445,18194.75,18443.521362304688,-8.227097718276932,36.38058176723203,31287.0,-15095.0,99.97711181640624
54973766618,-1655.75,11286.60791015625,12.520670804620488,21.213283678333443,31812.0,-20452.0,99.9725341796875
20326624862,-6993.5,13657.714599609377,14.722676475863729,28.90623140458237,19244.0,-17167.0,99.908447265625
38374684430,-4736.0,12535.69091796875,14.722960238749858,27.652043207320418,21376.0,-17312.0,99.99847412109376
51407207844,13514.0,18555.914306640625,-0.789829287858759,36.45922807394186,41366.0,-21488.0,99.951171875
14680299741,15704.75,16180.921295166016,-9.002275093984835,33.43420193162308,28758.0,-13902.0,99.98321533203124
40024718725,16063.0,16544.03515625,-7.687705611787187,33.32780598200396,30010.0,-15404.0,99.9786376953125
31375583338,1889.0,9973.59780883789,10.753258188642844,15.398411916506571,34816.0,-23855.0,99.981689453125
35665601818,-259.0,10682.348754882812,12.075108066048712,19.19108601720591,32528.0,-19424.0,99.99847412109376
60687749024,16139.75,20228.84741210937,1.7488201491362052,38.95518388551498,41272.0,-17392.0,99.98931884765624
56908554518,2080.25,10016.951171875,12.423474637944286,17.902391442329197,29952.0,-22440.0,99.993896484375
42096177420,17744.0,19991.05206298828,-0.7670680360709905,40.30014555465862,42560.0,-21184.0,99.981689453125
28478417961,18018.0,18332.85946655273,-7.9850553756794,37.35839831219042,34288.0,-14251.0,99.99542236328124
57943242938,-553.75,10794.826293945312,10.83668251228404,17.772761831531504,31644.0,-22592.0,99.98626708984376
2310157464,15652.25,19511.70156860352,-1.269974042686084,39.3529544239641,43554.0,-17718.0,99.98626708984376
27048746421,14005.0,14720.954315185549,-8.223732893975999,31.61554995608348,27065.0,-15471.0,99.97100830078124
32219208933,14813.0,15418.553314208984,-8.616366908149697,33.01955780124221,28745.0,-15360.0,99.99237060546876
47229101806,-5568.5,12982.83740234375,14.386388775680446,26.971439771085645,23172.0,-17984.0,99.99847412109376
53819920871,7971.25,8218.787719726562,-2.522997771004428,15.040966833554188,17376.0,-9644.0,100.0
40332162454,-2466.0,11308.936767578123,12.357772789963477,20.19245512975157,28292.0,-21370.0,100.0
33159210949,13961.5,14452.08953857422,-6.053801643989641,29.27058308506005,26713.0,-11184.0,99.969482421875
51397996207,1556.5,1601.1415405273438,0.1440608020954805,2.987517534491031,4928.0,-1854.0,99.69329833984376
15129219571,9918.75,10196.122009277344,-2.900967843575355,19.291831823777457,24891.0,-10966.0,99.98321533203124
43837601028,18569.5,20672.784240722656,0.9363137398254404,40.48382387480996,41376.0,-16768.0,99.9908447265625
39312795516,9103.0,16785.29296875,-2.185933753114483,29.8532712662738,36544.0,-17718.0,100.0
34295412186,-1731.75,10946.922607421877,11.435734353596644,18.666289138673708,32137.0,-20816.0,100.0
67867898091,8310.75,8671.03369140625,-2.5833124712087088,16.417929264944334,19960.0,-11392.0,99.9298095703125
40938831971,11715.0,11794.168090820312,-1.3677624705038507,22.02154426353784,27926.0,-9668.0,99.99237060546876
17160610060,17486.25,19911.468688964844,-0.4625694995297309,40.14219547140347,41984.0,-18304.0,99.94964599609376
38500497616,17518.0,20818.436401367188,-2.007135333455266,41.96609653349999,45850.0,-20472.0,99.9969482421875
42281244582,-4043.0,12193.06121826172,14.243735665727373,25.44586917712502,25674.0,-18608.0,99.99542236328124
61039348487,6953.75,6954.640625,-0.5824163246702846,12.22425323064638,14408.0,-920.0,99.99847412109376
5535072249,12739.25,13407.278564453123,-8.025064181474322,29.71350835710073,26215.0,-8896.0,99.98779296875
55077302027,5686.25,5821.2728271484375,0.0030841715823903,11.131328036541932,13052.0,-3188.0,99.9969482421875
65969956455,3162.75,3270.978515625,0.2299297942683844,6.362027248717473,9896.0,-2912.0,99.9481201171875
17273869762,1736.5,10110.126007080078,11.403613175091518,16.083368951945825,34728.0,-19584.0,99.98321533203124
59657302128,18503.25,21499.73486328125,-2.997280775423573,44.44005332761384,46592.0,-23296.0,99.98779296875
8860933541,15134.75,15660.317321777344,-7.566561396827995,32.18140869946311,28675.0,-14120.0,99.981689453125
1969614206,-4990.75,12587.98355102539,12.719611983160377,23.119110617019903,22846.0,-20808.0,100.0
59879556114,2905.25,10162.968872070312,12.27820070683298,17.462705724811396,34592.0,-19352.0,99.981689453125
67408173276,13131.75,17857.5380859375,-3.468327788990407,34.918076953898144,40360.0,-22732.0,99.957275390625
8137150434,-895.75,10965.96664428711,12.970597539030347,20.964849289675502,29824.0,-20238.0,99.98779296875
18854777142,-1.5,10607.686798095703,12.17595663856536,18.94593930708793,28672.0,-23155.0,99.993896484375
61450058160,17697.75,20932.47998046875,-2.068415523699973,42.254493043046814,46040.0,-21104.0,99.981689453125
59528798738,2926.25,10690.292724609377,13.155004024658671,20.08903932370617,33728.0,-19296.0,99.98931884765624
42119809099,9987.0,10154.569702148438,-2.588551438989138,18.912677164393205,22404.0,-11226.0,99.9908447265625
19381041352,18144.5,21105.694396972656,-2.315776045138769,42.37947533831351,46464.0,-23867.0,99.969482421875
22859721992,20221.5,22161.50131225586,0.1507873836964002,43.89024908344966,44240.0,-15424.0,99.9603271484375
771015644,11033.25,17115.465057373047,-0.9744873946070216,31.040346196010464,37854.0,-20178.0,100.0
60726028249,13564.75,14059.648071289062,-6.344487837599884,29.28040114710601,27628.0,-8976.0,99.9481201171875
57158789526,-883.75,10783.39697265625,11.950696531570836,19.01207802190909,28752.0,-20400.0,100.0
11849653178,-2182.25,11450.42803955078,12.561024476485436,21.65426547675864,31156.0,-20119.0,99.9969482421875
48944562656,19888.5,22329.69989013672,-2.4593683937929094,44.48165122783824,48000.0,-24294.0,99.99237060546876
20818795391,2695.5,2758.0392456054688,-0.3603222449524284,4.627799597661746,6308.0,-2643.0,99.9786376953125
62900123222,-3755.25,12103.83642578125,14.119696289948532,25.081650542136988,25856.0,-19120.0,99.98931884765624
55817556832,17200.25,20785.63818359375,0.4844715829252298,40.64146609704276,42224.0,-17984.0,99.9847412109375
3551600838,1325.25,10058.494049072266,12.078172895982288,17.22168202342365,30083.0,-23462.0,99.98779296875
24985169858,-953.5,11114.8447265625,12.99757794932761,21.26460944324001,29581.0,-20368.0,99.9908447265625
31486369370,-3676.0,11933.805053710938,13.077892952261706,23.47757578306917,27800.0,-20823.0,100.0
30714727763,7735.0,7876.382080078125,-2.012211730163198,15.713055039344866,18928.0,-4143.0,99.969482421875
42603203170,736.0,10648.638732910156,12.638551297036065,19.52938193288013,33348.0,-19366.0,99.98779296875
42597948777,16336.0,16747.897583007812,-8.265495205038933,35.51072027645338,32860.0,-13930.0,99.99237060546876
42088794967,5730.0,5738.2373046875,-0.564050549018734,10.39891342353055,12352.0,-2514.0,99.9908447265625
27330346354,-67.0,10378.071044921877,10.93494968273755,16.396720498316046,32600.0,-20208.0,100.0
47399094929,17861.5,18096.50018310547,-6.080128266960501,35.76258495324527,36122.0,-8054.0,100.0
27428543718,-3337.0,11584.010375976562,12.131079806886198,20.59781861397071,26292.0,-20344.0,100.0
42023364590,-5913.0,13146.961547851562,14.519953418585034,27.459276167315323,23398.0,-19032.0,99.96795654296876
37277907010,4395.0,10298.373413085938,10.96830923031247,15.403963240602485,35084.0,-20106.0,99.89166259765624
66517945054,-4909.75,12802.14697265625,14.27679173470126,26.308758965782385,23848.0,-18424.0,99.99847412109376
57886495724,10634.25,17023.7392578125,-1.3174356181855875,30.952456981874924,37464.0,-18688.0,100.0
20324908624,14962.5,19524.12255859375,1.4004411807610782,38.155642251137685,40140.0,-16320.0,100.0
56737903794,-290.75,10569.216796875,11.681222585779183,17.76567749795873,33740.0,-20224.0,99.98931884765624
27090342025,19930.0,20152.95483398437,-7.702177101225518,39.14846157377233,39225.0,-12200.0,99.9847412109375
40185807286,184.0,10486.03515625,12.539259685696914,18.954088582056425,28806.0,-25664.0,99.99542236328124
36048452847,3719.0,4233.8056640625,-2.028047190625044,8.745808425276126,8148.0,-5096.0,99.9603271484375
47556869263,3932.5,4393.8878173828125,-1.8670996576445944,8.771685691986177,8610.0,-5310.0,99.9908447265625
34392555263,930.0,935.3907470703124,-0.0433892598436253,1.6562624234240355,2158.0,-380.0,99.90234375
60238501649,17593.75,17826.29443359375,-5.323776530274148,34.6672075117278,33712.0,-7968.0,100.0
25654308920,16425.0,19993.607360839844,-2.36456791140858,40.99595579299238,43716.0,-23088.0,99.993896484375
65472041296,20999.75,23144.2158203125,-0.7877010288753351,45.73396141973877,47248.0,-21392.0,99.96490478515624
8080570722,3805.25,9801.231964111328,10.518985184207567,13.538620021915367,35968.0,-21998.0,99.908447265625
47624066338,2455.5,10428.831848144531,11.885748221298444,17.652422671882363,33744.0,-19824.0,99.9755859375
60888665774,-6517.25,13345.028076171877,14.616267006281207,28.1894983415536,20752.0,-17760.0,100.0
42614945321,14980.0,15362.599609375,-5.4658430302256775,31.20701964035768,29484.0,-9022.0,100.0
2934159973,15146.25,15527.504516601562,-6.791351148142291,31.544336002178653,26905.0,-11063.0,99.98779296875
52072696196,18173.25,20706.790893554688,-0.2237445852046826,40.07585000074232,43616.0,-20192.0,99.95574951171876
38440555353,15509.0,15896.634704589844,-6.40559843517229,32.41790095003241,31706.0,-7846.0,100.0
15789242334,-7023.25,13743.58804321289,14.796481007151383,28.99593505061539,20162.0,-17760.0,99.97406005859376
66833535115,10060.75,10284.9072265625,-2.1357147046398914,18.75906315033513,22912.0,-11872.0,99.98321533203124
35372558839,6147.0,6428.40380859375,-2.572058922815468,12.068432277351578,12700.0,-6144.0,99.99237060546876
45215226827,6874.5,6996.939025878906,-0.9061178830551434,13.416452148382133,17938.0,-7382.0,99.98321533203124
62972480520,20651.75,22555.91772460937,0.0545247553282017,44.59011324381275,44832.0,-15456.0,99.957275390625
26211998613,14279.0,14739.767333984377,-6.384585190088988,29.812007347073315,25685.0,-11280.0,99.981689453125
1517180627,5253.25,5507.145324707031,-0.1929215120558537,11.029364615438046,16415.0,-4608.0,99.9114990234375
24610794243,10724.5,10726.694213867188,-0.7743975205599791,19.11599552947776,22105.0,-1452.0,99.99847412109376
9446849662,-4506.25,12318.58856201172,12.363451417966605,21.88171584680897,22650.0,-21806.0,100.0
9835643095,9359.75,9363.356658935549,-1.0046520552073783,17.318766195858313,19503.0,-2839.0,99.9969482421875
67679276605,10410.75,11259.828125,-6.377605448104073,23.991121835649125,18892.0,-8320.0,99.98626708984376
53376494263,3852.25,3899.15869140625,-0.4520605053404239,7.164488881530921,9280.0,-2256.0,100.0
8666394680,16949.75,20236.732360839844,-2.3465281951485046,41.44647477821772,44032.0,-23198.0,99.9847412109375
30267092029,12590.0,13516.263671875,-8.244187875659215,29.3303064431372,23232.0,-12639.0,100.0
56998650652,13285.25,17640.97216796875,0.0013790245492535,34.483004426041546,39168.0,-19968.0,99.9725341796875
39060567159,5245.0,5535.612976074219,-2.0690837823625494,10.942582310983058,11824.0,-5460.0,100.0
24190063924,13696.5,18401.928802490234,-0.8406863026766915,37.07697285973392,40384.0,-20096.0,99.9786376953125
32532707412,15562.0,19208.819274902344,-1.3957470414858242,38.55780962591183,43072.0,-21504.0,99.8992919921875
22738399155,5907.5,6058.249664306641,-0.7045134964755503,11.954065625300336,15893.0,-5820.0,99.96795654296876
3978723827,10311.25,10446.666595458984,-2.1147863915007017,19.62822662622236,24874.0,-10310.0,99.9969482421875
10144963389,11873.75,12556.11181640625,-6.841362536645306,26.20379434766864,21890.0,-8064.0,100.0
5097654010,-3756.75,12014.785186767578,13.13682472932305,24.17119358656229,28486.0,-20476.0,100.0
20500894440,14854.5,19201.33499145508,-1.3962597108208303,37.829677118876106,41888.0,-20195.0,99.9908447265625
45003373681,16601.5,17028.467163085938,-9.035738424620234,36.911193152549366,34424.0,-12960.0,99.9969482421875
58497909388,12476.25,17530.22998046875,1.210078708304746,32.89071957024979,38336.0,-19888.0,99.9969482421875
21451128039,4818.5,5138.976440429688,-2.2079750882167217,10.495438256157298,11457.0,-6080.0,99.94354248046876
57901954396,11364.25,17541.6767578125,-2.035719741095863,33.97003945174868,38788.0,-21248.0,100.0
26310901627,4518.0,4806.007965087891,-0.93037680944206,9.460767445211284,11664.0,-5643.0,99.9969482421875
18061936775,9314.5,9410.254852294922,-2.600154160685193,16.648070681389413,19269.0,-6876.0,99.9969482421875
13509290113,22644.75,22754.445739746094,-7.965134470310848,42.86257870519898,42714.0,-11750.0,99.99847412109376
63182735499,9800.75,9881.8828125,-2.279372197457104,18.13231068083801,21696.0,-4184.0,99.9908447265625
22316397359,4361.5,4394.410125732422,-0.3666910764386036,7.665395593634597,9828.0,-3227.0,99.99237060546876
62891102921,16994.75,17271.262451171875,-6.6641159637577525,34.65766020362451,35136.0,-9216.0,99.98321533203124
34519155871,5190.0,5427.586608886719,-1.0747962318832114,10.065386719932976,10862.0,-6482.0,99.98626708984376
17796722468,13554.5,18172.607543945312,1.869100347234415,35.156028913728456,37952.0,-17647.0,99.99237060546876
67533455483,8275.25,8566.610473632812,-1.96340191409792,15.79760809469517,19048.0,-10240.0,99.99237060546876
34308265209,14760.25,15245.563110351562,-9.242118558954097,33.558066004267346,30025.0,-11488.0,99.7802734375
4820423833,16767.25,17115.983123779297,-8.057827806225278,35.53457919406852,33493.0,-12928.0,99.98931884765624
3199629620,15130.25,18878.10659790039,-1.717613653103406,38.34658005868432,41972.0,-20544.0,100.0
38210959323,3907.0,4234.369140625,-0.2590505327436688,8.31119255685748,11334.0,-4980.0,99.9969482421875
31591165419,6177.0,6472.751953125,-2.764919137514113,13.809665754804971,15493.0,-6144.0,99.73297119140624
36287296434,-379.0,11019.881286621094,13.104567503577517,21.154057506499896,32684.0,-20602.0,99.969482421875
19979155567,6181.5,6579.124114990234,-2.724396139240155,12.590489757625292,12348.0,-7343.0,100.0
53224149385,20762.25,20883.8798828125,-7.8271432365528595,40.17746229842014,40148.0,-11256.0,99.98626708984376
23288813709,15961.5,16368.217834472656,-8.04786472880837,32.81936071764552,27900.0,-12668.0,99.98626708984376
22955350127,5494.5,5920.49560546875,-2.3325256402718404,11.02072201513332,11061.0,-7072.0,100.0
13156015404,12619.75,17946.77899169922,-1.2313860277462587,35.68475324524135,39936.0,-21040.0,99.98626708984376
57124136102,-2340.75,11380.38134765625,12.940020622229168,21.398251845907385,28264.0,-20848.0,100.0
25425326280,17614.5,20668.83898925781,-1.5817596555872184,40.9281357302388,45188.0,-22619.0,99.9908447265625
20018495641,20411.5,20490.625366210938,-7.149767457461801,40.24973039094657,38465.0,-4852.0,99.99237060546876
64166316139,8792.75,8982.977661132812,-2.61947282372238,17.012680204929442,20148.0,-11080.0,99.98931884765624
38737568413,14040.0,14471.67803955078,-6.50753010253211,28.632257079928923,27332.0,-9246.0,100.0
53509965872,20340.25,22551.194580078125,-1.9201587655944647,45.570583970703794,47244.0,-21052.0,99.99542236328124
40102833808,16165.0,20101.3490600586,1.3552107864012677,39.058829418441256,41648.0,-16364.0,99.98626708984376
54525311124,15595.25,19168.787231445312,-1.0096277579479531,37.81006428831394,42544.0,-20852.0,99.945068359375
34760134364,8464.0,16600.3515625,-0.9389236969853904,28.964880701058583,35400.0,-17652.0,100.0
54133868504,12818.25,18229.84484863281,-0.5125543904961517,35.043241144712766,40036.0,-19160.0,99.9847412109375
46303608967,9662.5,9788.225646972656,-1.2005431385217402,17.269708809459605,21722.0,-7980.0,99.9969482421875
33145686828,13176.0,17772.890899658203,0.324537570375751,34.76307177994835,38688.0,-19456.0,99.96490478515624
50731279590,-1982.5,11138.002136230469,12.34908254630867,19.780033978144623,29074.0,-22080.0,99.981689453125
19735803226,-1322.5,10836.519927978516,11.529290552028144,18.56050742669032,32148.0,-20148.0,100.0
20025139045,12739.5,13326.721069335938,-6.070767082133996,27.72536148519279,24140.0,-10163.0,99.9786376953125
56587634813,15591.25,16094.132080078123,-9.432170279816017,33.72285297572324,28176.0,-12932.0,99.99847412109376
62443831876,16397.75,19577.152587890625,1.6249782958456638,38.16342509461207,41344.0,-19804.0,99.97711181640624
20820705898,-146.5,10875.342529296877,13.36951421123312,21.49403354095825,33104.0,-21912.0,99.99542236328124
66832285056,21768.75,23802.03125,-0.1368473406277615,45.10333958916589,46464.0,-18112.0,99.951171875
21601376396,15338.5,18959.11590576172,-1.4756838885476158,37.41609609060952,42304.0,-22859.0,99.981689453125
34643422460,10532.0,17481.87109375,-5.425118104714883,33.905306124754986,38922.0,-22068.0,100.0
57705549038,-4227.75,12127.885620117188,12.623428499642658,22.41360512093884,25076.0,-21404.0,99.9969482421875
65406981933,11556.75,12201.944091796877,-5.571690092000702,25.002058187823657,20928.0,-9244.0,99.99847412109376
33656628903,3782.0,3844.844207763672,0.2458228758255982,7.24977758040641,11361.0,-3232.0,99.9176025390625
9436778076,9303.75,16803.19482421875,-0.427497313377134,30.519255604395347,36314.0,-18174.0,100.0
44997850387,9025.5,9115.94091796875,-1.6479337128197418,17.478507438953454,20538.0,-3996.0,99.98016357421876
20721307391,1220.5,1225.2658081054688,0.1979250450935085,2.1797842893498447,3629.0,-547.0,99.89013671875
26298480559,2688.0,2750.650634765625,0.0043118112026734,4.886437630444054,6713.0,-3039.0,99.94964599609376
53837026879,1165.25,1176.323486328125,0.2892247604965434,1.978944514836836,3780.0,-1212.0,99.95269775390624
13211600914,4922.75,9932.76156616211,10.964283725239095,14.64513860031081,35552.0,-19399.0,99.98779296875
40574414525,10058.0,10953.496704101562,-6.489692498280254,23.49832568383797,18660.0,-8780.0,99.95880126953124
48181292514,109.5,10276.550659179688,11.0628356683374,16.500540472218574,33138.0,-19472.0,99.9847412109375
61007974093,11592.75,12347.12646484375,-6.419805722222092,25.98352708886372,22032.0,-10984.0,99.9786376953125
2244281102,-1756.75,11487.140716552734,14.84803270997403,25.344826164575483,26752.0,-18691.0,100.0
45294672099,10071.5,10282.098876953123,-3.0540700241102834,19.81017969839661,24838.0,-10454.0,99.98931884765624
47632724712,14789.5,19130.124084472656,-1.3265150783266195,37.58114786597864,41874.0,-20286.0,99.98321533203124
33334224523,5360.0,5551.375793457031,0.18693795018905,10.626243058736048,13589.0,-5504.0,99.9664306640625
24709662965,15938.5,16378.624816894531,-9.09960755803571,33.93169160107954,28692.0,-14523.0,99.9908447265625
29606486150,1385.0,10284.78939819336,12.572291574976994,18.70899136861049,29384.0,-23487.0,99.99542236328124
17126301491,5153.25,5376.1328125,-0.2807874157924175,10.96176481413615,13909.0,-3968.0,99.9755859375
37632188375,2417.0,2540.525451660156,-0.0338106533083206,4.977881433067421,6910.0,-2798.0,99.9420166015625
46097958954,2309.5,10107.083984375,11.346400061517686,16.676350400217867,34472.0,-22460.0,99.98321533203124
63059865934,-714.25,10838.9580078125,12.290138985321644,19.27641503918544,26976.0,-22432.0,100.0
56222302867,8082.25,8140.117065429687,-0.0035284977112678,15.393551285175814,21168.0,-5160.0,99.98626708984376
1796436933,15739.25,16067.830841064451,-6.527479238032471,32.00114303614476,28733.0,-11010.0,99.993896484375
16493449274,1469.75,10250.95297241211,11.274874888176608,17.38755121178607,32928.0,-21979.0,99.98016357421876
50577871926,-2774.5,11534.533386230469,12.699320790242805,21.608435168461288,27216.0,-20096.0,100.0
1360272499,7374.25,7555.087951660156,-2.5220753918799192,15.64606660460697,18107.0,-4058.0,99.99847412109376
27280648715,7581.0,7633.816253662109,-0.3294642134933578,14.22864215141066,17464.0,-5040.0,99.97711181640624
39227731602,-1190.0,11303.700988769531,13.54907151708325,22.59823016647617,29568.0,-20480.0,99.99542236328124
26206488139,5839.0,6004.103210449219,0.317911794734861,11.56482127615343,15352.0,-4876.0,99.993896484375
61518561844,13634.75,18175.785400390625,0.6647853283909264,35.40841023153618,39960.0,-19672.0,99.9786376953125
34606036115,8020.0,8146.666564941406,-1.637419360455974,16.09076640337738,19974.0,-4266.0,99.9969482421875
36373020836,17872.0,20520.92626953125,-0.0895618361072124,39.60759623230935,43790.0,-23480.0,99.98626708984376
24823511851,6936.5,7043.673065185547,-0.8955743784788922,13.54986521336229,16904.0,-5999.0,99.9359130859375
32171655857,17276.5,17514.320556640625,-6.089698332099092,34.88658169101334,37113.0,-6488.0,99.993896484375
55151080229,16595.25,16862.421997070312,-5.997105665833846,32.92754073040428,29356.0,-11200.0,99.98931884765624
54626511842,-763.75,10976.2236328125,12.60502590155652,20.425131386864848,32100.0,-19928.0,99.993896484375
23348477386,-1619.5,10947.386535644531,11.47396256981772,18.64561098178001,31828.0,-21436.0,100.0
62974506888,15667.75,19647.973876953125,1.6465821640092697,37.97689887025395,40384.0,-17688.0,99.98016357421876
5707210397,10588.25,11397.24951171875,-6.10503131352803,23.97987218957365,19050.0,-8956.0,99.98321533203124
16627857065,14360.75,14824.704681396484,-6.0114267974895785,30.653944567314984,29427.0,-10432.0,99.9755859375
33772022733,13260.5,13815.49673461914,-6.856265943188067,28.367516632513336,23977.0,-10048.0,99.993896484375
50070428446,-4556.5,12587.2421875,14.265275475283753,26.262195930554856,22944.0,-17248.0,100.0
34561446377,18603.0,18887.58172607422,-8.746201515398743,38.23171292439888,37962.0,-11748.0,100.0
30349259962,-2005.0,11124.722076416016,11.568623791786882,19.29319341916485,31657.0,-20424.0,99.9908447265625
56550477769,14545.25,15017.782348632812,-6.393429280923447,31.270059590111423,30340.0,-9964.0,99.993896484375
67640683661,14483.25,15139.6943359375,-8.020610679438953,31.60939003386488,26304.0,-14336.0,99.94659423828124
41724691586,2973.0,10380.839111328123,12.191593082775263,18.03067195201308,33872.0,-19510.0,99.9755859375
35093525332,12813.0,17892.38507080078,1.1523417406539322,34.440022565227586,38740.0,-19146.0,99.993896484375
62847316869,15591.75,15914.746337890623,-5.696940773761244,31.000315409187195,27572.0,-10488.0,99.9725341796875
48535248209,17482.5,17806.44903564453,-7.623360319557452,36.59844528410708,35140.0,-12592.0,99.99847412109376
49085290154,-2805.5,11781.989196777344,13.746017074369332,24.18239469498515,29994.0,-21494.0,99.99542236328124
11918601537,20296.75,20475.825134277344,-7.553088002991498,39.74229220695206,38482.0,-11645.0,99.99542236328124
26981101004,12474.0,17939.256317138672,-2.3309228787962897,35.16997278689261,40672.0,-21416.0,99.99847412109376
58373343727,6972.25,7186.643432617188,-2.637966170406261,13.090690033664314,13700.0,-8504.0,99.98321533203124
49141718485,14803.5,15414.83428955078,-8.329459649590474,32.64534176433262,28090.0,-15928.0,99.98931884765624
4496632214,-31.75,10480.727905273438,12.037786035316117,18.5796397767344,29594.0,-20181.0,99.9969482421875
32824110218,278.0,10324.47055053711,11.393239282787755,17.199281725117476,32976.0,-19416.0,99.99847412109376
58025485951,1699.25,1714.9508056640625,0.2935619244488673,2.865741010525381,5328.0,-1928.0,99.98931884765624
9879092721,16137.75,16584.06268310547,-9.47258451844058,36.447113992278624,34187.0,-12080.0,100.0
1926312443,8849.25,9168.0263671875,-3.151778889208616,17.26561556794664,20150.0,-11734.0,99.98931884765624
22062113518,-3192.5,12034.235870361328,14.239546999552491,24.703755096508782,26240.0,-21835.0,99.99542236328124
5520736730,539.25,10468.64047241211,11.878069147576008,18.41561965524182,32586.0,-24754.0,99.9908447265625
42540627929,13233.0,13786.792053222656,-6.509903579523996,29.13074941595228,27234.0,-9014.0,99.9755859375
23267323296,17835.5,21162.699798583984,-0.3052876916319918,41.83573372288481,44992.0,-17019.0,99.9725341796875
28504092763,8893.0,9214.903137207031,-2.6524907485478164,17.314515901160778,20308.0,-10599.0,99.95574951171876
64091579509,14347.75,14972.923583984377,-7.780052002510528,31.3869326334223,27392.0,-13912.0,99.981689453125
49296684255,3077.5,3620.5787353515625,-1.463365745625549,7.10571020182617,7030.0,-4608.0,99.932861328125
45873232627,7244.5,7394.413208007812,-1.637936304783573,14.418491840158604,19394.0,-7608.0,99.9908447265625
42900955248,18469.0,21391.707153320312,-2.730151503643381,43.76056553560637,46258.0,-23736.0,100.0
14072738249,18735.75,18998.855682373047,-8.249356465203082,37.988779446324976,37379.0,-12480.0,99.9908447265625
6902406902,-5921.75,12914.613525390623,13.76965164181524,26.118481257240248,22413.0,-18720.0,99.951171875
66915797475,10241.75,10295.91943359375,-2.8883162638959656,19.534196346526485,23432.0,-2592.0,99.99847412109376
46073509920,23547.5,25092.21630859375,-0.8365326700713268,48.15731756266952,48008.0,-21420.0,99.9847412109375
28214510136,14738.0,19018.773803710938,-0.3484841080215173,37.59352365132792,40904.0,-19475.0,99.98931884765624
58604642937,15523.25,15916.75927734375,-7.506105485373015,32.987056047600284,31564.0,-8276.0,99.9908447265625
54715904342,304.25,10449.108520507812,11.878384959894436,17.90772483790727,29484.0,-22784.0,100.0
53437545795,9993.25,10072.886474609377,-2.3685170084760694,19.2486616720389,22544.0,-5244.0,99.99237060546876
28628591653,16323.0,16739.366821289062,-6.901869507673064,33.35282629474347,30521.0,-14123.0,99.9664306640625
45004416279,5809.5,6037.242370605469,-1.606162802607284,11.178426208647885,12670.0,-6684.0,99.98779296875
62637489477,15408.75,15909.64892578125,-7.495589758660977,32.171073744446105,28480.0,-14416.0,99.981689453125
20428869483,4811.5,5060.5860595703125,-0.276747871183676,10.037287704849971,13196.0,-5535.0,99.93438720703124
46082149258,-408.5,11086.977783203123,13.222175427282432,21.761038438420947,33058.0,-21472.0,99.96490478515624
5446983565,12208.25,12846.44659423828,-6.036227857116002,26.3247186453184,21835.0,-10126.0,100.0
9232962474,-317.25,10891.05401611328,12.987495547804452,20.768314540146587,33152.0,-21120.0,99.99237060546876
1696037885,11957.25,12672.233001708984,-7.750773682582687,26.92303872128133,22433.0,-8422.0,100.0
21620176514,1092.5,11059.396942138672,13.287998231747718,21.85712229277744,31060.0,-20320.0,99.99847412109376
7472731599,4362.25,4718.658935546875,-1.801643651702428,9.28706591199228,9811.0,-5884.0,99.981689453125
26994713286,-1116.0,11169.714935302734,13.96713051592936,22.723203106513555,29088.0,-21168.0,99.99847412109376
5469487128,20201.25,22206.49389648437,-0.5868901589271909,44.82711555609957,45824.0,-23939.0,99.98016357421876
33602802584,15663.0,19576.045684814453,0.1721006173824275,38.22728489217774,41761.0,-19600.0,99.94659423828124
23570848645,15232.5,15575.642700195312,-5.837987581878323,30.51933729082312,26813.0,-9824.0,99.9847412109375
21219977702,-892.5,10721.774230957031,11.717863481909427,18.48634251056603,28601.0,-21244.0,99.99847412109376
45758421105,19578.5,19839.403869628903,-9.40405339730332,40.81928844592077,39074.0,-12894.0,99.99542236328124
51267687675,6000.5,6242.352966308594,-2.5781462409255456,12.96852643644441,15204.0,-4224.0,99.9542236328125
15446581028,13787.75,18224.35391235352,1.5251597546842826,35.49732405272366,38048.0,-16768.0,99.99542236328124
18584365716,13102.5,17992.521209716797,1.0111177429998348,34.4918810724246,38505.0,-16604.0,99.9603271484375
26015596143,1682.0,1705.8436279296875,-0.0300333431489978,3.223388632794882,4160.0,-1471.0,99.9542236328125
42121279096,11215.0,17730.9609375,-1.6057054133936233,33.773113565912034,37524.0,-17344.0,100.0
44402053910,-1113.5,11137.16143798828,13.77040925069147,22.82193980470804,29128.0,-18350.0,99.99542236328124
65319175296,22461.75,24378.21337890625,0.7508885618940707,45.97225643039403,46592.0,-18224.0,99.98321533203124
17353763104,22864.5,24601.765869140625,-0.3965208815826671,47.11445734735417,46648.0,-20079.0,99.993896484375
7645332415,4409.25,4464.003173828125,-0.0524495420923725,7.6162085785865425,11170.0,-3862.0,99.98321533203124
14516521559,5893.75,5911.280029296875,-0.5709183052614595,10.652537414223872,13094.0,-3543.0,99.9969482421875
18314594468,17250.5,20165.91931152344,-1.125212418510463,39.43966216121901,44160.0,-22343.0,99.9847412109375
22792549375,3160.5,3251.7186279296875,-0.3091095059779359,5.445963869357733,8192.0,-3435.0,99.951171875
31090598107,8741.0,9021.773803710938,-2.1898717830883303,16.55827167443651,19985.0,-10712.0,99.969482421875
46427341281,20850.5,20978.22375488281,-8.058389774844956,41.07867593268564,43986.0,-11046.0,99.9908447265625
36386558237,15648.0,16039.29638671875,-7.994581934310364,32.1043666864811,28548.0,-11840.0,99.99847412109376
8850856328,18756.75,21581.494384765625,-0.4969231878301789,42.35674118842604,45154.0,-22651.0,99.9664306640625
36945910746,-2405.0,11628.402709960938,12.821820969324945,22.464015393024468,31136.0,-20864.0,99.99542236328124
61451181544,14113.75,18897.76733398437,-2.6944621284286723,38.55127232618166,43064.0,-17080.0,99.98321533203124
56165307480,14999.25,19200.93273925781,-1.1531331772678115,39.07387051203504,42864.0,-17084.0,99.98779296875
43285335322,505.5,10298.10009765625,11.496126951821193,17.597830400097717,32216.0,-18812.0,100.0
54082586734,-992.75,10786.154663085938,11.841050874383644,18.66065416380202,26724.0,-24020.0,100.0
1285710830,-3436.75,12156.302551269531,14.146878758467706,24.817175031777666,26030.0,-20052.0,100.0
36917637771,7222.0,7338.8485107421875,-0.3343031598942597,13.734400131387613,17738.0,-6952.0,99.99542236328124
6539046740,12128.25,17703.187438964844,1.0903527347229889,33.877903655537914,37888.0,-18652.0,99.97711181640624
10844926464,27708.75,27708.75,1.2987581434187947,49.820591105583794,44288.0,10781.0,100.0
47112170428,10441.5,17116.78857421875,-1.8931172886624352,31.27962789396205,37030.0,-17904.0,100.0
62569483628,11417.75,17581.523681640625,-1.9255519520690307,34.07685253947122,39392.0,-21208.0,99.99847412109376
44586361619,8764.5,8816.04296875,-0.0524642797574966,16.456357180487228,21720.0,-5612.0,99.9969482421875
63300870138,-4594.25,12428.5751953125,12.92660222185709,24.62437303334908,26672.0,-20760.0,100.0
66221825864,15286.75,19481.891479492188,1.3146331568767975,38.167676600323176,40480.0,-18096.0,99.96337890625
4680588953,13431.25,13984.61962890625,-6.121200607719845,29.3523345191338,27141.0,-8892.0,99.9908447265625
7976504911,1832.25,1864.1827392578125,0.1889913070316714,3.478008515433272,5222.0,-1472.0,99.8992919921875
28353781466,-4057.0,12183.950653076172,13.32135417073418,24.526508703297445,27625.0,-20480.0,99.98931884765624
22464133502,-3084.5,11873.586853027344,12.198646184920776,20.99888303293728,23924.0,-22912.0,100.0
10779667412,12577.75,17838.658630371094,-0.0265120916317677,33.88954053007513,38640.0,-17558.0,99.98779296875
31885802653,13055.0,13951.145874023438,-8.282422504600236,30.32417950547053,23769.0,-13680.0,99.993896484375
19479753717,13599.5,14111.00146484375,-7.120258101088905,29.16876637176636,26192.0,-10136.0,99.99237060546876
5101785828,13053.25,18021.824432373047,-0.7496670437696276,34.245612554082484,39967.0,-18382.0,99.98321533203124
27889244662,-1441.0,10967.470947265623,11.675886326472494,19.039276973267736,27720.0,-20503.0,99.9969482421875
9472454643,5101.75,5288.652526855469,-1.1525574555978737,10.713255656151048,14273.0,-3936.0,99.993896484375
11510422494,-4335.25,12478.509216308594,13.87754245889883,24.90622442777617,23650.0,-20413.0,99.9969482421875
37006538441,15195.0,15588.720336914062,-6.333533437327445,31.93296290409818,30992.0,-9984.0,99.9725341796875
64469115190,267.75,10507.036987304688,12.198983286624276,18.60878644296792,28944.0,-23584.0,99.9969482421875
7788133628,10099.25,17297.03125,-5.279184437115976,33.25555192311095,37839.0,-20736.0,100.0
12152337960,14747.75,19094.96194458008,1.6965036384002476,37.48587389571761,39200.0,-16638.0,99.99237060546876
17635230251,7582.5,7671.871795654297,0.0146411852592866,14.506227888628544,18449.0,-5964.0,99.98321533203124
67597223980,14894.25,18747.12841796875,-1.653604208080421,37.887137644405335,41600.0,-21880.0,99.96185302734376
7090087691,6931.25,6985.168670654297,-0.0269648093312187,13.11224219509384,15037.0,-3555.0,99.99847412109376
8986755947,7168.75,7282.741119384766,0.0061177997157405,13.953197630701965,18130.0,-7470.0,99.96185302734376
68555539679,4113.25,4539.857421875,-1.223244252426961,8.720841884026337,9312.0,-6576.0,99.97100830078124
22274097937,20522.5,20627.117950439453,-5.699282499285098,39.22226306335586,40020.0,-7003.0,99.98779296875
30913668586,-1078.0,10650.397399902344,11.539540173862903,18.111018451787366,33205.0,-21483.0,99.99237060546876
8926031179,7677.75,7837.224029541016,-2.127916576565536,15.584719560843176,17395.0,-5918.0,99.99847412109376
30397093268,13338.0,18348.235900878903,-0.0645940294704465,35.81227741673755,40357.0,-20736.0,99.9298095703125
32700077571,9911.0,9912.033203125,-0.2421404142955859,17.669635682201783,20233.0,-1296.0,100.0
8489096647,5200.25,5442.304931640625,-1.6703734922752995,10.587136491837796,12575.0,-5888.0,99.945068359375
14314047338,-3011.25,11838.543579101562,13.89043349392669,24.661700863933056,29594.0,-21501.0,99.99847412109376
55124672452,11238.25,17556.34375,0.7049786236659884,32.82318875396095,36880.0,-18424.0,100.0
31358460279,7274.0,7511.412933349609,-1.8085240093832893,13.339783039967989,16024.0,-9023.0,99.9969482421875
23089915277,14980.5,15456.318359375,-7.084202397668401,30.98592995272009,26829.0,-12672.0,99.98626708984376
7641799886,-4292.75,12119.93621826172,12.572077082003773,22.178094162599542,23792.0,-20438.0,99.98931884765624
21878237671,7568.5,7782.344268798828,-2.6719891895807337,14.597434421791144,16533.0,-6976.0,99.98626708984376
35181019021,12388.0,13014.921813964844,-6.175663519527308,26.67341508496456,22130.0,-10428.0,100.0
41184168610,1007.0,10692.647033691406,13.190803489127074,20.38048204736732,33828.0,-19350.0,99.98321533203124
43946740327,4905.5,4920.591796875,-0.2892537781577367,9.154583720660414,11512.0,-1820.0,100.0
42513390709,13394.0,14165.04736328125,-8.360056949699988,30.932605814300526,25518.0,-14238.0,100.0
10877160981,13656.75,14125.550720214844,-5.441663201575361,28.26287641587825,23937.0,-9759.0,99.993896484375
6016577778,1221.25,10271.076904296877,10.807244069445304,16.181682366898475,33296.0,-23575.0,100.0
39825977289,15270.0,15691.12890625,-6.542918310730069,32.35235060967793,30986.0,-10428.0,99.99542236328124
22206826555,9303.5,9502.448822021484,-2.991403177462175,17.839732861854202,20544.0,-11703.0,99.98779296875
4341446452,11626.25,17474.824005126953,0.925445657808813,33.36119435119796,37696.0,-17628.0,99.99847412109376
10883452449,18020.75,18228.77667236328,-5.538796278699826,35.3612998951409,34450.0,-7817.0,99.9908447265625
14029586206,-5965.25,13059.146667480469,14.253233766628515,27.008356465052348,19296.0,-16718.0,100.0
49375089675,8146.5,8218.5078125,-1.5159765388821451,15.532479498540956,17748.0,-2592.0,100.0
15359112138,-1023.25,11062.329956054688,12.862893321755443,20.99607482467672,32647.0,-21342.0,99.993896484375
56600529697,19869.25,20002.09375,-5.8933940629706125,38.28623238031256,37804.0,-6920.0,99.98321533203124
28325498259,8042.0,8164.624755859375,-2.0297406036771832,16.096775092417985,19689.0,-3944.0,99.981689453125
10882111848,16668.75,20257.761657714844,-1.9504606853055253,41.32095958264076,44560.0,-22494.0,99.99847412109376
24298037549,16860.5,17134.732452392578,-7.54944502336553,33.5350697590636,31356.0,-11935.0,99.97406005859376
30083421347,8517.0,8607.052459716797,-1.6999823962260487,16.860571033106677,21389.0,-4016.0,99.9847412109375
2530590768,20134.25,22387.0458984375,-0.7620559765898782,44.37972032689966,46220.0,-23594.0,99.9755859375
52640733964,14861.25,18263.2216796875,0.7634866256725472,36.56988817909185,38656.0,-18344.0,99.97711181640624
29330559318,-603.0,10845.633331298828,12.228476169265916,19.370596080252103,28352.0,-23328.0,100.0
45228493956,16110.5,19712.566650390625,0.2359340337379041,38.32796570519162,42128.0,-20222.0,99.981689453125
705126153,16981.25,17227.671875,-5.374890464398024,33.48930507539623,30778.0,-6941.0,100.0
23519903653,12667.5,13266.415893554688,-5.736672762360066,27.28636773558852,24045.0,-10488.0,99.99237060546876
53712811780,17239.25,19476.15368652344,2.457468877512224,37.99669901984127,39296.0,-14240.0,99.99237060546876
29478462499,9202.0,9278.861694335938,-1.3844882386115231,17.7581435158028,21633.0,-3376.0,99.99847412109376
56196922009,15593.25,16011.940551757812,-6.922611781927183,33.03097674224975,31668.0,-9940.0,99.98779296875
22852661875,6729.5,6926.8536376953125,-0.8371206033961164,13.632729071321869,19205.0,-6063.0,100.0
46129369447,8123.5,8316.039733886719,-2.079837671026425,14.774003190870593,17652.0,-9560.0,99.9969482421875
50319899048,16797.5,20287.814331054688,-1.18926647823391,40.551586858088,44704.0,-22112.0,99.9755859375
66183270913,23467.75,23467.75,-5.863125937769024,42.07153977802424,39560.0,9756.0,100.0
45357984055,7282.5,7516.618896484375,-2.580784434401387,13.827056189051545,14884.0,-6964.0,99.93438720703124
22334833882,-500.5,10505.385772705078,12.022269935017745,18.582701585545035,33009.0,-20280.0,99.98931884765624
30869737520,19901.0,22397.488220214844,-1.5737188349892213,45.35374753902976,46608.0,-22752.0,99.90997314453124
21496690281,14162.5,14624.733581542969,-6.074126856675454,30.46968773933921,29013.0,-9339.0,99.9969482421875
47184861571,11060.5,11225.2509765625,-2.407363925375442,20.52394499911925,24682.0,-9984.0,99.97711181640624
15069088939,7866.75,8012.831176757812,-2.2893673105392174,15.779551533879587,18023.0,-6135.0,99.993896484375
58748845438,-5162.75,12671.149658203123,12.679903314981413,23.18790366008793,22340.0,-20352.0,99.99542236328124
49813849152,22529.5,24250.68194580078,0.8140191384862189,46.02357950352447,46210.0,-17836.0,99.97711181640624
60450044785,16504.75,16860.912109375,-7.592069203056978,35.33774139849328,34628.0,-9248.0,100.0
64870383530,-2842.25,11681.3173828125,13.158623252570283,22.88078518771476,28848.0,-21500.0,100.0
24342500250,-1726.5,11477.100524902344,13.331864956874286,23.021671379251703,30756.0,-20352.0,99.9908447265625
67986563488,21448.75,23577.690673828125,-0.4804510243090164,45.63213595417536,48128.0,-23544.0,99.9298095703125
16037586120,15777.75,19574.660278320312,-1.0994663125654285,39.278109918777375,43593.0,-17344.0,99.92828369140624
3410409588,14505.25,18596.245056152344,-2.9026857778012367,37.64245640036538,42092.0,-20696.0,100.0
11200124769,16415.75,16737.879821777344,-6.048352989538176,33.913355219521954,33749.0,-7996.0,99.99847412109376
46003083023,2603.5,2604.995361328125,0.2322302557785733,4.557383817295968,5554.0,-692.0,99.9969482421875
63264062887,5017.75,5322.515869140625,-2.004019781685748,10.59248182113836,11992.0,-6400.0,99.97711181640624
23534768141,18034.5,18163.43756103516,-7.764461235354323,34.70798673057608,30712.0,-4572.0,99.98779296875
32561059121,18334.0,18601.35336303711,-7.939923300375104,38.18260760717581,36441.0,-11816.0,99.993896484375
56603095447,7305.25,7649.8172607421875,-1.9260805920354112,13.509503105021446,16816.0,-9924.0,99.9908447265625
27955529520,16013.0,19959.0817565918,1.1890806016797002,39.16639887615691,40736.0,-18779.0,99.98016357421876
42890147928,17203.0,20527.919799804688,-2.3244793763065874,42.13243890723747,45190.0,-23760.0,100.0
54563407493,14636.25,15074.667236328123,-5.32183991887738,29.60582676184449,28380.0,-11384.0,99.98931884765624
8297680598,-5170.75,12638.30340576172,14.276679225872012,26.44313701762152,23910.0,-18304.0,99.9969482421875
57923021139,10256.25,10387.739624023438,-2.823730462000752,19.68516682711745,22908.0,-9480.0,99.97100830078124
56415081758,-3446.75,11858.936645507812,12.71884549891724,21.892146283911664,24768.0,-21080.0,100.0
24931036664,13900.5,18707.469482421875,-5.132378199492117,38.4860851470625,42708.0,-18799.0,99.9969482421875
19975350846,-5158.5,12894.85089111328,14.261533183000411,26.496531247965848,22480.0,-18431.0,99.99847412109376
49000464011,5197.5,5415.093811035156,-0.1302125612567219,10.489285199162092,13466.0,-5718.0,99.98779296875
26793685296,19921.0,22500.84631347656,-1.177463547385145,45.40973821151373,46080.0,-23472.0,99.993896484375
25961245244,11057.0,17184.00390625,-1.5530694403490266,32.58418323635768,37144.0,-17963.0,100.0
32478363433,14395.0,14856.802734375,-5.748113299241162,30.601292048380166,28016.0,-9023.0,100.0
24744548778,1871.5,10028.255401611328,10.847682323409694,15.320325243372684,35200.0,-24443.0,99.96337890625
49391821948,10828.5,17449.37109375,-3.7830868532223936,33.607601645818995,38610.0,-21824.0,100.0
48842835033,17251.5,17514.018981933594,-7.420229947995531,35.77634064260563,33554.0,-11136.0,99.9908447265625
7769021125,15441.25,15802.311126708984,-6.751835194373897,31.80118424647709,28082.0,-10902.0,99.99847412109376
41393880353,19990.0,20183.84631347656,-7.560023336173504,39.46400892353126,37910.0,-11892.0,99.98779296875
67651428694,118.75,10594.103759765623,12.467482607639454,19.08125687725329,29328.0,-23688.0,99.99542236328124
14551499232,19502.75,22078.16845703125,-2.193398004029669,44.06637021252581,47008.0,-23998.0,99.9755859375
6404446615,6924.25,7117.7864990234375,-2.27630724627038,12.847605759900429,14330.0,-6112.0,99.9969482421875
59626760393,19393.25,19622.06384277344,-8.724885368080203,39.45520588379047,38340.0,-13404.0,99.9908447265625
46735185000,16162.5,19802.483459472656,-1.496122300579955,40.542637814541145,44384.0,-17870.0,99.945068359375
29312985679,4797.0,4809.250152587891,-0.6815612649279883,8.44744235589614,10473.0,-3331.0,99.99847412109376
46075685564,10999.5,17194.622802734375,-1.957872966696545,31.71653357744855,37322.0,-19900.0,100.0
40646836214,-6563.0,13201.68359375,13.948471521892165,26.987635590151505,20950.0,-18432.0,99.9267578125
46762396085,17363.5,17698.38555908203,-8.60167712052619,35.63447561185775,30906.0,-15614.0,99.96490478515624
25980515830,-3831.0,11964.436645507812,12.53891713848472,22.10079119811356,26800.0,-20615.0,99.99542236328124
43827629349,16093.5,16522.96728515625,-7.413324784012879,33.05649608426334,29890.0,-13574.0,99.9908447265625
42462168379,7388.0,7509.016662597656,-1.947318238183229,14.699937672053643,16852.0,-5520.0,99.97711181640624
58194566241,18369.25,18647.348388671875,-8.327630117726558,38.47568767814242,37224.0,-12536.0,99.99542236328124
20304472427,8340.5,8595.376342773438,-2.671906877427152,16.480123139822858,19504.0,-11120.0,99.9969482421875
48791337335,7208.5,7493.541015625,-2.906803143846302,14.138852732330534,14912.0,-7560.0,99.99542236328124
2592898879,675.25,676.8626098632812,0.0806164226113632,1.2132534950716003,2002.0,-428.0,99.90234375
61395719823,2728.75,2744.723999023437,-0.0248566953192466,4.9511371932289885,6444.0,-1944.0,99.9786376953125
44550578061,11820.5,12500.097839355469,-6.016524790243458,25.76753746997009,21330.0,-10208.0,99.91455078125
27241868673,19646.0,19852.188720703125,-7.4770385377630655,38.50830829380249,37289.0,-11944.0,99.932861328125
64080644394,3107.75,9864.42138671875,11.14744355831034,15.562786539555736,35208.0,-23660.0,99.96795654296876
34895103163,6602.0,6747.33251953125,-1.4911188335133547,13.494322209298112,15782.0,-4208.0,99.96337890625
19005887521,20222.5,20371.908416748047,-7.201790330953974,39.485990875628495,38404.0,-10631.0,99.9969482421875
49773713168,18465.5,21232.13427734375,2.266519937581009,40.7924387913575,40512.0,-16158.0,99.9969482421875
29372643398,214.0,10463.041961669922,11.812681464923903,18.04147512613591,28752.0,-19768.0,100.0
62884213188,17194.75,20158.13256835937,-1.6634677842426009,39.72258148299323,44416.0,-22360.0,99.98321533203124
13682249054,-4170.25,12178.91668701172,12.837515925196769,22.85679517943948,24464.0,-21198.0,100.0
7197841236,11736.25,17538.207641601562,1.5783501053488802,33.127012048944025,37796.0,-18304.0,99.99237060546876
44557929849,14954.5,15471.9033203125,-8.91065371258553,33.92753906342651,29044.0,-12256.0,99.97406005859376
62604309257,19650.75,19765.588134765625,-5.876760541632409,37.645326927338346,35732.0,-7204.0,99.98626708984376
41566785442,-412.0,10991.775573730469,13.253971070769747,21.297944015593647,29986.0,-20238.0,99.98931884765624
838026172,11542.25,17272.04312133789,-1.5055413215505111,31.529310114836267,38717.0,-19926.0,99.98779296875
29935909406,-3815.5,12199.069702148438,13.799421502290873,24.597445312235305,23432.0,-18860.0,99.9908447265625
68388169802,3136.25,9851.166015625,10.972485013669884,15.159941949129664,35328.0,-21552.0,99.9298095703125
51474907322,825.0,10356.380004882812,11.825395854037565,18.21807343231384,32426.0,-24008.0,99.932861328125
56391560779,6010.25,6161.2200927734375,-0.4488123289331954,11.899025868543628,14920.0,-5696.0,99.9603271484375
9297002517,18927.75,19092.27459716797,-6.487797504717303,36.766825062475895,33192.0,-13783.0,99.9908447265625
17536863451,6288.5,6509.261566162109,-2.304710416942953,13.167736149191686,15137.0,-4408.0,99.99847412109376
55986806694,-3869.75,12040.841796875,13.923238073139016,24.56759253684715,23904.0,-17688.0,100.0
65416397393,17858.75,18071.26220703125,-5.4034860487272764,35.5304731960594,37328.0,-6784.0,99.99847412109376
11110914633,17828.75,18070.40014648437,-6.377647673179344,35.81195757215536,35226.0,-8390.0,100.0
5461255154,-337.75,10889.55728149414,12.833112278140929,20.92613802699212,32424.0,-20268.0,99.99542236328124
39846149392,21367.0,23287.989807128903,-0.0835346921748759,45.69303280191054,45824.0,-17160.0,100.0
32358502638,-1741.0,11296.890625,12.411691712360655,20.381347871844586,26040.0,-23000.0,99.99237060546876
31182182764,14128.0,18336.93225097656,-2.795949379026591,36.81942825004904,41680.0,-22704.0,99.9847412109375
96640953,14105.25,14631.734313964844,-6.976241160021336,30.773025722192912,28151.0,-8714.0,100.0
38013978211,6240.0,6420.25244140625,0.0161267743501712,12.742036119507867,18844.0,-4032.0,99.9725341796875
32662429005,13803.0,14489.42105102539,-7.716642210556143,30.356572388593925,25200.0,-13067.0,99.981689453125
30662236064,15806.0,20048.209442138672,1.8368065172050208,38.47297057461754,40756.0,-16592.0,99.969482421875
43085799510,-221.5,10736.159423828123,12.591586617336624,19.817260127876608,28488.0,-23340.0,100.0
7047964511,2070.25,2078.48193359375,0.3130796310982367,3.5717453012090794,5620.0,-1449.0,99.99542236328124
53539200058,-2178.75,11163.202392578123,11.375238845148116,19.276149250762646,30364.0,-20300.0,99.993896484375
51736337673,18874.25,19109.36328125,-7.617256647411529,37.340803730107794,34264.0,-12320.0,100.0
9738194919,3949.75,3978.8523864746094,-0.4511460295179123,7.586245189045335,10074.0,-3198.0,99.993896484375
27984608426,-97.0,10388.477905273438,11.47385032949474,17.28211555578001,33280.0,-19903.0,99.99542236328124
28085747775,6909.0,7158.450744628906,-1.2559004393880608,12.443809726836008,14652.0,-8299.0,100.0
46042030483,11382.5,11550.910217285156,-2.2245273246534425,21.16299909554342,26986.0,-10904.0,99.99847412109376
58081899395,10091.25,10141.01220703125,-0.6569925846102036,18.543243850238817,23656.0,-7888.0,99.99237060546876
20811808948,15527.5,19152.289581298828,-0.8693510823097765,37.16239252801565,42377.0,-24367.0,99.9481201171875
26603280275,5820.0,6016.073944091797,0.0501392584218718,11.75019709925338,16773.0,-4576.0,99.8931884765625
56851476731,7665.25,8051.5498046875,-2.7743942216046884,15.213339772938747,17916.0,-10240.0,99.98016357421876
33080898248,15205.0,19400.32360839844,0.2439588046386858,37.760374023251934,41441.0,-18624.0,99.95574951171876
51704780600,12781.25,18233.55920410156,-0.485136207965798,35.894675338221305,38960.0,-16420.0,99.99847412109376
11051671735,7577.75,7898.007049560547,-2.097469071075064,14.207766025436854,17149.0,-9254.0,99.99542236328124
47782070180,12723.5,18070.930908203125,1.752769749662853,34.10649768547012,39364.0,-18142.0,99.9908447265625
48109490880,17794.5,21189.47637939453,0.6649174164032742,40.81333618711359,42790.0,-18654.0,99.98321533203124
27952736300,14597.0,18513.67660522461,-1.4382205165160955,37.34427847144462,41072.0,-22104.0,99.94659423828124
32497712159,4585.0,4970.6705322265625,-2.0823969507893203,9.650776909334963,9325.0,-5420.0,100.0
68294335056,17305.75,20751.9345703125,0.7974999547444908,41.06548922303419,43264.0,-16384.0,99.95269775390624
32395485122,-1032.0,11192.63232421875,13.004808215783935,21.412791645500874,29700.0,-20432.0,99.9908447265625
30957998578,1186.0,10233.518981933594,10.80833477616567,16.201739957405604,33161.0,-23632.0,99.97100830078124
36442112823,4771.0,4816.581970214844,0.247579867831802,8.849152624620734,12212.0,-4672.0,100.0
50841421483,5955.5,6101.628662109375,-0.0671334845050367,11.665664799058089,15440.0,-6526.0,99.957275390625
65461997938,1940.75,10176.133544921877,11.004879160411956,16.015714153823968,34064.0,-23256.0,99.95574951171876
66496223913,15746.25,16158.91943359375,-6.625627539173375,33.163561529548694,32596.0,-10496.0,99.90692138671876
52954981260,12474.25,17533.383056640625,1.0559394051370563,32.99762424072844,38712.0,-19140.0,99.99847412109376
37135994704,15655.0,19820.062072753903,1.2707631002534023,38.91323337400734,41352.0,-16650.0,99.9755859375
66320819466,2129.75,10319.001953125,12.27995377465833,18.57557328666932,34064.0,-19468.0,99.98321533203124
20738109653,16828.5,17190.227264404297,-8.19721846852872,34.52876254929113,30781.0,-14408.0,99.99542236328124
67770121200,14452.75,19204.21875,-2.8127245823102527,38.69763546830177,42400.0,-17088.0,99.969482421875
44317618751,3596.5,3655.1943359375,-0.3028506031768077,6.185636220675797,9042.0,-3288.0,99.981689453125
20264372784,17111.5,20497.537841796875,0.0923334726656931,41.00294381345015,42892.0,-16463.0,99.96337890625
18214085565,12576.5,13154.469299316406,-6.578902226232012,26.463941455536176,25237.0,-8408.0,100.0
66606714158,-2670.25,11397.5224609375,12.317862431096142,20.606774209952786,25856.0,-21900.0,99.99847412109376
44890950781,12521.5,13508.536315917969,-8.729521756165784,29.844337639404188,23278.0,-13226.0,99.99847412109376
5805586072,13038.25,18324.52066040039,0.6725324192831914,35.34311744548204,38919.0,-16796.0,100.0
48181633909,14081.5,14593.097595214844,-6.75887698730318,29.877841636122746,27314.0,-11454.0,100.0
41173769241,16791.0,17155.283447265625,-7.885064234084685,35.42915199007377,32230.0,-12058.0,100.0
56136405599,3128.25,3202.88232421875,-0.0998535984645079,5.3914434133868365,8168.0,-3116.0,99.9755859375
45440921784,15651.5,19590.08544921875,-2.8033193658910105,39.382214733247885,43616.0,-23542.0,99.99237060546876
11655845742,-6267.25,13273.650817871094,14.707583611343532,28.25181191047039,20642.0,-17406.0,99.99847412109376
45868944838,-1175.5,10769.367065429688,12.210770036337443,19.1003939221108,28466.0,-22366.0,99.9969482421875
66717798020,14242.75,18543.951904296875,1.7958662520456974,35.40810262400752,38896.0,-17688.0,99.9908447265625
48409251225,16444.5,16854.462951660156,-8.219388318364924,35.357230570785035,32226.0,-13966.0,100.0
29068071877,15419.0,15750.841094970703,-6.197064296804435,31.22474407440589,28377.0,-10016.0,99.98016357421876
67506775157,14275.75,14927.169921875,-7.863682504645544,31.47799824288741,27360.0,-14432.0,99.9176025390625
15981589612,12378.75,17773.45230102539,-2.0142631666742687,34.98269214063389,39618.0,-21392.0,99.993896484375
14615151840,17581.75,20816.54357910156,-1.9154165695765044,41.83183185623008,45968.0,-18315.0,99.98779296875
23346889326,-3855.5,12352.104675292969,14.563115502749064,25.999463005239782,25796.0,-20027.0,99.99847412109376
16825611728,16663.75,20346.22595214844,-1.486820945984945,41.289536286671776,45218.0,-18608.0,99.9664306640625
13748745430,-3507.25,11766.103881835938,12.609299400981424,21.64290321520745,27159.0,-20778.0,99.99542236328124
63445132641,18300.75,18593.449462890625,-7.561589428815012,38.04683477342272,37520.0,-10936.0,99.99237060546876
58909188418,6194.25,10534.420654296877,11.34667104810426,14.800371963493166,36352.0,-25176.0,99.90081787109376
66514409438,-5953.75,13231.04443359375,14.453351070854271,27.403654804262803,21328.0,-17392.0,99.97100830078124
41629849070,-4007.0,12101.608032226562,12.852831475958917,22.527461899260285,25374.0,-20660.0,99.9908447265625
52421845410,3646.25,10134.699340820312,11.717711053729737,15.783462783270842,35596.0,-24072.0,99.91912841796876
66452883109,13463.25,13972.066650390623,-5.272633545062654,27.984508256244634,26360.0,-10472.0,99.98016357421876
42497979519,4168.0,4586.7802734375,-1.852573735439022,8.88951115028015,8438.0,-5124.0,100.0
5141001593,14958.25,15430.26727294922,-8.770232424573011,33.68852336067558,30487.0,-11518.0,99.9969482421875
10065963028,17434.75,20201.25537109375,-0.76947936174023,40.7683022217834,43144.0,-20336.0,99.98016357421876
32529932045,12308.0,12879.0390625,-5.626792647929685,25.90397287223468,20912.0,-7583.0,100.0
22695485610,2460.5,9974.128204345703,11.561888974017563,16.18894163171175,35136.0,-25556.0,99.9664306640625
13041882794,-2810.25,11676.921936035156,13.446098822846956,23.434925575688887,29862.0,-21462.0,100.0
49506703367,9421.5,9507.544494628906,-2.398994028477356,16.355243195529642,18322.0,-6396.0,99.9969482421875
55875991882,2065.25,10229.018432617188,11.073173998389974,16.038147217897613,34960.0,-22600.0,99.981689453125
35622510379,5107.0,5325.239501953125,-0.1120078876235825,10.51730973205109,13042.0,-5490.0,99.9786376953125
53149650316,12683.25,17992.45361328125,-0.8171764620931092,34.906324322750976,40000.0,-20928.0,99.8992919921875
50504155876,13586.5,18351.694091796875,-0.6712622932130821,35.22002402707214,40564.0,-20024.0,99.9847412109375
6521388782,-6517.75,13347.134826660156,14.3234207474677,27.49475259301369,20136.0,-17388.0,99.9847412109375
42747218541,12670.0,13252.77001953125,-6.5279523210659205,27.259901258601563,23238.0,-9886.0,100.0
54439794094,-4243.75,12210.705200195312,12.955919306966011,22.97416170594815,24976.0,-20416.0,100.0
15660653376,21558.75,23583.341094970703,1.1047578378952865,44.60478277340882,44544.0,-17334.0,99.97406005859376
4114760650,247.25,10716.698669433594,13.248166316462372,20.94277953246184,33635.0,-21164.0,99.98016357421876
28044837315,11998.0,12121.80242919922,-2.121557530487426,22.648805347623806,28992.0,-9552.0,99.99542236328124
38760997385,19293.0,19411.896850585938,-5.508481108202049,36.99397692277926,35318.0,-6324.0,99.9969482421875
27196954564,12903.0,18125.279998779297,0.5964348941093122,34.36062082173048,39249.0,-17840.0,99.993896484375
23217064008,19586.5,22104.615112304688,-0.9856011766413236,44.07543913993404,46080.0,-22204.0,99.98321533203124
32296501991,5726.0,5780.077789306641,0.0880769200392319,10.614077567358388,16217.0,-5848.0,99.969482421875
26210161493,14071.0,14514.128326416016,-5.895445556680469,29.184079346205145,25832.0,-10048.0,99.9969482421875
3967529182,-2198.75,11475.493530273438,12.304339549012496,20.265126423556165,24942.0,-23589.0,100.0
37117745084,9729.0,16846.248779296875,-1.3676542265019698,30.01167480232842,36224.0,-18864.0,100.0
5291362616,17392.25,20556.18569946289,-2.977496567645652,42.78764938442628,44992.0,-23548.0,99.92523193359376
64860229648,23390.75,24956.59765625,-0.218714889784229,48.222178746197,46992.0,-22304.0,99.98779296875
27530293235,4436.0,4745.942108154297,-0.8418177783319332,9.742418204519588,13612.0,-4231.0,99.969482421875
16170891337,19234.75,19492.032440185547,-8.129439620881852,38.703551855807234,36898.0,-13069.0,99.969482421875
12703829237,13827.75,14536.900360107422,-8.73900535004532,31.477798295747768,26667.0,-14566.0,99.98931884765624
52104878838,-3366.75,11847.268188476562,13.21578838154063,22.977963657534097,26880.0,-18536.0,99.99847412109376
35842233097,18600.0,18751.9423828125,-5.550434670112151,35.8308673403652,34730.0,-6064.0,99.993896484375
43864975021,11386.5,12082.46942138672,-5.620256242050576,24.78058208986953,22090.0,-9942.0,99.981689453125
4680012745,17101.25,17391.261932373047,-6.794306856337565,34.9615218932705,35665.0,-9324.0,99.9847412109375
17857385099,8435.5,8495.153839111328,-0.4800086158433706,15.691408943137436,20253.0,-6588.0,99.99847412109376
41144849200,17038.0,20594.3671875,0.6108332272198533,40.84018122508695,42068.0,-18620.0,99.993896484375
44386284227,9167.5,9255.397399902344,-0.9008888863350162,17.46847903946158,23552.0,-7568.0,99.99542236328124
42936715214,-5506.0,12927.02099609375,14.555054201371304,27.16072256330081,23496.0,-17856.0,99.993896484375
50230897841,16459.5,16857.642333984375,-8.24563752248375,35.749414213079625,34156.0,-12256.0,99.9755859375
5087683926,-2960.75,11600.095947265623,12.928367967462286,21.90635894635781,27764.0,-20380.0,100.0
65560509437,11845.75,12573.981201171877,-7.774548305386585,26.84739135589848,22244.0,-8464.0,99.9725341796875
67263790411,7063.75,7299.585693359375,-2.3664065723307948,14.788804531618467,17036.0,-6040.0,99.9847412109375
50686307876,14044.5,18337.74743652344,1.592099095490371,35.74724072774918,38592.0,-16576.0,99.969482421875
22073427921,15223.5,15626.843170166016,-5.9516021796348335,32.03648078686362,33636.0,-8876.0,99.99847412109376
44744863548,9845.5,16854.40625,-1.0587312038848964,30.93824325134192,35912.0,-17846.0,100.0
18313890031,6254.5,6600.087738037109,-2.377420202979192,11.96706355613872,12897.0,-7995.0,99.99237060546876
62851989348,11676.75,17622.76806640625,0.5819036461276861,33.54639456167267,37424.0,-17784.0,99.98779296875
2505070047,4427.25,4771.190002441406,-1.887969581264296,9.211865847470154,8995.0,-5772.0,99.993896484375
25563466594,1294.5,10490.646911621094,12.604816480325164,18.981825187071905,33924.0,-19515.0,99.9847412109375
59075283445,16412.25,16841.314086914062,-9.442135894316174,35.14376043488514,29612.0,-15512.0,99.98779296875
56872826009,16743.25,17079.364135742188,-8.027804192218198,35.40513013547245,33688.0,-12472.0,100.0
61812198355,7684.75,7743.568603515625,-0.9925018653965209,14.898871369157144,19632.0,-5512.0,99.98016357421876
44976551112,14880.5,19219.16735839844,-1.0452103811563038,38.38131456657848,42680.0,-16448.0,99.9725341796875
5821195775,3346.25,3908.8291015625,-1.556958682095511,7.744624987780117,7466.0,-5568.0,99.713134765625
52766205081,16037.25,16369.685424804688,-7.425793567937637,33.73126614311473,31872.0,-11700.0,99.9969482421875
47249952745,14727.5,15192.091796875,-7.021355504876175,31.81512808625192,30222.0,-10224.0,99.99542236328124
39815228782,-4214.0,12093.285095214844,12.606408385384404,22.45439967009777,24104.0,-20412.0,100.0
53642047498,4726.25,10155.265991210938,11.23545391528496,15.53775909175116,35216.0,-21048.0,99.9755859375
23707462236,11975.5,17409.36557006836,-0.9158775324176572,33.15438704397651,37952.0,-19275.0,99.9969482421875
17779954517,14986.5,15348.47998046875,-5.891275790984398,30.473344398915405,27844.0,-10279.0,99.98626708984376
37202000438,-3328.0,11851.98193359375,13.492569831061395,23.55815707542751,26792.0,-17024.0,100.0
57195917501,15214.25,15686.705810546877,-8.615833313105695,32.051890955029194,28996.0,-12324.0,100.0
7971731246,-5559.75,12953.493041992188,14.669281617519408,27.756857492556307,21540.0,-17587.0,100.0
9985016585,19377.75,19498.4118347168,-5.34892920604613,37.137675224941766,36154.0,-6095.0,99.9908447265625
51030715934,-5754.5,12996.356628417969,14.372532668220476,27.119624048616416,20032.0,-16832.0,99.993896484375
54627589259,6871.25,7087.031494140625,-1.8893903166290271,14.109646699825111,16836.0,-5088.0,99.98779296875
20433586394,151.5,10463.300201416016,10.97281397356291,17.25353443635153,32468.0,-22704.0,100.0
10414333135,3637.75,4112.501037597656,-1.8246616371870392,8.370044030617974,8211.0,-4728.0,100.0
32121263439,5216.5,5429.548889160156,-1.800770135028518,10.100732507559131,11184.0,-5868.0,99.9420166015625
23008575433,14133.5,14635.939239501951,-6.533718947619203,30.80459560894936,29093.0,-9952.0,99.95574951171876
34388579292,11366.0,17251.91583251953,-1.483711356601071,31.63094462772819,38188.0,-17930.0,99.9969482421875
29787683301,16479.0,16916.657287597656,-9.245244341745844,35.448795110579695,29825.0,-15359.0,99.9237060546875
28628186319,3807.0,4212.633636474609,-1.5713709648671896,8.19614033232101,8708.0,-5112.0,99.99847412109376
62863467287,5840.75,5867.361206054688,-0.0251456972444033,10.467017126559174,13984.0,-2836.0,99.993896484375
35929315220,11141.0,17375.85174560547,1.7265630757326147,32.3156975037254,37426.0,-18944.0,100.0
36598060926,-6297.0,13472.236206054688,14.657199172067063,28.02791551160029,21064.0,-17528.0,100.0
932546369,18598.25,18774.750457763672,-5.223467701770538,35.81937088918141,37242.0,-8198.0,99.98626708984376
29545606283,7356.0,7518.787628173828,-1.926301065347915,14.685497731461052,17236.0,-5304.0,99.99237060546876
14647596788,10763.75,17308.20751953125,-1.769350646698493,32.09362452645997,38082.0,-17784.0,99.9908447265625
33364845920,19022.0,21873.94537353516,-1.0456720216715591,44.13250591066735,46144.0,-17567.0,99.9542236328125
67174747582,-5080.25,12607.263427734377,12.801289455020449,23.41244466746929,22484.0,-21264.0,99.98626708984376
31394252490,-2921.0,11823.402862548828,13.77607913263325,24.4454851750209,29440.0,-21504.0,99.99542236328124
51471261716,17403.0,20112.74279785156,0.2161302734200594,40.10082673050593,42112.0,-22576.0,99.9664306640625
22527165639,6034.5,6262.906005859375,-1.5488531221189965,12.095234582558332,15089.0,-6784.0,99.969482421875
7694842462,-4907.75,12766.69418334961,14.12575231788398,25.965496421162086,23444.0,-18860.0,100.0
25773426911,6030.0,6353.970672607422,-2.2972587924920536,11.413003667658543,12160.0,-6707.0,99.9969482421875
14154474033,17778.75,18011.080139160156,-6.100025927814077,35.870490578599075,37175.0,-6333.0,99.9908447265625
67928624373,13397.75,14177.244873046877,-8.709157834253904,30.93688901679224,26180.0,-14560.0,99.9908447265625
44543751260,12180.5,17674.328247070312,-1.9114040903225824,34.4662795914028,39258.0,-21312.0,99.98626708984376
14119489337,13805.75,14325.56640625,-6.506029021393748,30.21438401483179,26877.0,-7857.0,99.99847412109376
44323288243,7084.5,7288.774841308594,-1.977740679772244,14.99747018073386,18444.0,-4334.0,99.957275390625
40096179631,4550.0,4905.665771484375,-1.5520628814910824,9.400060533430274,10506.0,-6882.0,99.98016357421876
45804758513,16501.5,16884.807006835938,-8.764630483451855,36.18174464382504,35094.0,-10830.0,100.0
16420804079,4752.75,5032.784362792969,-1.8324347839595607,9.584709351179198,10597.0,-6266.0,99.95574951171876
53135238370,381.25,10278.408935546877,11.41491756631248,16.708380111273694,33996.0,-19712.0,99.98321533203124
51173017391,2779.5,2789.580444335937,0.4366989332117132,4.952587009501553,7922.0,-1402.0,99.9542236328125
33372254821,15252.0,15596.766998291016,-6.219133003838295,31.179454882134863,28344.0,-9903.0,99.98931884765624
9166179680,18067.75,21248.237701416016,-1.5054574931755953,42.93488741030357,45616.0,-18142.0,99.98779296875
62706974387,5687.75,5898.2823486328125,-0.7510966482284948,11.760722553586069,15716.0,-5816.0,99.981689453125
25254755516,10206.5,17277.10546875,-3.187947974420436,32.7864672524146,38076.0,-20732.0,99.9969482421875
50576823248,15673.5,19842.34307861328,0.2640996070035946,38.82094964099903,42256.0,-19820.0,99.9755859375
10855509795,7458.75,7526.540100097656,-0.2285297669499836,14.437106622045397,18203.0,-4115.0,99.99542236328124
60186531016,15728.75,19642.211303710938,-1.093707500116391,39.34669861973431,43664.0,-17684.0,99.981689453125
61468951875,9799.75,9856.02587890625,-1.2897542740135286,18.66007792307423,23008.0,-3776.0,99.981689453125
68444405400,12487.25,18222.0625,0.2835979284057562,35.32512408232745,39008.0,-16832.0,100.0
45693075331,7395.5,7490.376159667969,-0.1184078884423742,14.09272599992089,18134.0,-4758.0,100.0
13157630295,8903.75,9120.45831298828,-1.3944801121057573,15.858826146952918,19610.0,-8919.0,99.99847412109376
12835319241,16510.75,16921.857849121094,-8.299512380228414,35.675521352563074,33131.0,-13984.0,99.9847412109375
57643850078,-2302.75,11488.893310546877,12.206120314700891,20.444743973885444,25236.0,-22712.0,100.0
57026426704,15994.25,20038.18212890625,1.5222703025465047,39.201781847192215,41216.0,-16828.0,99.97100830078124
50197245308,10086.5,17295.30859375,-4.055062585097484,33.17753544066614,37856.0,-20718.0,100.0
26921008095,2577.0,2640.5750732421875,-0.4379936736935987,4.551822265320048,6128.0,-2944.0,99.97711181640624
1039343361,21677.25,21677.25,-6.005533626408979,39.14286602474179,35578.0,7056.0,100.0
64360044428,11075.25,17177.80859375,1.0532616610950871,31.732992743376784,36704.0,-17392.0,99.99847412109376
471523298,-2140.75,11333.81982421875,12.737375960093331,21.46578486612204,28817.0,-19456.0,99.981689453125
55493263913,17978.25,18168.405517578125,-5.441451568814436,36.07263393318337,35296.0,-8076.0,99.98779296875
4318115308,12291.25,17720.684020996094,-3.0384391273463094,34.554931223648005,39888.0,-20524.0,99.98321533203124
25162550085,15614.5,15935.317993164062,-5.711220902147947,31.18001086696617,28100.0,-9792.0,99.993896484375
54527294440,13666.25,18705.25695800781,-1.3562284060429906,36.883266230989335,40980.0,-18672.0,99.9908447265625
39936697514,-548.0,10600.52197265625,11.950256411220304,18.40243190657512,33890.0,-20342.0,99.99847412109376
20495768681,16394.5,16788.487701416016,-8.171098521102717,35.47361075502736,33220.0,-12759.0,99.9847412109375
14995134345,15557.75,15906.407012939451,-5.395833329882773,31.634217160743688,31131.0,-8952.0,99.981689453125
59088064304,15064.25,19480.1259765625,0.8521330056597296,38.26010375297167,39936.0,-16704.0,99.97711181640624
52753351251,8499.25,8548.531372070312,-0.3370064483362017,16.291461060269707,22224.0,-5108.0,99.98931884765624
22675400310,-5285.5,12797.285369873049,14.4432277417458,27.162097699460684,24576.0,-19515.0,99.99847412109376
53546649308,10077.25,16942.315551757812,-0.9115624125953586,30.11687752866394,37848.0,-19052.0,100.0
14718605829,17130.75,17296.893341064453,-5.654069484618334,32.64581115176528,27499.0,-5693.0,99.98931884765624
66563524655,6027.25,6336.1328125,-2.2125339763691168,11.345423410869206,11792.0,-6080.0,99.9755859375
8839062011,8434.75,8746.225158691406,-2.774725517716748,16.37728352359019,19419.0,-10259.0,100.0
62408165148,11549.75,17195.80908203125,0.4328258554446594,32.79949696864044,38272.0,-16864.0,100.0
65935340605,12544.75,13397.111206054688,-7.960391536454572,28.85971102818604,23028.0,-12252.0,99.99237060546876
7607046834,-79.75,10818.265533447266,12.86275156034237,20.3134753427937,33280.0,-20370.0,99.98779296875
61134784492,9522.75,16884.410522460938,-1.05229689144982,30.190878885476103,37244.0,-18192.0,99.9725341796875
14520459108,11145.75,17440.049438476562,0.6075300631044052,32.884186932787614,36512.0,-18285.0,99.99847412109376
26243177365,14289.0,14713.330596923828,-6.095009931342587,29.530093083767373,25536.0,-10344.0,99.98931884765624
4447739261,12519.25,13536.712371826172,-8.98545286837211,30.38977193404822,23060.0,-13461.0,99.99847412109376
26113347047,5465.0,5716.744140625,-2.2860182267529523,11.394656761531731,12985.0,-6608.0,99.98626708984376
51796081932,14337.25,18505.258666992188,-0.6390743357991546,37.282466332726415,40160.0,-19520.0,99.96337890625
49496220675,11689.5,11702.40887451172,-1.5070033832071572,21.06099290880213,23682.0,-2508.0,99.9969482421875
3557075746,2589.25,10767.119262695312,13.104028831294594,20.353219125710645,33892.0,-19103.0,99.98931884765624
67060340966,-697.25,10583.62890625,11.42034714904274,17.533520385538473,29032.0,-20792.0,100.0
64508829850,1839.75,10115.6259765625,11.726810319105605,17.315403705500678,33672.0,-24472.0,99.97100830078124
21123528573,10174.5,11028.020935058594,-6.62198562888361,23.62948161247753,19620.0,-8283.0,99.99237060546876
63972202728,16746.75,20192.768310546875,-3.379167449682757,41.26743074968795,45512.0,-22704.0,99.9847412109375
38126612591,6622.0,7021.581787109375,-2.0146899782912,12.206866380623833,13994.0,-7806.0,99.9786376953125
4493171267,9688.25,9731.801025390623,-0.8725561646581659,18.07871393336637,22793.0,-7189.0,99.99542236328124
24224877311,3157.5,3192.019287109375,-0.5491319321328285,5.39316164852927,7144.0,-2364.0,99.9298095703125
57081384345,16721.25,17120.029541015625,-8.329156277052805,35.763318869124674,32680.0,-13788.0,99.99847412109376
43753327614,-5303.5,13069.218933105469,14.333500311939304,26.676302730481964,22874.0,-19030.0,99.9603271484375
64459429534,-5944.25,13240.837036132812,14.77105226284607,28.04948465570863,21552.0,-17488.0,99.99237060546876
23312413567,3207.5,3307.8344116210938,-0.072410076844749,5.479727994991152,8604.0,-3755.0,99.9969482421875
7861525052,10806.25,17056.35546875,-1.4305121384725306,32.09689744970582,36420.0,-18220.0,100.0
52672720690,-1405.75,11267.336547851562,13.16160060706921,21.98085815941845,28928.0,-20140.0,99.9908447265625
11213670642,2275.75,9618.379669189451,10.31047861119566,14.322490521450831,34451.0,-21536.0,99.9755859375
11597728117,16467.75,16858.331268310547,-8.740357247336581,34.49490231793197,29410.0,-14391.0,99.9908447265625
27239420219,9040.0,9303.081420898438,-2.700673974877529,17.40594558618959,20248.0,-10111.0,99.99237060546876
50755689507,9257.5,9345.456176757812,-2.00247662786617,17.999402427029413,21612.0,-3880.0,99.98626708984376
8843511265,17552.75,17870.766967773438,-7.997995205145642,37.28329475076142,37411.0,-10376.0,99.9908447265625
33018993778,-630.0,10563.76171875,11.126293990602242,17.178841457168424,32368.0,-19727.0,100.0
40109006969,17573.0,17906.96875,-8.905332881021339,36.60401192604562,34754.0,-11354.0,99.993896484375
13986243684,14393.75,18841.316040039062,-0.7446743758845427,37.686967790715954,41792.0,-20175.0,99.9542236328125
17026513171,10954.75,11129.712890625,-2.81593913854094,20.6213874421564,23699.0,-9710.0,99.97711181640624
3199271913,16698.25,16992.516723632812,-6.798655026222211,34.04415774890859,34675.0,-9200.0,99.9847412109375
35122277232,15881.0,19867.781677246094,-1.4453598960944125,40.05365131225378,42844.0,-17506.0,99.99847412109376
57841670614,-415.75,10526.909790039062,11.487624504959571,17.396706358511107,29440.0,-22332.0,99.9908447265625
28724514608,14886.0,19365.33123779297,0.8493636797357961,38.03701525016654,39960.0,-16399.0,99.9969482421875
37306419290,1640.0,10048.658630371094,10.829591492158814,15.896585554672637,33828.0,-24058.0,99.99237060546876
2949938686,-5391.75,12801.193084716797,12.686188499185748,23.3252680696043,22046.0,-20596.0,99.97100830078124
52848390508,15059.25,18636.50390625,-2.302013576999799,36.948400518059614,41804.0,-24048.0,99.98321533203124
22824432387,11680.5,11686.531646728516,-0.6794696548196766,20.67244772718219,24052.0,-3239.0,100.0
11247623260,11268.75,17557.787353515625,-2.2903286871819595,34.199775974276704,39040.0,-21216.0,100.0
8502068802,1757.25,11002.514282226562,13.476430715028636,21.744800913832503,31046.0,-20268.0,99.9664306640625
46973774363,6560.5,6644.490417480469,-0.884747967929574,12.769986822920629,15488.0,-5236.0,99.89471435546876
3169534120,17985.25,20893.85888671875,-0.509563696385118,41.16542240349699,45375.0,-23976.0,99.97100830078124
57454609204,13192.25,17957.6962890625,0.902695248518304,34.67220122443045,39360.0,-19692.0,99.97711181640624
20797722521,14211.5,14685.742248535156,-5.982313050811313,30.33039031010877,28349.0,-8692.0,99.9908447265625
2155453487,4350.25,4799.787139892578,-2.1230422326926988,9.753794321008028,9025.0,-5607.0,99.981689453125
37660766239,7381.0,7725.894348144531,-2.189313040918802,13.29673342996584,15270.0,-9188.0,99.9908447265625
21544512157,13147.5,13676.48114013672,-6.53619925396085,27.582837420267936,24064.0,-8160.0,100.0
37310124570,-512.0,11073.667541503906,12.982381999422769,21.629711473799723,31648.0,-19712.0,99.9755859375
66326694448,17933.75,21033.519165039062,0.1655930009360111,42.07041907087915,43520.0,-17360.0,99.9847412109375
23052631285,13598.5,14394.986114501951,-8.968474353139236,31.8071149402796,26612.0,-15456.0,100.0
1000228037,15307.25,15844.582946777344,-7.103680056634784,32.5592622579591,30799.0,-14016.0,99.98931884765624
12376546721,19030.75,19287.8822631836,-7.975373025933306,39.02673948775876,38226.0,-13358.0,99.993896484375
16869400171,3947.75,4278.36767578125,-0.3234679937393604,8.71180034202405,11157.0,-5181.0,99.99237060546876
53179722751,3749.25,3790.447265625,-0.5906540864778306,6.376151537361218,8116.0,-3160.0,99.98779296875
58888859852,14148.25,18220.091796875,-2.0262280696406973,35.339420206471665,41328.0,-22620.0,99.94354248046876
47310363296,17718.5,21056.03515625,0.934936010228463,40.94392516111382,43684.0,-16846.0,99.9908447265625
23276638521,18405.5,18735.16748046875,-8.61650788616251,37.97033164549488,36232.0,-10859.0,99.993896484375
59177411705,15280.25,15699.296997070312,-8.552258646199888,33.74978332635001,30592.0,-11264.0,99.99237060546876
65027884192,18447.75,21475.927368164062,0.4428668426717987,41.8411228274463,45184.0,-17936.0,99.96185302734376
18827640204,12644.5,17956.47329711914,-0.9459808456847189,34.95308244663697,39552.0,-20819.0,99.99237060546876
61265537834,-475.25,11089.869384765623,13.102953229824465,21.550957044344,33280.0,-21356.0,99.9664306640625
41801539462,-2988.0,11734.763854980469,13.930740595161792,24.26520268615501,23890.0,-17856.0,99.98931884765624
22578765470,-6705.5,13519.252685546877,14.645419718171013,28.394109765879342,19196.0,-16872.0,99.98779296875
6553170547,7435.25,7568.079956054687,-1.1477701399165132,14.774910350045872,20601.0,-6221.0,100.0
8419284853,12242.25,12882.54623413086,-6.253700798744128,26.993681524938417,23342.0,-10494.0,99.98626708984376
542932428,11376.25,17604.203125,-2.039637148605516,33.947627452560575,39124.0,-20692.0,100.0
35751624403,5197.0,5429.871765136719,-0.5445127283434772,10.962731510719935,14760.0,-5076.0,100.0
41885139207,10079.0,10176.29852294922,-1.1400670057034277,17.642980786038386,21178.0,-7280.0,100.0
8672164154,717.75,10449.530517578123,10.809267698647504,16.830217900564303,32768.0,-22550.0,99.993896484375
53804136713,21217.25,21395.78173828125,-8.183538771670126,40.819738888982805,38204.0,-12564.0,99.9969482421875
28048747006,-2750.0,11707.786315917969,12.254104992883796,20.79377537878572,24064.0,-23416.0,99.98779296875
57937022923,5378.25,5582.060424804688,-0.5802592017105922,10.872969736669477,14552.0,-6616.0,99.993896484375
38226458576,14062.0,19102.593994140625,0.2344071090306428,37.45661573189776,40928.0,-17292.0,99.96795654296876
9998627442,-700.25,11122.16082763672,12.7885866632229,20.94109092694144,32330.0,-20361.0,99.9908447265625
26081144909,16283.0,16597.426788330078,-7.771713216244698,32.77013789438637,29528.0,-12136.0,99.98016357421876
29568240849,17411.0,17744.128540039062,-8.16286424705329,37.03373836701967,36580.0,-12272.0,99.98626708984376
53294548584,13535.25,18617.374877929688,0.4842743164935857,36.46393542413234,40196.0,-17828.0,99.98779296875
17010606433,21315.75,21516.97305297852,-7.962996243144071,42.17943957996197,44106.0,-11430.0,99.99237060546876
38645291156,16158.0,19451.119506835938,-1.2388152104509325,38.39837661625031,43274.0,-21664.0,99.97406005859376
60354649767,3354.75,3422.206298828125,-0.2461577949565328,6.636626579107733,8760.0,-3240.0,99.969482421875
49367576414,-6499.5,13388.468383789062,14.474139593097645,27.805643470334577,19746.0,-17392.0,99.98779296875
3139769585,16753.25,17126.54949951172,-8.989828713480147,36.77459228045321,35447.0,-11084.0,100.0
29391819269,18464.0,18569.26181030273,-5.796787876093552,34.784938227627535,29960.0,-7096.0,99.981689453125
58160004009,15947.25,16335.037109375,-6.633088401788523,33.43182353784208,32888.0,-10192.0,99.99237060546876
2756763459,8017.25,8078.843688964844,-0.4895444429796049,15.220848453103075,18958.0,-5745.0,99.9969482421875
52949289362,3782.25,9701.600952148438,11.430821446130116,15.484433722675812,35472.0,-16276.0,99.9664306640625
42539230716,11109.0,17533.74053955078,-4.807851499800555,33.46961630709337,39184.0,-21992.0,99.9969482421875
2013081546,-3508.75,11928.500732421877,13.426181948248663,24.00294093163385,27987.0,-21248.0,99.993896484375
57975649929,15011.25,15396.86328125,-5.413426025028921,30.83588782349377,29652.0,-9216.0,99.98016357421876
7974551762,4024.25,9509.498931884766,12.29582822477383,15.972882187278769,35465.0,-16288.0,99.96337890625
12058446414,-4071.25,12310.51611328125,14.18819851386582,25.60393227101133,24272.0,-18333.0,100.0
53187389452,16944.25,19687.933959960938,-0.8905992367755716,39.931364864913135,41728.0,-20796.0,99.9908447265625
37560335222,-3966.0,12185.8212890625,13.668035973456346,24.519733485060488,26378.0,-17008.0,99.9908447265625
55817954002,568.25,10621.370483398438,13.1500173192636,20.269090889889,33448.0,-21184.0,99.95880126953124
18778641213,12869.5,13438.61361694336,-6.83632297710097,27.45698705768335,24828.0,-8832.0,99.9969482421875
27378386402,1282.0,10025.649230957031,11.92547954698167,16.79147388316543,34457.0,-19696.0,99.9908447265625
6726966789,15511.25,15793.296875,-5.411594334180054,30.139273787756093,25618.0,-6423.0,100.0
39956083452,10906.0,17097.896545410156,-3.80532895146137,31.274218642702728,37654.0,-20028.0,99.9969482421875
48911332962,-885.5,11265.025146484377,13.374628905470193,22.18588237827865,30368.0,-20218.0,99.9755859375
6263358421,15086.25,15478.6796875,-6.371050462448755,30.845616514625995,29138.0,-11434.0,99.98779296875
27664002339,9288.0,9380.951232910156,-2.0343111821810043,18.03756499064273,21353.0,-3916.0,99.99237060546876
18361216926,-6212.5,13249.08935546875,14.391621841494574,27.29272519663592,19888.0,-17703.0,100.0
43329121793,20842.5,20842.5,-5.630743968344782,37.70011161740917,33690.0,7994.0,100.0
37446637381,13753.0,14234.13623046875,-5.360529403329282,28.351774222647293,25482.0,-10474.0,100.0
32806695569,17710.0,17968.430572509766,-5.91424784192327,35.47740870305065,37252.0,-7808.0,99.98779296875
4831218991,4237.25,4610.533172607422,-1.7949072876143417,8.738745056383815,8957.0,-4704.0,99.9725341796875
27699920105,15779.0,16243.186492919922,-8.94363415876792,35.29523662203108,32405.0,-14267.0,99.98931884765624
16559200247,3221.75,3321.235565185547,-0.2148568338104007,6.1825102018208495,9378.0,-4839.0,99.9755859375
41260491322,-882.0,11092.646057128906,12.912552480020471,21.630812473519413,31588.0,-20268.0,99.98779296875
31070883280,16025.0,19912.77322387696,-1.6397941030653975,40.506547628967866,44740.0,-17344.0,99.91302490234376
27782456117,14596.0,15016.499755859377,-6.0553635577645455,30.113924873967143,27441.0,-10160.0,99.99237060546876
17971720440,16281.5,19897.68585205078,-5.422613163526829,40.75797527113664,44732.0,-24071.0,99.993896484375
553894947,10730.25,10745.321411132812,-1.4416275430229422,20.111246895532098,24406.0,-2959.0,99.99237060546876
45649425768,15336.5,19405.159118652344,-1.4665980915449657,39.71761510498175,43576.0,-17414.0,99.99847412109376
67648330862,-3949.25,12003.295654296877,12.582558907478433,22.01134028671665,24752.0,-20052.0,99.993896484375
5229620266,-296.75,10600.226531982422,11.591509408633463,18.191147817705023,32660.0,-21040.0,99.9847412109375
64534342373,14522.75,14994.15625,-7.112331453313583,30.948276970619983,27792.0,-11424.0,99.99237060546876
25277106275,12049.5,12074.66082763672,-2.887393126774357,22.406761525817547,26292.0,-4123.0,99.99237060546876
42477188563,7802.0,7945.950012207031,-2.0829939847587,16.049049312075233,19970.0,-5206.0,99.981689453125
49154412057,14815.5,15233.9375,-5.931779012744284,31.26008008727017,28010.0,-8048.0,100.0
39179210109,13187.0,14073.164306640623,-8.957839514849478,30.83348668965201,24502.0,-13824.0,99.99847412109376
20268340266,63.5,10625.79132080078,11.98556215343957,18.78458534628628,33932.0,-19328.0,99.99847412109376
14085953506,-1554.25,11297.77114868164,13.1724952445738,22.065191323762114,30240.0,-20272.0,99.98779296875
52886511942,2051.25,9990.566772460938,12.344263613781026,17.773200441314973,30152.0,-21720.0,99.9908447265625
48930529189,12514.5,13132.438110351562,-5.708322157513912,27.06434572981272,23928.0,-10478.0,99.9908447265625
52170598191,2396.25,2409.3985595703125,0.3722208612341096,4.291523772688645,6980.0,-1280.0,99.993896484375
51315957588,11251.5,17457.98175048828,1.0422649532794992,33.15009917162752,37058.0,-18942.0,99.9908447265625
64690523609,15684.75,16156.2421875,-8.735762963062772,34.74623810106772,31184.0,-13600.0,99.96337890625
43760881071,4386.5,4808.476013183594,-2.0048157558870545,9.45468187352536,9846.0,-6304.0,99.98321533203124
31928961763,7210.0,7316.125549316406,-1.0092980737188426,14.256865460645882,19584.0,-5424.0,99.97406005859376
36778850191,3314.0,3321.349670410156,-0.1059624379862108,5.893932578467551,7428.0,-2060.0,100.0
63614434717,12795.75,13689.631591796877,-8.141474443718138,29.700488028000063,23056.0,-12608.0,99.9786376953125
28872281757,10677.0,11471.13037109375,-5.919794258629139,23.981812024344823,19745.0,-8704.0,99.9664306640625
36127247210,-1054.0,11029.388854980469,12.87135158665576,21.23348248119332,32980.0,-18304.0,99.993896484375
27504532333,13024.0,13553.0166015625,-6.672127687692031,27.860928295037084,24024.0,-9143.0,99.99237060546876
62363629620,15596.75,19172.9638671875,-1.9369134720470245,39.1785332945144,42784.0,-21304.0,99.93438720703124
58537743834,-1859.75,11050.162841796877,11.739823541087336,19.490271020082883,31796.0,-20380.0,99.99237060546876
1120913789,14637.25,15258.025512695312,-9.119022015842978,32.17552288672935,26607.0,-12715.0,99.993896484375
62866206176,15966.75,20020.050659179688,-2.5748776406715623,40.90489952978336,44544.0,-16700.0,99.97711181640624
43282391216,18429.5,21345.29901123047,-1.3949574564539486,42.43571141845235,46088.0,-23990.0,99.98016357421876
52328207944,15897.25,19701.563354492188,1.6869109886221063,38.38109166170813,40548.0,-18268.0,99.9908447265625
51518758943,7174.0,7577.104614257812,-1.889597638179093,12.92832773668698,15330.0,-9568.0,99.9908447265625
58287449,16519.25,16848.619720458984,-7.8405756981785295,35.00629503145181,32661.0,-12465.0,99.993896484375
28229021396,10501.0,17269.622161865234,0.3414861577343034,31.948760290937305,36937.0,-18432.0,99.99847412109376
30653068088,15254.0,19363.58071899414,-0.9323948164971836,38.94169608175559,41344.0,-19392.0,99.98626708984376
34979985622,-821.0,10615.97216796875,11.450411355011072,17.645773204554178,29128.0,-20546.0,99.99847412109376
12061320176,15060.75,19479.807403564453,-2.3183053836768086,38.691602031493325,42330.0,-19941.0,99.98321533203124
17703296702,-6558.5,13499.101776123049,14.302110831540034,27.4983808074231,19029.0,-17975.0,99.98321533203124
21040418914,3765.5,9909.003875732422,10.930739810024049,14.425650632103412,35472.0,-22123.0,99.97711181640624
6936323375,4028.25,4431.194519042969,-1.2441212230642713,8.174822255548168,9263.0,-5504.0,99.9664306640625
63259954171,5405.75,5621.940307617188,-1.1604139079869176,10.64769984939668,14736.0,-6576.0,99.9908447265625
20722310738,-1555.5,11420.183654785156,13.45125923102366,22.67629076436509,29640.0,-20815.0,99.9969482421875
63066568005,15831.75,16272.9130859375,-7.054393677019861,32.519127605303225,29832.0,-14328.0,99.95574951171876
45788646208,20942.5,23164.18634033203,1.5182649625755702,43.73340028904606,43328.0,-16874.0,99.99542236328124
62739152451,7148.75,7239.1480712890625,-0.3354849352393577,13.893448038010126,17324.0,-3836.0,99.99237060546876
62535807287,7045.75,7427.990234375,-2.005205104644144,13.174415387539115,16240.0,-9328.0,99.9847412109375
47457233618,-465.5,10815.121826171877,12.674619755658789,20.03182622378296,33370.0,-20342.0,99.99237060546876
17149485423,7246.25,7582.902099609375,-1.994310399962568,13.31405461979756,15826.0,-8448.0,100.0
22873221102,-6008.5,13137.288604736328,14.407062338825256,27.24742051718542,23145.0,-18264.0,100.0
4941847916,11369.25,17537.56494140625,-1.9673154016936367,34.09137558983486,39296.0,-20662.0,99.99847412109376
37061896229,18052.0,18310.282104492188,-7.848322820632926,35.76557500564808,31610.0,-14384.0,99.98931884765624
58505493764,18994.25,21018.586669921875,0.1840217073011096,41.24741457231576,42464.0,-16384.0,99.9755859375
14927218331,4702.75,4919.551513671875,-0.1853149965779395,9.523168374512643,12711.0,-4678.0,99.94659423828124
47921562023,8771.5,8933.50634765625,-1.2657218118021865,15.978334853450162,19846.0,-8858.0,100.0
41667795434,870.0,10103.90087890625,10.570424331628534,15.69153619124698,34122.0,-20988.0,99.98626708984376
15896368819,5040.75,5293.2818603515625,-0.2430190972227845,10.585590753569743,15301.0,-4320.0,99.9267578125
36886811899,6922.0,7084.864990234375,-2.6111800317279186,14.206117892494198,16536.0,-5216.0,100.0
5078299637,14213.25,14688.98565673828,-7.413667039622148,30.343634570256995,27266.0,-11145.0,100.0
6475831070,-6044.75,13216.983337402344,14.77776506797202,28.381281639251583,20480.0,-17123.0,100.0
63917288081,18011.75,18230.07080078125,-6.1120816996193295,35.959269764371754,36332.0,-7960.0,99.98626708984376
62759529061,15376.75,15759.44482421875,-6.6527526937431,31.816379741584665,28224.0,-11192.0,100.0
63884066670,-6413.25,13238.611083984377,14.220543760065397,27.190156677525074,20296.0,-17792.0,99.91607666015624
55111503332,12944.25,18276.12023925781,-2.4575348688550624,36.19568171370137,41532.0,-21180.0,99.95574951171876
23282806530,4541.5,10943.981506347656,12.50884527540084,21.582533840796263,30336.0,-16231.0,99.96185302734376
67023261575,4018.75,4053.397216796875,0.1264477876271363,7.534778175734293,10352.0,-2848.0,99.8138427734375
53065840901,19732.25,19835.6220703125,-8.04084891934653,37.259698011673535,31712.0,-11168.0,99.99847412109376
40175077753,17278.0,17664.031127929688,-9.371663750625094,36.92229611510328,33176.0,-12544.0,100.0
50379669345,15411.5,15818.516418457031,-6.238796304671301,32.692174079579864,31384.0,-8192.0,99.9969482421875
58587275836,12181.25,17392.996337890625,-1.3151957759063897,33.21096213692837,38656.0,-19212.0,99.9755859375
1121871261,13213.25,13958.041076660156,-7.466284883263866,29.013258018919203,24204.0,-12526.0,99.99847412109376
66338095493,19060.75,19247.779418945312,-6.386749982753008,36.30625099497568,34084.0,-10288.0,99.96337890625
8632023210,2139.75,9888.169219970703,10.906942619278732,15.270714137494284,35264.0,-22599.0,99.9908447265625
35882744208,19653.0,22244.91845703125,-0.7265565654221917,43.601454830584416,46362.0,-20524.0,99.98321533203124
56309088880,16159.25,19937.28259277344,-0.6550842195905856,39.368386555345374,42572.0,-19888.0,99.9847412109375
25725538569,21220.0,21328.24658203125,-7.407866050675089,40.12064051438017,38493.0,-10160.0,99.98779296875
25196800328,19120.5,21731.919342041016,-1.0275903518625682,43.356183952981006,45708.0,-21600.0,99.99237060546876
25298406911,3355.5,3909.884521484375,-1.7704771166822026,7.654086206949777,7172.0,-4603.0,99.93896484375
55812144217,15682.25,16147.147094726562,-8.416782086039554,34.55472465641574,31448.0,-13376.0,99.98779296875
18410798886,-4270.5,12235.480224609377,14.234495990137193,26.03486405977809,22696.0,-18351.0,100.0
25244400864,15644.5,19881.26190185547,-2.647764355349156,40.75102490084367,44500.0,-16384.0,100.0
56811937230,-3360.75,11723.304931640623,12.322731226611149,20.91859614158296,24928.0,-20828.0,100.0
60271489184,20265.75,22744.015502929688,-0.4545218619877162,44.24766947783789,47024.0,-22580.0,99.98931884765624
67894318710,-4570.25,12418.7294921875,13.999188965165438,25.59988890077953,25280.0,-17728.0,99.97406005859376
37716176347,5798.0,6047.267822265625,-2.254400302293995,12.404740969074098,14282.0,-4476.0,99.993896484375
36284069292,12441.0,17824.344299316406,-1.390776625739844,34.521058689571404,39956.0,-20716.0,99.8779296875
61563071157,14290.75,14756.4150390625,-6.856257192534375,30.176398259064985,25736.0,-11720.0,99.98779296875
42904059727,2017.0,2033.60205078125,0.0256443598256185,3.771959419121344,4752.0,-992.0,99.932861328125
60232338886,-1086.25,10718.1875,12.049166696283567,18.71954642913529,28592.0,-20752.0,99.9969482421875
36840381473,19945.0,20138.67987060547,-7.781799090172143,39.45785365993944,37418.0,-12890.0,99.99237060546876
66506622275,10074.25,10110.0751953125,-1.330823485835691,19.22438165185383,22952.0,-2936.0,99.993896484375
24912978342,-148.5,10753.570831298828,12.575695858811963,19.43095348667332,29016.0,-24047.0,100.0
58983513731,7618.25,7706.099609375,-0.4705206579404386,14.504216798652276,18132.0,-5568.0,99.969482421875
28375459464,14801.0,19155.574157714844,2.1518414550313243,36.64487329841704,39333.0,-17819.0,99.99847412109376
65229594724,16047.75,19539.125,-1.1174254388359446,38.94265608302869,42240.0,-23680.0,99.969482421875
50093177836,10841.5,17188.71484375,-1.8532202309825367,32.033320208908584,37358.0,-18328.0,100.0
27652753038,-4828.0,12598.946411132812,14.663869617706064,26.809968528736206,23957.0,-18472.0,99.99847412109376
27900404634,-1887.0,11467.3076171875,13.44207341974569,23.175116022175978,30537.0,-20320.0,99.993896484375
14723775465,15290.75,15741.46078491211,-7.580765125182562,33.205375027475505,32115.0,-10240.0,99.94049072265624
7324701546,-877.75,11123.9375,13.219972447971964,21.9702778319914,32598.0,-19425.0,99.98931884765624
6201900726,-5576.75,12718.635986328123,13.873257067333636,25.784477172523303,22681.0,-18684.0,99.9969482421875
43996351394,1470.5,10527.511291503906,12.93619291700806,19.50602953729674,33930.0,-19712.0,99.9847412109375
47692932355,11448.5,11473.093688964844,-1.7335917731613253,20.694392112261173,23096.0,-3408.0,99.99847412109376
2415323854,-4237.75,12383.44171142578,14.0251184815362,25.1645355271724,25030.0,-18388.0,100.0
41428908320,23260.0,24873.814086914062,-0.8204462574959962,47.80492428715247,47872.0,-20188.0,99.9847412109375
33687387035,5510.0,5733.810546875,-0.7175018486600546,10.995431968693335,14705.0,-6624.0,99.98931884765624
47043687315,8193.5,8303.274963378906,-0.2595804017877797,15.760149454511971,22320.0,-6438.0,99.993896484375
6442512975,5471.25,5492.023864746094,-0.2504770522140614,9.73898437568518,12170.0,-3117.0,99.99542236328124
23830029162,-314.5,10942.08755493164,13.103526645299246,21.17227628158176,33380.0,-20256.0,99.993896484375
36737195603,5827.0,6007.655334472656,-0.2077842752697442,11.946173389655051,15534.0,-4948.0,100.0
31033729686,-1842.0,11437.743408203123,14.02209966497216,23.49566027580019,28529.0,-20859.0,99.99847412109376
40291903810,5195.0,10196.604919433594,10.95164071804031,14.74334580850499,35968.0,-20462.0,99.98016357421876
40061367471,4072.0,4454.278991699219,-1.6054396562887876,8.599506283602063,9240.0,-5612.0,99.93133544921876
65861911604,13529.75,18341.7900390625,-0.0377918207299075,36.62016227295384,40576.0,-20640.0,99.9725341796875
30938793208,13932.0,18582.08920288086,-4.337916180167719,37.518081668999024,42809.0,-18400.0,99.98626708984376
55240843790,-2829.75,11868.46142578125,14.51899222857459,25.79423555206871,25344.0,-18096.0,100.0
28858180665,16073.0,16419.935272216797,-7.94694107171413,34.40318641104074,31692.0,-10900.0,100.0
67845711746,1168.75,11047.156982421877,13.39551898275649,21.97877005076057,30980.0,-20480.0,99.96795654296876
17092005526,-4084.75,12172.755310058594,14.12502202427263,25.31604541186332,24131.0,-18656.0,99.97711181640624
4078911360,18537.25,21542.13565063477,1.9995151885521536,40.29899145290843,40965.0,-16726.0,99.9786376953125
42263396704,21093.0,23238.72540283203,-1.080250398725631,45.80930449880155,47494.0,-23776.0,99.99542236328124
13772745725,12082.75,12828.454895019531,-7.885246980065413,27.372946883282246,22698.0,-9952.0,99.98016357421876
59395976156,10759.25,17099.626953125,-1.465320206991874,31.14155998114024,37048.0,-17728.0,99.9969482421875
22243293316,17329.5,20188.41567993164,-0.3343854905091428,39.302840201175805,43272.0,-20015.0,99.96795654296876
46058392037,16980.5,17369.517211914062,-9.020133549179576,35.67666844690524,31566.0,-15052.0,99.94354248046876
56880578945,23106.25,23235.98876953125,-7.234008542091459,43.43393979365257,45104.0,-11312.0,99.99542236328124
48956625285,19115.5,19302.486877441406,-7.637537628506496,37.02958219031779,33666.0,-15070.0,99.9847412109375
28009393374,-5079.0,12539.96533203125,12.66734707122284,23.099864003573344,22528.0,-20751.0,99.98931884765624
15148665506,613.75,10797.004272460938,13.171029094310814,20.670313368361573,33008.0,-19518.0,99.9847412109375
53211198126,-3253.75,12008.3515625,13.985831774069029,24.21198964473924,26080.0,-19948.0,99.99847412109376
32564960775,4948.0,4948.309234619141,0.0402473698811227,8.882317277985717,10504.0,-719.0,100.0
55647427111,5602.25,5617.2159423828125,-0.7096560845427773,10.272374902497036,12604.0,-2800.0,99.98321533203124
25167817064,16790.5,20293.93133544922,-1.915915616594976,41.37911867351809,44432.0,-22336.0,99.99847412109376
19716099666,-1312.5,11235.79833984375,13.324122574791106,22.064209384780305,29800.0,-20576.0,99.99237060546876
31547221169,16856.0,17183.516357421875,-7.608994976648818,35.68832294806008,35277.0,-10944.0,99.99542236328124
4925293044,16414.25,19513.82620239257,-2.685922565683594,38.155156978426064,42880.0,-16274.0,99.96337890625
65215582943,3454.75,3537.7470703125,-0.140348146914895,5.994670014602161,9424.0,-4320.0,99.91912841796876
59932783823,4438.25,4733.755859375,-1.5574466754910614,8.919855299574001,10072.0,-4944.0,99.95574951171876
65932735634,729.75,10537.737426757812,11.959972706799528,17.917199622980778,34344.0,-20984.0,99.96795654296876
50377758173,12363.5,13250.58203125,-8.028693891898323,28.65895531172747,23026.0,-12800.0,99.97711181640624
51173669292,14527.5,18503.40411376953,-2.177828270510004,36.442603845439855,41858.0,-23048.0,99.9359130859375
47779581939,5629.5,5834.305847167969,-1.0786254739631442,11.631789658683154,15554.0,-5632.0,99.884033203125
35313033164,10296.0,17082.833251953125,-0.3838748650796717,31.353970653418987,36312.0,-17392.0,99.99847412109376
53259333287,4267.25,4305.969604492188,-0.2019571932063525,8.084090654388385,11208.0,-3696.0,99.98779296875
34858698269,11389.0,12073.764892578123,-5.563892097237565,24.742140952361016,21454.0,-8544.0,100.0
24449263214,-5489.5,12926.076751708984,14.5504754492386,27.21827965701377,23756.0,-17536.0,100.0
38965204023,5946.0,6128.218505859375,-1.851912331421498,11.50391830952795,13062.0,-6918.0,99.97406005859376
31554507885,13652.0,14346.30499267578,-7.938553422987822,30.401084811987563,25576.0,-14008.0,99.99847412109376
57604696755,7796.25,7872.1636962890625,-1.0062158350125554,15.073235029608172,19916.0,-7136.0,99.99542236328124
37991825260,8758.0,16574.1015625,-0.1511152955988425,29.853718067261973,34330.0,-17408.0,100.0
14822686539,5860.75,6031.572326660156,-0.3766769452058195,11.720770676465412,14578.0,-6649.0,99.98626708984376
61555330445,14112.75,14866.163818359377,-7.935044362909792,31.23109896522734,26184.0,-15064.0,99.951171875
55791837978,-64.75,10937.43505859375,13.086757326052714,21.413174411392475,32136.0,-19568.0,99.98016357421876
12561825900,14349.75,18339.339080810547,-1.555765173117071,35.967994692837074,40304.0,-23864.0,99.9847412109375
48436575818,-2026.5,11459.208923339844,13.350200295011952,22.81123479400152,29184.0,-20414.0,100.0
5819748652,15898.25,19036.89712524414,-1.407705527426563,38.07599496359277,41924.0,-23388.0,99.97406005859376
65972827733,12826.75,13422.005126953123,-5.772717039744737,27.54300732058925,24464.0,-11544.0,99.981689453125
25259598720,21478.5,23585.2301940918,1.9464593029799264,43.88902283099228,43688.0,-19280.0,99.993896484375
56928449028,19538.25,20963.417602539062,1.951853887365332,41.06185045745665,41728.0,-12136.0,99.98931884765624
14159242278,-1231.25,11040.928100585938,12.85678880343932,20.72923123492616,29120.0,-20288.0,99.98779296875
14375406343,6685.75,6687.5693359375,-0.3504303538787913,11.740209990363567,14125.0,-1548.0,100.0
41436465198,-1200.0,10963.080871582031,12.252909343766484,20.023262900395675,26368.0,-22204.0,99.993896484375
55396585471,1166.25,1180.32177734375,0.1079866698267711,1.9846760057310604,3420.0,-896.0,99.8291015625
30725222785,22405.0,22544.828002929688,-7.550611515541307,42.33846666683573,42464.0,-11344.0,99.96337890625
43267452491,5847.5,6006.892395019531,-0.4485951481458741,11.659581258782588,14538.0,-6482.0,99.99237060546876
10983922957,15396.75,15874.067626953123,-7.861137724348442,32.302580313619785,26504.0,-12243.0,99.97100830078124
4235512121,18007.25,18353.07275390625,-8.904595063225024,37.71435743677506,34693.0,-12056.0,100.0
64215024455,7095.75,7125.2022705078125,0.0807583740877548,12.71826862756162,18440.0,-5568.0,99.97711181640624
29505909377,20653.0,20777.969787597656,-6.09337148145119,39.20178453372208,39665.0,-8000.0,99.9908447265625
39435580397,13165.0,13684.33758544922,-6.940380294974702,28.022459758933447,25636.0,-9214.0,99.9969482421875
14112367010,3865.75,10051.729583740234,11.51683573835142,15.257453005142017,35846.0,-23973.0,99.95269775390624
32008387850,1443.0,10275.18295288086,11.300940715173253,17.10689654799375,32912.0,-19371.0,99.9786376953125
48426616839,10227.5,10282.961669921877,-2.5894584255688184,17.671889365544885,19778.0,-7100.0,99.99237060546876
29674003624,14845.0,19291.28448486328,-0.728244064656399,38.8006642873313,43232.0,-16704.0,99.9908447265625
68321186985,17517.25,17796.958374023438,-7.674856320501732,36.34551054578272,35324.0,-11848.0,99.98931884765624
49201684333,11256.5,11966.908386230469,-6.198894490415764,25.22088601774593,20290.0,-9198.0,99.97406005859376
47480583105,19295.5,19459.668823242188,-6.640848937010807,38.151228041810256,39618.0,-7424.0,99.9969482421875
64856706984,13654.75,18705.41748046875,1.058066259525088,36.31811515952798,40528.0,-18616.0,99.98321533203124
14043072296,15536.75,19447.99194335937,1.796345259674441,38.29114539284964,40576.0,-17334.0,99.9847412109375
17010511542,-5416.25,12739.32257080078,14.241852412392324,26.556463457497685,23113.0,-18680.0,99.9664306640625
55567398746,-2584.75,11621.1591796875,13.247791485948747,23.1931685991736,28872.0,-19444.0,99.9969482421875
20314462979,10688.5,10690.795043945312,-0.5480392670215095,19.068204748837488,21917.0,-1452.0,99.99847412109376
10419617711,1355.75,1401.923095703125,0.0847756081519056,2.695285521020597,3858.0,-1358.0,99.9755859375
68337132195,8391.25,8499.340942382812,-0.230674274645354,16.08337346153656,23416.0,-6360.0,99.993896484375
53322374698,-1687.75,11413.378295898438,13.305355664982514,22.722388474101155,29320.0,-21308.0,99.9969482421875
11625190902,-3300.25,11641.802001953123,12.178286957408329,20.75873629219617,27299.0,-21752.0,100.0
33079911731,8125.0,8221.68603515625,-1.7323478458084485,16.299783005230477,20065.0,-3868.0,99.9603271484375
50521404968,14532.5,18979.043334960938,1.782717276357761,37.15843478322423,38880.0,-16832.0,99.9908447265625
15964407220,12541.75,18037.672149658203,-0.4713163756953826,34.819725590342514,40561.0,-21614.0,99.94964599609376
39581400439,3895.0,4414.431884765625,-2.110906515759264,9.289695873169162,9254.0,-6334.0,99.9969482421875
13213922274,-461.25,10990.79443359375,12.812447703442654,20.703638181254064,32167.0,-20368.0,99.9908447265625
3793014524,8515.25,16657.34375,-3.218073347250592,28.81679163525793,35488.0,-17159.0,100.0
62084383784,17510.75,20496.75561523437,0.6556771420436383,41.31943803954528,43536.0,-17840.0,99.96490478515624
62981990462,-2153.25,11443.754760742188,12.362289567080255,20.744806752116787,24968.0,-22644.0,100.0
66859638699,4676.75,4937.3828125,-0.1938750143672553,9.708559866952156,12924.0,-5592.0,99.95269775390624
11525872177,16866.75,17172.9755859375,-6.576304551696377,34.98241992939083,33914.0,-7677.0,100.0
38857677688,13392.0,18555.047241210938,-2.4613414763314667,37.09554923736994,40812.0,-18486.0,99.993896484375
46975168760,16364.5,19925.308837890625,-5.410107930597524,40.754001041654384,44682.0,-24192.0,99.99237060546876
49918717746,-1082.5,11256.87939453125,13.096549087951622,21.86971739528456,29184.0,-20384.0,99.98321533203124
32688214395,8049.0,8385.933197021484,-2.580963175531549,15.717034527020434,18544.0,-10304.0,99.99542236328124
13082057602,3190.75,10689.797729492188,12.680310003973712,19.35277162555199,34338.0,-19886.0,99.98931884765624
13868153178,598.75,10341.474487304688,10.70860691945316,16.327483889926658,33154.0,-22080.0,99.9969482421875
25643737277,14787.0,15309.2158203125,-8.214570829217854,30.99127501528848,28201.0,-12640.0,100.0
63455863913,17579.75,17854.662353515625,-7.891360381688337,36.82759925152728,35024.0,-13056.0,99.98321533203124
1697609640,12885.25,18392.053985595703,1.3826212263969937,35.30560032798867,38696.0,-17506.0,99.99237060546876
4549203126,-3020.75,11628.4169921875,12.617504607497358,21.47045034984804,27954.0,-20301.0,99.99542236328124
8968123361,17618.75,17890.55630493164,-7.24966869930978,36.46799659758232,37713.0,-7760.0,100.0
65940999994,-3107.25,11831.06396484375,13.06103508676745,23.450960441264648,27616.0,-20380.0,100.0
67557890857,17390.25,17673.17236328125,-6.370827339321997,35.35932472925706,34228.0,-9852.0,99.9664306640625
35545855482,-1464.0,10893.59130859375,10.938153668286846,17.977286227778027,31776.0,-20400.0,99.99847412109376
52118246024,16580.25,20165.478515625,1.5983266523589943,38.90026510155106,41092.0,-18684.0,99.98931884765624
48978949169,17629.5,17945.5888671875,-7.755074841915531,37.09454835070717,35330.0,-11308.0,99.9969482421875
30204237394,-377.0,11065.910247802734,13.407444979189998,21.862503286383767,31216.0,-20147.0,99.993896484375
58130740614,-1529.75,11139.240844726562,12.73871558804668,20.776896300244086,27868.0,-20416.0,99.99237060546876
41924965184,20944.0,23147.060180664062,1.7389705397803126,43.624167653198974,43088.0,-18156.0,99.98779296875
55049089635,7879.25,7999.0712890625,-0.5827524629769206,15.4484074083826,20756.0,-6040.0,100.0
24668207413,16391.5,16788.05453491211,-8.42259145978893,34.27971340435465,28293.0,-14144.0,99.99847412109376
15103574156,15736.75,19008.59017944336,-0.3588918464639676,37.055751574822125,41160.0,-23614.0,99.98779296875
33707504800,17483.5,20968.055053710938,0.0986410734032084,41.37960908303962,44333.0,-16448.0,99.95574951171876
22804312930,426.5,10960.781707763672,13.11469144389888,20.97845974344589,32484.0,-20287.0,100.0
38991874043,4212.0,4475.394226074219,-0.7114512481692221,8.656123080033106,11786.0,-4204.0,99.99847412109376
54152441409,17490.25,17730.8125,-5.555947309610775,34.40053493639517,32956.0,-8128.0,100.0
53267304705,26307.25,26307.25,-7.985638736375398,46.70769560683232,43724.0,4204.0,100.0
31152898527,6583.0,6983.085021972656,-1.4104608319625065,12.10848164567217,14680.0,-8448.0,99.9786376953125
8443627393,18731.25,18919.281158447266,-5.110798226321855,35.87727629659144,37797.0,-8028.0,99.9786376953125
53859641844,14270.25,18577.1142578125,-4.224343944814968,37.44337281385351,42368.0,-22032.0,99.99847412109376
13266641463,5763.75,5841.567657470703,-0.3338123217507245,10.52217431327816,14723.0,-6590.0,99.98931884765624
59648621722,-1512.75,10901.044921875,11.406915344361083,18.53738577621111,31696.0,-20856.0,99.98016357421876
68320668602,-2330.75,11459.545776367188,12.560165737003922,21.78885157441774,31252.0,-19880.0,99.993896484375
67651432400,13878.75,18989.335205078125,0.3780240633320115,37.06765139516345,40408.0,-16808.0,99.97406005859376
10196018720,19192.75,21878.81085205078,1.9187039204813912,41.72912714797216,41352.0,-17280.0,99.9969482421875
37134984863,2199.0,2221.472412109375,0.0812622048681385,3.866383366371087,6026.0,-1702.0,99.96185302734376
45954428471,2851.5,2932.24658203125,-0.3116751902995308,5.648227409038525,6968.0,-3130.0,99.96185302734376
65114176937,16142.75,16589.86328125,-8.123833085264307,35.053197977546574,32692.0,-14432.0,99.993896484375
39840463752,16221.0,19994.345642089844,1.353746931468962,38.76943960602145,41152.0,-17880.0,99.981689453125
17201487195,6509.5,6756.077972412109,-2.406362319453447,13.851729467902157,15796.0,-5267.0,99.98779296875
66357782446,-5737.25,12995.12646484375,14.492030375142354,27.11813004414006,23444.0,-18096.0,99.97711181640624
27934442316,13238.0,17786.883209228516,1.0861570018922844,34.09147055337941,39296.0,-20920.0,99.98016357421876
6192162856,18975.25,21632.41641235352,-0.8131437893327487,43.62300380014848,45364.0,-22190.0,99.98931884765624
32677164908,9513.0,16725.58984375,-0.0134665949107565,30.34553671407205,35584.0,-16927.0,100.0
9677004087,5070.75,5384.042877197266,-2.171275046209245,10.809860307943865,11046.0,-6819.0,99.89471435546876
42829917113,14448.0,14943.53271484375,-7.0929070848166464,31.209334826108503,29394.0,-8032.0,100.0
61740945825,21309.75,21421.266845703125,-7.617598169894097,41.44471576711711,42020.0,-11000.0,99.98931884765624
27817606769,14116.0,14627.507202148438,-6.804860801048265,31.330556380689977,29616.0,-8128.0,100.0
5271530140,11034.25,17139.48828125,-0.4716573577314715,31.637743741175665,36771.0,-18508.0,100.0
32455655740,15731.0,18877.896484375,-1.823176087485792,37.91590094027823,41056.0,-17503.0,99.884033203125
37124553271,4725.0,4762.037048339844,-0.7437753192306436,8.805705998229445,11110.0,-3088.0,99.98321533203124
36346887214,-3220.0,11605.93035888672,12.184917567925062,20.64117119391361,25044.0,-21328.0,99.9969482421875
31271870010,-3139.0,11836.474212646484,12.866689346026542,23.003662471125747,27392.0,-20287.0,99.99847412109376
55148713155,8499.25,8600.01220703125,-1.910190450095736,16.99435636041069,21672.0,-3656.0,99.98626708984376
25833962180,14205.0,18557.000427246094,-0.1033504192871109,36.01264453151959,40352.0,-17752.0,99.969482421875
4517090898,-1693.75,11540.673767089844,13.698995350607197,23.44815740657096,29628.0,-20800.0,100.0
4473011825,14206.25,14710.192779541016,-6.8432530238136895,31.48819465096524,29629.0,-8015.0,100.0
16195882156,12042.75,17835.035552978516,-1.5553420349971658,34.5765896510684,40464.0,-22115.0,99.97711181640624
19883636852,14803.5,18763.74084472656,-3.167652258773765,38.26581787339546,42536.0,-21432.0,99.993896484375
49863616407,3474.5,3534.8873901367188,0.0504877355873136,6.58535479987688,9314.0,-3408.0,99.981689453125
46738026704,18114.5,21249.682495117188,-1.573277470806024,42.51904557716768,45972.0,-23798.0,99.9603271484375
60864273616,15908.75,19893.894897460938,-1.665345645738265,40.51608793552664,44820.0,-17352.0,99.95880126953124
25104759733,13043.5,13592.59991455078,-6.517976045017084,28.144884240862574,23692.0,-10464.0,99.98626708984376
4394993668,21490.25,22647.04693603516,0.138697900643822,44.00333694530546,43776.0,-16476.0,99.9847412109375
23950978611,5729.5,5884.932556152344,-0.3521118896494335,11.82102355405898,15077.0,-4187.0,99.98779296875
20693583352,13387.5,18379.44271850586,-3.87070189863452,36.3851740049673,41721.0,-18311.0,99.981689453125
17901705655,6994.5,7221.400787353516,-2.3723121250946173,13.09175109367176,15164.0,-6275.0,99.993896484375
67805639565,14031.75,14423.170654296877,-5.928835130187298,28.48588602120848,26444.0,-8248.0,99.9755859375
56912094022,-1003.75,11127.25341796875,13.934452276715003,22.756034853685435,28808.0,-18952.0,99.9969482421875
66013186548,14739.75,18713.50634765625,-4.292555932417729,37.64463657180885,42576.0,-22256.0,99.93896484375
61177313198,-5468.25,12893.15673828125,14.339203594136372,26.70483664506991,21720.0,-17920.0,99.98779296875
9794203525,14276.75,14719.221862792969,-5.420018779162279,29.06277013257633,26202.0,-10470.0,99.96795654296876
32089635252,14883.5,18783.124938964844,-2.3685193184848656,37.43592233685182,42769.0,-21896.0,99.8809814453125
642067345,18112.25,18330.44171142578,-6.098501642295016,36.08872789245051,36714.0,-7886.0,99.98779296875
18696105548,10020.5,16827.0859375,0.981473049786988,30.971019623450253,35796.0,-17856.0,100.0
33683208359,7104.0,7355.36474609375,-2.4191295591643307,13.564968936482948,15585.0,-6624.0,99.9847412109375
49839425163,5868.5,6007.925109863281,0.0354961747266893,11.464967738927848,15060.0,-5088.0,99.981689453125
50820665476,18272.5,20723.020080566406,-0.0212184852035496,40.108512816538045,43784.0,-23094.0,99.95574951171876
41772253307,10099.0,10117.985717773438,-1.6239837673700626,19.340787589125984,21316.0,-3412.0,99.99542236328124
51030016310,1137.5,10143.2353515625,12.443504583240331,18.30093074217896,29184.0,-24320.0,99.98779296875
8687191607,3387.75,3446.394500732422,0.5519907831128807,6.64079832426757,9066.0,-2283.0,99.98779296875
7382134230,-2370.75,11192.99249267578,12.18589766710136,20.003605608715624,27721.0,-19664.0,99.99847412109376
66450033027,11979.25,12040.3759765625,-2.572911874907044,21.801659494164547,26084.0,-5096.0,99.98931884765624
55722667756,8952.25,16711.0703125,-1.1739392258140575,29.8078108376482,35716.0,-17344.0,100.0
21538011683,9599.5,9650.840393066406,-0.846013615563669,18.042637007232774,22681.0,-7691.0,99.98321533203124
46418445694,-3683.5,12129.53759765625,13.26417789778897,22.855238256859764,24456.0,-21926.0,99.99847412109376
59400041277,12935.25,13468.564819335938,-6.611726189871647,27.258948752792666,25200.0,-7784.0,100.0
31343882538,1788.0,10365.45928955078,11.589073897931105,17.30234490999358,33776.0,-22175.0,99.9908447265625
60794852835,8247.75,8360.617919921875,-2.313889837331224,16.84998792544243,21536.0,-4624.0,99.98626708984376
16774632402,-14.25,10752.100646972656,12.83293667247223,20.09265078779441,33440.0,-20830.0,99.91912841796876
52213343088,15967.25,19921.943237304688,-0.9309183603701816,39.75484480368487,42388.0,-19668.0,99.9908447265625
13613601265,18794.75,19107.98095703125,-9.39804181067263,39.417273413274295,39686.0,-11341.0,99.9969482421875
57923332028,8288.25,16502.45703125,-0.9560030680227364,28.35353725989252,35148.0,-17920.0,100.0
47583279451,8130.5,8444.504821777344,-2.674054739948715,16.105687191261218,18554.0,-10462.0,100.0
23644467438,-1123.5,10963.676239013672,12.027528650630265,18.92433816076192,26560.0,-24400.0,100.0
19579629014,-3076.5,11444.56201171875,12.131093497427662,20.35684991740247,27892.0,-21647.0,99.9969482421875
16255090851,12347.75,12430.903076171877,-1.4464004937656303,22.91425797687704,29274.0,-11015.0,99.993896484375
3007898119,7265.25,7280.011993408203,-0.2403424803959115,12.733628542851166,16281.0,-3183.0,99.99847412109376
20860306220,12418.5,17448.82846069336,1.295539727462548,33.42222802299652,38248.0,-19580.0,99.98779296875
54137391880,19854.25,21925.014404296875,1.956583707160116,42.667438961714325,42016.0,-16636.0,99.98321533203124
16543620007,5647.75,5663.599548339844,-0.7278036142192386,10.337429292567636,13155.0,-3132.0,100.0
14944220957,11009.75,11730.36328125,-5.838874605132413,24.28617166693453,19698.0,-7863.0,100.0
9537913887,5378.75,5560.9462890625,-0.9270901699926798,10.096768025006648,10890.0,-5519.0,99.981689453125
58166553871,4453.25,4788.833984375,-1.8240786758004643,8.915578309345715,9028.0,-4444.0,99.96490478515624
8337566635,6413.25,6563.258666992188,-0.637885844379852,12.475161248014302,16881.0,-7134.0,99.92523193359376
64000305769,16109.75,16471.657470703125,-6.710625668565411,33.78375844849558,33216.0,-9280.0,99.97100830078124
53306944876,11553.25,17611.107666015625,-2.070355835433632,34.466658102997826,39404.0,-20756.0,99.99237060546876
58134164551,6924.25,7045.27490234375,-1.8793092470427808,13.08144227610516,15260.0,-5200.0,99.9847412109375
51488850662,-2751.0,11694.45654296875,14.024314376430029,23.791513712322867,27868.0,-20248.0,99.981689453125
21264075430,-1713.5,11209.865356445312,13.652707360348284,22.39968469356446,28133.0,-16348.0,99.9969482421875
21110341182,-6727.5,13593.913482666016,14.64456352397059,28.471303146531746,19048.0,-16891.0,99.9969482421875
56368739501,13466.25,14149.369995117188,-7.545160074626763,29.574827291787688,25204.0,-13568.0,99.98321533203124
21950335856,15359.5,19560.21685791016,-1.0300803971324406,38.958368910424,42052.0,-16979.0,99.9969482421875
7962577933,14974.25,15549.60968017578,-7.759952183930593,31.656986294983017,26455.0,-12908.0,99.98931884765624
22511106971,5947.5,6127.748199462891,-0.6939819346768288,11.696084424157418,15240.0,-6744.0,99.98779296875
37241274543,7637.0,7960.113952636719,-1.5955178418543916,13.734741198971886,17310.0,-10578.0,100.0
9284620813,15312.75,15590.694702148438,-5.973752292651177,30.23210589078528,26774.0,-6971.0,99.99542236328124
45262536010,-289.5,10542.86376953125,11.324884263182865,17.444750496478797,32808.0,-21300.0,100.0
20822744105,17637.5,17957.826232910156,-7.908287359722981,36.69348001219793,34185.0,-12540.0,100.0
29661275661,13996.0,14423.859375,-5.705212601008506,28.43673698384021,24200.0,-8503.0,100.0
27016751982,-3777.0,12146.527557373049,13.743807970949886,24.277831182365315,25160.0,-19715.0,100.0
35963012228,17142.0,20268.836853027344,1.1478791859510074,39.85065926133498,42834.0,-21248.0,99.9786376953125
8922819251,7077.75,7174.806182861328,-0.854553609079655,13.867503190049849,18337.0,-6096.0,99.9755859375
32172108786,-1371.5,11009.88330078125,12.13665663962834,20.036874823060927,31832.0,-19760.0,99.993896484375
1507722944,16114.25,20255.78921508789,1.3621098370632074,38.75543598631282,40605.0,-16384.0,99.9969482421875
8803668378,765.75,10517.966827392578,11.41568555117799,17.808257172289583,32442.0,-23403.0,99.993896484375
27522991861,11588.0,12313.221801757812,-6.43652069249249,25.86150647784776,22845.0,-10311.0,99.9603271484375
23766755881,16934.5,17243.845611572266,-6.393050109003319,34.729747891405815,33472.0,-9895.0,99.99847412109376
8368271426,5386.25,10336.285858154297,11.13408810024327,14.824471991074356,36098.0,-22422.0,99.79095458984376
5037641552,15636.25,19807.50552368164,1.617308153301104,38.6169083170058,40580.0,-16412.0,99.99542236328124
10469673746,2466.75,10555.20556640625,13.080622712087193,20.06916154156397,33960.0,-18491.0,99.9786376953125
59617958608,16334.25,20157.281982421875,-0.2620592408742645,39.97098794879754,43648.0,-18608.0,99.98779296875
25472943220,12563.5,17991.037200927734,-1.5777668501585476,35.17209900330151,40260.0,-20796.0,99.96490478515624
49797978158,-816.5,10788.068359375,11.81579908123052,18.628852817220967,26944.0,-22488.0,100.0
27468864331,7211.0,7324.754791259766,-0.5386438620245296,13.882684712152482,17960.0,-6199.0,99.969482421875
47181596097,18880.5,19090.658203125,-6.707919061445946,38.58714279901688,37938.0,-10368.0,99.99542236328124
24162464443,6558.5,6740.966644287109,-1.0312064359618744,12.65043640059389,16625.0,-8100.0,99.9969482421875
25649692798,-2129.0,11592.2119140625,13.154170888027709,21.90210579380838,23960.0,-24100.0,100.0
843837828,18229.25,20781.379669189453,-0.2355317227992875,40.36071379896441,44197.0,-22462.0,99.95574951171876
14428680241,20672.75,20898.757354736328,-8.02108364950178,41.43938174649534,41891.0,-10472.0,99.9969482421875
57813210458,-1636.75,11036.767944335938,11.87893605272737,19.592999054024133,31896.0,-20620.0,99.98321533203124
21525349394,3767.5,10126.158966064451,12.205943011031906,16.96238410876886,35072.0,-19287.0,99.98016357421876
20020432321,18255.5,18540.661987304688,-7.918561935761224,37.74992671220635,37452.0,-11348.0,99.9908447265625
38516141013,13378.0,13914.746887207031,-6.520808058755111,28.656962580887264,24544.0,-11000.0,100.0
24272300767,2706.5,2744.5947265625,-0.3730493160745205,4.712024113546109,6368.0,-2428.0,99.9969482421875
30016569910,-1866.5,11434.910705566406,14.170980428481933,23.8811912016354,28176.0,-20440.0,100.0
62181477263,4059.75,4061.929809570313,-0.1018787114487922,7.177833243529318,9412.0,-800.0,100.0
30958670247,8094.0,8340.796691894531,-2.0445055739834337,14.789943479386388,18009.0,-9672.0,99.981689453125
26541474606,-3851.0,12308.94873046875,14.669179057574176,26.32128150145444,25000.0,-19320.0,100.0
42078390423,8354.0,8467.239562988281,-2.583087773887445,15.113358511625936,16618.0,-5268.0,99.99237060546876
35924033705,18705.0,18973.49298095703,-7.359731806782674,37.36522271544779,37462.0,-12208.0,99.99847412109376
22575445418,-749.5,10629.54330444336,11.637659968731542,17.915021658623694,33748.0,-21488.0,99.97711181640624
33086110266,-2111.0,11534.442626953123,12.738551417581018,22.196328167705712,30816.0,-19759.0,100.0
9088610317,17455.75,17662.127655029297,-7.891848811833115,34.41278952275517,30099.0,-11104.0,99.993896484375
25933760947,9816.0,9955.061492919922,-2.680655475335874,18.771042899330567,23093.0,-10200.0,99.98626708984376
59734182738,-52.75,10962.823974609377,13.193024536985392,21.25500548009041,32892.0,-19772.0,99.9847412109375
30330082459,7385.0,7516.743530273437,-2.162896165561667,14.762363393888815,17489.0,-5696.0,99.98321533203124
37728586951,5434.0,5644.579833984375,-1.8574944623874448,10.90974482360557,13626.0,-5702.0,99.96337890625
11532290444,15898.75,19246.299041748047,-1.484799590771752,37.93374587609922,42402.0,-23350.0,99.9908447265625
35798809191,4997.0,5031.117492675781,-0.5742153409675282,9.383685321099918,12802.0,-2726.0,99.9969482421875
8509733332,14611.25,18711.24914550781,-2.346784967944284,37.22591270692595,42541.0,-20704.0,99.9420166015625
17272198570,164.5,10395.897827148438,11.759643659320362,17.6244896482123,34448.0,-21080.0,99.99542236328124
54135168136,16698.25,20289.191650390625,-0.0992056016384633,40.23186188902269,43568.0,-16796.0,99.98779296875
3629969306,-4093.75,12173.25,13.490334204830738,24.850503140083354,26609.0,-20992.0,99.969482421875
57980787718,-298.75,10758.328125,12.347244138205795,20.258948706171186,27008.0,-16736.0,100.0
46519725549,13215.5,14093.314819335938,-8.720351310910868,30.921998354757548,25602.0,-15024.0,99.9847412109375
60232616852,13521.75,18148.389404296875,1.1294726638559949,34.82177110560106,39136.0,-17360.0,99.98779296875
33957128582,2073.5,9833.650207519531,11.836512581647888,16.70828628394677,30208.0,-19128.0,99.99847412109376
44530520497,19438.5,19735.87176513672,-8.630680985797394,39.93560276721232,40618.0,-12272.0,99.9908447265625
11446097245,12773.75,13587.138580322266,-7.7134799995407635,28.90532328961949,23450.0,-12671.0,100.0
43511706886,84.5,10705.05615234375,12.57293334056616,20.22237523569604,27904.0,-17024.0,99.9969482421875
12882515013,16243.75,16673.67547607422,-7.357167206367285,33.24955212041355,30413.0,-14912.0,99.98016357421876
24526908945,17633.5,17858.57879638672,-5.763923430129275,34.901975881393376,32653.0,-8724.0,99.9969482421875
30406356311,4726.0,5041.497467041016,-1.880376480241704,9.76187532374028,10784.0,-6208.0,99.96795654296876
32947965586,-1183.0,11175.528442382812,13.429763390729814,22.201735529128232,29668.0,-20832.0,99.993896484375
51334540429,14081.5,14758.459594726562,-7.688135927547541,30.6265294520074,25702.0,-14176.0,99.91912841796876
29192517663,7033.0,7304.810546875,-2.43385033495745,12.907979093690942,13528.0,-5511.0,100.0
52362518722,3729.25,10059.249267578123,11.563246129097744,15.848614819828228,34900.0,-23708.0,99.98931884765624
10698931018,-726.25,11180.798400878906,13.057879677383854,21.665888070123195,32530.0,-20104.0,99.99847412109376
48484692099,12077.5,12232.192138671877,-2.31018175632953,22.20995457740361,27046.0,-10214.0,99.99542236328124
63512487560,15923.75,19741.91845703125,1.7987568994378715,38.090978120881225,40832.0,-18104.0,99.969482421875
15172980514,1317.75,10950.176513671877,13.22340195153001,21.330431143508708,30144.0,-20247.0,99.9755859375
26906702029,16933.0,17225.58853149414,-8.462755955126642,34.41884563732204,31645.0,-13416.0,99.96185302734376
19596521463,2625.5,2744.1236877441406,-0.2993075100375207,5.428803806506257,6944.0,-3311.0,99.99237060546876
54299948643,6700.25,6846.7760009765625,-0.2247841470963817,13.48421874341676,18180.0,-4660.0,99.957275390625
57207635423,3186.25,3819.55419921875,-1.9753100194145865,8.086384584504671,6744.0,-4736.0,99.98931884765624
23945411768,14125.5,18848.056640625,-2.9766442127641404,38.58212751748046,43029.0,-18331.0,99.993896484375
25029302379,8361.5,8686.615051269531,-2.7088388599413293,16.7004184322203,19541.0,-11147.0,99.98931884765624
15493310036,11630.75,17565.921142578125,1.326025637063641,33.25532280912109,38338.0,-18848.0,99.99542236328124
61586123821,14473.75,15140.6171875,-8.094028674451181,31.80158427905151,26456.0,-15008.0,99.981689453125
58690095580,13813.25,18201.89001464844,-3.704461670392744,35.971929616820326,41124.0,-24328.0,99.981689453125
65739130230,-2867.25,11474.87841796875,12.911524610151742,21.45837417360841,28032.0,-21904.0,99.97711181640624
38173427598,-4067.0,12304.416564941406,14.526462875395998,26.06304989330018,24496.0,-17556.0,99.993896484375
11977069625,16734.75,17086.088623046875,-8.402097427627929,35.89995357180333,33177.0,-11881.0,99.9969482421875
54886505845,13457.25,14219.350341796877,-8.329883609477193,30.95359055266488,25748.0,-14616.0,100.0
50235403264,28212.5,28212.5,-0.4196686509795584,50.89443912953296,46720.0,9750.0,100.0
21888139864,15736.5,19536.40805053711,0.4101672974022585,38.3830222182156,41924.0,-20000.0,99.99237060546876
52512510688,15543.25,19838.2578125,-0.8692786221787754,39.02535527229803,42080.0,-18288.0,99.945068359375
28881685907,8035.0,8185.920318603516,-2.25146835603525,16.337278091704658,19669.0,-5112.0,99.969482421875
52993231516,11411.25,17243.107421875,-0.386822283359901,31.971673358303445,37496.0,-18860.0,99.99847412109376
24607487850,-3175.5,11808.933166503906,13.262713961743415,23.450909811766348,29208.0,-21484.0,99.993896484375
32578338193,18400.0,18694.463928222656,-8.042643238789303,38.07108086104065,36729.0,-13848.0,99.9664306640625
40625345725,12786.0,13631.702514648438,-8.153843498498077,29.34000403043373,23502.0,-12788.0,99.99542236328124
46536156779,5033.5,5264.59814453125,-0.0534999944628355,10.357688084530986,13858.0,-5486.0,99.969482421875
38323965630,-6667.0,13556.462951660156,14.540145427412996,28.047233525622826,20010.0,-17806.0,100.0
2272366865,23100.25,23240.987365722656,-7.885014689934477,43.996580618527375,43879.0,-11547.0,99.98016357421876
40746104675,6494.0,6630.456787109375,-0.4426450806898332,13.13982945716127,17136.0,-4008.0,99.9847412109375
40162506834,2127.0,10192.9443359375,11.091392243213765,15.95294743626271,34142.0,-20736.0,99.99847412109376
32737846461,13388.0,14179.583251953123,-8.231442916417107,30.16990546608584,25057.0,-13952.0,99.9847412109375
22304049180,14282.5,18305.79116821289,-1.9644037352524768,37.23083515061367,40384.0,-21468.0,99.97100830078124
52618724219,7383.25,7446.624389648437,-0.4563464383931202,14.363737716376612,17864.0,-4908.0,99.93896484375
66660228859,4405.75,4718.92236328125,-1.0847473525768052,9.17185994699898,11696.0,-5976.0,99.98626708984376
38958272326,-3062.0,11765.423889160156,14.161515071142682,24.748637957569017,24386.0,-18186.0,100.0
54224638076,13845.25,18092.09313964844,-4.304248072926958,36.06385372254808,40696.0,-22860.0,99.98321533203124
83385704,15091.25,19374.20846557617,-1.8010906103607462,39.9954879932718,43896.0,-17076.0,100.0
17868856536,14445.5,19004.2553100586,-2.7623447816850693,38.87435833094257,43588.0,-18215.0,100.0
67938287924,17579.75,20206.3798828125,-0.3008878852631027,41.0031542082544,43136.0,-15584.0,99.969482421875
5663946551,3039.25,3124.285095214844,-0.1941070094943579,5.95607288857425,8483.0,-3058.0,99.97711181640624
41343683905,20611.0,20765.262451171875,-7.433743089121255,40.07779772106082,39006.0,-11142.0,99.993896484375
61821696000,29376.75,29376.75,-0.6539102410367424,52.4683193765189,47360.0,10856.0,100.0
22463812270,-3460.5,12086.674865722656,14.010423513188178,24.54718442320795,25909.0,-19520.0,99.9969482421875
56013524728,11305.25,17785.4921875,-3.198577639880136,33.927164610085185,39460.0,-17304.0,100.0
16376425495,5195.75,5443.364654541016,-1.8427331359898649,10.168379703089474,11303.0,-5342.0,99.98321533203124
25093008540,11462.5,17659.0361328125,-2.241479272222987,34.17171710273044,39505.0,-21756.0,99.993896484375
9800007848,19114.75,21526.38619995117,-0.5065057767632596,42.01311337368827,45962.0,-23470.0,99.99542236328124
19001359276,11902.5,17434.22622680664,-0.2322230939539661,32.865995566983194,37896.0,-19635.0,99.98779296875
16171721148,13644.75,18042.11889648437,-3.246766309265183,34.91933288662888,40580.0,-24222.0,99.94659423828124
27827728992,17664.0,21068.08142089844,0.2069449373558378,41.546915297888944,43224.0,-18416.0,99.9969482421875
68065438848,21411.25,23509.03686523437,0.2010054062878355,44.49617468377842,45336.0,-16888.0,99.9847412109375
24839730050,3552.5,10684.527130126951,12.857386046128536,19.5510878984926,34336.0,-19824.0,99.98931884765624
199325705,21807.25,21954.560546875,-8.143036534965427,41.6896292953527,39197.0,-11901.0,99.9969482421875
39609106806,357.0,10413.042602539062,12.83430727242466,19.33208675021589,28470.0,-24796.0,99.9969482421875
4884124917,13616.25,14339.756591796877,-8.463568340312374,31.0490055054584,26601.0,-14316.0,99.99847412109376
42898504468,15039.0,18654.68994140625,1.089021424773096,37.18452004004504,39296.0,-17024.0,99.98626708984376
38287641140,12695.0,17766.60772705078,0.5082539841287422,34.53848211079267,38040.0,-16434.0,100.0
50377701697,21639.5,21782.08544921875,-8.029191894917213,41.558475810419445,40370.0,-12000.0,99.9969482421875
64404584639,4748.25,5279.845703125,-2.317382696248408,9.982946532430953,9560.0,-6400.0,99.72991943359376
52957458968,17186.25,20320.48376464844,0.6146732029571438,40.6494886559484,41624.0,-19224.0,99.9908447265625
26601996117,12484.0,13143.76889038086,-6.059822648707653,27.378101448791192,23549.0,-11856.0,99.9725341796875
53383380401,16728.25,17125.687622070312,-8.287781998167029,36.270828235697074,35104.0,-12264.0,99.99542236328124
60473171522,588.75,11001.291015625,13.034982882324613,21.3592111870678,29832.0,-20072.0,99.99847412109376
63044965738,-893.25,10812.168701171877,11.828237574958946,18.822388226587,33704.0,-21352.0,99.969482421875
7208730801,19808.25,19974.064575195312,-7.478152758126998,39.36451573190452,40954.0,-10682.0,99.99237060546876
61162579073,21128.75,21278.1376953125,-7.232825172635722,40.71339135387159,40312.0,-11576.0,99.9908447265625
51358477460,13515.5,18414.00134277344,-0.4784367654135291,36.073917706847006,41176.0,-20664.0,99.9237060546875
29580355897,18973.0,19267.826904296875,-9.23874070754572,39.36779964539559,36508.0,-12675.0,99.9603271484375
53583424036,15727.25,19157.282836914062,1.1217178170372009,37.83131346881726,39948.0,-16704.0,99.97406005859376
58548184410,-1407.75,10928.804443359377,12.073370665031458,19.635437848804685,31528.0,-20380.0,99.9847412109375
21944335323,5381.5,5629.682678222656,-1.2267100784310292,11.050288641151688,14469.0,-6656.0,99.70855712890624
13641288786,700.75,10316.235626220703,11.66323891061747,17.377907796203978,33488.0,-19579.0,99.9908447265625
62851476155,5260.75,5492.388427734375,-0.8624508637098435,10.483008863847822,14140.0,-6448.0,99.99237060546876
25205338405,18291.5,18556.84518432617,-7.861895533765332,36.170376420960594,31876.0,-15168.0,99.99847412109376
12726266496,21126.75,23287.73571777344,1.4341217754008768,43.57061966560678,44033.0,-16702.0,99.98779296875
17656790625,15554.5,15946.2734375,-6.208181013684545,32.86965636004905,31532.0,-8128.0,100.0
21308042779,4423.5,4659.851593017578,-0.1081224966561169,9.287605509176972,10920.0,-3691.0,100.0
53414693479,5913.25,5936.7784423828125,-0.6323254001367978,10.847381765249168,14148.0,-3376.0,99.9786376953125
24629391682,5410.5,10485.195373535156,11.459923973855163,15.78926589156872,35604.0,-22152.0,99.9969482421875
57873379080,17939.25,20505.646728515625,2.3509371185557386,39.82368829940263,39952.0,-14976.0,99.9725341796875
25243922576,20256.5,22747.15057373047,-0.3596015654992559,44.39683420212516,46792.0,-23539.0,99.9755859375
37951672155,4506.0,4736.195861816406,-0.4527383445482281,9.395884857835656,12106.0,-4502.0,99.98626708984376
3654871611,5784.25,5928.1572265625,-1.093024942164765,11.536296209627944,14540.0,-5608.0,99.89776611328124
29817570466,2039.0,10099.68569946289,12.917558489733034,18.201581844785977,34745.0,-16528.0,99.98626708984376
35474230626,685.0,10366.2177734375,11.420343299665465,17.049745655127175,32704.0,-19642.0,99.993896484375
51244662075,5974.5,6288.267456054688,-2.5974926019515148,13.264108389045516,14676.0,-4894.0,99.99847412109376
13263816008,17295.75,20541.08770751953,0.4231934187664765,41.087941252252165,43810.0,-18187.0,99.9847412109375
16809337494,-2259.25,11566.387573242188,14.045734631238824,23.83687080947729,28518.0,-19160.0,100.0
21749836180,16076.5,19431.21969604492,-0.8806326084862277,38.15862650736514,42793.0,-19892.0,99.9603271484375
27195669248,26445.0,26445.0,1.2643433340569574,47.68454633410124,43136.0,10328.0,100.0
10865904370,-765.25,10810.39028930664,12.246738981197664,19.78279155082795,32864.0,-19902.0,99.993896484375
36977179869,13349.0,14174.4892578125,-8.558762068368257,30.700334337736457,24204.0,-11984.0,100.0
24605362511,7232.5,7324.062774658203,-2.3882276130893847,13.022786397576905,13944.0,-4988.0,99.993896484375
25634997816,12919.5,18243.555541992188,0.0115867093822726,35.64196389175291,39364.0,-17343.0,99.98321533203124
65484754448,19333.75,21751.76806640625,1.919918193959936,42.13088546198145,41744.0,-15424.0,99.98931884765624
43794813908,12019.5,17676.013427734375,0.1507795428209995,33.32287482833558,39130.0,-19454.0,99.9786376953125
37689990790,-3794.0,12069.708923339844,14.26619518429598,25.59727071569049,22720.0,-18470.0,99.9969482421875
3878632521,16892.25,17249.169006347656,-7.6554145622157455,35.397885715634644,33062.0,-13353.0,99.98779296875
63039064062,-6677.25,13684.182373046877,14.798887957203217,28.54333075140962,21576.0,-18168.0,99.920654296875
34266787653,13754.25,14234.743408203123,-5.530136189956015,28.461393073641226,25013.0,-10188.0,99.993896484375
64855248313,14970.75,15473.239990234377,-8.49938545490392,33.4199201132998,29532.0,-12544.0,99.957275390625
34616171348,13142.0,18029.5892944336,0.6945714681155252,35.0853158714447,39156.0,-17180.0,99.98321533203124
50879164764,14490.5,18337.52374267578,-2.529325021362048,36.34316772349702,41154.0,-24624.0,99.969482421875
3870514717,12062.25,12733.70230102539,-6.406556825831554,26.317737548937583,20589.0,-9243.0,99.99847412109376
19897109738,-1520.5,10815.743225097656,11.252573682456088,18.185338695350627,32472.0,-21120.0,100.0
42529712846,-4149.0,12325.967651367188,13.995401824901862,24.932945727715868,25040.0,-18796.0,100.0
5388569215,2891.25,2914.690704345703,-0.1944870895539003,4.88665624190723,6652.0,-2359.0,99.9908447265625
7867051331,9478.25,9569.656799316406,-2.2810137755316835,18.401258486489603,21979.0,-4406.0,99.98016357421876
30763997089,16143.0,16480.432159423828,-5.516324409174956,32.9598043775938,33212.0,-8400.0,99.9847412109375
20431489548,13979.5,17877.070739746094,1.203700207790599,35.365546725678406,38144.0,-16304.0,99.98626708984376
51226086117,15203.5,15584.190856933594,-7.088354585886333,31.61009996027025,27898.0,-10848.0,99.98931884765624
62206185983,5765.75,6139.2060546875,-1.894556841672281,10.585757474935305,12376.0,-7868.0,99.951171875
68583346217,20447.25,20636.7158203125,-8.06727673348271,40.3340091477295,39392.0,-11776.0,99.96337890625
46260657561,16097.5,16549.288146972656,-8.329747522197362,35.05094354229101,32002.0,-13878.0,99.99542236328124
7791618025,14267.25,14724.546417236328,-6.793926198482003,30.94238905600861,29797.0,-10176.0,99.98626708984376
65080097400,13868.75,18771.40771484375,-2.6303142975245315,37.772864035958726,41024.0,-20032.0,99.91302490234376
8870800716,12246.75,17849.219512939453,-0.9861552724982756,34.886380223002874,39434.0,-20472.0,99.9786376953125
32157396812,10478.5,17053.534057617188,0.675570531849395,31.771976792996355,36600.0,-17864.0,99.9969482421875
49025871091,7094.5,7288.916320800781,-3.0529224314960066,15.446541729566988,18502.0,-4336.0,99.993896484375
32166792499,8004.5,8118.325256347656,-2.394263654217803,16.26711576816359,19177.0,-4120.0,99.98931884765624
67452721291,9104.75,9382.041015625,-2.470415024226395,17.550674974615493,20664.0,-11232.0,99.99237060546876
57654670660,15193.25,19179.857299804688,0.2756054483852099,37.73614416027769,40764.0,-20348.0,99.99237060546876
59770243746,800.25,10736.3310546875,13.170442965147329,20.453540413761218,33728.0,-19436.0,99.957275390625
14241435307,4879.75,5097.208801269531,-0.3467643707307307,10.038661197469494,13157.0,-5280.0,99.99237060546876
991058970,-92.75,10533.179504394531,11.241246388619434,17.61049694046971,31944.0,-19452.0,99.99847412109376
64066024485,16689.75,17068.477416992188,-7.430078168215252,34.01488560502698,30424.0,-15100.0,99.97406005859376
29445506837,13864.0,14315.51303100586,-5.155542669245041,28.42616709831797,24648.0,-9852.0,99.9847412109375
11679013661,12602.75,13186.382080078123,-6.391346173647025,26.939350731557084,22534.0,-8064.0,99.9969482421875
48579894799,2769.5,2769.910522460937,0.0277219970997678,4.947433907250997,5906.0,-636.0,99.993896484375
200334743,5567.25,5813.293823242188,-2.2172153188876584,11.490422552140505,12247.0,-7594.0,99.98779296875
54826893663,8076.25,8076.269287109375,-0.9785510342982072,14.579580219804216,15956.0,-256.0,100.0
65026700902,-4138.25,12281.824462890623,14.294121653496964,25.73038384280777,25504.0,-19084.0,99.9603271484375
29141142568,17422.0,20585.29077148437,-0.5613552200948081,41.975053055078334,44296.0,-17072.0,99.97711181640624
30111019843,10216.0,10261.790649414062,-0.5509510368106447,18.90210215150954,24256.0,-7595.0,99.99237060546876
57507107350,-1096.75,11128.953247070312,13.725041313279611,22.67978267557593,29184.0,-18120.0,99.993896484375
68440604252,9703.25,16796.37890625,-0.5218264348732066,30.74391270418148,35232.0,-17920.0,100.0
28583141708,16630.0,19502.406768798828,-1.1341720412621656,38.56234474881661,42496.0,-21840.0,99.92828369140624
68317421139,6117.25,6249.912353515625,-0.2567012390321287,12.565023935347472,15720.0,-4248.0,99.9664306640625
45351477338,1566.5,10106.191955566406,11.428086458898678,16.839144253719596,33664.0,-23710.0,99.981689453125
41953259253,11782.0,12532.598999023438,-7.159249628428048,27.126039919528004,22760.0,-11436.0,99.9603271484375
54968229178,-2175.75,11173.490478515623,11.405003880310534,19.39257504569628,30120.0,-20144.0,99.9969482421875
44480234634,617.5,10374.518737792969,12.362059443848851,18.53017332343624,34006.0,-21312.0,99.9847412109375
48588731988,11127.5,17361.61669921875,1.520823762964597,32.63469287680273,37178.0,-18878.0,99.9969482421875
28028663013,15536.0,16056.625274658203,-8.431904992812363,33.77409856874537,30017.0,-15520.0,99.981689453125
48322392472,17003.5,20305.989196777344,-1.387581264692891,40.319692313011934,44332.0,-23660.0,99.97100830078124
56616320709,12984.25,13593.923095703123,-6.322948439142189,28.30558222901776,25296.0,-11164.0,99.9969482421875
50683345888,15594.5,19864.524658203125,-1.206572840013021,39.45221573655184,42746.0,-16944.0,99.99237060546876
12663675144,22927.75,24457.64813232422,-0.4700450888404054,47.588642285554826,46720.0,-21288.0,99.99542236328124
48767260458,-1425.5,11390.17333984375,13.514636892812108,23.052029262493416,30224.0,-21372.0,99.993896484375
56282369941,13209.25,13757.82421875,-5.913390581669876,28.022838798598382,24292.0,-11168.0,99.98931884765624
44975986040,13896.5,18686.05212402344,-3.301607545884791,38.26024513185428,42224.0,-17628.0,99.99847412109376
59787690522,-853.75,11231.364013671877,13.604654720673558,23.067778941766047,31360.0,-20220.0,99.9847412109375
16137505793,23131.75,23131.75,-7.531894688008573,41.77893914746719,38198.0,4645.0,100.0
44651855943,9119.5,9337.474426269531,-1.522950197256388,16.37856586796948,20816.0,-8734.0,99.99847412109376
31196751248,18158.0,21255.99914550781,-0.0136271263828377,41.98978664610513,45364.0,-17568.0,99.97100830078124
59979863562,-22.75,11176.604248046877,13.772567185547851,23.53128090698224,30208.0,-19484.0,99.99847412109376
29818550424,17419.0,20668.97134399414,-2.194619416552869,41.83090347225892,45577.0,-23640.0,99.9481201171875
47713508292,14018.5,18468.06170654297,-0.045011064248203,35.712675016911085,40132.0,-17344.0,99.9725341796875
32661892867,8479.0,8479.0,-0.0460855742943106,15.299210526494388,17541.0,0.0,99.993896484375
66128153716,12701.75,18088.021484375,-2.501527401668447,36.21519694903434,41224.0,-22088.0,99.94659423828124
37145526377,19446.0,19705.40167236328,-7.86785826357025,39.10886363729026,38824.0,-13098.0,99.98779296875
50992582676,17796.5,20315.006591796875,-0.0712815717579268,40.79928718791945,42688.0,-23376.0,99.95880126953124
30210747905,21907.0,21907.0,-5.968618122791266,39.50808016115106,35656.0,7333.0,100.0
449169243,4677.25,4919.432067871094,0.1008414283748951,9.564252647350788,12830.0,-4588.0,99.981689453125
27148166357,14979.0,15554.916717529297,-7.690958981842429,32.23283566860217,29168.0,-15448.0,99.9786376953125
66496199564,12138.25,17533.69482421875,0.3156199065231897,33.27302065468176,37652.0,-17920.0,99.981689453125
61872429785,15907.75,16314.724365234377,-7.416387678510222,33.71149804533281,32888.0,-9384.0,99.993896484375
59829858496,21343.25,23403.203491210938,-1.4841131934000251,45.35040053449298,48260.0,-24416.0,99.9908447265625
21359928362,180.5,10594.73876953125,12.201850405239366,19.01276566123009,33452.0,-19788.0,99.99542236328124
48447879412,13949.5,18329.45422363281,-4.1569641996776205,36.92118330386552,41920.0,-21376.0,99.99542236328124
30588473168,15387.0,19683.025299072266,1.61517208320476,38.38081023181554,40592.0,-17007.0,99.9847412109375
22625633681,18675.5,18898.76931762696,-6.913884506416732,37.5815060365408,37528.0,-11216.0,99.98931884765624
1116065357,12289.25,12892.069946289062,-5.719747983131096,26.26867467707531,22118.0,-9525.0,99.98931884765624
10896585334,-4001.25,12309.321899414062,13.934797478488605,25.18523448163417,26352.0,-19384.0,100.0
30922497737,13812.0,14350.52066040039,-6.2567564474563815,30.12078299240158,28789.0,-9472.0,99.8870849609375
52401534291,7626.25,7787.729248046875,-1.7908933902355877,15.657304825904523,19148.0,-4568.0,99.981689453125
52989837377,23719.25,23845.327392578125,-7.387483983296631,44.72845506166273,46328.0,-11496.0,100.0
37942334169,15935.0,16267.145690917969,-6.974509002424829,33.14688361863799,32808.0,-8588.0,99.9847412109375
22424538838,-5253.5,12586.60791015625,13.988496956370918,25.84357807650361,23548.0,-18816.0,99.99847412109376
28268226757,17611.0,17952.683532714844,-8.622181076266715,36.19983499847745,31977.0,-15600.0,99.98779296875
46505072618,-3272.5,11808.103515625,13.147292399183996,23.297465207612507,29762.0,-21494.0,99.993896484375
19907836189,15806.5,16313.330657958984,-8.753748551767957,33.86795565537527,27328.0,-13111.0,99.9755859375
53285667414,-1740.75,11357.212768554688,14.098186206544652,23.48407800524167,28948.0,-19860.0,99.9969482421875
35943066719,2992.0,3642.892822265625,-1.8199256908209387,7.428578587333563,6400.0,-4560.0,99.98626708984376
53054163076,18216.25,20724.9541015625,-0.2247124549122818,40.100846458469576,43584.0,-20044.0,99.98016357421876
27883267896,12604.0,18143.52087402344,-0.4186862298931409,35.55662719708374,38832.0,-17280.0,100.0
49343742692,12461.5,17925.290893554688,-0.4214673005594914,33.840539158228,39082.0,-20422.0,99.9664306640625
27373440219,6050.0,6305.994323730469,-2.2869143406952173,12.88707142957567,15161.0,-5456.0,99.91455078125
10336769502,-4765.25,12542.004699707031,13.09407909097787,23.70086209567314,23670.0,-20478.0,100.0
12571280350,-4660.25,12801.454650878906,14.89848075753172,27.252671397752504,24018.0,-20190.0,99.9969482421875
937729061,15862.25,16288.03057861328,-7.452649436120788,32.75571040058543,28885.0,-14058.0,99.98626708984376
51620584373,14482.25,14918.021240234377,-6.845456108822079,30.39448507082229,26396.0,-11216.0,99.98779296875
556178651,6246.25,6506.565887451172,-2.3565559521643262,13.359718340244545,15845.0,-5350.0,99.9969482421875
254402410,-3237.75,11806.27587890625,13.146168459392642,23.21293888111568,28780.0,-21248.0,100.0
38752991819,7106.0,7206.901611328125,-0.8949414361341808,13.782491542563896,17360.0,-6018.0,99.98779296875
5598135941,14150.25,14598.334167480469,-5.047368668058941,28.62467934081481,27018.0,-10214.0,100.0
22713668490,98.5,11011.117370605469,13.431008641505931,21.880620072728178,32904.0,-19495.0,99.9786376953125
33126687613,13474.0,13986.778106689451,-7.099036815778636,28.11656466069706,27136.0,-9999.0,100.0
19900939716,14550.5,18943.52542114257,-1.5795002297313323,37.59136152746825,42416.0,-20675.0,99.98321533203124
62575295566,-3486.25,11783.195922851562,12.552863744410438,21.67506564904869,25056.0,-20216.0,99.98931884765624
4230808595,9131.25,9184.409423828123,-0.817142234651485,17.784734157458246,20701.0,-3056.0,99.9969482421875
33430402695,4318.0,4351.957458496094,-0.0736070343245529,8.037009927634935,10388.0,-3032.0,99.981689453125
39196507685,14013.0,14495.093322753906,-5.80434847640994,29.20958131428303,25648.0,-10804.0,100.0
50705766422,103.5,10547.944763183594,11.98734370932915,18.853256274156863,29024.0,-19806.0,100.0
48207993433,15535.5,15950.542602539062,-6.859386286819078,32.99454475939671,31674.0,-9368.0,99.9969482421875
37264032908,13347.0,18164.46990966797,0.5549128454817269,35.43649465534193,39930.0,-20414.0,99.98931884765624
57567616612,11362.25,17507.887329101562,0.6849896632775534,33.10805150549237,37024.0,-18220.0,99.9969482421875
33017612498,3158.0,9531.880981445312,10.906022691849149,14.287474745034563,35649.0,-20248.0,99.95880126953124
28848378755,8962.0,9022.066772460938,-0.2798434733182182,16.574399816497607,21609.0,-5720.0,99.93133544921876
65539479333,14259.75,14678.245849609377,-5.383793847673294,29.18112544135512,25520.0,-10348.0,99.9908447265625
52060675229,12481.25,13399.990844726562,-7.965074396025439,29.00053823140973,22952.0,-13024.0,99.9755859375
626830553,15209.25,15691.598052978516,-8.581546504207564,33.87885211711438,30483.0,-12884.0,99.98626708984376
49320269540,10863.5,17399.86962890625,-0.401721854725351,32.23370232739433,37506.0,-17920.0,99.98016357421876
4671989726,-6382.75,13391.508575439451,14.555489641343856,27.784594137199143,21459.0,-17660.0,100.0
9444867484,11135.75,17512.790405273438,-2.08913064148252,33.63706079306774,38601.0,-20842.0,100.0
44285800593,21260.5,21489.13201904297,-8.002554173623075,41.90431562862898,43554.0,-12478.0,99.9847412109375
46297513184,16206.5,20152.111694335938,-2.8556471552706664,41.587863822324735,45440.0,-17406.0,99.993896484375
21226171629,12621.5,13547.209075927734,-8.480098115354311,29.74546224221921,24320.0,-13996.0,99.99237060546876
39850255735,5907.0,6129.078979492188,-1.7868101851879852,11.689690200735706,13526.0,-7050.0,99.9725341796875
46592933897,21808.5,21902.71221923828,-6.891362198741675,41.21691332497708,39922.0,-10004.0,99.98931884765624
30551937551,5122.0,5133.979400634766,-0.2312319689314614,8.921292269630666,11137.0,-2863.0,100.0
67577938418,1774.25,10009.219116210938,11.619413658851013,16.68415588290053,33792.0,-24428.0,99.8992919921875
16244151764,13079.75,18252.68927001953,-1.4268549342869117,35.9013698169254,40846.0,-21358.0,99.99237060546876
35968421698,1354.0,10960.978088378906,13.1917010139655,21.368188995571643,30054.0,-20480.0,99.9603271484375
28672540509,10891.0,11657.409088134766,-6.160339905605445,24.486682022735664,19680.0,-8447.0,100.0
22661199469,11532.5,12189.888061523438,-6.10932474571859,25.41897878496033,21444.0,-9323.0,99.9664306640625
35794891028,17845.0,20492.21014404297,-0.2928490841226636,41.26697947293383,43272.0,-22476.0,99.98779296875
39819044557,12094.0,12697.725769042969,-5.934351756597618,25.93728994284087,23086.0,-9180.0,99.99542236328124
38700845405,16806.0,17105.51202392578,-8.625330783310622,34.28756026574682,29498.0,-12086.0,99.9847412109375
37631428692,17233.0,20051.423767089844,-1.0308502378581186,39.763543395638216,43520.0,-17934.0,99.98016357421876
37474249986,6524.0,10508.53778076172,10.515000043377428,16.281677209586242,34176.0,-15660.0,99.9725341796875
52804639736,12710.25,18318.719970703125,-3.52591536062636,35.7070435188416,39900.0,-19008.0,100.0
35645919675,8707.0,9036.382019042969,-2.67940005829491,16.904660037991256,20438.0,-10360.0,99.993896484375
28479637640,19610.0,22107.401580810547,-0.4671497456521755,43.31709305055564,45832.0,-23032.0,99.98779296875
30985025161,15513.0,15883.19741821289,-5.789656521128957,31.91874573227709,30577.0,-10480.0,99.99542236328124
61433670214,-1637.25,11256.0517578125,13.58526034319551,22.58401732874626,27784.0,-17152.0,100.0
13234368820,15774.75,19278.732635498047,-1.3542572948270029,39.06664639554118,42144.0,-23120.0,99.98931884765624
5504929544,17709.25,20380.179290771484,2.426853531708142,39.557425934317074,39872.0,-15360.0,99.99237060546876
14914411586,2356.75,10401.454711914062,11.410412015059023,16.930518088259415,33554.0,-20132.0,99.99542236328124
54573230622,-3531.75,12066.271850585938,13.848636053117731,24.41626138402324,24232.0,-18984.0,99.99847412109376
2933688455,8286.25,8399.09146118164,-2.179093230003248,14.8524408023132,17306.0,-5714.0,99.993896484375
26475012409,18879.0,19098.338470458984,-8.445046795467395,38.21357898104784,36204.0,-11379.0,99.99542236328124
1025894183,4117.25,4161.683410644531,0.3111371089572179,7.733914495268112,11287.0,-2824.0,99.99847412109376
28276316638,-2375.0,11524.02313232422,12.20163676514066,20.447973054718545,25201.0,-22615.0,100.0
34164745052,12240.5,17404.68408203125,-0.5297931162918528,32.766809969244875,38784.0,-20272.0,99.981689453125
22708200987,5978.5,6094.472015380859,-0.1087725924196665,11.712236063302797,13664.0,-5367.0,99.9786376953125
3889714650,-1435.75,10802.667694091797,11.369682763090308,18.273156454884926,32432.0,-20430.0,99.98931884765624
22052517434,-3762.5,12137.135009765623,13.440803417982805,24.77536215121236,27216.0,-20287.0,100.0
3362758592,15430.25,19927.848571777344,0.8290532517200742,38.33544890896904,40618.0,-16765.0,99.981689453125
1732600665,16270.25,16554.412170410156,-6.227737237053878,33.16394902282836,32894.0,-6945.0,99.98779296875
10093328970,-651.25,11055.57568359375,12.807758910867625,20.9675028251747,32666.0,-21428.0,99.99542236328124
29002307728,19764.0,22295.31060791016,-0.6225978193544133,43.67430920639506,46284.0,-20512.0,99.9847412109375
40432768007,7351.0,7433.56005859375,-1.7917266246428327,13.283500108647528,14882.0,-4642.0,99.96337890625
60838881550,-73.25,10595.134887695312,12.15763882181017,19.279048645262737,27168.0,-21244.0,100.0
169947168,24417.25,25805.14907836914,-0.3275699620221412,49.20584180478357,48136.0,-23633.0,99.9908447265625
27891185508,12235.0,17799.076293945312,0.4503379416769501,34.10214752989049,38664.0,-17888.0,100.0
6384816848,16534.25,20264.100036621094,-0.0834279825169824,39.925561043999785,43321.0,-19192.0,99.969482421875
15341573284,13602.75,18508.1188659668,-0.1235978741786697,36.03379724118491,40805.0,-20736.0,99.97100830078124
53950020167,5651.25,5673.092041015625,-0.6872982438230706,10.413112805311156,13284.0,-2924.0,99.9725341796875
59045204416,20189.25,22702.89953613281,-1.22496538547717,44.28377173733829,46596.0,-21696.0,99.9603271484375
10532309139,10725.75,10798.03939819336,-2.441183770711221,19.94958236812697,24045.0,-9672.0,99.98931884765624
20439763475,8806.5,8836.05728149414,-0.2706303119267937,16.583634158189728,20024.0,-3163.0,99.98321533203124
31856885118,-4603.0,12376.808715820312,12.37338275264405,22.01021380862412,22608.0,-21488.0,100.0
6038674500,15097.25,19157.953399658203,-0.0338174944645655,37.71352801498311,41248.0,-20220.0,99.94354248046876
33896622146,5229.0,10242.745544433594,10.9744871962723,14.829270682221903,35984.0,-20112.0,99.9053955078125
55500179737,20066.25,20304.29467773437,-8.512762074104389,40.24157514362376,37440.0,-12956.0,99.98016357421876
62700510623,2871.75,3528.2677001953125,-1.8179467798870004,7.489975329952453,6220.0,-4920.0,99.80926513671876
12144987201,20211.75,20393.925415039062,-7.503937051344456,39.59837486543631,38555.0,-11378.0,99.99847412109376
14940093787,5433.75,5760.502380371094,-2.2411159457675933,12.170684372130196,13778.0,-4480.0,99.9847412109375
15953094557,11999.75,12659.553192138672,-6.191313571296716,25.82585394926909,22915.0,-9664.0,99.98779296875
24481982241,17775.5,18006.217041015625,-5.323678103374801,34.90622601416622,35044.0,-8287.0,100.0
21512182395,5605.5,5829.527893066406,-1.3484145805109105,11.380470633609349,14820.0,-6631.0,99.98626708984376
34627067536,15012.0,19570.6357421875,1.7313883092833031,37.74906754546034,40210.0,-16768.0,99.98779296875
65153720884,13227.75,17998.503295898438,0.6687512290764105,35.08474521471893,38960.0,-19328.0,99.98321533203124
31934949126,-1342.0,11290.537536621094,14.179960617717828,24.67716905796032,26240.0,-16335.0,100.0
5990083871,4238.25,4706.126373291016,-2.014640705359572,9.206043394682972,8526.0,-5491.0,99.99237060546876
65914405660,12471.75,17379.701293945312,0.8822958392426921,33.582353851917986,37968.0,-15232.0,99.99847412109376
27018315002,-1825.0,10982.422332763672,11.521457473999536,19.091064780261704,31660.0,-20291.0,99.99847412109376
27591187248,17727.0,20913.37789916992,0.0407762528730872,41.87581150041786,43416.0,-16320.0,99.97406005859376
35392674148,16417.0,19653.047729492188,-2.072016814683132,39.53664142662558,43698.0,-21984.0,99.9908447265625
9278900477,15440.75,15991.373107910156,-9.833530412283116,33.76456185788321,28369.0,-14278.0,100.0
39347445076,13419.0,18399.59735107422,-0.7772546494163369,36.59851110556568,40924.0,-21340.0,99.96795654296876
17736035727,4717.5,5020.82861328125,-1.860249707355584,9.479429830582276,10208.0,-5008.0,99.9908447265625
51006787648,23391.5,25048.361328125,-0.1514252412815464,47.23069319706933,47128.0,-22270.0,99.981689453125
37155622734,-5234.0,12773.58154296875,14.567449784797978,27.10765236797562,22160.0,-17008.0,99.9969482421875
4350997079,5112.25,5178.204559326172,-0.2552488524785609,9.407335148242312,13369.0,-5413.0,99.98779296875
41878399989,13663.0,14165.62451171875,-7.296097075295096,29.41532600632312,25210.0,-10108.0,100.0
52525197711,6132.25,6451.157104492188,-2.278580586361272,11.68447696965556,12520.0,-7136.0,99.99542236328124
23902463940,12914.5,18138.32205200196,0.6544351717585464,34.40127488525184,39777.0,-17836.0,99.99542236328124
20033452067,11486.5,11605.71923828125,-2.5270533464693865,21.369046575696164,25084.0,-10203.0,99.99542236328124
30304913084,9859.0,16898.6484375,-1.206163814240763,29.92776956785781,37408.0,-17983.0,100.0
59512167438,-2101.75,11227.699829101562,12.278881006111098,20.463438871720903,25280.0,-20060.0,100.0
42196796577,20086.0,20247.80139160156,-6.616422199508944,40.41776668569423,39924.0,-11484.0,99.98931884765624
68074074099,4855.25,5125.5947265625,-0.8335141057111549,10.39319395718058,14604.0,-4472.0,99.8321533203125
61978716956,12103.75,17430.6328125,-0.3358669788116243,33.84892144398635,37488.0,-16512.0,100.0
37991528297,14274.0,14742.830322265623,-6.383944050875108,30.925216693642408,29092.0,-10232.0,99.993896484375
3495041061,19050.25,19211.8359375,-8.20769586206435,37.29525714498392,32066.0,-12342.0,99.99542236328124
2336189520,16949.25,20497.71514892578,-0.3954626954585121,41.14354569175909,43876.0,-16252.0,99.98016357421876
56018761688,11901.25,17964.132568359375,-0.7082212062013976,34.52517006808454,38696.0,-17004.0,100.0
65375934569,18307.75,18656.59375,-8.645204146165078,38.131603213608,36488.0,-13092.0,99.98931884765624
54780591813,12683.25,13286.769287109377,-6.02925817599044,27.55263347101347,24408.0,-10476.0,99.993896484375
19503562831,8170.5,8479.574768066406,-1.5440752597851488,14.642227522480717,18452.0,-10479.0,100.0
55867946317,13880.25,14497.37841796875,-7.383623331217852,29.91442818365114,24924.0,-13468.0,99.9603271484375
67604138544,17118.25,20502.906494140625,0.4530589107168165,40.64247980834778,42176.0,-17120.0,99.9847412109375
41215629955,9127.0,9182.38037109375,-0.4903502244098806,16.947869505852747,21902.0,-6136.0,99.993896484375
25801200934,-1432.0,11077.706909179688,12.747792077197444,20.79663320308587,27840.0,-19935.0,99.99237060546876
68396208078,-5883.75,13007.177001953123,14.271382359975073,26.786593009693835,21640.0,-18088.0,99.98931884765624
30796330051,9660.0,9735.241607666016,-1.9492406285178616,18.609038870983184,22484.0,-3695.0,99.98016357421876
62927022438,-268.25,10516.7509765625,11.808095900957357,18.28494091115749,28320.0,-19448.0,100.0
16703300326,-2345.25,11538.970245361328,13.73507036049416,23.15165271065913,28452.0,-18112.0,99.99847412109376
58550235307,8904.25,9191.072875976562,-2.195198285606938,17.052660216678557,20864.0,-11568.0,99.98626708984376
9004961606,-3957.25,12163.227630615234,14.366220820972629,26.07277222218424,23002.0,-18432.0,99.98779296875
58217602883,7522.25,7587.881103515625,-0.1924166388074367,14.534614623319788,18244.0,-3708.0,99.993896484375
18987538204,9888.5,16649.703125,0.5112908974767906,30.660943945735426,35216.0,-16076.0,100.0
61815001308,14032.75,18086.063232421875,-3.0872656586473,34.85495301791822,40344.0,-23032.0,99.94964599609376
60629260592,19642.75,22178.94482421875,-1.7843730086900302,45.07875372488732,46496.0,-19688.0,99.9664306640625
34106562067,7189.5,7271.408355712891,-0.1481781645750048,13.915181492620569,17821.0,-3596.0,99.981689453125
67734978965,18327.75,18608.39404296875,-7.485028317224431,36.0305264140894,33752.0,-16120.0,99.96490478515624
55105493209,18004.25,18384.550415039062,-9.191688696369424,38.0192819656769,35848.0,-13560.0,99.993896484375
54941206876,14634.25,18519.416870117188,-2.718361207892164,36.987849580154126,41284.0,-23332.0,99.9664306640625
52489623649,21375.25,21519.183227539062,-8.813523254331454,42.61291773431224,41704.0,-12164.0,99.99237060546876
50920753665,22765.5,22765.5,-5.911909626731248,40.91126544002455,37958.0,9104.0,100.0
50383702711,4465.5,4491.433410644531,-0.6771292303762696,8.183465223795512,10276.0,-2912.0,99.97711181640624
17130593493,14763.25,15355.753723144531,-8.284046765871153,32.45816062549724,27973.0,-15672.0,99.957275390625
2072146486,-2360.75,11619.941345214844,13.791814119013669,23.576200889555764,27812.0,-20480.0,100.0
45569456133,19903.5,19983.31414794922,-7.749042237096558,37.26373148264474,31682.0,-9736.0,99.9969482421875
47405855026,2905.5,10159.820068359377,11.00730189158552,15.310535727429237,34704.0,-23024.0,99.99847412109376
18430966518,-3463.5,11901.533233642578,13.23468265308314,23.2022765756137,26748.0,-17579.0,99.99847412109376
45291072440,12967.5,18330.46032714844,-1.0725777556184846,35.540113605518734,40134.0,-18262.0,99.993896484375
33674341637,17788.0,18031.68670654297,-7.260054229531268,34.314555631230355,30256.0,-10384.0,99.9755859375
9555348453,14488.75,14945.357482910156,-6.957198084573244,30.560989986643712,27551.0,-10808.0,99.98931884765624
4120633600,30175.25,30175.25,-0.2616452924677934,53.77691520071328,48256.0,9224.0,100.0
4276851501,13824.25,14260.405090332031,-6.217710172015448,28.54891904953088,25767.0,-8944.0,99.99542236328124
51206456618,537.5,10471.60028076172,12.612762747389665,19.301149383131747,33952.0,-19372.0,99.9969482421875
478921007,7179.25,7559.068695068359,-1.5572814484531292,13.005864858092282,15919.0,-8488.0,99.99542236328124
32749253702,-101.0,10604.608001708984,12.547509016913756,19.1079393189279,29312.0,-19408.0,99.9969482421875
68184051626,-2738.25,11690.198364257812,13.690297918222678,23.866369185955456,29704.0,-20992.0,99.9908447265625
29068090922,-2285.0,11622.121948242188,13.495796464721314,23.541379370165465,29056.0,-20799.0,99.993896484375
67877112021,16930.75,17293.35791015625,-8.56985665791008,34.994936475741746,30288.0,-15832.0,99.98779296875
48607831010,1037.5,10509.697204589844,12.71332711070917,19.344974889597783,33762.0,-21686.0,99.98626708984376
57605329850,-1919.75,11424.796020507812,12.903024333988023,22.20883123503986,31188.0,-20664.0,99.98779296875
34533934927,3809.0,3817.0706787109375,0.3518237007993656,6.967628489727187,9984.0,-1710.0,99.99847412109376
28660348784,13973.0,19043.15234375,-0.7195304224663415,37.762433249246776,40672.0,-17368.0,99.99237060546876
18646647649,18161.5,18397.57684326172,-6.089981299524429,36.43742488557765,39056.0,-6560.0,99.9969482421875
3951705419,7329.25,7519.62744140625,-2.24150784141331,15.03909181596281,17386.0,-5711.0,99.9969482421875
27396299546,-202.0,10976.743682861328,12.65254365742234,20.73030589270891,32256.0,-19595.0,99.98016357421876
14354272843,7373.75,7491.215759277344,-0.3527007575036772,14.108795277283356,18851.0,-7565.0,99.97100830078124
54894504338,3025.25,9930.840698242188,11.102801005737986,15.14868891604873,35456.0,-21000.0,99.94659423828124
6062893312,30511.25,30511.25,-0.8720367779271021,54.353935347814186,48640.0,11602.0,100.0
1737034650,-1157.75,11080.846710205078,12.9620873217191,21.502263514505263,32448.0,-20080.0,99.98016357421876
51241867303,8846.5,8973.945434570312,-2.579930617731196,16.04452057692543,18240.0,-7292.0,99.9908447265625
29492635730,2710.0,10016.8623046875,11.120925609675636,15.48775460450458,35144.0,-20352.0,99.9755859375
24270476337,19198.5,19435.128509521484,-7.964572150066056,39.60356857683416,37764.0,-11871.0,99.98626708984376
65796030632,17370.75,20559.060913085938,-0.2559269231490049,40.37122592564927,44636.0,-24136.0,99.9237060546875
46349330569,20517.5,20713.295654296875,-8.273149344414845,40.4483362667706,39466.0,-13814.0,99.99542236328124
49577178270,-4039.5,12231.071105957031,13.123782842536809,23.09482063022632,24802.0,-20570.0,99.993896484375
59953643019,6716.25,6803.87890625,-0.3072299049219435,12.87228162265254,14672.0,-4652.0,99.9755859375
58743743906,1421.25,10346.866333007812,12.169037250906117,17.665657321265222,34664.0,-20052.0,99.9908447265625
50303469943,8063.5,8104.116760253906,-2.6874544186777665,14.59942396033806,15378.0,-3838.0,99.98779296875
38450406735,5465.0,5682.048889160156,-1.6649627544471952,10.526415973476624,11562.0,-6354.0,99.91302490234376
5771888716,15813.25,19160.290954589844,-1.3337712571586984,38.22363280225381,41868.0,-20384.0,99.99542236328124
68265369212,8104.75,16497.609375,-2.172021411998972,28.87134859984145,34096.0,-16640.0,100.0
47688488136,15428.5,19503.72631835937,-1.122847036396827,39.08297421032499,43380.0,-16702.0,99.957275390625
60982879622,-1393.25,11088.50341796875,12.910183619420811,20.86578075919075,28340.0,-20760.0,99.98931884765624
51876833338,858.25,10199.777709960938,10.627662345962852,16.146259211874177,32844.0,-21848.0,99.9908447265625
66516649350,-253.75,10660.3701171875,13.024960672556674,19.886482963052703,29440.0,-20832.0,100.0
66720177109,13846.75,14315.748291015623,-6.547179380639197,29.24754556022984,25392.0,-10408.0,99.98779296875
39404265987,10820.0,10823.252868652344,-0.0994620804820193,19.18915993144228,23564.0,-1524.0,100.0
62586074306,1432.75,10206.958740234377,11.44699693467319,16.266863034003777,34948.0,-20216.0,99.9755859375
20722170228,15144.5,18928.06253051757,-3.2231868252007896,38.61829687847823,42892.0,-21923.0,99.86572265625
271280947,7760.25,7820.228546142578,-0.9657894270735308,15.219781113916415,18883.0,-5190.0,99.98321533203124
67462133568,18946.75,21779.123779296875,2.100582990224912,41.03727233308647,40936.0,-16568.0,99.993896484375
34604124584,18372.0,21208.701538085938,-1.322134997947146,42.18069814791156,45994.0,-24006.0,99.9908447265625
66482503898,1292.25,10100.949951171877,11.815072953836944,17.56016825679818,33188.0,-24288.0,99.96337890625
30977374840,13165.0,18465.399169921875,-2.297981379255184,36.63905080222126,40064.0,-18784.0,99.99542236328124
49978895971,6338.5,6467.8831787109375,-0.6751362548459539,12.916491784008516,17270.0,-4382.0,99.94354248046876
5358142057,15919.25,16268.149291992188,-6.096304490505557,32.844676486206446,33081.0,-8096.0,99.98779296875
37205426775,4780.0,4858.649719238281,0.154145081964187,8.787012438401401,12748.0,-4906.0,99.98626708984376
8097583133,16360.25,16669.065338134766,-8.09129583776001,33.13176816055789,29972.0,-11615.0,99.9725341796875
31545809074,1772.0,10062.936614990234,10.958205812161014,15.732949702379353,34473.0,-20312.0,99.98016357421876
48885140373,15073.5,15468.715454101562,-6.132393507469456,30.76565790227559,26890.0,-11670.0,99.9847412109375
50204238877,13903.5,14534.628479003906,-7.39870044051313,29.82671323125232,24854.0,-11810.0,99.9969482421875
30490887445,16475.0,16825.46466064453,-6.074417587591846,33.93603652247253,29496.0,-13196.0,99.98626708984376
32201864269,14697.5,15227.131713867188,-7.70509406855088,31.36892755361145,26192.0,-13184.0,99.97711181640624
8768611746,1483.75,10335.406646728516,12.174685870965634,17.656113978618887,34634.0,-19856.0,99.99542236328124
14796790563,8823.75,8877.283569335938,-0.5725379756825735,16.673894971264914,20699.0,-6218.0,99.9847412109375
30438140643,8439.0,8510.967712402344,-1.3443405683187035,16.355725786887422,22193.0,-6911.0,99.98931884765624
9868370712,17113.75,20260.717559814453,0.69097655639031,40.43439391642945,42000.0,-18155.0,99.98779296875
41912308029,15936.0,16336.562927246094,-8.665590457507419,33.261492285744175,29556.0,-13140.0,99.98016357421876
13603341340,13556.75,18139.908752441406,-0.9858898873912836,36.64758437992438,40368.0,-20190.0,99.969482421875
12294139174,-1498.25,10963.710327148438,12.15526455317842,19.65396481264574,28312.0,-21464.0,100.0
22752215390,-652.5,10895.94989013672,12.854712647019234,20.16512257525836,25684.0,-23931.0,100.0
29500432809,18465.0,18750.93811035156,-7.610144807082868,37.2467720156066,37161.0,-12256.0,99.99237060546876
35807818545,17328.0,17626.36444091797,-6.330491497690479,35.56453673664607,36614.0,-7226.0,99.99542236328124
64113748871,5961.75,5974.727294921875,-0.6140514634273948,10.784301117862324,13768.0,-2808.0,99.99542236328124
35301275289,13620.0,14121.255310058594,-5.92837143836117,29.27888813713294,27682.0,-8704.0,99.98626708984376
40340312378,1288.0,10248.41668701172,10.910890912558646,16.526130389874183,32816.0,-22540.0,99.98779296875
117479222,-3633.75,12069.372924804688,14.252278777125964,25.392337173163565,25600.0,-18864.0,99.993896484375
20945207488,21013.5,23226.87451171875,-0.4080194314339349,44.87430729177543,47012.0,-24272.0,99.99237060546876
50147812132,15676.5,19188.32037353516,1.6541346999258264,37.7070466688189,40576.0,-19542.0,99.981689453125
28079211533,15518.0,15921.676971435549,-6.7353866406292,31.51556080892176,26752.0,-11531.0,99.98321533203124
35027227098,1174.0,10166.081237792969,11.059856952383385,16.57706391252994,33408.0,-23660.0,99.9664306640625
40336140805,17720.0,17888.926635742188,-6.019538534271874,33.723701186556326,28670.0,-7164.0,99.9969482421875
44543351802,-3475.5,12046.309997558594,12.459974110026518,23.04567770668632,29186.0,-20848.0,99.96185302734376
45461627081,19273.5,19530.009643554688,-8.240578838368114,38.91231912018677,38352.0,-13432.0,99.99847412109376
50561998941,15878.5,16317.629943847656,-8.240842480627776,32.93038827712987,30026.0,-13462.0,99.96185302734376
19027679296,24107.5,25561.29797363281,-0.7571044364100904,48.298067717816,48388.0,-22075.0,99.98321533203124
24003576848,21294.5,23157.453002929688,0.8460206430887457,45.34156462465719,45312.0,-16636.0,99.993896484375
39368003566,-6114.0,13242.88153076172,14.662307171699185,27.97750736024749,21766.0,-17676.0,99.993896484375
30339103531,6747.0,6871.15966796875,-0.905542323025616,13.279390256342117,16493.0,-6999.0,99.99542236328124
66491341795,7906.25,8005.00732421875,-1.4729014876696158,15.565573361979618,20496.0,-7340.0,99.9847412109375
36994097144,11007.0,17727.7109375,-3.011909789806042,33.393781936815714,38540.0,-17504.0,100.0
39007033678,-58.0,10496.725708007812,12.020527909972508,18.3821935823818,27250.0,-22004.0,100.0
25135690595,8200.5,8306.038635253906,-0.5932419401849726,15.975366985466971,21025.0,-6316.0,100.0
32645077413,16820.0,17147.284210205078,-8.005314515103684,34.23967871652148,30173.0,-13920.0,99.99237060546876
189810603,5887.25,6045.318756103516,-0.1465131315058281,11.572880615925436,15251.0,-6609.0,99.99237060546876
5421947237,17008.25,17318.792694091797,-8.375603727752539,34.91333820231486,29942.0,-14201.0,99.9969482421875
20812323903,4007.5,4473.643371582031,-2.037465530966565,8.898933219746743,8224.0,-4908.0,100.0
28351700662,-5616.0,12842.461120605469,14.185409678976791,26.70758493757907,23081.0,-18992.0,99.993896484375
15964830735,5305.75,5598.691925048828,-2.25763789005892,10.820240798384049,10531.0,-5531.0,99.957275390625
46233922582,-972.5,10759.990356445312,12.099054636538744,19.24429024977533,28544.0,-20478.0,99.9908447265625
38989349299,11184.0,11271.289672851562,-2.221288886034948,20.88268478723617,26052.0,-10790.0,99.9969482421875
65259572243,9334.75,9395.426025390623,-1.824846502568332,17.928308651488774,20628.0,-3244.0,99.98931884765624
1655293927,3721.25,3790.622894287109,-0.1379662418670968,7.246512720573969,11350.0,-2940.0,99.9969482421875
66727171973,13792.75,14262.75146484375,-5.258200330993927,28.18068373999283,25772.0,-10240.0,99.94964599609376
33278897453,14319.5,15000.87808227539,-8.061277241439543,31.52937762638245,26240.0,-14879.0,99.9725341796875
27441658601,15485.0,15903.828826904297,-7.326300535826162,33.15194891639507,32693.0,-9192.0,99.9847412109375
6526743211,7116.25,7231.6807861328125,-0.3135892360142814,13.61412141908284,18287.0,-6350.0,99.9847412109375
46531896887,3357.5,3419.8299560546875,0.2663987791568646,6.41699862154442,9464.0,-2716.0,99.969482421875
39130670857,16832.0,17052.75,-5.1291420446638725,32.98919947496081,29870.0,-7296.0,100.0
4727758879,6627.25,7056.970855712891,-1.8539444458609264,12.182323236740295,14107.0,-8127.0,99.9908447265625
41193473380,15025.0,19138.836975097656,-0.6935061568336561,37.81516864094792,42438.0,-21974.0,99.94964599609376
1960088264,15319.25,19487.0625,0.2455051089479259,37.89101713296501,41419.0,-18492.0,99.98931884765624
37965501284,13822.0,18346.826110839844,0.2081441990302492,35.68970651616188,40470.0,-18402.0,99.969482421875
8567570047,872.25,980.82763671875,-0.2228215857786489,1.857587690723228,1885.0,-1024.0,99.9603271484375
14946813544,13349.75,18533.89779663086,0.7531044897545869,36.001541875409515,39490.0,-17712.0,100.0
27143403287,3200.0,3263.267883300781,0.1967728390399208,6.081793060043911,8208.0,-2687.0,99.97711181640624
8572971906,1922.25,10891.382568359377,12.977096592221049,20.877388962464583,32515.0,-19584.0,99.98931884765624
65569567984,16073.75,19973.576171875,-3.8747797408591698,41.60947946580128,45168.0,-19232.0,99.9664306640625
17831925708,9775.5,16881.3828125,0.1237172051723385,30.32480155107721,35984.0,-17212.0,99.98931884765624
46922164165,13553.5,14070.759155273438,-5.685437495434086,28.41503843958595,26250.0,-10216.0,99.9908447265625
52672725561,16826.25,17059.658569335938,-6.258600071712933,34.54987812086073,32696.0,-7416.0,99.9786376953125
43551486351,6623.5,6987.443908691406,-1.970511491098157,12.152188290638769,13534.0,-7510.0,99.993896484375
41997078020,17033.0,19402.89794921875,2.306822372365376,37.77137573449495,38656.0,-14164.0,99.97406005859376
36811824761,13111.0,13723.765563964844,-7.222576770530272,29.690502046657937,26450.0,-8222.0,100.0
61786944255,3170.75,3277.562255859375,-0.3904104036807815,5.484226193189373,8172.0,-3292.0,99.951171875
44473822767,2127.5,2166.1969604492188,-0.1752886783804117,3.966011897174172,5326.0,-1980.0,99.957275390625
66053858254,-4113.25,12426.974487304688,14.44940525462501,25.8397255909416,25300.0,-19544.0,99.9969482421875
38649682697,19066.0,19250.865478515625,-6.21104519157674,37.012163588693866,35022.0,-8256.0,99.98779296875
23999466929,17050.5,17411.301208496094,-8.480904212609618,36.74293080823484,35189.0,-13196.0,99.98779296875
5314309767,4664.25,4697.194091796875,-0.1558694862546486,8.636732904894668,11199.0,-3800.0,99.96795654296876
65545375405,11251.75,11971.338256835938,-5.7697254553131865,24.773512832172795,21460.0,-9596.0,99.951171875
65090807371,5720.75,5890.4267578125,0.0874444245581395,11.350023127048203,14320.0,-5952.0,99.88861083984376
8111192608,20558.25,22815.82760620117,1.374083522601894,43.70543149170311,43296.0,-16438.0,99.981689453125
33376484966,-4508.0,12353.064636230469,14.08678397580405,25.519129877970737,23584.0,-18647.0,99.9725341796875
15684852001,22929.75,23041.284423828125,-8.291882520243984,43.81230578339228,42546.0,-12891.0,99.98321533203124
46436863465,15954.5,16423.49139404297,-8.956861864119919,35.530711721501305,32322.0,-14200.0,99.98626708984376
55743946744,10875.25,17723.3828125,-3.3522768274939803,33.856580447999235,38888.0,-16756.0,100.0
56201790803,9209.25,9268.4765625,-1.6632010678156717,18.013479724112855,22128.0,-4876.0,99.9908447265625
68241341836,13532.75,18299.36376953125,-1.0953481269213214,35.979475734636644,40592.0,-21120.0,99.89166259765624
16247281763,10575.75,10757.276458740234,-2.9977512433875804,20.58495706648936,24462.0,-9937.0,99.99847412109376
52793364915,10008.25,10260.98193359375,-2.722674309005554,19.48044782877168,24512.0,-10300.0,100.0
16673131367,5393.75,5419.581146240234,-0.670630685066412,10.02066413075594,12942.0,-3057.0,99.95269775390624
41775192274,1245.0,10204.83447265625,10.941881357032026,15.98263334646865,33884.0,-20960.0,100.0
23622840601,19670.5,19896.81643676757,-7.929759039867615,39.183324130021205,37560.0,-10559.0,99.993896484375
17494801289,17020.5,17310.96078491211,-6.096392821772785,34.30969069975658,33757.0,-9028.0,99.97711181640624
57477571549,12770.25,13307.578002929688,-6.488476803869317,26.626753152533382,25176.0,-8108.0,99.99542236328124
27339467920,17121.0,20623.3095703125,-0.1621914006756719,40.83536398124636,44001.0,-16519.0,99.9725341796875
58248519886,-543.75,10803.27783203125,12.457899940840331,19.21041102279824,27044.0,-24428.0,100.0
27689370168,15005.0,19109.16357421875,-0.5263222657382243,37.94265997052446,41416.0,-19208.0,99.9786376953125
19855908693,13147.5,13709.728698730469,-5.915635571708609,28.093006526290125,24300.0,-11200.0,99.98779296875
28458508725,17880.0,18186.369598388672,-8.033549669848341,35.70820395663051,33596.0,-15712.0,99.98779296875
64234846935,4843.75,4896.019287109375,-0.9384883783265172,9.09794015503201,11680.0,-4008.0,99.969482421875
66541700958,-5584.75,13063.935546875,14.637813866180654,27.469841893156776,22816.0,-17968.0,99.99542236328124
12110255801,14094.75,14605.793914794922,-6.903313689097288,30.628864139441188,28557.0,-9528.0,99.99847412109376
68344743747,8139.25,8189.85498046875,0.214157417683945,15.581504379573843,21068.0,-4148.0,99.981689453125
47418990141,10712.5,11510.09442138672,-6.454840764646076,24.43253042375788,19204.0,-7946.0,99.9969482421875
53013976976,16489.25,20350.149291992188,1.5803157037591915,39.38678150970844,41880.0,-18924.0,99.9542236328125
4317941492,9627.25,17019.28125,-1.5323724612289342,30.86135615940095,36460.0,-18284.0,100.0
60023672447,1688.75,1750.615234375,-0.157081806710388,2.985963119340927,4188.0,-1756.0,99.9725341796875
53674512926,-2996.75,11976.250366210938,14.24158580817447,24.98028198314725,24744.0,-18584.0,99.9969482421875
28689595682,2558.0,10245.402435302734,11.340011564145303,16.331472828371005,34008.0,-19983.0,99.99542236328124
34016922553,15840.5,16238.233123779297,-7.324364022275254,33.36790548662052,31701.0,-9451.0,99.97406005859376
57914943469,10597.25,11393.04638671875,-6.3058757901601,24.20840241957916,20504.0,-9728.0,98.8250732421875
7618925627,6199.25,6404.939270019531,-1.9324863137928927,12.95016260588786,15184.0,-4407.0,99.993896484375
31581453514,-1191.0,10796.490173339844,11.423508058768636,18.26185990206548,32449.0,-20832.0,99.98779296875
3718102557,10683.25,11463.30078125,-6.037213209824577,24.06644289229324,18485.0,-7920.0,100.0
3654645309,10772.25,11545.351013183594,-6.324154416351445,24.33002021783945,20114.0,-7988.0,99.99237060546876
11518002174,-4759.25,12931.397430419922,14.861072069625262,27.17717587160324,24090.0,-21101.0,99.9755859375
59866318362,-2460.75,11687.505249023438,13.928763646092545,24.83554220984936,28704.0,-20032.0,99.99847412109376
45148478411,6399.5,6558.302062988281,-0.6778567411707519,12.55022817665038,17094.0,-5812.0,99.95574951171876
60476968613,13052.75,13615.98095703125,-5.660153618256163,27.7501735377425,25464.0,-10632.0,99.98626708984376
27926124891,8824.0,9131.226623535156,-2.63399539302666,17.169605879674798,20312.0,-10579.0,99.9969482421875
42261438674,2599.0,9795.012939453123,11.309664832591778,15.22859110105993,35202.0,-23488.0,99.9725341796875
3301166437,15921.25,16433.127990722656,-8.148756636092127,34.013832880100495,30694.0,-15313.0,99.97406005859376
43826397566,-1278.5,11176.019775390623,12.947373362315387,20.588817027256155,24634.0,-24830.0,100.0
38644351351,8850.0,8856.005981445312,-1.1062218022871833,16.429505969612933,18196.0,-2848.0,99.99847412109376
52841179692,12328.25,17462.438232421875,0.5025422849936911,33.74506772865223,37576.0,-18228.0,99.993896484375
65406060048,19784.75,22018.38134765625,2.2147342606359746,42.298334794327566,41616.0,-17756.0,99.98321533203124
57043916065,20440.25,20589.729736328125,-7.125816418093377,39.88081906088511,38476.0,-10548.0,99.9969482421875
12480432562,2286.75,9763.457794189451,10.981180851856989,15.261239698043848,34688.0,-20950.0,99.96795654296876
17020206877,11214.75,11997.554748535156,-6.384241303218034,25.188553991997576,19682.0,-9070.0,100.0
32176506919,7908.5,8001.516418457031,-2.1953479144971366,14.117165504727527,16001.0,-5184.0,99.951171875
35522912518,3421.0,9902.44757080078,12.383406118173914,17.96609924456706,29952.0,-19982.0,99.9847412109375
61332536609,19943.75,20137.39208984375,-7.611256033034198,39.40580981073569,37304.0,-12176.0,99.99542236328124
68108387303,5900.25,5945.9571533203125,-0.2795657002538423,10.856652945041448,15808.0,-4860.0,99.91912841796876
16308796912,14586.75,19236.3671875,-4.032735033927312,39.90625319391556,43882.0,-16480.0,100.0
36348137210,-4260.0,12262.411682128906,13.001725466415172,24.434887098667,27468.0,-20384.0,100.0
47642963872,15235.5,19800.53973388672,1.6538322624216242,38.10984998291586,40464.0,-16862.0,99.945068359375
2925369952,16946.25,20587.7594909668,0.2691083223783041,40.45955477999248,42444.0,-16378.0,99.9969482421875
47039187855,5117.5,5132.652770996094,-0.4670700251457719,8.958652364776443,11480.0,-3362.0,99.9908447265625
68542288697,16418.25,16771.60205078125,-7.130783617818518,34.33343057863632,33016.0,-8256.0,99.957275390625
19077099376,13517.5,18792.27545166016,-0.714956974126245,37.04647324442087,39980.0,-16648.0,99.9908447265625
48843609045,13779.5,14249.642822265623,-6.244630743052888,28.838898828923583,26258.0,-9920.0,99.981689453125
541678076,12916.25,17860.82940673828,-5.86288164474418,35.646553031609194,40508.0,-22339.0,99.99237060546876
12621472584,16654.75,20128.97076416016,1.647857004735275,39.30115629390815,41562.0,-19256.0,99.9755859375
43032353884,10989.5,17420.287109375,-2.04818707774508,33.62712892623809,38544.0,-20686.0,99.993896484375
12273249777,16397.75,16821.517456054688,-9.56428836691797,36.80146769704929,34823.0,-12416.0,99.98016357421876
52696475867,8534.25,8763.3740234375,-2.872155532323437,16.623260023369625,19664.0,-10572.0,99.99847412109376
13750668652,11870.75,17794.625549316406,-2.2473563283061653,34.94430391512188,40338.0,-22478.0,99.99542236328124
29184702420,10809.0,17398.317504882812,0.3506912203280367,32.35680088568449,37888.0,-18816.0,99.99847412109376
66133225757,16157.75,16565.238525390625,-8.373711417594892,33.589391490630845,29288.0,-13088.0,99.94354248046876
60498995024,15941.75,19970.268310546875,1.845708436956144,38.750748138264,40472.0,-18008.0,99.98931884765624
53435762207,2621.25,2631.4404296875,0.5880850617007344,4.6062983181786334,7928.0,-2664.0,99.99847412109376
20904251673,18866.5,19153.65625,-7.941716963836667,37.9321462766215,36077.0,-11120.0,100.0
5950071836,12806.25,17796.764892578125,-1.0821982718166543,35.29154652058902,39488.0,-19200.0,99.97100830078124
17476522585,15689.5,16048.41162109375,-6.34309863544067,32.58240575141442,32157.0,-7800.0,99.98626708984376
42358460970,428.0,10872.457946777344,13.145451362591707,21.094892206796256,32964.0,-19920.0,99.9847412109375
62704883013,17103.75,17451.658081054688,-7.269639873484845,34.45458287948884,31508.0,-14868.0,99.99237060546876
65448670784,19356.75,22042.13916015625,1.903581216867055,41.641176577650114,41672.0,-16616.0,99.9969482421875
40060843661,11776.0,12406.89776611328,-5.580694991098007,25.243382696900685,21194.0,-9580.0,99.9603271484375
66298748015,3737.75,4211.3056640625,-1.900073101897908,8.566599053176077,8112.0,-4768.0,99.95574951171876
17073267927,5060.25,5323.253662109375,-1.4222097753604157,10.077598382977236,12457.0,-6072.0,99.8687744140625
42458139968,21920.0,23887.723876953125,-0.3316075227221089,45.78758950376075,46592.0,-16928.0,99.96490478515624
46298051397,16246.5,16513.397705078125,-5.749036327457727,32.14396056922053,28378.0,-10046.0,99.99237060546876
62473394510,-1189.25,10988.486572265623,12.111755960467972,19.50728628327939,26720.0,-22296.0,100.0
25141747912,18660.5,21281.401245117188,-1.6176248037587138,42.02116414215317,46084.0,-23488.0,99.9664306640625
2043708382,-3777.75,12342.683227539062,14.505951935481534,25.6343087410514,24913.0,-20184.0,99.993896484375
42835568092,11682.0,17588.58203125,-2.773490053523054,33.6291495709624,39464.0,-21464.0,99.9359130859375
22205171242,-1404.5,11327.083709716797,13.952826258888734,23.707412802548586,30880.0,-21307.0,99.99237060546876
24454279594,1490.5,10198.08187866211,11.486867673333675,16.818755205754613,34701.0,-22612.0,99.97100830078124
31653942554,-400.0,10670.435424804688,11.599457540481298,18.401572490654928,32544.0,-20335.0,99.99847412109376
14818144995,7740.75,7855.030395507812,-1.2187768845903295,15.271103721804236,20917.0,-6064.0,99.98931884765624
58887593878,-4914.75,12401.58056640625,13.93862037418086,25.38783640767938,23344.0,-18908.0,99.969482421875
61191489840,19693.75,22072.212158203125,-1.3718290132002575,44.39920494685505,45536.0,-15760.0,99.99847412109376
42357214274,2264.0,10423.809143066406,11.542007170554008,17.436530553891902,32862.0,-19648.0,99.96185302734376
22764476817,19843.5,20072.741455078125,-8.059035923527247,39.65412380704185,39168.0,-12300.0,100.0
8622623391,4240.75,4265.911804199219,-0.6256672097363097,7.363489068507702,9307.0,-3918.0,99.9908447265625
46076187099,8603.5,8931.027282714844,-2.7652299294516647,16.85412538598927,20102.0,-10928.0,99.99847412109376
66110396130,-2064.25,11465.197265625,13.207045615487326,22.523967078966383,29352.0,-20464.0,100.0
10468070183,6704.75,6715.724243164063,-0.4303370259781202,12.044271886476052,14666.0,-2899.0,99.993896484375
67106379073,20583.75,20740.3642578125,-7.397061632121435,40.16976341863332,38784.0,-11744.0,99.98016357421876
32720311815,5306.0,5308.693389892578,0.0129603132288361,9.456709009327009,11041.0,-976.0,99.993896484375
63171797050,1270.75,10262.39892578125,11.480040764942062,17.475524310558093,32808.0,-23464.0,99.981689453125
4618590380,14360.25,18421.652313232426,-1.9682409773841285,36.13536192628696,41657.0,-21340.0,99.9725341796875
67095836705,22055.75,22198.8974609375,-8.296196382747167,42.53817480947186,41120.0,-13040.0,100.0
23918262467,11376.5,11524.973724365234,-3.116228577536168,21.77998294435845,26345.0,-11536.0,99.99237060546876
52479720644,13843.25,18714.155151367188,-1.3237236769919432,37.03406613951813,41692.0,-21488.0,99.96490478515624
36523272520,19222.0,21823.800415039062,-0.8159144449340676,43.46933831559742,45584.0,-22268.0,99.9603271484375
33477179050,-2907.0,11826.734405517578,13.715941419932754,24.168602633223013,29744.0,-21472.0,99.98016357421876
54003611108,12554.25,18146.669921875,-2.137933903312816,35.790717286576296,40392.0,-20892.0,99.993896484375
3522365467,10084.25,10222.063751220703,-2.785133460049592,18.913637721422184,21320.0,-10711.0,99.993896484375
40233603872,20737.0,22907.297729492188,1.849266521351954,43.59062280422936,42548.0,-15872.0,100.0
40163881520,17167.0,20711.25830078125,0.5362943824953951,41.17603937687914,42000.0,-18944.0,99.99237060546876
42443334412,15225.0,18410.58319091797,1.1270587028142576,36.8955534487985,40192.0,-17660.0,99.93896484375
43193268655,6166.5,6521.853759765625,-2.337345342636985,11.87736916250566,13130.0,-7734.0,99.993896484375
31179787131,5676.0,5887.068328857422,-1.0229190764652576,11.288256456394004,15216.0,-6891.0,99.993896484375
11182816286,-4466.25,12273.09796142578,12.72046414607516,23.075367698948025,23016.0,-19612.0,100.0
1759780165,16080.25,16481.934020996094,-7.382883584722702,33.01317903149049,29283.0,-13863.0,99.98779296875
58336629416,15919.25,19748.12255859375,0.7251372968451183,38.486199527351054,42020.0,-19504.0,99.9786376953125
41570869183,1692.0,1750.5651245117188,-0.2620629390199752,3.06172139719926,3834.0,-1746.0,99.9725341796875
25313181091,8447.5,8594.66259765625,-2.353764973671648,17.302363566612975,20960.0,-5164.0,99.98321533203124
5732694850,2810.25,10666.34521484375,12.513587688382051,18.969176132388185,34370.0,-20369.0,99.99237060546876
27140058824,12748.0,18408.01885986328,0.5204288168812253,35.4487529235747,39413.0,-17336.0,99.99847412109376
180778063,4725.25,4957.385284423828,-1.497100741243899,9.120244566914572,10465.0,-5055.0,99.9786376953125
56121327584,13910.25,19111.923828125,-0.783219394342829,37.5205089015559,40868.0,-16664.0,99.993896484375
61104541240,11944.75,17943.578125,-0.2744016504117342,34.806901095992494,38632.0,-16460.0,100.0
8594940567,5190.75,5243.300750732422,0.0654135142358044,9.445489926169344,13527.0,-5534.0,99.99847412109376
36492123277,13922.0,14670.44482421875,-7.90792444567847,30.947887639831183,26310.0,-14176.0,99.9755859375
55218253233,17558.25,17902.833740234375,-8.470806259757266,37.46947411589318,36656.0,-12640.0,99.98016357421876
54161361791,3004.25,3033.182861328125,-0.2510578418483963,5.088834981000986,6936.0,-2072.0,100.0
26257705774,-3821.0,12207.75845336914,14.16312764027792,25.422895653156115,25080.0,-18104.0,99.99847412109376
13384527623,4876.75,4877.645385742188,0.088353849357873,8.717602506359192,10459.0,-795.0,99.99847412109376
7310628555,4576.25,4847.560791015625,-0.1622698814733202,9.540783152667638,13253.0,-5120.0,99.96795654296876
17553276247,5631.5,5874.833953857422,-2.218342018190766,11.559262537030376,12696.0,-7259.0,99.9298095703125
34993810513,18333.0,18611.94512939453,-7.929265486891493,37.98426964234795,36702.0,-12890.0,99.993896484375
21564162937,16493.5,16791.18441772461,-7.178049859263611,33.960062924059926,32652.0,-8315.0,99.9755859375
24442180764,11456.5,17527.96240234375,-1.5625453687706674,33.24297919147608,38445.0,-20668.0,100.0
21254622709,13196.5,14036.272064208984,-8.755127220432604,30.8709971445219,25756.0,-14587.0,99.981689453125
20333210534,-2727.5,11671.18310546875,13.84395876245473,23.72364236001489,27341.0,-16352.0,99.9969482421875
9411395013,14910.75,15496.71011352539,-8.019973705592763,32.43177579402653,28563.0,-14520.0,99.9908447265625
39424833806,-326.0,10689.5986328125,12.063478974212424,19.21321437239236,27040.0,-21182.0,100.0
18542116910,321.5,10453.67544555664,12.712931283109018,19.322905463398065,27092.0,-23208.0,99.99847412109376
9869995893,11601.75,12329.555786132812,-6.315410394413872,26.179677967653035,22368.0,-10159.0,99.99847412109376
27632508300,12822.0,18010.0595703125,-0.7262792120149048,34.99730534199557,39936.0,-20671.0,99.9755859375
65408791567,5080.75,5328.842651367188,-1.7632643258558105,9.894792794566897,10468.0,-5040.0,99.9603271484375
7295432158,-4587.75,12428.89028930664,12.932837450598486,23.04758340341673,23987.0,-20720.0,99.99542236328124
11319778006,-3362.25,11893.98861694336,13.730698582687507,23.91401412506941,27504.0,-16606.0,99.9969482421875
67594221830,1804.25,10149.5126953125,11.793855993816738,17.99859726552519,29088.0,-18560.0,100.0
8647561860,15425.75,19012.165100097656,1.8765454769687533,36.38416948803741,40324.0,-18743.0,99.98779296875
53286363009,17587.25,17827.064086914062,-5.520367306811265,34.337844906888186,33348.0,-8164.0,99.993896484375
22965935949,12398.5,12998.042175292969,-6.12532133037517,26.664135591818088,21948.0,-9956.0,99.99847412109376
56644569386,2376.25,10064.142211914062,11.323670278232262,16.42137440935636,34868.0,-21844.0,99.98779296875
51019667529,20601.5,20817.01373291016,-8.272838002480567,40.85074157580947,39926.0,-12360.0,99.99542236328124
48136821137,19884.5,20136.13653564453,-8.040830822974895,39.81047041160595,39720.0,-13024.0,99.97406005859376
66573751295,3324.75,3392.94287109375,-0.4153914118380017,5.669150335329769,8296.0,-3312.0,99.957275390625
34996375069,12321.0,12969.611877441406,-6.3023155944203655,26.6087646216934,21566.0,-8956.0,99.99847412109376
4564399031,4333.25,4429.14794921875,-0.1728768841633163,8.102359074399656,12225.0,-5210.0,99.98321533203124
43391479816,22447.5,23866.98779296875,0.1797596007191147,46.22043429809548,45616.0,-20396.0,99.99542236328124
21993436046,-3371.5,12037.039489746094,14.108589666847196,24.692038384478373,25809.0,-18544.0,99.99542236328124
53429246696,14495.25,19046.16552734375,-1.5669619096590692,37.74875076239667,41876.0,-19772.0,99.98016357421876
6080068216,13102.25,18455.764892578125,-2.280330648523816,36.57381572728215,39812.0,-18928.0,100.0
23185491384,14377.5,18828.63565063477,-1.774900144257486,37.659376178198485,42504.0,-17872.0,99.98626708984376
7099730912,15737.25,19915.97180175781,-1.0139498521664625,39.309658991557214,42464.0,-17123.0,99.98626708984376
10849793033,20028.75,20161.23419189453,-7.360400518133215,38.75540373661581,36442.0,-11331.0,99.9969482421875
64386208881,16993.25,17349.8828125,-8.408003503068457,36.82857752683252,35144.0,-11136.0,99.9847412109375
34030652620,12764.5,18002.27557373047,-2.179231087073301,35.199233756989074,40864.0,-20376.0,99.93743896484376
7237706839,5533.25,5739.177032470703,-1.363267561020411,10.746366292057784,12996.0,-5881.0,99.969482421875
10916567664,14853.75,19384.19970703125,-1.0764174637798258,38.71282722295094,41688.0,-16471.0,100.0
46317242179,7944.5,7996.041625976562,0.0922234233053912,15.085441068354088,20808.0,-4134.0,99.993896484375
37027916669,12332.0,13016.90496826172,-7.370772394707303,27.203082974318374,22996.0,-9712.0,99.99542236328124
30244368241,14760.0,15211.302215576172,-6.822813762125902,32.20506119828615,31041.0,-8011.0,100.0
46769789023,6567.5,6922.453552246094,-2.6675966492313963,12.818063954653809,12802.0,-8082.0,100.0
6644770621,10910.25,11661.51156616211,-6.05150748861563,24.230452984845623,21458.0,-8509.0,100.0
18132800447,2863.5,2937.005187988281,-0.0389943055495222,4.866416731385335,7689.0,-3040.0,100.0
40389648043,4827.0,5056.9010009765625,-0.4349535022968842,9.993246135128617,13094.0,-5462.0,99.98321533203124
66228638975,3434.75,3950.20263671875,-1.694153667220379,7.850143367370101,7284.0,-5312.0,99.81689453125
66580887817,21428.75,21574.667236328125,-7.842733072394391,40.998468443292985,38520.0,-11148.0,99.9908447265625
19821312797,13554.5,14067.533233642578,-6.831985146813157,28.588469678428385,23936.0,-8736.0,99.9969482421875
16661535075,10705.75,10876.350830078123,-3.064160276133925,20.76989541857495,24558.0,-10101.0,99.9908447265625
32255433215,6030.0,6460.177978515625,-2.668041867587968,12.073437904936233,11600.0,-8048.0,99.993896484375
15732370105,14989.75,15456.525146484377,-7.408595488555345,32.37911469452777,30583.0,-9174.0,99.99847412109376
28954757416,19106.0,21676.19549560547,-0.6829235642457475,43.58782652734533,45096.0,-22104.0,99.9420166015625
62526738620,14159.75,18172.3271484375,-3.561513091657539,35.41272651209194,40936.0,-24824.0,99.91455078125
14087624429,12137.75,12762.983581542969,-6.708173556469746,26.55094248904651,22882.0,-10432.0,99.9725341796875
11440562054,-3353.25,11880.47055053711,14.053837845509005,24.733162263333583,23830.0,-18552.0,99.99847412109376
6687476544,21059.25,23264.868225097656,1.2846072332642189,44.03299843775875,43780.0,-17001.0,99.99542236328124
829543330,1526.25,10562.741912841797,12.927976510129232,19.375561633410253,34053.0,-19928.0,99.9755859375
9160399579,6763.75,6895.5589599609375,-1.025375465550107,13.075092831655006,17247.0,-8231.0,99.98016357421876
29208753090,1149.0,10647.400787353516,12.807721094932162,19.6456647888652,33640.0,-20128.0,99.99847412109376
17245818633,16832.5,17081.03125,-5.318259289455216,33.20783086686753,30188.0,-7475.0,100.0
55122204012,12346.25,17813.91357421875,-1.814228655363604,34.814868175949094,39852.0,-21496.0,99.9847412109375
61188061606,-394.25,10581.10205078125,11.813095196866035,18.13955219976313,29256.0,-20992.0,100.0
45028071000,13331.5,18455.109802246094,0.3402788995987467,36.15696799119451,39594.0,-18944.0,99.9664306640625
20061791512,16852.5,20000.034454345703,-0.3182107527907419,40.609535430086446,42784.0,-16860.0,99.97100830078124
29340374995,6429.0,6563.630493164063,-0.5754914344364032,12.802170877126937,18161.0,-5472.0,99.97100830078124
31597519873,23631.0,23631.0,-7.308867911987107,42.61782116319701,39477.0,4704.0,100.0
55515751548,10550.25,17309.5703125,-3.4945005823019506,32.806741325051696,37876.0,-20664.0,100.0
16574101327,2425.75,2441.0711669921875,0.2280912541378384,4.410749849231172,6178.0,-1639.0,99.93133544921876
6255841991,6416.25,6444.2796630859375,-0.573234213809701,11.67792211475281,15609.0,-6436.0,99.99847412109376
56574225990,-3292.75,11916.851806640623,14.313761751247077,25.436371579860182,24180.0,-17728.0,100.0
2639190051,10967.25,11110.689422607422,-2.416153786702277,20.471318268173672,24279.0,-9472.0,99.99847412109376
6779350440,15158.25,19406.87371826172,-0.7288156003697712,38.99850721292256,43197.0,-17084.0,99.98626708984376
65124212948,15362.75,19073.96545410156,-1.4440767621744135,37.27334275240603,42200.0,-23512.0,99.99542236328124
53257975268,12863.25,18217.73388671875,-2.102687253854299,35.97296727373558,40736.0,-20328.0,99.993896484375
61547431693,14216.75,14626.9609375,-5.492776893030176,28.733914712295267,25264.0,-9080.0,100.0
23446201886,-4736.5,12667.898864746094,14.664823243324443,27.024845914253262,22272.0,-18768.0,99.99847412109376
21610828940,13348.5,18209.091705322266,-0.6915695825816364,35.33263689074472,40356.0,-21360.0,99.9725341796875
43665495778,-1580.5,11241.340026855469,12.98736433880276,21.63892360252962,30462.0,-20326.0,100.0
48426707616,17659.5,21055.73876953125,1.1591661124635673,40.80257336165072,43200.0,-16828.0,99.98016357421876
55356361942,-3413.75,11600.969482421877,12.372727476105547,21.212480104196427,26724.0,-21220.0,99.9969482421875
31164186843,9145.0,9441.282196044922,-1.887346526511724,17.303597551131435,21677.0,-11976.0,99.9755859375
6693517049,12959.25,13577.024444580078,-7.624911381490266,29.32562845948652,27043.0,-8108.0,99.9542236328125
47059420855,2901.5,2990.2872314453125,0.2143479599945635,5.575401234756658,8544.0,-3046.0,99.884033203125
8930168699,4013.75,4325.903625488281,-0.4758535776458067,8.557522898830268,11128.0,-4326.0,99.99542236328124
18097105392,17111.5,20477.91018676757,-4.69771950581765,42.480920656193,46365.0,-20479.0,100.0
16284063892,15820.75,19311.942260742188,-1.1324516295138505,38.074294831483066,43078.0,-21357.0,99.9420166015625
16029393758,-4762.25,12798.967956542969,14.640340027060404,26.993705240924847,23682.0,-19372.0,100.0
15066806907,5230.75,5495.1986083984375,-1.0150237195051734,10.651038253735594,13888.0,-6285.0,99.99542236328124
34390250598,-1278.0,10877.613830566406,12.276817937721322,19.23151082947573,28800.0,-20892.0,100.0
33071239490,6149.0,10341.915740966797,11.030657806863015,14.35854122273992,36352.0,-22203.0,99.94049072265624
4828337971,6115.25,6261.681640625,-0.329208945814694,12.481911478141498,16711.0,-3840.0,99.98321533203124
54567897903,5176.25,5180.603393554688,-0.3957884367450784,9.0630931431655,10868.0,-1652.0,99.9969482421875
49777381144,14345.5,18828.526611328125,1.0828785664417078,37.25421662006987,39680.0,-15904.0,99.99847412109376
29108848289,17026.0,17300.94482421875,-5.345176080241767,34.12313333733682,37112.0,-8152.0,99.9603271484375
32223027813,15405.0,15767.368347167969,-6.051955750673395,31.4483473219135,28905.0,-10227.0,99.98626708984376
3541575838,-1698.75,11107.80108642578,11.987266165100795,19.52745209696929,25453.0,-21084.0,100.0
22512486192,15623.5,19733.05334472656,0.8170520294529481,38.8090908080506,40592.0,-17415.0,99.98779296875
49422675639,3407.5,3456.51953125,-0.3706159105068233,6.504014662552144,8170.0,-3574.0,99.96185302734376
28094805749,11829.0,12525.02899169922,-6.741855160072419,26.591570061865305,22773.0,-10168.0,99.99237060546876
62165321597,10756.75,11552.806884765623,-6.445589998294857,24.136133336593183,21592.0,-8972.0,99.98931884765624
41045619712,28475.0,28475.0,-0.0359258913164411,51.35388554668287,46592.0,10416.0,100.0
56434681878,671.25,10291.893798828123,11.902043510849015,18.124193841393684,29696.0,-20476.0,99.9969482421875
40040511426,-682.0,11098.13800048828,13.131577816830433,21.4249040879866,30550.0,-20252.0,100.0
14203853085,15287.75,15786.6767578125,-8.336609507841034,32.39476474775946,26739.0,-12139.0,100.0
27918000886,-3164.0,11915.44711303711,13.879325697689683,24.144690638720743,27548.0,-20296.0,99.9969482421875
33828435964,8546.0,16612.56640625,-3.170299111901313,28.68773034159459,34904.0,-17376.0,100.0
50338933079,6902.5,7101.786560058594,-2.3000581639743887,12.816176639889068,14248.0,-5952.0,99.9969482421875
43091863774,-2333.5,11397.131103515623,11.953725391986124,19.859905602615044,25054.0,-22062.0,100.0
20453548426,3756.5,9901.89520263672,11.615123755060065,15.707504456845722,35456.0,-24043.0,99.98626708984376
68706599379,10375.0,10558.94921875,-1.8473023067415235,19.76910269160333,25504.0,-10240.0,99.90234375
28678377551,6575.0,6904.856506347656,-1.951105981803111,11.916528213690336,13536.0,-6983.0,99.9969482421875
23184948557,13553.5,14288.77001953125,-7.762195692024209,30.19663310036173,24476.0,-13403.0,100.0
8875559623,5716.75,5732.255157470703,-0.386643877958188,10.540800547401124,14469.0,-2398.0,99.99847412109376
63101414095,4667.75,4681.798583984375,-0.6844180972166667,8.239837285968342,10484.0,-3332.0,99.9969482421875
39205945437,16161.0,16569.210510253906,-7.988332900874933,33.16600574310415,30588.0,-14078.0,99.98321533203124
8750422931,8340.75,8416.654052734375,-0.9045945157504092,15.955969799863247,20779.0,-8118.0,100.0
44219815673,13089.5,13695.144348144531,-7.586853603075871,29.431882157591566,27062.0,-8206.0,99.969482421875
33330240827,6956.0,7192.381591796875,-2.5858887581494456,14.592871160128396,16208.0,-5947.0,99.9908447265625
20840744345,16548.5,16871.190673828125,-7.136655062803711,34.78818261282326,32633.0,-11984.0,99.98931884765624
35743242710,-971.0,10775.505004882812,11.766453406943883,18.507659522451444,29018.0,-20872.0,100.0
43188341933,13478.5,14316.335998535156,-8.080192921400165,30.625996602540585,25786.0,-14758.0,99.99237060546876
62033423049,16169.75,16542.660766601562,-6.960935519354702,33.9715925590235,33692.0,-10440.0,99.99847412109376
7082268893,15799.25,16272.13168334961,-9.182214927296595,33.82543886487466,28660.0,-13590.0,99.993896484375
65357954240,18526.75,21579.49267578125,-1.4933828118249366,42.97195618605393,46336.0,-17024.0,99.90081787109376
50602513083,6143.5,6352.951171875,-0.589026272062024,11.92556437212095,16494.0,-6728.0,99.9786376953125
29501419594,2345.0,10156.1904296875,11.287706730797009,16.13152827536414,34880.0,-22511.0,99.98016357421876
15324460073,17523.75,17789.989349365234,-7.539265020589643,36.13412904726917,34239.0,-13014.0,99.9908447265625
31038698062,-3959.0,12337.739440917969,14.389229734089255,25.922858922101017,25248.0,-18268.0,99.9969482421875
46623879497,19105.5,19353.25390625,-7.752792036051031,38.05811642234542,36692.0,-12288.0,99.9908447265625
56463115514,-1846.75,11045.380126953123,11.680970823221678,19.50022730108015,31496.0,-20400.0,99.9969482421875
12787320509,10562.75,11363.798889160156,-6.017637889116448,23.51390557986559,21098.0,-9024.0,99.9176025390625
27276295980,10330.0,16932.3896484375,0.6720289182526095,31.737823789931408,35592.0,-17272.0,100.0
38150391834,2596.0,9950.602661132812,10.793522814484705,15.43596425236951,34048.0,-22598.0,99.9481201171875
890552174,-6326.75,13225.386199951172,14.389100131191356,27.51275592061,20310.0,-16878.0,99.98931884765624
23780500045,13744.5,14168.602355957031,-5.803139529635108,28.06684205107392,26113.0,-8011.0,100.0
44062328261,16467.5,16932.019104003906,-7.503997349226917,34.39971910847783,32390.0,-15238.0,99.9969482421875
53883020167,5884.25,5941.2279052734375,0.0670281849045003,10.645396536237874,15264.0,-5352.0,99.98626708984376
33330043367,8396.0,8516.717163085938,-2.857764326964372,15.6800787232059,17248.0,-7296.0,99.98626708984376
17594833859,8035.5,8117.878326416016,-1.096389380159247,15.644368572295395,21037.0,-5824.0,99.9664306640625
8301345232,17541.25,20826.25018310547,-1.965678979599759,41.90783383565055,45718.0,-20540.0,99.9969482421875
54039296499,8732.25,9007.044189453125,-3.336507663994221,17.83301826891409,20872.0,-10144.0,99.9969482421875
66022763098,-1154.25,11124.83984375,12.767551875881924,21.300574312464875,32160.0,-19680.0,99.9786376953125
62803508932,12195.75,17849.433349609375,0.3933544786904733,33.92208774476581,38048.0,-17888.0,99.9755859375
34019289755,6100.5,6252.709777832031,-0.6763116326367576,11.859576259318429,15569.0,-5867.0,99.96490478515624
14901021184,27376.75,27376.75,1.2446044504507154,49.25756398694058,43904.0,10616.0,100.0
20269484314,1787.5,10233.770141601562,11.167777328836666,16.919245765581916,33248.0,-21480.0,99.98779296875
65234749273,14540.75,14951.29150390625,-6.08298270176284,30.823392308104395,28776.0,-9688.0,99.9969482421875
46335457394,1154.5,10263.48681640625,10.68682526567124,15.894249539792696,33552.0,-20480.0,99.993896484375
3759453750,-4569.75,12439.73272705078,14.337268508572103,26.34430677468892,24928.0,-18160.0,100.0
61531491206,-543.25,10889.680419921877,13.693150637367202,22.011384952820244,28256.0,-17496.0,100.0
10776994073,19733.75,19916.358489990234,-7.990128146198816,38.97512872147981,36970.0,-11523.0,99.98626708984376
48337374695,6029.5,6216.002685546875,-2.400737772360486,12.233986494995117,13914.0,-7046.0,99.98321533203124
32673647050,2305.0,9843.399780273438,10.902235195400564,15.424345183084988,34913.0,-23488.0,99.9755859375
34006150105,14758.5,15208.810729980469,-7.018620388250759,31.596355096435435,30389.0,-8192.0,99.9847412109375
17172579988,12356.25,17783.66046142578,1.5169417744004965,33.616614750033825,38963.0,-18432.0,99.96337890625
68189678026,1553.75,9983.700073242188,10.767926669961534,15.34546271553541,34956.0,-22120.0,99.9847412109375
63274475324,9351.75,16757.6015625,-1.3144747732526587,30.736838657215213,35240.0,-17536.0,100.0
51409075189,13170.0,13743.170043945312,-7.62030066091125,29.24734724968352,24200.0,-11264.0,99.957275390625
61314304483,10445.75,10492.68798828125,-2.875841695231821,19.80837319182521,23968.0,-2776.0,99.9908447265625
22146667829,15032.5,15582.857421875,-7.618526613349106,32.3656644298802,28212.0,-14999.0,99.9969482421875
8472883353,18458.25,18762.732055664062,-8.12912208128671,37.463932698357866,36835.0,-11384.0,99.981689453125
20838953306,1088.5,10271.875946044922,11.15205109913049,16.773636830450197,33192.0,-23255.0,99.99542236328124
24923087479,5081.5,5139.311004638672,-0.3091187021685255,9.386731890026008,13164.0,-5059.0,99.9908447265625
15580852107,6061.75,6211.006286621094,-0.4176321460976018,11.866087460833354,14986.0,-6998.0,100.0
33536750024,18486.0,21170.30450439453,-1.8584974083317216,41.87039165786506,46208.0,-23056.0,99.98779296875
42595343634,2754.0,10237.635864257812,11.297938336187954,16.19233375729607,33920.0,-19984.0,99.981689453125
21874718896,17782.5,20973.467651367188,-2.086845806661416,42.375852746137625,46085.0,-20911.0,99.97711181640624
52889148905,16307.25,16745.601684570312,-9.085357031373858,36.16923572728273,33388.0,-14360.0,99.993896484375
15119487706,-1013.25,11096.512329101562,12.761341081501158,21.2288040663823,32000.0,-20438.0,99.993896484375
52766965690,-4366.75,12334.98681640625,13.167119884953896,24.54270450075701,26496.0,-20644.0,99.993896484375
34106245992,15693.5,19582.09323120117,0.8749997975160141,38.54959257388551,41552.0,-16176.0,99.9420166015625
33667430098,-2578.0,11669.447387695312,13.480706443388229,23.310363329591773,29409.0,-20992.0,99.99237060546876
23340997381,17336.5,17513.359497070312,-6.0432735999879945,33.08371145381924,27957.0,-6859.0,99.9908447265625
32765403163,9891.0,10047.48193359375,-2.1971152630280084,18.365613234012216,20700.0,-9431.0,99.9908447265625
55233447144,14742.25,19048.508544921875,-1.9794840143683536,38.35985104505743,43368.0,-18224.0,99.97406005859376
16447973708,16002.75,19257.52349853516,-1.7136929329992914,38.46645061204871,42370.0,-21488.0,99.9725341796875
5521946628,21759.25,22823.83642578125,-0.20460715055738,44.47953247534967,44608.0,-15070.0,99.99542236328124
49694212719,5090.5,5152.097106933594,0.1445706676945988,9.034074521474826,13008.0,-6314.0,99.99542236328124
22541721202,-2855.5,11709.401245117188,13.024266791777618,22.84189746862589,28308.0,-20224.0,99.9908447265625
67111568761,16066.75,16435.47900390625,-8.603406971258336,34.88863891294648,31772.0,-12248.0,99.99237060546876
22106372415,5721.5,6141.323394775391,-2.387512215800676,11.272344527605217,10996.0,-6811.0,99.99847412109376
35363733048,12055.0,18036.78125,-0.4743873759660532,35.24485522058458,38228.0,-16384.0,100.0
23417516900,13673.5,18358.848114013672,0.1859039169525496,35.85527335979433,40452.0,-18544.0,99.99237060546876
46219071527,8417.5,8583.564208984375,-1.9382560708072487,15.042284616355465,17192.0,-9204.0,99.99542236328124
57523064371,6095.25,6232.505126953125,-0.2750563871955159,12.395348077475214,15940.0,-4688.0,99.97100830078124
18525154954,-2436.5,11665.87109375,13.666572550697468,23.98631680272405,28637.0,-21248.0,99.993896484375
16116507642,-2562.25,11690.738403320312,12.8680931783801,23.01258928479753,29956.0,-20416.0,99.99542236328124
16655895528,14151.75,18908.009368896484,-1.1785995817364876,37.15701737587835,41528.0,-19312.0,99.9420166015625
39554159859,6954.0,7146.5201416015625,-2.452958300382688,14.840564939025112,17912.0,-4028.0,100.0
31415855712,17613.0,21032.76992797852,0.2777737512950611,41.387363528517696,42896.0,-17648.0,99.9725341796875
34049252649,16514.5,16898.88671875,-7.607378560212956,34.911453144390855,32136.0,-12831.0,100.0
59135845131,8637.25,8675.850219726562,-0.0350414924227144,15.971439227651034,19312.0,-6012.0,99.981689453125
3311836580,13891.25,18607.12774658203,-0.4687343022582305,36.479007334700704,41384.0,-20018.0,99.993896484375
59396804093,13059.25,14015.854370117188,-9.442979614754,31.2042495461493,24108.0,-13484.0,100.0
16450090370,3870.75,10240.054290771484,11.528151692877712,16.19674917248493,35409.0,-20086.0,99.981689453125
25044466887,5575.5,5784.776428222656,-2.048991678397925,11.374412268080206,13209.0,-6256.0,99.9542236328125
55333868700,11838.25,17585.794799804688,-1.6636149079689089,33.7199730239325,39104.0,-20708.0,99.9908447265625
9086138689,22771.75,22898.045959472656,-8.363486681806297,43.50732030497737,42741.0,-13048.0,99.99237060546876
45129835086,-2437.5,11666.4248046875,14.116392954486027,23.983151888925928,26752.0,-19502.0,99.99542236328124
22419958927,4338.5,4728.861877441406,-1.867916256043582,9.07784529118978,9581.0,-5472.0,99.9847412109375
10666783920,15987.75,19967.76086425781,-1.348907101691689,40.71770577804664,44519.0,-17440.0,99.97406005859376
20026896807,8751.5,8968.633087158203,-2.311825390878558,16.031514989090958,18416.0,-9104.0,99.9969482421875
18837411865,19076.5,19360.25695800781,-8.244488267197129,38.64590102936794,36160.0,-11771.0,99.993896484375
8623653112,17423.75,20309.614318847656,-4.439107976136557,40.0388050030405,44928.0,-26647.0,99.97406005859376
25303083633,16399.5,16733.64141845703,-7.198443302280486,34.70212508907631,34244.0,-7871.0,100.0
53276053975,8749.25,8862.244140625,-2.2623062567653216,15.683353554288416,19124.0,-7872.0,99.9969482421875
6891873510,-2463.75,11345.663452148438,12.47632194549154,20.45728916323847,28817.0,-22060.0,99.9847412109375
28247051971,6583.0,6722.724304199219,-0.3188347248377347,13.146140153035049,18665.0,-4504.0,99.9176025390625
28115524582,-2705.0,11575.960571289062,13.264063909888552,22.40950883503852,27496.0,-18008.0,99.99542236328124
3145939658,-734.75,10992.418579101562,12.72432646884868,20.662971504476,32937.0,-19968.0,99.98626708984376
38949027562,-3721.0,11919.38525390625,12.941442488551903,23.120518517378617,28450.0,-21500.0,100.0
8561652980,12520.25,18000.98095703125,-3.589703843534304,36.06881749754797,40573.0,-21472.0,99.957275390625
2266730955,9816.25,10046.458129882812,-2.6130006909949803,18.698401837866133,22786.0,-10982.0,99.98016357421876
24197464690,519.5,10577.3359375,13.352870186849662,20.722031201023366,33136.0,-18171.0,99.99542236328124
4323676554,3231.25,10025.796661376951,11.604633397672355,16.493503516481663,34952.0,-21442.0,99.98321533203124
30919387500,14566.0,18573.237701416016,-2.8502427430173523,37.41764711721328,41904.0,-23856.0,99.91607666015624
23634361531,5802.5,6112.597564697266,-2.484122985078827,12.82111512601064,14632.0,-5060.0,99.99847412109376
32072522120,19122.0,21840.94046020508,-0.8353596207374394,43.01126406021637,46161.0,-22608.0,99.81689453125
66580502670,-151.25,10539.765502929688,11.92635702122726,18.134563668836268,27328.0,-23640.0,100.0
57571685064,15554.25,19547.588745117188,0.0933399518204249,38.21323118114984,42016.0,-17776.0,99.9786376953125
60807458046,-4878.25,12523.991577148438,12.554542897087822,22.70409267646665,22948.0,-21504.0,99.9755859375
67273388072,18823.75,21455.03369140625,-0.3932752893074318,42.80539165938662,44704.0,-22400.0,99.96795654296876
23038824194,3955.5,10887.24462890625,12.555868951525468,21.96129570297639,29632.0,-16272.0,99.9908447265625
30706428427,7631.0,7688.634796142578,-0.4367974349731963,14.32630477898832,17424.0,-5503.0,99.96490478515624
4267692460,13660.25,18016.266479492188,-1.4496299242953254,34.7946602347331,40511.0,-22528.0,99.98626708984376
9368709774,-3437.25,11996.990173339844,13.912596797785971,24.36303591341257,25442.0,-17813.0,99.99847412109376
62890422688,20174.75,22685.356201171875,-0.332541098864436,44.07463585790827,46744.0,-22664.0,99.97406005859376
25490648922,-4074.5,12171.063934326172,13.471029749784476,24.797116999953847,26820.0,-20987.0,100.0
39732258924,14413.0,18479.21740722656,-2.76146295342841,37.12688337114963,41560.0,-21024.0,99.98779296875
8148736616,15260.25,19483.60485839844,-0.4120541934457821,39.02987913576439,41984.0,-20220.0,99.920654296875
1143915766,-3384.75,11768.778564453123,12.930155575683894,22.243277734172096,27280.0,-21006.0,100.0
28745637271,4532.0,4912.260192871094,-1.861765295154952,9.73064645368454,10749.0,-6912.0,99.92523193359376
42678694764,11599.0,17301.957641601562,-0.5889955372377206,32.690211272986105,38468.0,-18176.0,100.0
3071564741,14864.25,15259.13558959961,-6.47092312359744,30.766909204667552,27113.0,-10060.0,99.993896484375
29895278205,10198.0,11088.920959472656,-6.931765167219927,24.169497551062253,18473.0,-8376.0,99.981689453125
39160912163,11201.0,11315.795776367188,-2.3628335315412343,20.79815114057831,24090.0,-9328.0,99.99847412109376
38552824242,1270.0,10124.798583984377,10.98384365577741,16.068463897149577,33570.0,-20464.0,100.0
64842475012,17092.75,19401.13391113281,2.5346898484354363,37.74498356558678,39392.0,-14376.0,99.98779296875
11939426197,12874.75,13446.83267211914,-5.642832380316519,27.368861442022187,24163.0,-11006.0,99.97100830078124
48070047107,10309.5,10371.757019042969,-1.998686833773007,19.53058444498652,23576.0,-5320.0,99.981689453125
33687083826,240.0,10802.955810546877,12.682188237543738,20.03654595374137,33344.0,-19951.0,99.96337890625
65802469576,19769.75,21893.34899902344,-0.5164296448762185,43.01457747481135,46352.0,-16284.0,99.969482421875
39101596969,18486.0,18706.905822753903,-6.80582578732232,37.61295034250479,35354.0,-12924.0,99.99542236328124
40132554090,-1103.0,10748.98193359375,11.489162501692736,18.49324376386464,32362.0,-19296.0,100.0
61954945827,8730.75,8813.759033203125,-0.2587612215396566,16.52707680451674,21368.0,-6112.0,99.9969482421875
59514222479,3054.25,3073.2508544921875,-0.1092277230543054,5.476823810599605,6916.0,-2528.0,99.9847412109375
36297462704,15173.0,19577.75457763672,0.1900945893501126,38.394917379148815,41808.0,-19178.0,99.9786376953125
44979408632,10960.5,17713.9140625,-3.293408985943913,33.80699639767886,39026.0,-17012.0,100.0
9650744858,-2707.25,11647.365112304688,13.221960869731776,23.499823179212594,27688.0,-20107.0,99.9969482421875
68655295649,17896.0,18207.6650390625,-7.605437987870202,37.0772358404198,36296.0,-12032.0,99.969482421875
20751164660,11760.5,17797.065399169922,-3.020906798984572,34.9139618806932,39993.0,-21196.0,99.96795654296876
34288826783,5592.25,6032.8037109375,-2.342156923569136,11.132517319568596,11141.0,-7040.0,99.853515625
12913383740,14221.75,18342.56719970703,-3.6479006407378174,37.45450565250357,41216.0,-23974.0,99.9725341796875
32124444819,11200.5,11304.783752441406,-1.8188053086341749,20.69825264405362,26304.0,-9664.0,99.99847412109376
27551614702,-5927.0,13203.335540771484,14.767947953762867,28.09594054792357,23368.0,-18240.0,99.99847412109376
49311276594,-2300.5,11651.002197265623,13.358003821597578,23.346234055090434,27920.0,-20316.0,99.98779296875
10809832103,6199.75,6245.407165527344,-0.5655233651193906,11.30768666717152,14803.0,-5726.0,99.99847412109376
44846557130,-1783.5,11318.012817382812,13.350177321545388,22.59781393158707,30626.0,-21454.0,99.9969482421875
68703207695,7727.0,8049.95703125,-1.3242371050974973,13.430300042832352,17312.0,-8544.0,99.969482421875
10012380754,-1250.25,11216.770721435549,13.360597641662848,22.08856362823579,29810.0,-20213.0,99.9969482421875
46610245009,17859.5,18124.390747070312,-7.017491252443895,36.389042417527776,36646.0,-11264.0,99.9725341796875
25646567639,7375.0,7681.951354980469,-2.0802316629010664,13.658446916099209,17421.0,-9640.0,99.9908447265625
44911323167,5873.5,6188.786682128906,-2.269879579810856,11.120300647604507,11242.0,-5924.0,99.99847412109376
67140126734,-179.25,10610.99609375,12.264856123234065,19.596325533662974,26112.0,-20976.0,100.0
29042503972,18683.0,21013.92907714844,-0.5669086583701095,41.910969463305925,44288.0,-22379.0,99.981689453125
16519458462,-5837.25,13125.53515625,14.359964520326429,27.1012025584458,19939.0,-17832.0,100.0
44446335219,9844.5,10041.800659179688,-2.429183396553436,18.859121034931096,24282.0,-10076.0,99.98931884765624
47097619753,17128.5,17416.77960205078,-7.096434900815991,35.37483990766513,32882.0,-12382.0,99.9969482421875
40428689107,5191.0,5449.58349609375,-0.2251565377937274,10.937079651030205,16078.0,-4716.0,99.9969482421875
63467868887,4927.75,4988.668212890625,-0.5912342428542227,9.12708678264092,13288.0,-6032.0,99.969482421875
28146291864,15141.0,19266.75430297852,-0.966985503412748,38.674528474420725,42728.0,-17104.0,99.9969482421875
38473164182,-2769.0,11525.294921875,12.945840976902137,21.73766952566978,28288.0,-20732.0,99.99237060546876
33418448375,4709.0,5005.632446289063,-2.065687584030312,9.80834393694034,11025.0,-6319.0,99.87640380859376
21423896798,-2770.5,11662.541564941406,12.12098320901136,20.607758364500857,24673.0,-22984.0,100.0
26831044518,-4006.0,12145.09765625,13.97606543593992,24.79550389256049,23801.0,-18912.0,100.0
26099999049,19825.0,20015.651458740234,-7.367658598185285,38.94013774616376,37909.0,-12360.0,99.9969482421875
11464716770,2567.75,9869.041229248049,10.729592757547216,14.545265802970114,35086.0,-22665.0,100.0
18150410567,8429.5,8578.01953125,-2.5510369436503075,15.396744406434472,17716.0,-6820.0,99.9969482421875
48872580467,8085.5,8179.23046875,-2.124399372097189,16.423968149087756,20158.0,-3430.0,99.9755859375
24930442133,14341.5,14793.206756591797,-6.390170622756157,29.91535663389191,25576.0,-11356.0,99.9847412109375
38320467593,16025.0,16382.572631835938,-5.904637728054417,32.74929142932825,31394.0,-9930.0,100.0
47630905768,17621.5,20689.71594238281,-0.7886662904906485,40.838125963000095,45232.0,-23166.0,99.89776611328124
27816009079,4233.0,4635.365112304688,-2.073882998167486,9.511010604100564,9656.0,-6108.0,99.993896484375
26816679724,10632.0,16958.713745117188,1.10061120452769,31.71328983511738,36536.0,-16799.0,99.99542236328124
42561393798,-975.0,10865.04071044922,12.413874418177206,19.56629654960417,28870.0,-21422.0,99.99847412109376
63751458961,21811.75,21957.8828125,-7.971154823420268,42.565257854043466,43752.0,-12192.0,99.98626708984376
28897518619,6818.0,6928.395050048828,-1.4990639248847957,13.530404549745205,15693.0,-3056.0,99.9969482421875
21463440684,13056.5,18057.992614746094,-1.2679327627840336,36.13837081860397,40140.0,-20768.0,99.93133544921876
22505681565,13419.5,13923.074768066406,-6.705465612402223,28.06405544102629,25544.0,-9048.0,100.0
1826674927,6583.25,6936.7774658203125,-2.692441651567372,12.900593036925132,13257.0,-8676.0,99.9969482421875
61480971526,61.75,10645.546875,12.33324145680275,20.01335378453881,27968.0,-17248.0,100.0
3504698576,16054.25,20021.899993896484,-1.2300604839410048,40.52018550743213,44339.0,-17628.0,99.9847412109375
39208079672,17185.0,20477.53106689453,-2.7546446511272347,42.509282437434095,44816.0,-22710.0,99.84283447265624
22396660978,-491.5,10340.237060546877,10.513563273237004,15.932959059670166,32597.0,-19900.0,99.98779296875
8855581521,17848.75,18098.273712158203,-6.0392126144485,35.98043792093279,37626.0,-7359.0,99.99847412109376
14274937881,17584.75,17838.714324951172,-7.4104446809539875,36.20795426728565,33015.0,-11931.0,99.99237060546876
16433481886,-953.25,10846.505462646484,12.173342041218891,19.2692955105618,25729.0,-23930.0,99.99847412109376
11585997520,15765.75,19796.21517944336,0.014605772956162,38.950654723059486,42683.0,-16424.0,99.99237060546876
28466216534,-4988.0,12507.879638671877,14.136052422908469,25.98016019774799,23248.0,-17984.0,100.0
31276191997,14921.0,15437.265258789062,-9.285089853011849,32.13568591299391,28425.0,-12168.0,100.0
10462045173,13996.75,14468.303833007812,-6.907967695751652,29.387039446318788,27338.0,-10024.0,100.0
40953632072,17245.0,20494.79040527344,0.1072019485178516,40.907639047922736,43716.0,-17298.0,99.981689453125
36789578886,-1242.0,10898.398681640623,12.31559928514812,19.752545936725483,28344.0,-20660.0,100.0
37279437057,26342.0,26342.0,-7.5630220025689985,46.76706182705745,44492.0,5982.0,100.0
28335765436,9242.0,16743.08984375,-1.4338393440630866,29.70455191147686,35769.0,-17896.0,100.0
54296555961,18632.25,18960.090576171875,-9.086250353290335,38.43565149578981,37060.0,-12452.0,99.993896484375
50677733969,18310.5,18549.584106445312,-6.5212036822291,37.0127576343106,37444.0,-8984.0,99.9847412109375
24020946321,18960.5,19208.374938964844,-7.795921892176161,38.63452206261817,37729.0,-13052.0,99.981689453125
54471841823,6265.25,6580.0069580078125,-2.2725646808353845,11.668294178928791,12124.0,-6564.0,100.0
23157270695,7963.5,8146.455169677734,-2.367329677095864,14.73506250527982,17784.0,-6564.0,99.98779296875
10363608743,3348.75,3403.9054260253906,-0.2495511343401295,6.617426653246259,8574.0,-3238.0,99.98779296875
22336864792,17331.5,20369.699493408203,0.9956258609087068,40.78679756949812,42384.0,-20264.0,99.98016357421876
67896953150,-2166.25,11366.7802734375,12.0649495002467,20.049633196937084,24528.0,-22304.0,100.0
53532848132,20955.25,22147.82080078125,0.4720367430508256,43.19499286417214,43520.0,-15216.0,99.9969482421875
22728884662,-934.5,10945.9482421875,12.72210433868963,20.320676709531284,27536.0,-24063.0,100.0
18088315198,-2136.5,11420.759216308594,12.332681875766328,20.61186259068854,24860.0,-22955.0,100.0
52587917315,13407.25,13490.716918945312,-2.4727530458991773,23.584185944604503,26540.0,-6096.0,99.99542236328124
28288245023,3416.0,3954.8699645996094,-1.8112467451991123,7.965921940646391,7080.0,-4424.0,100.0
44692258388,10746.5,17229.001953125,1.272832030657569,32.39110213593342,36096.0,-18496.0,99.9755859375
4874337771,6486.25,6749.490936279297,-2.711105266349675,14.261312587501486,16385.0,-6124.0,100.0
39839675735,6149.0,6333.517395019531,-1.863049188642185,12.045029995716176,13926.0,-7194.0,99.96185302734376
55000267681,17961.25,18213.512939453125,-6.19876942415342,36.1424314705439,37496.0,-7960.0,99.99237060546876
57356514274,-256.75,10948.032958984377,12.765033040332485,20.462987665695195,32884.0,-20400.0,99.9786376953125
19125954508,9607.5,16856.75,0.1717497205025229,30.253160341273222,36693.0,-17896.0,100.0
23425417291,11177.5,11309.871215820312,-1.5257511722309534,20.43927553926456,24352.0,-8907.0,99.9908447265625
34393642950,-3615.0,12098.48681640625,14.4177711306908,25.528320110233786,25808.0,-18240.0,99.99542236328124
14616833313,20169.75,20366.00131225586,-7.80477795878956,39.82486269864578,37762.0,-12827.0,99.993896484375
20193854520,14980.5,19085.963592529297,-1.578548625719217,38.95593107635685,42444.0,-17364.0,99.99237060546876
60372060470,-358.25,10558.574951171877,11.92044522328241,18.757837661686327,28664.0,-20472.0,99.99847412109376
30907365323,4986.0,5199.595336914063,-0.4857871140218653,10.21387101597862,13701.0,-5024.0,99.9725341796875
32864031349,14147.0,14623.41925048828,-6.939464891222064,30.124418825718674,26688.0,-11231.0,99.993896484375
35701652807,5768.0,6042.196105957031,-2.2283797646741528,11.889683784764731,12886.0,-7076.0,100.0
47928019955,6867.5,6959.506286621094,-1.4877056920531928,13.568579774906125,17670.0,-5710.0,99.95269775390624
12239647492,18872.75,20533.23419189453,2.155419725262784,40.21449799452968,41024.0,-12416.0,99.98626708984376
39157850676,12704.0,17813.69677734375,0.7435701452887928,34.423594783257705,38384.0,-19376.0,99.9969482421875
49647821371,5823.5,6013.363464355469,-0.4122256716959746,11.492856854376983,15040.0,-5902.0,99.95269775390624
53482283871,3790.25,3870.451416015625,-0.1936579435061469,6.59085140579439,9684.0,-3908.0,99.97711181640624
45862614308,15009.5,19053.531982421875,0.2582226531133197,37.83517174416479,40584.0,-20088.0,99.9969482421875
6942971865,13516.25,14041.334564208984,-6.512864608464014,29.473975497220064,27995.0,-8576.0,99.94964599609376
45226220673,20862.5,21030.187438964844,-7.80829618715509,40.56610376033099,39482.0,-13078.0,99.993896484375
32546902664,17578.0,20735.2731628418,1.2526617880608326,40.14190373691155,42529.0,-19040.0,99.96490478515624
10871042177,22800.75,22927.11688232422,-7.650043716744912,43.01254706691287,43210.0,-11382.0,99.993896484375
61736928080,17213.75,20699.1845703125,1.6987774983212829,40.2946098218847,41880.0,-19952.0,99.9786376953125
31106547744,24224.0,25568.131927490234,0.2186760673082112,48.16523119914219,47504.0,-23296.0,99.99237060546876
59095225214,-4688.75,12750.351806640623,14.205432015973676,25.78803802307306,23728.0,-19736.0,99.9969482421875
66009252279,7391.75,7688.31494140625,-1.597897850363532,13.415641982101752,16624.0,-8992.0,100.0
30050835582,-5093.5,12615.975036621094,12.535314720454766,22.74606474584172,22440.0,-21376.0,99.957275390625
11880418786,1083.75,9953.134063720703,10.860615035693517,15.336652490750131,33712.0,-19488.0,99.99542236328124
48317689223,5885.5,6074.293273925781,-1.909824930457344,11.463679832459698,13442.0,-6016.0,99.96337890625
32527164517,15556.0,16070.572265625,-7.368031876965458,33.02869585266497,30416.0,-14379.0,99.97100830078124
44874644459,5403.5,5648.2525634765625,-1.0374461586719048,10.979175192626714,14868.0,-6998.0,99.9755859375
1526587169,17115.25,17372.859375,-5.610217377518509,34.0120095421509,31881.0,-8064.0,100.0
50518177414,-3367.5,11996.13330078125,14.473175300012295,25.80688227477217,24932.0,-19102.0,99.99237060546876
4234899379,5231.25,5430.460754394531,-0.6041340222969965,10.9200350029037,14687.0,-4328.0,99.9267578125
18649305955,8281.5,8372.08383178711,-0.6322109214462255,16.066165512657456,21201.0,-6139.0,99.97406005859376
33929575044,14894.0,18770.8920288086,1.5782655269429868,36.02169181804516,39200.0,-16352.0,99.96795654296876
19237464095,6222.5,6498.5513916015625,-2.284318588034149,11.51475606080857,12045.0,-6428.0,100.0
58601808270,293.25,10445.106567382812,12.39989717790879,18.636713852958287,27264.0,-23472.0,99.99847412109376
18847694941,16494.5,16817.733612060547,-7.439082329380846,33.157148017658294,31036.0,-13659.0,99.98626708984376
68564383960,16589.25,20103.57763671875,-3.2699985402747456,40.94832869606776,45312.0,-23776.0,99.9237060546875
3715257327,4271.25,4320.234344482422,-0.559327789332523,7.514147701076536,9789.0,-4408.0,99.993896484375
18942436913,15837.5,16179.323638916016,-5.789583098618634,32.917623161434584,33044.0,-8007.0,99.99542236328124
10147557371,3393.75,3792.8263549804688,-0.7953800131492829,7.499371023857773,10106.0,-4592.0,99.95269775390624
39012624531,10402.0,10521.88720703125,-2.556427237648488,19.65381916972718,23500.0,-9886.0,99.993896484375
6015796801,19325.25,19494.559143066406,-5.610757752302585,37.24430345161273,38372.0,-9177.0,99.99237060546876
44508548262,-2186.5,11124.976318359377,12.20310190206877,19.848194621365625,28122.0,-21968.0,99.99542236328124
19811875065,17692.5,18132.75799560547,-10.447578372874288,38.47853470814525,35225.0,-13072.0,99.9969482421875
28918411760,17148.0,20689.8642578125,-4.354795793536027,42.91294929045232,46101.0,-23808.0,99.91607666015624
63356322264,16911.75,20162.25537109375,-2.0378649914854488,40.21477489404608,44568.0,-24264.0,99.96490478515624
6964349632,17849.25,21178.18298339844,0.2191275533278926,41.0833427742551,43529.0,-17440.0,99.97406005859376
47517071806,-3252.5,11911.766357421877,12.217961276812634,21.1474624950091,23628.0,-22400.0,99.99847412109376
7312666254,-5883.75,13005.697204589844,14.55907182066872,27.597388711901548,20869.0,-17910.0,99.993896484375
55113430800,19050.25,21641.4990234375,2.2905699586610497,41.602523064777856,40776.0,-15916.0,99.99542236328124
65198291944,13140.75,18505.263671875,-1.2857462327433191,36.31823835078354,40368.0,-18560.0,99.99847412109376
16145278837,12374.75,13007.267333984377,-6.209093627583326,27.09363550418004,23554.0,-10457.0,99.98779296875
47501979053,13389.5,14172.271911621094,-7.886606640303529,30.03209213810909,25298.0,-13790.0,99.98779296875
34232690332,9149.25,16616.078125,0.266917192855929,29.296447388575228,35865.0,-17328.0,100.0
37648303615,4741.0,5032.252685546875,-0.9720417951292436,8.952037905343445,9662.0,-3992.0,99.9755859375
44555396619,6408.5,6509.06005859375,0.2197654028785597,12.252914444745649,14378.0,-3648.0,99.99237060546876
49945143219,5761.5,5948.814758300781,-0.1938115226513946,11.69600625585985,17002.0,-5190.0,99.99237060546876
42645259109,15410.0,15778.541198730469,-5.954655213604124,31.35153402544895,29068.0,-10862.0,99.993896484375
170484599,4833.25,4916.904754638672,-0.375162780643778,8.967251077037261,12866.0,-5137.0,99.993896484375
59765856489,18700.25,19032.0771484375,-9.502125622342572,39.25984609887828,37604.0,-13948.0,99.98931884765624
32859917282,163.0,10543.799285888672,12.406764986482528,19.14008397019522,33328.0,-19296.0,99.98779296875
23362556065,21310.5,21445.27896118164,-7.757318871343386,41.53107743799209,42705.0,-10692.0,99.99237060546876
50565396859,7658.5,8032.969299316406,-3.030124028169322,15.627795197471391,17642.0,-10590.0,99.97406005859376
2876579044,12705.25,18124.33770751953,-2.482287316026537,35.88483046543506,40702.0,-20414.0,99.9725341796875
145696420,11796.25,17702.80892944336,1.7839591123858538,33.05985099181597,38310.0,-18560.0,100.0
16979066888,24129.75,25095.355102539062,1.4760337867037578,49.509181896812265,46272.0,-12672.0,99.9847412109375
61171772953,14259.75,14706.9609375,-5.871773972330246,30.338951050399256,26936.0,-7808.0,100.0
20004665775,5553.5,5984.12744140625,-2.359801179722208,11.211284408741644,11396.0,-7092.0,100.0
52050974908,12791.25,17807.310546875,-3.902094105331839,35.101754081557246,40420.0,-22448.0,100.0
27114942192,12378.0,18364.296875,-1.9911649617987448,35.679947635490805,39728.0,-16815.0,100.0
8531498289,18167.25,18425.92413330078,-7.676865351989944,37.66678532752238,36397.0,-10584.0,100.0
47014632580,15687.5,19544.74072265625,-0.0862198678434611,38.0946438695166,42116.0,-21680.0,99.95269775390624
28440668420,21804.0,22913.7907409668,-0.1797363259031519,44.519443891137904,44512.0,-15552.0,99.9908447265625
64275689847,7822.75,8177.830078125,-2.4466560274590843,14.848146751683842,17736.0,-11032.0,99.9969482421875
48379985692,10166.5,16854.15625,-0.0107787720659328,31.610614007533,35136.0,-16432.0,100.0
52394175741,11860.25,12961.276489257812,-9.12512369322998,29.371943386127136,22300.0,-13024.0,99.97711181640624
40871924893,13958.0,14612.941589355469,-7.888327833636842,30.463063568266623,25146.0,-13382.0,99.9969482421875
29925062940,14035.0,18183.710357666016,-2.086517088758213,36.96513179377662,40392.0,-21632.0,99.9420166015625
22271181434,-1989.5,11508.651580810549,13.120303923447514,22.883081154333684,31124.0,-20287.0,99.993896484375
64138697486,-3003.25,11839.592529296877,14.009683763274174,24.75253091925007,24704.0,-17088.0,99.99237060546876
41451589419,5363.0,5559.982421875,-0.0372061811752091,10.908147752287189,13706.0,-5464.0,99.9786376953125
55461261650,2529.25,10325.527465820312,11.505954254439828,16.46561845112231,34380.0,-23292.0,99.981689453125
58880592687,3809.25,3818.899536132813,-0.1942903309031195,6.671314111988728,8588.0,-1852.0,99.9847412109375
42915282533,13137.0,13700.70849609375,-6.4129327692615,28.58100147856821,24464.0,-11192.0,100.0
19559077467,4118.5,4418.921173095703,-0.044456039020287,8.745795848860006,11564.0,-4507.0,99.98779296875
64641581830,1337.75,10543.809326171877,13.98051884391528,22.3495015179396,29376.0,-16144.0,99.99847412109376
64017742884,16043.75,19624.569091796875,-0.4012103742703751,39.40594010716114,42304.0,-20864.0,99.94354248046876
36256468038,-1638.0,11066.07421875,12.45093204986374,20.39149830750977,27786.0,-21420.0,100.0
18939045092,13231.5,18461.78491210937,-2.220980086270782,36.92044907281598,41800.0,-22116.0,99.9908447265625
20056106361,15088.5,15517.506042480469,-8.493135489347496,33.410037773841374,30472.0,-11231.0,100.0
43802346925,14523.5,15142.31707763672,-7.424306964610269,31.043283842746323,27534.0,-15190.0,99.98016357421876
25721721863,7960.0,8002.812438964844,-1.833426869898486,14.216772538939267,15885.0,-4656.0,99.993896484375
42892633963,4899.0,5112.8525390625,-0.3273480702253989,10.075329759671344,13140.0,-5096.0,99.96337890625
8006029586,5538.25,10376.298828125,11.127791296364444,14.941938461775296,35776.0,-21436.0,99.9786376953125
6192547087,5547.25,5784.665649414063,-1.3441251760735589,10.500890808046297,12042.0,-5878.0,99.98779296875
24979960623,4192.5,4240.688385009766,-0.4128815175124083,7.406977828240646,9569.0,-3355.0,99.993896484375
17755165188,19208.5,20774.179595947266,2.0787150264366296,40.62875541862127,41344.0,-12487.0,99.9908447265625
43604141133,15416.5,15892.459899902344,-7.321099183132754,32.07638249777155,28018.0,-13300.0,99.98016357421876
3887891167,3474.25,3549.9046325683594,0.2766135043919108,6.163565698831921,9586.0,-4366.0,99.993896484375
44013240663,7896.5,8186.531860351562,-1.402421706335559,14.34776742306694,18042.0,-9776.0,99.99847412109376
20716751178,3170.5,9824.877197265623,10.95938465287072,15.063919514425187,35392.0,-23055.0,99.969482421875
66371095657,16650.75,17024.35009765625,-8.005559443720774,35.66850348615173,33104.0,-12784.0,99.981689453125
67941539143,6659.75,6791.830078125,-2.1595509700152804,12.85901476753451,14616.0,-6964.0,99.94049072265624
7098832208,17453.25,20837.2946472168,-0.0338384660269528,41.76359295767626,44256.0,-17110.0,99.97406005859376
7262169455,6167.25,6564.110229492188,-2.6592280030978173,12.457564160360262,12478.0,-7158.0,99.9969482421875
4251261630,-5266.75,13003.940551757812,14.249278679238042,26.49951066266517,22783.0,-18976.0,99.9908447265625
19480804509,12911.5,13764.606262207031,-8.100030126412468,29.71399167211991,23441.0,-12660.0,99.99847412109376
8923863550,-2874.25,11815.270416259766,12.278816356727946,20.94793881951462,24187.0,-22959.0,99.98626708984376
12318055547,5598.75,5924.379760742188,-2.525566599192035,12.563216292943986,14282.0,-4656.0,99.99237060546876
10996978455,5706.75,5733.2425537109375,-0.4001081146254323,10.283196947631575,13955.0,-4843.0,99.99237060546876
17103714981,14297.25,14734.010009765623,-6.220159267025834,29.82100116858433,25715.0,-10464.0,99.9786376953125
45739828043,7320.5,7426.634582519531,-0.0900992597216895,13.985029167117846,17682.0,-7022.0,99.97711181640624
29224412619,7439.0,7543.899963378906,-1.91213409717826,14.904769411223096,18064.0,-4664.0,99.98931884765624
38874918742,-3994.0,12152.42901611328,14.045082418575705,25.16926668757968,24372.0,-18416.0,100.0
41226453415,8313.0,8605.275817871094,-1.6600642379908643,15.20537235504018,19802.0,-9230.0,99.98931884765624
35027454470,70.0,10870.547973632812,13.917603224346433,23.27149124066728,27520.0,-15024.0,100.0
6092959734,-5691.75,12825.52554321289,13.839123395867322,26.061522574052844,22964.0,-18716.0,99.9969482421875
66484020592,16588.25,20275.6259765625,-2.3065928034258114,41.87412387486951,44816.0,-19564.0,99.96490478515624
54368284813,16901.25,17180.89453125,-8.011843787917913,33.87189365042002,30312.0,-12780.0,99.98626708984376
50379799894,-3584.5,11703.833984375,12.315384247894611,21.36876816354847,26194.0,-20224.0,100.0
62100612054,-3391.25,12025.0537109375,14.168298935024934,24.96400015921488,27032.0,-18880.0,99.99847412109376
44160388578,550.5,10067.16827392578,11.042397291944814,16.061340654978196,33414.0,-17262.0,99.9969482421875
41514548518,-1828.0,11095.591552734377,12.25367544159526,20.08025970981329,27552.0,-20064.0,99.98626708984376
29645306556,9792.0,16856.73046875,-1.7413231173234074,30.45161722143669,35472.0,-18759.0,99.9969482421875
20891389663,1324.5,1394.29248046875,-0.1514052264847987,2.515477834633383,3833.0,-1672.0,99.89013671875
47178355459,10780.5,10783.51953125,-0.1955095293940305,19.15259034925785,22684.0,-1584.0,100.0
60463893872,15222.75,19514.8955078125,-2.5468291363923434,40.2071772605764,43400.0,-17200.0,99.981689453125
8464644051,5784.25,5962.152893066406,-0.410085136729334,11.871755333855166,16951.0,-4224.0,99.9908447265625
4591960030,-6356.75,13332.26644897461,14.192354947450518,26.99345134469438,19443.0,-17908.0,99.993896484375
37197513819,7112.0,7217.537719726562,-1.080700956364009,14.277591833943704,16716.0,-4598.0,99.99847412109376
35256080371,4885.0,5174.900329589844,-0.6732977338217827,10.441171626763934,15160.0,-4170.0,100.0
26902867330,3177.0,10167.316497802734,11.25057551053628,16.088814947092132,34196.0,-19368.0,99.97711181640624
67622466252,11181.25,17172.1640625,-0.2649212668034199,31.66569812817016,37792.0,-18400.0,99.99542236328124
42031829819,6325.0,6477.2327880859375,-0.7948171868981376,12.443251537510116,15812.0,-5760.0,99.97711181640624
58656558144,21488.25,23495.71008300781,0.1161893545606944,45.03158041270203,45364.0,-16108.0,99.9969482421875
10168474690,2598.75,10351.29461669922,11.46536284890986,16.93802751442876,33650.0,-19104.0,99.99237060546876
28596648135,7310.0,7501.082550048828,-2.498131741946213,13.843372813797608,15788.0,-5904.0,99.98626708984376
28313118562,-858.0,11288.952728271484,13.49231710296142,22.423682732741348,30272.0,-20239.0,99.9908447265625
60071210307,9313.75,9401.153076171877,-1.9853222486817443,18.010860535807463,22196.0,-3880.0,99.97100830078124
33435880946,-1234.0,10688.03451538086,11.057949588588729,17.78389495075878,31476.0,-20095.0,99.981689453125
34749825543,8222.0,8231.601745605469,-0.1037136703003673,14.441837260834852,18378.0,-4306.0,99.9969482421875
65648998476,14432.75,18415.10681152344,-1.4757642061871423,36.69452803010784,40792.0,-21296.0,99.96490478515624
5279898147,8666.25,8722.5302734375,-0.5752263574510319,16.413467975855554,20429.0,-5804.0,99.993896484375
33617816470,-2843.0,11726.05078125,13.89454152554905,23.980834927822123,27457.0,-17276.0,99.96490478515624
42784805340,13233.0,17816.582397460938,-3.086610585259546,34.298749631711544,40050.0,-22720.0,99.92828369140624
59181135894,432.25,10316.921752929688,11.536111069974435,17.366319847214353,29472.0,-20352.0,99.9969482421875
46564534325,16798.5,17158.72137451172,-8.374639685539657,34.70246155352693,29090.0,-14270.0,99.9969482421875
28883867116,10847.0,17365.81591796875,-2.729699685151094,33.03248239214324,38568.0,-20664.0,100.0
19721491432,13885.5,18749.23803710937,-0.9692784729581768,36.4130371413632,40453.0,-17031.0,100.0
35656359515,4301.0,4561.9915771484375,-0.507359409734524,9.134385448463108,11702.0,-4244.0,99.9755859375
21390586833,16895.5,17217.47412109375,-6.824246559395094,35.156792031218906,36909.0,-8640.0,99.993896484375
9471641033,16605.75,16959.690490722656,-7.350051415463439,35.11122406158165,33841.0,-12534.0,99.993896484375
16350999381,14635.75,15062.407836914062,-6.214290287491591,30.33323773114875,26981.0,-11069.0,99.9969482421875
32903142911,2628.0,3270.797607421875,-1.7481949094764049,6.896443244577148,5324.0,-4096.0,99.8779296875
61811099672,19152.75,21688.653564453125,-1.5244003900144498,44.49234378998158,45408.0,-21824.0,99.981689453125
20929202520,17101.5,20379.10647583008,-2.1320323149593,41.70852196366516,44716.0,-21792.0,99.98016357421876
58358324896,15274.25,19795.79248046875,1.6279257231966593,38.13563542194531,40580.0,-16540.0,99.98016357421876
36185980896,13963.0,19135.2548828125,-1.0026253887152965,37.80767957409621,41446.0,-16484.0,100.0
48167253359,3469.5,3971.1295166015625,-1.6006826677549035,7.939651972892219,7780.0,-5406.0,100.0
20304359574,-343.5,10684.417114257812,11.9521475538829,18.400180985664782,29069.0,-23248.0,99.99847412109376
15949786694,-3836.25,12104.292999267578,14.31610788248505,25.82317896110847,23698.0,-18365.0,99.99847412109376
377228676,15496.25,19426.773651123047,0.2916821961779404,37.66126154062963,41521.0,-20668.0,99.95269775390624
57017634656,16216.25,20223.9814453125,0.8608444311524586,39.48866358431096,41264.0,-17132.0,99.96795654296876
63647050982,-2828.25,11319.3134765625,11.853872040201098,19.58150591047282,27836.0,-22200.0,99.99237060546876
44094658138,-3502.5,12030.437683105469,13.626833615759931,24.745054068038385,28152.0,-20902.0,99.99237060546876
11443534648,14013.75,18830.78433227539,-0.8873410060697612,37.77528022245145,40200.0,-18191.0,99.993896484375
29112577457,16638.0,17025.71795654297,-8.234464160190875,35.99364640648439,34473.0,-12224.0,99.97406005859376
1569780034,5761.25,10444.027618408203,10.996243599193951,14.559019259463518,36166.0,-22232.0,99.99847412109376
57018496063,4476.25,4828.67822265625,-1.840275734653283,9.210119428253035,9012.0,-5280.0,99.9969482421875
66145982465,25808.75,25808.75,-8.323526919643156,45.95740131958085,42912.0,3360.0,100.0
48620405143,9256.5,9424.703491210938,-1.339232589925698,16.694941182781058,20100.0,-10712.0,100.0
21512895408,15513.5,19729.65045166016,-0.0734709658386536,38.93675870684249,42304.0,-17579.0,99.993896484375
28852397192,16870.0,20246.983978271484,0.4222310607337285,39.9061957768794,43089.0,-17016.0,99.94964599609376
6199500995,11395.25,11586.342681884766,-2.097497121026591,21.49378653026496,28365.0,-10032.0,99.99237060546876
16549677363,11183.75,11225.262451171877,-2.8582458842779683,20.96545700636301,23701.0,-4108.0,99.9908447265625
16023883202,1257.75,10092.81201171875,11.205622880042265,16.09332587214533,33305.0,-18508.0,99.98931884765624
9562014837,14912.75,15483.294067382812,-7.896120823138087,32.236346923475764,28258.0,-15068.0,100.0
59859870036,15803.25,19301.680908203125,-0.3578390182418676,38.0803879608012,41988.0,-23468.0,99.9786376953125
63408223331,8266.75,8387.370971679688,-1.9426323248561896,16.802054524886483,20660.0,-4232.0,100.0
3710303048,16319.25,20029.34893798828,1.145580638103811,39.32298356592998,41094.0,-17976.0,99.98931884765624
25231691676,8915.5,16625.6796875,0.1274364487992695,29.37015167150132,35536.0,-17264.0,100.0
9725557560,14837.75,19245.741485595703,-1.217894255207319,39.03261348455551,41344.0,-19888.0,99.98626708984376
62533730032,12081.75,18301.65625,-2.070068177981152,35.59289953656947,39160.0,-16952.0,100.0
22811873365,17906.5,18181.759002685547,-8.052039762024064,35.938958605702865,32288.0,-15147.0,99.98626708984376
15947768543,3191.75,3293.736785888672,0.0555939864853127,5.5297003489710574,8945.0,-3851.0,99.94049072265624
29053793891,6073.0,6254.604919433594,-0.2356244062233938,12.454757201524597,16340.0,-4407.0,100.0
44377103495,6059.5,6227.09521484375,-1.896850693133568,11.775418106016822,13712.0,-6016.0,99.94964599609376
13167406479,4515.75,4873.855621337891,-1.8862001851437304,9.33033715144861,9849.0,-5846.0,99.9755859375
55984581554,-167.75,10740.578979492188,12.56267118242794,19.7289912856449,33072.0,-20040.0,99.9908447265625
186589747,7663.25,7775.370056152344,-0.3036539252149045,15.031317420383203,20530.0,-5517.0,99.98779296875
52405642796,10482.25,16901.7109375,1.196645715999218,31.38023707838256,36980.0,-17372.0,100.0
55500912760,15262.25,19499.900512695312,-4.190321498042421,40.45144668271547,43636.0,-22528.0,99.99847412109376
14025212497,18244.75,18456.759704589844,-5.747641646226751,36.329973925337015,38546.0,-7017.0,99.96490478515624
61119076775,7604.75,7802.454345703125,-2.620369917188609,14.466153375948908,16108.0,-6908.0,99.99542236328124
55188542283,6801.25,6943.9287109375,-0.2905831500719643,13.11459248740092,17404.0,-7072.0,99.99847412109376
55994849920,20558.25,22925.64233398437,1.6898250566993365,42.859848385494274,42892.0,-16968.0,99.9969482421875
8060865170,671.25,10729.543365478516,13.18734889589965,20.58837195595319,33736.0,-19487.0,99.98779296875
61794709690,1340.75,10183.962158203123,10.903585801734152,16.30028021521697,33216.0,-25176.0,99.96795654296876
30886181627,5093.0,5399.191650390625,-1.3443103089139343,10.365249184163282,13933.0,-6636.0,99.98779296875
38475067893,16287.0,16784.80517578125,-9.1590893758973,34.99989164611455,30450.0,-15584.0,99.9908447265625
62017882664,16107.75,19841.5439453125,1.2988213723341575,39.329645749764985,41312.0,-17840.0,99.96337890625
11678212516,17138.75,20212.398986816406,-0.5653551765338781,39.56120036099479,43819.0,-23932.0,99.9847412109375
9348211154,3203.75,9735.443481445312,11.291759944148914,14.917589426715434,35602.0,-23374.0,99.9969482421875
18740532651,6988.5,7136.1700439453125,-1.7057147063603628,14.062566790157096,17749.0,-5592.0,99.9847412109375
20295494998,-2926.5,11444.977783203123,12.312892578558662,20.88782518839008,27660.0,-20224.0,100.0
60369940931,11289.75,11442.3466796875,-2.376298315203987,21.22006573298733,26248.0,-10184.0,99.9969482421875
17093861102,-7176.75,13639.02099609375,14.456700451031134,28.410659059201905,19159.0,-17520.0,99.676513671875
48408549702,472.5,10395.628051757812,11.8810307933233,17.979897400965164,28936.0,-20878.0,99.99542236328124
55650438587,6188.25,6415.663940429688,-2.2750720169014387,12.877890330296797,14996.0,-4588.0,100.0
42792108110,-531.0,10791.365600585938,12.754152784214629,19.73649308844021,26818.0,-24170.0,99.99847412109376
46752177917,10309.5,11192.36456298828,-7.255560295770532,24.420454035933847,19034.0,-8488.0,99.9847412109375
14231583371,7139.75,7242.513336181641,-0.5549810516381097,13.633321817610698,17625.0,-6822.0,99.981689453125
32116072208,18476.5,21211.28100585937,2.074332542832172,40.85303069971084,40592.0,-16156.0,99.9908447265625
60194475548,9942.75,16717.9140625,0.4080770931899471,30.96296134657912,35712.0,-16560.0,100.0
19949669122,5914.5,11027.869689941406,12.323741854512402,20.57794344468881,34048.0,-15331.0,99.98779296875
27657208083,11380.0,11502.275024414062,-1.2262404589263416,20.98801242552499,25573.0,-9343.0,99.99847412109376
42070108686,-2146.0,11474.921264648438,13.76298026622776,23.59334460259633,25792.0,-18172.0,99.99847412109376
5110640819,9677.25,9943.164764404297,-2.384536664516761,18.820180287171706,23777.0,-10364.0,99.99542236328124
8416221756,10806.25,17037.79296875,-1.4119323638882135,32.05361674018611,36548.0,-18330.0,100.0
46994166661,17084.5,17302.15509033203,-5.925479383090813,33.20136113906555,29814.0,-9904.0,99.98931884765624
41624093457,19415.0,19545.624877929688,-5.439109507712057,37.33367213838839,37498.0,-6410.0,100.0
60008564248,15034.75,19028.267578125,1.3866954529390143,37.83707295083606,39936.0,-15656.0,99.95880126953124
13112417419,6984.75,7190.879577636719,-1.88785869306806,14.25680948181568,16971.0,-5118.0,99.993896484375
54172956303,2428.25,2439.6661376953125,0.2015856125177912,4.408574579998325,6156.0,-1496.0,99.9664306640625
16018449588,12931.75,18147.70965576172,-0.8923389846924252,35.337217444920725,40673.0,-20444.0,99.9755859375
49377327974,-3437.5,11929.716796875,13.736948913911824,24.148167259676168,26178.0,-16384.0,99.9969482421875
26746908993,22017.0,22161.381591796875,-7.646994506417602,41.98774070312443,41560.0,-11184.0,99.99542236328124
54367398518,-4030.75,12207.818359375,13.788154100368123,24.913441060210403,25908.0,-16812.0,99.99847412109376
3729426298,-3621.75,11990.351684570312,13.278497616907975,24.254856602530133,28426.0,-20352.0,99.99847412109376
31502092866,2646.0,10694.219146728516,12.75733900472594,19.55812575754944,34120.0,-19559.0,99.98321533203124
4437637983,3929.25,3969.312347412109,-0.6142399284576128,6.87155178844859,8877.0,-3629.0,99.993896484375
65939329879,5184.75,5222.20361328125,-0.3784332906589823,9.490883968713517,13456.0,-4988.0,99.98626708984376
58160371506,-700.75,11212.602783203123,13.227178840479048,21.9259776257769,30080.0,-20252.0,99.9847412109375
18459545963,9566.5,9791.39242553711,-2.336729562915917,18.10163323462938,21960.0,-10979.0,99.98931884765624
63785580598,-817.25,10719.537841796877,11.537695776005467,18.143023121269778,28688.0,-20992.0,99.99847412109376
33263384535,2753.5,2882.043701171875,0.0587478411083321,5.527031748415614,8848.0,-3760.0,99.71923828125
68486844991,4250.25,4297.583984375,-0.4227751218599955,7.207948027167547,9952.0,-4300.0,99.993896484375
58364300336,17658.25,20810.59094238281,-1.2899851259981552,42.57882687645934,44820.0,-17368.0,99.97100830078124
31479864442,-2160.0,11017.208435058594,10.86697614413924,18.157217270344947,30760.0,-19527.0,99.99847412109376
12400724877,14351.75,14751.964904785156,-6.020535786312452,29.131791157162688,25662.0,-8566.0,99.99542236328124
54176872752,19882.25,22387.036743164062,-2.011647075753735,45.53768589459865,46996.0,-21568.0,99.94354248046876
36709756191,4709.0,5067.118957519531,-2.14440262443018,9.697742231567398,9158.0,-4714.0,100.0
32812437254,-1306.0,11292.595794677734,14.370682866046709,25.038425375248817,24576.0,-16252.0,99.9969482421875
8839422757,15534.75,15875.83251953125,-5.544281899828991,31.139372441753416,27851.0,-9957.0,100.0
53498322878,-7549.75,13954.3046875,14.642537776352322,28.98456539409169,18036.0,-17048.0,99.945068359375
67460244623,5460.75,5684.093505859375,-1.6580556376384417,10.54969577742618,11768.0,-5240.0,99.89776611328124
48292680256,20953.5,23187.098876953125,1.6623531929710766,43.6945210630687,43154.0,-18160.0,100.0
14422386098,100.75,10466.873596191406,11.979715611606652,18.19941115368936,33619.0,-19872.0,99.99237060546876
40553400118,-4433.0,12335.511474609377,14.304837464629454,26.00688716433393,25248.0,-19052.0,99.993896484375
55366492815,4900.25,4935.6143798828125,-0.2399747934252087,8.604157100236,12200.0,-4344.0,99.98626708984376
50233617449,17436.5,17771.89874267578,-7.865922497064126,36.41452704800444,33286.0,-14042.0,99.99542236328124
67879395415,7350.75,7694.647216796875,-1.6508826349988193,13.414155313196044,17096.0,-9512.0,99.94964599609376
5453424169,15394.25,15738.544464111328,-5.387411940433228,31.71166704798748,30127.0,-8743.0,100.0
25357236009,15522.5,15875.694122314451,-5.811884633100972,32.20166417572985,30261.0,-10111.0,99.99237060546876
48265207021,12824.5,13678.035217285156,-8.499455912048871,29.99990463306289,23780.0,-13112.0,99.98016357421876
38259636848,15706.0,19826.486572265625,-1.5231485944337166,40.1143221616694,42892.0,-17920.0,99.97406005859376
63991895749,13493.75,14002.426513671877,-5.868691058274865,28.48251964959233,25928.0,-10376.0,99.98321533203124
34104070826,-318.5,10911.597473144531,13.091716995845466,21.00062490986281,33121.0,-21432.0,99.945068359375
30722460045,17301.0,17639.765228271484,-8.363590934147865,35.07660358674241,30448.0,-14432.0,99.97406005859376
5998781340,11546.25,17208.345458984375,-0.0125516670509352,31.40906146111885,38184.0,-18682.0,99.99237060546876
9747307503,3121.75,3146.494506835937,-0.4297474965468459,5.602735536883081,7306.0,-1752.0,99.9786376953125
66688213991,4936.75,5053.896484375,-0.2248993395527056,9.40651282279627,14288.0,-5824.0,99.94354248046876
33954538833,18604.0,18848.836181640625,-7.453708957252169,38.07817223590708,37392.0,-12287.0,99.9359130859375
60376435123,9773.75,9906.230224609377,-2.738839301143466,18.72307042717642,22440.0,-10000.0,99.99542236328124
4194456395,8161.25,8237.49154663086,-0.4317474491113057,15.41802543165523,19870.0,-6796.0,99.98931884765624
37948449149,15235.0,15721.72509765625,-8.577919589158027,31.996549618795903,29510.0,-12726.0,100.0
23846737472,20123.5,22575.20248413086,1.8048687035167608,42.63581854588251,42340.0,-17340.0,99.98931884765624
43040303641,16787.5,17067.781799316406,-6.380203675494028,34.35187788392578,32426.0,-7140.0,99.9908447265625
66168641492,10752.75,17319.8525390625,0.4578902538260703,32.05859222078617,37568.0,-18304.0,99.98321533203124
38651790162,1322.0,10597.477905273438,13.434604476181766,20.414672456285714,33806.0,-19968.0,99.93438720703124
37002042063,3171.0,3206.4923095703125,-0.414631673472261,5.769062523212929,7888.0,-3008.0,99.993896484375
64996713744,21411.75,23280.386352539062,0.429451127081379,45.35854635503229,45472.0,-16492.0,99.993896484375
65165554459,6915.75,7020.526611328125,-0.636584948873721,13.39646764122099,16840.0,-5648.0,99.95574951171876
30158809826,-28.0,10646.633239746094,12.31834046244859,19.15195509689461,33256.0,-19728.0,99.9969482421875
7554840152,12564.25,18138.05633544922,0.6490643745839708,35.040163675333595,38160.0,-17295.0,99.9969482421875
19969008830,-4830.5,12607.033996582031,13.279681907782432,23.911858657102933,23184.0,-20947.0,99.9969482421875
17394807571,8482.5,8572.358367919922,-0.1911356531687505,16.10242490485434,21205.0,-5851.0,99.99237060546876
29556408185,13616.0,14243.239532470703,-7.607149426172508,30.886124137821287,27476.0,-9459.0,100.0
24165327639,5414.5,5464.560943603516,0.0181582471165752,9.760979432131805,13420.0,-4715.0,99.9908447265625
62332972569,14930.75,15332.7578125,-5.971574268233924,31.41043229660149,28260.0,-7772.0,100.0
61871020098,4683.75,10343.91943359375,11.01523617262652,15.319577545373315,35200.0,-20848.0,99.87335205078124
67349019244,11793.75,17372.3466796875,-0.934995758029826,33.27334039179461,37728.0,-19520.0,99.98931884765624
10029315836,8655.75,16698.1953125,-3.3165094827173203,29.097486628382303,35602.0,-17768.0,100.0
50333538873,14822.5,15309.00341796875,-6.969364386165214,32.087125989754355,29624.0,-7952.0,100.0
60520398539,4735.75,4968.5546875,-0.6133352629576698,9.96881188880628,12984.0,-5080.0,99.932861328125
23053054690,554.5,10598.072387695312,12.511962719483366,19.295115944825643,33541.0,-20208.0,99.993896484375
22994878968,16831.5,19954.64822387696,-4.039505018096714,39.80745494119872,44137.0,-16272.0,99.98321533203124
44494507943,3445.5,3491.682556152344,0.084610486262542,6.659931527585893,9330.0,-2200.0,99.9847412109375
35418019992,17078.0,20441.706970214844,-1.721489061427386,41.11996135128532,44554.0,-22480.0,99.9725341796875
37405037145,16767.0,17062.986572265625,-6.5894097251175925,34.35641127386982,34002.0,-8290.0,99.981689453125
52987776567,3571.25,3602.8583984375,-0.3185757291205283,6.752621405671169,7940.0,-3176.0,99.96490478515624
14492556812,12703.75,17453.640625,1.1595071799615173,33.94959317681763,36544.0,-15360.0,100.0
52209554288,15439.25,19710.13146972656,-0.8560110449665534,39.19922763824926,41856.0,-19388.0,99.9847412109375
20740308555,5020.5,5241.5592041015625,-0.2317035345800308,10.327487308146036,13129.0,-4936.0,100.0
15475571319,4056.75,4128.643096923828,-0.855689230645063,7.767098655021604,10057.0,-3008.0,99.9969482421875
35557295180,14134.0,18451.472595214844,-0.5496539927710723,36.67997389270605,41216.0,-19868.0,99.969482421875
43416189794,-86.5,11025.111267089844,12.846115131504355,20.76364441694304,32386.0,-20448.0,99.993896484375
55392706366,-6525.75,13431.676513671877,14.389039632173866,27.59739972826236,19520.0,-17392.0,99.993896484375
18305735389,12570.5,13223.151336669922,-7.234963033131654,27.572950628127742,23308.0,-9648.0,99.98016357421876
39265717354,-788.0,10558.877685546877,11.271013215028663,17.540912829848864,32984.0,-20346.0,99.9969482421875
53901942390,-5991.75,12996.011840820312,14.154650999536344,27.083059894542743,22076.0,-18672.0,99.993896484375
9374518684,12142.75,17778.942016601562,-2.156094093603999,34.5699530366048,40114.0,-21621.0,99.96337890625
31271406159,4417.0,4438.306121826172,-0.5416747018037281,7.847799672286658,10336.0,-3391.0,99.945068359375
16725851164,12814.75,17958.482482910156,-2.0130558275811365,36.352474804847965,39808.0,-20864.0,99.97711181640624
51673454353,18079.25,18289.784423828125,-5.642233968919074,35.5624263904362,34332.0,-8988.0,99.9908447265625
8140472718,-419.75,10818.458465576172,13.004625217490686,20.20075155567338,26760.0,-24110.0,100.0
12116000829,15973.75,16382.31771850586,-7.838614351247092,32.78094937497284,30525.0,-14254.0,99.99542236328124
25445613662,-1877.5,11458.9609375,13.171548652776943,21.854576465152302,24668.0,-23915.0,100.0
5631188762,-2656.75,11780.632629394531,13.468288310895304,24.13214618869235,27984.0,-20208.0,99.99847412109376
60798345769,17077.75,17333.587158203125,-5.737467874973272,34.38501864628105,33960.0,-8240.0,99.98931884765624
27433858274,-67.0,10501.197631835938,11.430431236916574,17.273579548542248,33572.0,-20440.0,99.99847412109376
20552645009,20379.5,20595.0517578125,-8.279505245627911,40.7495319667584,40281.0,-13204.0,99.993896484375
7138752180,11273.25,17442.644073486328,0.3802178209025181,32.56146681047996,38066.0,-18898.0,99.9908447265625
49724715114,1944.5,10035.673217773438,10.99157460240512,15.596997048408124,34882.0,-23936.0,99.92828369140624
44740842448,16679.5,20339.98370361328,0.0236340681227541,39.8886666629402,43474.0,-21160.0,99.98779296875
48386702791,6306.5,6483.4915771484375,-2.389111662504258,12.729543162548582,14106.0,-5536.0,99.9847412109375
35122931923,9313.0,9482.1904296875,-2.771025564310859,18.19980776762897,21882.0,-9604.0,100.0
58526307946,-2141.75,11473.048217773438,13.22597644549883,22.66166932425116,30112.0,-20340.0,99.98779296875
19976918071,5289.5,5516.293640136719,-1.6506799741161495,10.43103255583205,11612.0,-6279.0,99.9664306640625
45032233554,863.5,10710.25341796875,12.780216336586289,19.776137936829297,33882.0,-20472.0,99.9969482421875
26503064883,7777.0,7918.817169189453,-2.285491104294972,15.966001330797807,19000.0,-3971.0,99.99542236328124
64687990463,1532.75,1553.10791015625,0.3171014031450873,2.6387528021974616,5248.0,-1600.0,99.86114501953124
15567597420,9473.75,16758.19140625,-0.0877688921898459,30.449757219471497,35968.0,-16925.0,100.0
53980622995,10059.25,10328.503173828123,-2.198432860632891,19.292489777113804,24308.0,-10612.0,99.98016357421876
30547688476,12112.0,17760.2109375,-1.852344374634162,35.44381296855907,39200.0,-20608.0,100.0
66559564691,8305.25,8387.5,-0.8259257118764278,15.875873402810065,20976.0,-7648.0,99.9420166015625
16113530229,14829.75,15438.964569091797,-8.398766283752552,32.92892442087773,27961.0,-15537.0,99.95574951171876
41912233500,10420.0,16920.59375,0.089515881410308,31.79408127492256,36160.0,-16448.0,100.0
9437816198,-692.25,10812.71353149414,12.71561187023278,19.800158611085305,29621.0,-21850.0,99.99847412109376
35044128929,20600.0,20809.4970703125,-8.377120425663422,41.23856672373815,41246.0,-13078.0,99.99847412109376
41767960989,16839.0,17139.023681640625,-7.675554301690131,33.77381556350781,31518.0,-14744.0,99.96185302734376
36675470580,12535.0,17974.258178710938,-2.7446108059604297,34.90263201135783,40574.0,-21222.0,99.9908447265625
68624877471,1558.0,1595.716796875,0.5204525420496526,2.873248429990172,5636.0,-2272.0,99.20654296875
35859585743,3642.0,3679.520385742188,-0.4352063909977023,6.57279941617187,8898.0,-3544.0,99.97100830078124
9469775097,15657.75,16171.330139160156,-9.965880227658582,35.70641228641968,31065.0,-13611.0,99.99237060546876
16865516067,9587.75,9632.44546508789,-0.7843294925974535,17.97002139958376,22250.0,-7179.0,99.98626708984376
27853876087,4186.0,4231.54541015625,-0.8126530553230744,7.831454087088082,9616.0,-3048.0,99.9969482421875
20096916818,-13.5,10568.666259765623,11.63272668964342,17.819794440711043,32428.0,-20448.0,99.99542236328124
43608496503,6956.5,7227.7412109375,-2.5271818334010496,13.295771407236405,15024.0,-6796.0,99.98931884765624
62631664853,14820.75,15418.335205078123,-8.325913889396773,32.68566087839648,28208.0,-16056.0,99.9847412109375
46534877552,18857.5,21649.86279296875,-2.7912953976132777,44.23431598903118,46986.0,-23928.0,99.896240234375
33783489880,15046.5,19129.42254638672,-0.8966118259883663,38.5193505717452,42304.0,-17903.0,99.97406005859376
51659120458,-2506.75,11691.341186523438,13.593526309462693,23.88032231238286,28224.0,-21120.0,99.98321533203124
37516446143,5693.0,6047.233459472656,-2.172570706905962,10.719316960738752,11522.0,-6520.0,99.98779296875
58355587556,15846.25,19351.490478515625,-3.182687908293352,38.76680300490048,43812.0,-22016.0,99.93133544921876
51234463010,1975.5,10456.591796875,11.56337775585897,17.398720396851783,32896.0,-20092.0,99.9755859375
42362126521,18132.0,18422.425903320312,-8.421004951373446,36.86117420101709,35510.0,-12496.0,99.98626708984376
50810043287,5494.5,5519.173522949219,-0.6759726421129377,10.02539046791783,12552.0,-3670.0,99.981689453125
34154101168,17370.5,20729.43078613281,-2.031446027516582,41.88491031744402,45637.0,-20384.0,99.9603271484375
67227664051,5260.75,5477.8203125,-0.502304640035694,10.983399107737316,14608.0,-4832.0,99.945068359375
15224258654,-2027.25,11531.1982421875,13.197673749058684,21.92562014966898,24672.0,-24062.0,100.0
39315655184,20719.0,22734.430419921875,1.6943591112612852,43.84895920292911,43008.0,-15768.0,99.981689453125
41606971334,-4653.0,12382.27734375,14.05526408012315,25.460360151132825,23302.0,-17792.0,100.0
22701920825,16486.5,16824.153228759766,-7.048057492846161,34.329215306426214,33073.0,-7735.0,99.98779296875
57917127021,16124.25,16542.372314453125,-8.899021168083623,34.14238966487133,28676.0,-12744.0,99.99847412109376
33769716701,12044.5,12708.764404296877,-7.019068679328116,26.55387379219217,22321.0,-8688.0,99.9755859375
21532488757,14423.5,15039.050170898438,-7.496937478901981,31.31417851724388,27300.0,-14383.0,99.9664306640625
8575251462,-133.75,10792.585144042969,12.624739868132604,20.594867170668604,27648.0,-17408.0,99.9908447265625
15093917727,6484.75,6797.016387939453,-2.554881736772004,12.438162617428302,12550.0,-6455.0,99.99542236328124
9399819898,-4261.25,12268.591522216797,13.029653300202218,24.33258928709795,26794.0,-20027.0,100.0
56221949713,17486.25,17720.9228515625,-5.587242019035737,34.62481090807717,32228.0,-7836.0,99.9969482421875
53331036865,18536.25,18726.0869140625,-6.411287956398253,36.833399567260194,38352.0,-6804.0,99.9908447265625
61269090491,8814.75,8983.057373046875,-2.14059557853877,16.46629639949263,19596.0,-10104.0,99.99237060546876
14059685091,8623.75,8703.982666015625,-1.7993359907491542,17.19169265304202,22738.0,-3915.0,99.98626708984376
49772546374,697.5,10334.7041015625,11.991828410726391,18.17460800785992,29298.0,-21216.0,100.0
5125590016,28439.25,28439.25,-0.309728326336173,51.289749807146606,46720.0,10090.0,100.0
5343797263,8273.25,8573.077453613281,-1.86277392016078,14.541311475372847,17511.0,-9603.0,99.993896484375
40691397862,-2847.0,11535.355224609377,12.431315091975364,20.83745488845748,28100.0,-20224.0,100.0
23423827325,12441.5,13488.373657226562,-9.064849912180517,30.50526557155357,22844.0,-13560.0,100.0
58886805368,11309.25,17774.171875,-1.6088610541824917,33.899460960158635,37832.0,-17308.0,100.0
12758581397,17861.75,18166.83135986328,-7.161826240225119,35.592289367562714,32375.0,-15792.0,99.99847412109376
67430642128,17864.75,21099.60913085937,-1.6297838529749096,42.24428175192988,45924.0,-23808.0,99.9786376953125
55401161493,16057.25,16361.25146484375,-5.793281127735588,31.940594403189376,28536.0,-11052.0,99.98779296875
28147106091,10733.0,10895.514251708984,-1.8606904492676573,19.867421470649404,23377.0,-11431.0,99.99847412109376
27306810153,16187.0,16539.988647460938,-6.128158260264769,33.41006794029156,31949.0,-9040.0,99.99847412109376
62587538497,21304.75,21449.75390625,-7.590413886255026,41.36709105188098,40344.0,-12004.0,99.99542236328124
12913387313,16941.75,17227.243255615234,-6.221761383387847,34.845931417262314,34763.0,-8967.0,99.98931884765624
33333666646,-2532.0,11699.84442138672,14.195653918794942,24.29852427516776,28368.0,-19563.0,99.98931884765624
6314122923,4439.25,4714.859008789063,-0.4919716990610569,9.43797926729294,12155.0,-5360.0,99.969482421875
30070956571,6791.0,6876.0928955078125,-0.1912639456717572,13.053482884690183,15636.0,-5375.0,99.98321533203124
125717264,20300.25,22416.946533203125,1.7355630534235922,43.24951039835996,42528.0,-15184.0,99.981689453125
43038091301,18611.5,18825.6728515625,-7.881583807668452,36.600191836499086,32210.0,-13812.0,99.98931884765624
36337868020,11657.0,17707.4755859375,-3.595987774854457,35.0577060367853,39958.0,-20716.0,100.0
21175271071,1395.5,1401.8753662109375,0.0169277660035434,2.531287550483331,3592.0,-1008.0,99.969482421875
52118721619,8656.25,8746.975830078125,-1.715948968391922,17.090944842496718,21124.0,-4536.0,99.99542236328124
52363303266,3281.25,9769.567993164062,10.619869416517687,14.025509230543074,35340.0,-20492.0,99.99237060546876
31469775502,-4046.0,12274.731719970703,14.123037029263372,25.36162924011451,24309.0,-17504.0,99.99847412109376
40181714141,12892.0,13749.223571777344,-8.28836289692642,29.53777938762064,24422.0,-12928.0,99.9847412109375
44598170707,9443.5,9508.721313476562,-1.9549083006049104,18.447378114813933,22112.0,-5096.0,99.98931884765624
32871633699,9017.0,9075.554626464844,-0.2622888918480904,16.93679188240377,21504.0,-6095.0,99.9755859375
38147822190,-3776.0,12212.2333984375,14.09131135296622,24.87074817487577,25736.0,-18534.0,99.9908447265625
22951570683,5798.5,6059.785705566406,-2.600798967601276,12.474832355699832,14297.0,-3968.0,100.0
67411413561,15922.75,16283.65478515625,-7.023648482840524,33.67984437174102,31220.0,-8988.0,99.9847412109375
18011304736,20625.5,22870.819580078125,1.7845917645857403,43.5504640367034,42756.0,-17872.0,99.99237060546876
64305109824,21468.25,23520.24658203125,1.2218685867423709,44.50537595431742,44224.0,-16304.0,99.9847412109375
42037750133,16385.0,16774.495849609375,-8.785687142184019,34.431665585308835,29154.0,-14038.0,100.0
48986540803,11653.5,11656.155151367188,-0.8404484822245775,20.649653895846463,23762.0,-2988.0,99.99847412109376
11720427022,-4148.25,12340.412139892578,14.905326537217602,27.494184094106288,23872.0,-17407.0,99.99847412109376
40282881055,4011.0,4527.109619140625,-2.069624392931716,9.210846616421254,8002.0,-5232.0,99.9908447265625
62990943214,-4449.25,12631.416748046877,14.779486777176306,26.798865486848467,25352.0,-20636.0,99.99847412109376
17539700374,-3787.5,12084.075164794922,14.127103829352247,25.096335075146893,26185.0,-18380.0,99.99237060546876
16757657022,-4656.25,12411.603729248049,12.781206994161112,22.93751033432701,23440.0,-21227.0,100.0
310188167,8013.25,8161.759826660156,-2.2820416432019845,14.533821047399394,16785.0,-5554.0,99.9847412109375
25418913300,13206.5,17820.31103515625,2.0647377980897565,34.62303554192391,37696.0,-17344.0,99.9908447265625
27032415397,15713.0,16246.355682373049,-7.85775184817319,33.4093065355549,30524.0,-15496.0,99.97100830078124
54756294285,11701.25,12406.154174804688,-6.088426413808965,25.70116609268759,21448.0,-10240.0,99.95574951171876
10804784426,847.75,10248.428192138672,11.539714740931794,17.16711078693076,33280.0,-19456.0,99.993896484375
27444248899,12929.0,12932.440368652344,-0.7549189015945716,24.22155975909149,28564.0,-1519.0,100.0
15740964889,19444.75,19641.8510131836,-7.885933981735158,38.55248599750145,36738.0,-10189.0,99.98016357421876
63923573688,13938.75,18754.00634765625,-0.9471363473335008,36.330979780704766,40448.0,-19380.0,99.98626708984376
45217514621,12958.5,13746.048950195312,-7.792577533558752,28.814900120766787,24314.0,-12676.0,100.0
48604575559,3825.5,3878.4109497070312,0.2353108594632577,7.266910525660432,9798.0,-3086.0,99.99542236328124
53743284994,6084.25,11048.848022460938,12.191653914872823,20.1141979694667,34048.0,-16096.0,99.98779296875
37815682998,-5479.0,12855.35400390625,14.6403673097658,27.499029426331184,24418.0,-19440.0,100.0
22183891793,18749.5,18949.37030029297,-6.227603151444379,37.36707695971664,39428.0,-7559.0,99.9908447265625
52211209878,-4296.75,12372.101196289062,14.564589973367193,26.49124817788992,25752.0,-19328.0,100.0
7838818643,10738.25,10915.486419677734,-2.229959957758864,20.296968769124906,25767.0,-9593.0,99.98779296875
9634969223,4258.75,4303.080383300781,-0.002561302215231,7.97211340462408,10355.0,-3232.0,99.969482421875
25991222304,22035.0,23812.72232055664,0.0593314810531775,46.03079010390757,46088.0,-15640.0,99.98779296875
51236736717,12147.5,12804.60400390625,-6.420192648886399,26.60134306090108,22378.0,-10240.0,99.95880126953124
26373944598,-503.0,10724.85122680664,12.568605477809266,19.692785030341987,28928.0,-18631.0,99.9969482421875
7685706693,15408.25,15765.895965576172,-6.417665796649689,31.424178317359537,28550.0,-10598.0,99.9969482421875
38767048608,16841.0,20586.587524414062,1.4584046292708523,39.81618807471353,42336.0,-16580.0,99.99542236328124
41742373914,141.0,10492.084716796877,11.874395712969791,18.578596907036225,32896.0,-18432.0,100.0
55269743706,-1736.75,11011.051147460938,11.47378498661895,18.958243859646338,31448.0,-20080.0,99.99847412109376
56527800054,-4729.75,12494.616088867188,14.038796549759669,25.78214247530173,25184.0,-18164.0,99.99542236328124
59808106840,17038.25,20349.278564453125,-1.879788302638573,41.46879141205564,44436.0,-22444.0,99.87945556640624
40300447915,9870.0,9953.945251464844,-2.6580553895821124,18.537340271764908,21658.0,-5562.0,100.0
8794656555,5829.75,5987.169921875,-0.3583240726742573,11.618136404309285,14195.0,-5253.0,99.99237060546876
63503325384,17375.75,20689.8203125,-1.931890119906842,41.517447395458966,45320.0,-23352.0,99.9603271484375
20926983329,18309.5,18620.044799804688,-7.938449355915187,38.00275528027559,37213.0,-12864.0,99.99847412109376
67406391255,3019.75,3129.9031982421875,-0.1255876150647074,5.923054945573356,9000.0,-3840.0,99.87335205078124
11868960693,12799.75,13399.82797241211,-6.3069451344672895,27.798532839213216,24087.0,-11734.0,99.993896484375
38971370655,3138.0,3790.5630493164062,-1.8474174966841408,7.7621173050029615,6890.0,-4992.0,99.96490478515624
54341335162,-504.75,10780.361328125,10.596335827481315,17.360319453135986,31392.0,-22744.0,100.0
65066964902,-3781.25,12081.4638671875,14.254094635043296,25.14593523358008,26064.0,-19072.0,99.98931884765624
55167130222,-4600.75,12543.54736328125,14.0353921259926,25.56981136075355,24064.0,-18408.0,99.99542236328124
36570213716,14305.0,18751.893127441406,-0.8403039262542606,37.44472948940847,42112.0,-20944.0,99.96490478515624
61166177358,-3351.25,11691.333740234377,12.451172726426636,21.357124913428,25560.0,-22064.0,99.9969482421875
42935758523,3794.0,4116.6802978515625,-0.6446075088366477,8.163977101945504,10790.0,-4288.0,99.88250732421876
57439067210,432.25,10431.046264648438,11.398503405143536,17.234528216885955,33396.0,-19584.0,99.98626708984376
11582651330,1373.75,10522.269317626951,12.48917761949932,18.777616896687057,34115.0,-20032.0,99.99237060546876
11863771968,21855.75,23832.932403564453,1.251803563198126,44.96584508507581,44544.0,-17886.0,99.98626708984376
25822715563,4773.0,5032.522003173828,-0.2180627196602678,9.889035207069858,13149.0,-5976.0,99.9664306640625
15049142917,15701.75,16017.78759765625,-5.659826828808594,31.1583179935599,27838.0,-10366.0,99.9908447265625
56326332642,2345.25,10109.491821289062,11.32735815165126,16.135101651718053,34220.0,-24368.0,99.96337890625
5193472167,7558.25,7687.050354003906,-2.2685952191999728,13.881439256844146,16221.0,-5612.0,99.99847412109376
61948920025,19038.75,19291.4658203125,-8.151903356922922,38.21284634872816,37648.0,-13000.0,99.98016357421876
25291344483,8263.5,8318.817993164062,-1.0550617160244895,16.035756314804352,20872.0,-5595.0,99.993896484375
4832079132,13373.25,18140.94982910156,-1.7106357025345842,36.86838144690101,40320.0,-18688.0,99.9786376953125
45153436124,14019.5,18252.055541992188,-2.789557420127383,35.54714458065078,40996.0,-24286.0,99.9481201171875
46430790730,-195.5,10679.169921875,12.219000652386557,19.18987436141733,32768.0,-19620.0,99.993896484375
24907157176,11747.5,17918.376953125,-0.6136887513260598,34.08700072582489,39320.0,-17191.0,100.0
32910127049,14468.0,14952.208770751951,-6.473855805337795,31.22023340106546,29572.0,-10240.0,99.97100830078124
25419155683,10374.5,10494.399383544922,-3.2140237928231827,20.133565109995217,24580.0,-9327.0,99.98626708984376
62484839022,-3881.25,12207.6962890625,13.716634615612133,24.273504414875628,24680.0,-18872.0,99.9969482421875
17725358873,18163.5,18336.15689086914,-5.910303505781479,36.1122283669822,34548.0,-7103.0,99.97711181640624
18870896929,22910.5,23005.528839111328,-8.038565030934533,43.64439814758531,42340.0,-12247.0,99.99237060546876
65857181627,4121.75,4447.544677734375,-0.2987429145066608,8.626558984671702,11688.0,-4840.0,99.99542236328124
787567799,5468.25,5705.470489501953,-1.9961205833801623,11.080928710604788,12202.0,-7062.0,99.9786376953125
9531037054,-4405.25,12386.5751953125,12.910287803516344,23.01431504031055,23570.0,-21376.0,100.0
34457379398,-431.0,10951.319213867188,13.892344007995751,22.27453398200671,29312.0,-19420.0,99.98931884765624
29290047989,16680.0,17086.6923828125,-9.608189201274245,35.63638587416064,29809.0,-15576.0,99.98016357421876
54658016087,4653.25,4730.077758789063,0.0144281034176203,8.576192702563313,12404.0,-4928.0,99.9908447265625
36834347487,5379.0,5773.389892578125,-2.2108201046661367,10.531534728576563,10732.0,-6836.0,99.98016357421876
59629070318,-5822.75,13086.508666992188,14.461360858821394,27.18972050223533,23376.0,-17916.0,99.9786376953125
46577177010,2062.5,10131.940490722656,11.23573234498811,16.141342533569716,34490.0,-23240.0,99.95269775390624
17682467869,13556.5,14304.940246582031,-7.850974732129363,30.02378851586001,24232.0,-12563.0,99.9969482421875
39689619758,-1626.0,11148.48876953125,12.31560310588998,20.44216241133285,25620.0,-22016.0,100.0
63202718855,5895.75,6089.33984375,-1.5264453336215822,11.409787465816898,13624.0,-6392.0,99.83673095703124
34941658487,4673.0,5016.705017089844,-1.4630921624728366,9.537488190574804,11116.0,-5942.0,99.9542236328125
13807943798,-74.25,10604.854553222656,12.944478571761136,20.053291160722363,28546.0,-25038.0,99.9969482421875
9038959697,18919.75,19157.031677246094,-7.572029998345465,38.62931481437826,38090.0,-11692.0,99.99237060546876
15638487692,13968.75,18044.993225097656,0.782555987872131,34.514091451394386,40096.0,-18902.0,99.97711181640624
66613501598,-6374.25,13286.279663085938,14.285024664771056,27.19681564894743,19700.0,-17360.0,99.993896484375
44284325226,-1487.5,10894.20263671875,11.555421180228723,18.89792710771558,31680.0,-21232.0,99.9969482421875
11325243573,17355.75,17718.101470947266,-7.394352080557609,34.87330655597686,32798.0,-15614.0,99.993896484375
52566586729,16272.25,16631.9267578125,-7.89412688656969,34.936388261015004,33180.0,-12224.0,99.99847412109376
52444242690,6196.25,11091.173950195312,12.423708738003322,20.48926109440028,34176.0,-15668.0,99.97406005859376
62364042702,-3647.25,11994.3388671875,13.34075330871332,22.972148207624446,25552.0,-21056.0,100.0
211110259,9799.25,9929.26495361328,-2.943776464349668,18.91921910875295,22273.0,-9627.0,100.0
48137077470,-3763.5,12318.942199707031,14.512301657766956,25.45985671214026,25202.0,-20326.0,100.0
35260823809,25409.0,25409.0,-8.163859347934972,45.27307073980512,42182.0,3926.0,100.0
23265799591,4823.5,5165.773468017578,-1.9066366767224523,10.15245924336894,12009.0,-6384.0,99.91912841796876
45756488109,15446.5,15918.371948242188,-8.269520080804906,32.48390750286274,27514.0,-13398.0,99.98779296875
23435148126,-5002.5,12766.964721679688,14.069641112012992,25.827476641393773,23200.0,-18284.0,99.9969482421875
40653057794,3435.0,10984.418029785156,12.763050636000488,22.78195062360631,28800.0,-16356.0,99.993896484375
42497681201,15984.0,16321.234741210938,-5.806721187878195,33.16457229796599,33258.0,-8312.0,100.0
64516211622,-1988.25,11502.63671875,14.3073896946524,23.92440215242856,28584.0,-20408.0,99.993896484375
14397624128,19242.75,21969.008361816406,1.7589421433745192,41.61311245275344,41698.0,-16224.0,99.99237060546876
67520053280,24973.25,26166.35327148437,0.2843389565836909,49.02178654250015,48000.0,-25296.0,99.98626708984376
48208783175,4183.5,4218.073120117188,0.2705169722864696,7.797404161254775,11090.0,-2780.0,99.9755859375
33775626393,17906.5,18227.113189697266,-8.444482391906687,36.95153528039724,35145.0,-12032.0,100.0
45585867655,7017.5,7047.015625,-0.2451028325994706,12.513344859213468,17090.0,-6478.0,99.99542236328124
65437431574,-4373.25,12331.25,14.4508711513098,26.78863783555417,24144.0,-19072.0,99.95880126953124
46310662395,8560.5,8823.786376953125,-2.58008590026498,16.271436937623765,19702.0,-10072.0,99.993896484375
34333822630,-4490.75,12349.492309570312,14.338869418345205,25.97712455585273,23825.0,-18176.0,99.9847412109375
8593773185,20610.75,20744.16998291016,-5.991783374484268,39.1694348637779,39767.0,-7798.0,99.99542236328124
66851330637,13750.75,14199.909912109377,-6.275761932878114,28.552044222002,24548.0,-9100.0,99.993896484375
14074831705,15755.75,16086.333740234377,-6.232893946368094,32.46174469471059,31909.0,-7325.0,99.98016357421876
48847707247,3275.5,3833.132446289064,-1.8177398955659547,7.894490101972054,7684.0,-5008.0,99.98321533203124
60598310937,19504.75,19815.951049804688,-8.677557473342539,39.62464527139023,37036.0,-13036.0,99.9847412109375
63709869035,6302.75,6500.263671875,-0.7935997811771359,12.378932437438271,17064.0,-7504.0,99.957275390625
18581428612,18242.5,20755.75338745117,-0.4669899827624931,40.251110965084514,44165.0,-19292.0,99.9847412109375
67489384285,11057.75,11795.4892578125,-5.812252426128472,24.32872218695305,21392.0,-8960.0,99.97100830078124
28775287272,17065.0,20298.24740600586,-3.0410421436123523,40.97807012400435,44833.0,-16339.0,99.96185302734376
54396948178,-2621.75,11634.21533203125,13.490586371794336,23.335964931254924,28644.0,-20864.0,100.0
33088856017,14397.0,14890.706176757812,-6.351673265968488,31.35187999256179,30345.0,-8928.0,99.932861328125
3972235629,17021.25,17317.30044555664,-7.580852043009624,33.765015418663204,32290.0,-13633.0,99.98016357421876
59031747381,14487.25,14919.901611328123,-6.767024573329033,30.485032127200967,25280.0,-11024.0,99.9969482421875
2318834634,-1268.75,11231.287078857422,12.94718116990579,21.60225151060552,32598.0,-20704.0,99.99542236328124
33239541274,-2281.5,11549.633239746094,13.469856862866925,23.7255352984088,28288.0,-20080.0,99.993896484375
60895149680,14082.75,19063.30444335937,-1.0245817449076295,38.08652228526598,41144.0,-17960.0,99.9786376953125
8059875679,6183.25,6645.496246337891,-2.010098557363927,11.579416786901614,13628.0,-7837.0,99.98931884765624
61120524661,17074.75,17473.654052734375,-8.744130068832645,35.65025579856583,31368.0,-15380.0,99.9969482421875
3383137860,13864.25,18281.10873413086,2.06787767866079,34.98034730299588,38500.0,-17728.0,99.9908447265625
14865249198,-3902.25,12260.665893554688,14.181667929479072,25.004580410879104,25953.0,-18830.0,99.99237060546876
32654326251,8383.0,8711.461395263672,-3.2613644227338354,17.13201533463417,19664.0,-11244.0,99.9664306640625
20862963969,26018.5,26018.5,-7.618751644445952,46.21175820482855,43724.0,5828.0,100.0
27783013778,575.0,10490.570556640623,12.168152223604778,18.264004639217543,33417.0,-19647.0,99.96337890625
50823601168,21280.5,23205.00067138672,-0.1743613975986239,45.58057580795597,45824.0,-16344.0,99.9786376953125
58727099819,6823.25,7042.5472412109375,-2.3267821132411703,14.318309623459776,16516.0,-6032.0,99.99847412109376
25024791350,-2144.5,11483.795623779297,14.417425087380826,24.32988148374685,28100.0,-16187.0,99.9908447265625
15571761625,17933.75,18297.91580200196,-9.099485181602343,37.70041003475556,35855.0,-12560.0,99.99847412109376
7478003574,-5173.75,12649.400115966797,14.182112123331288,26.356844319112604,24686.0,-18424.0,99.99847412109376
62684750187,8933.75,9239.622436523438,-1.968605480474657,17.230758924293326,20872.0,-11184.0,99.993896484375
64441447985,16968.75,17254.319702148438,-6.173904430835275,34.90451488641921,34924.0,-8524.0,99.99542236328124
26796334280,14585.0,19196.289978027344,-1.371128824631343,38.642428092519175,42873.0,-17280.0,99.9481201171875
7189892396,12410.25,17835.106384277344,-0.805879311472499,35.12553757564435,39856.0,-20461.0,99.9969482421875
43273987793,15517.5,15891.823669433594,-6.089441176467367,32.52875794788325,33880.0,-8734.0,99.99237060546876
32635671378,-32.0,11110.254608154297,13.323692294153112,21.63456890227093,32424.0,-20688.0,99.99542236328124
61709583704,14699.75,18982.34375,-0.4204803966049307,38.0009051813057,42200.0,-17968.0,99.99237060546876
28415895509,12527.0,13170.443237304688,-6.095370558770688,27.23542235262597,24480.0,-11776.0,99.96185302734376
31897544720,22421.0,24036.80352783203,-0.2830291282824008,46.52015131875807,46192.0,-18816.0,99.99847412109376
51438718824,12354.0,18224.265625,0.5230550915975576,35.23730773503117,38912.0,-17408.0,100.0
15392225456,18430.75,21372.668395996094,-2.4023664831914635,43.27650024136064,47105.0,-21880.0,99.884033203125
18105666880,20961.5,23147.37860107422,0.0961196536255649,44.22707093878892,44960.0,-17131.0,99.98016357421876
37861147907,12250.0,12262.56317138672,-1.6624006837968537,21.98911284951844,24550.0,-3326.0,99.9969482421875
9698680704,19355.75,22069.0814819336,2.0222691461279343,41.29395194171239,41632.0,-16599.0,99.99847412109376
29295717818,-1921.0,10909.245910644531,11.070817944293433,18.25032858222797,31117.0,-20459.0,100.0
1477602803,7672.25,7817.646606445312,-3.129468110038887,16.130342999095376,19083.0,-4288.0,99.9786376953125
21603043507,10190.5,10277.315368652344,-2.7211046312250744,19.241538792855582,23301.0,-10088.0,99.99542236328124
53355853512,14146.25,18864.488403320312,0.3927617696155883,36.60445302347339,40084.0,-17504.0,99.98779296875
53356952998,-1933.75,11018.942993164062,11.97073562419304,19.08171686755712,27976.0,-20336.0,100.0
11860411263,3177.75,3300.703399658203,0.350405953576767,5.549720157194332,8926.0,-3963.0,99.98931884765624
35051644265,16150.0,16510.221801757812,-7.60632055983789,34.579764803321105,32412.0,-12248.0,99.99542236328124
11056875919,7307.75,7498.262969970703,-2.333560741639113,13.33786168479918,14797.0,-6966.0,99.98931884765624
61299145085,14706.75,15324.94189453125,-9.34627879824087,32.680817494914216,26696.0,-12368.0,100.0
15126173606,-3925.25,12188.615478515623,14.437609653641497,25.7523058818255,25672.0,-18747.0,99.98779296875
59737048462,-2568.75,11472.06396484375,13.4502058247775,22.14145137785101,26564.0,-22376.0,99.9969482421875
35321449140,12822.0,17870.434631347656,-0.2306001537597164,34.186777353079805,39142.0,-17592.0,99.98626708984376
34881817221,15514.0,15849.12353515625,-5.755808053210743,30.890593631141307,28074.0,-9888.0,99.9969482421875
5050485838,-3017.75,11560.938262939451,12.51957107981887,21.261579405304683,25868.0,-21362.0,99.9969482421875
21090536462,-2062.5,11176.234375,12.47050380070188,20.926379756536573,25664.0,-19584.0,100.0
57508541542,-2020.75,11240.1376953125,12.588640768745496,20.494286380209488,28576.0,-20220.0,99.9908447265625
37956656611,7826.0,7970.516967773437,-2.607310637718888,16.403042587677156,20304.0,-4312.0,99.9908447265625
29371218327,7394.0,7644.620666503906,-2.660250459644571,14.256052666590811,15577.0,-7071.0,99.98321533203124
6787639301,20882.25,20955.961486816406,-8.022166863211659,38.89585141294266,33522.0,-11267.0,99.99542236328124
13090076767,5782.75,6201.4876708984375,-2.632260763779356,11.806683398660647,11181.0,-6343.0,100.0
58797644443,5564.25,5787.402587890625,-0.6926317594204967,11.101675762511489,14716.0,-6876.0,99.98626708984376
9551685481,15132.75,15532.811309814451,-6.306736550551412,32.01879869299576,30714.0,-10068.0,99.993896484375
20939936341,14645.5,15033.365936279297,-5.830489609203303,29.98712697833436,26752.0,-9203.0,99.99542236328124
25631874056,19965.5,22018.1127319336,0.3519872179360779,43.513281088012654,44032.0,-14844.0,99.93438720703124
34519663277,14030.0,14468.454711914062,-5.975600919956121,28.52932013989498,27468.0,-10634.0,99.9969482421875
3507986709,18376.25,18621.447174072266,-7.293226029568547,35.81220586567311,32237.0,-14174.0,99.98321533203124
4061183884,11231.25,17276.135131835938,0.6996076658141109,32.242295942000034,36401.0,-18006.0,100.0
37564187461,17436.0,17628.467346191406,-5.172684071985908,33.988741422412645,31206.0,-7664.0,99.9908447265625
5130746437,16171.25,16476.400177001953,-6.381027255145801,32.453736025676484,28005.0,-11405.0,99.993896484375
2039759816,15486.25,19596.549743652344,0.5673502602445605,38.13500493650668,41729.0,-19520.0,99.951171875
25813243567,2355.0,2368.8219604492188,0.2005880888415531,4.257981662922334,5817.0,-1880.0,99.9847412109375
14309722589,14922.75,15471.558471679688,-8.706872207694415,31.99571200831851,27114.0,-13230.0,99.99847412109376
57429947852,11912.25,17669.268310546875,-1.701078190261324,33.95588009129986,39108.0,-20640.0,99.969482421875
12719008357,14298.75,14750.012329101562,-6.407101390333581,30.044187047278744,26482.0,-10286.0,99.99847412109376
33036352338,-340.0,11033.189331054688,13.025812043863697,21.04460087756683,32360.0,-20576.0,99.9847412109375
14293807583,6116.75,6485.449645996094,-2.249352619803671,11.797441682245518,12871.0,-6896.0,99.99847412109376
35801151098,-3875.0,12084.18359375,12.978198199611366,23.83852904824188,27894.0,-20390.0,100.0
53330977337,16196.25,16474.968627929688,-6.546052984330623,33.21808133333067,32416.0,-6068.0,99.993896484375
2867772336,14779.25,19389.269775390625,-0.040377062352753,38.218555990880944,41534.0,-16465.0,100.0
32867009248,16697.0,20405.71923828125,-0.5062900521885503,39.84186185056445,42944.0,-21152.0,99.95269775390624
26947157041,17342.0,17684.124420166016,-8.098340831702005,36.840164987321145,34728.0,-12263.0,99.99847412109376
24975773534,-6655.5,13517.56396484375,14.817172972083371,28.749341347692223,20152.0,-16896.0,99.9847412109375
37339247504,17456.0,20912.56805419922,1.4330434758609192,40.522746097755785,42576.0,-19470.0,99.98321533203124
21035450774,46.5,10643.786529541016,13.160999138809634,20.182775764170263,28936.0,-24455.0,99.97711181640624
39217119355,8911.0,9207.707214355469,-2.050909117216816,16.844865928065662,20814.0,-11038.0,99.993896484375
33354604156,8622.0,16621.615234375,-2.215409629339175,29.408117486729186,34544.0,-16608.0,100.0
20134302780,11689.5,17659.572296142578,-2.755872516659676,34.78986841735133,39260.0,-21376.0,100.0
5457137172,13350.25,17895.791595458984,1.9792416027324184,34.831844978608466,37632.0,-17088.0,99.99237060546876
29308434575,6735.0,7038.35595703125,-2.609646357848009,13.098904597013725,13597.0,-5923.0,99.993896484375
37106398251,7509.0,7625.878845214844,-1.7510568274206302,14.906492739506568,17812.0,-4492.0,99.9908447265625
60026932223,3444.75,3489.26123046875,-0.571003753893692,5.8439888443800125,7320.0,-3520.0,99.853515625
11580653107,6349.75,6494.843688964844,-0.6517407117494846,12.9232484713086,16279.0,-5306.0,99.9786376953125
41786983657,16774.0,17124.99737548828,-8.270600418015965,35.94109792011554,34214.0,-13296.0,99.97100830078124
24982329539,11718.5,11821.424835205078,-3.032859775827088,22.10713790101754,26473.0,-10608.0,99.993896484375
65351900610,1046.75,10299.33740234375,11.35516431639275,16.572146552803012,33568.0,-19984.0,99.96185302734376
9655002356,12084.75,17922.468872070312,-3.3105900596306386,35.568099797862544,40675.0,-21952.0,99.932861328125
3045034917,14375.25,14822.33544921875,-6.0048680965891625,29.751094574501806,26871.0,-10354.0,99.98779296875
30975127791,6973.0,7356.139587402344,-2.338778836318564,13.116041797399168,14529.0,-8880.0,100.0
21805168918,887.5,10165.696075439451,11.496271154452062,16.98246909149686,29920.0,-21052.0,99.99847412109376
8544306505,17725.25,17987.44610595703,-6.842409639125849,36.11598629883414,34449.0,-11872.0,99.98626708984376
39210745261,13391.0,14160.964782714844,-7.931672915365605,30.22074462143608,24398.0,-13410.0,99.9969482421875
7746653336,14408.25,18991.26153564453,-1.1975494737908052,38.27114230144823,42394.0,-17048.0,100.0
31002818602,1919.0,10175.45770263672,10.87437709540457,15.657245299043476,34960.0,-21935.0,99.98626708984376
52794227656,14740.25,19242.177368164062,0.0017090552326734,37.71233186406215,41236.0,-18556.0,99.98016357421876
8179355864,16849.25,20170.629638671875,-2.532198099873685,40.26558900362201,44608.0,-24179.0,99.9176025390625
10024296566,-1052.25,11022.150146484377,12.344299741806273,19.999956221382927,27250.0,-23638.0,100.0
5081828173,13937.25,14374.872009277344,-6.127493710262628,28.67561837888609,24786.0,-8841.0,99.9969482421875
59761936850,2148.25,9833.272827148438,11.003111274389546,15.350113142864767,35156.0,-21224.0,99.9786376953125
4651360188,8138.25,16533.7548828125,-1.213559186573146,28.696555738414688,34397.0,-16636.0,99.9969482421875
6407877759,3784.25,4263.273773193359,-1.8848725643361328,8.51174825220525,7638.0,-5080.0,100.0
64721546393,15988.75,16416.086303710938,-8.108764598351566,34.54080275447174,31768.0,-13000.0,99.99847412109376
25066289173,18444.5,18677.046173095703,-8.268790841454598,36.659506684170005,30948.0,-15068.0,99.99542236328124
57499961981,13123.25,13711.3359375,-7.469984485970733,28.2884153948432,24484.0,-9532.0,99.9969482421875
47874787253,12232.5,12867.886779785156,-5.690357952013475,26.2850151856274,23800.0,-10494.0,99.99542236328124
20804313458,2551.5,9923.976837158203,11.233237366356928,15.717992668960855,34448.0,-23536.0,99.9847412109375
41703189914,-1352.0,10806.158447265623,11.47765544410034,18.650131662872933,31448.0,-19438.0,100.0
29794333613,13891.0,14321.222290039062,-6.454879167229904,28.65855395288265,26760.0,-9400.0,99.98321533203124
42421255759,3083.0,3116.7899169921875,-0.2222687266696336,5.669175199723834,6970.0,-2846.0,99.9969482421875
54129509162,-545.75,11168.563354492188,13.73584240317382,22.87827472112604,32156.0,-20032.0,99.9969482421875
26976725514,2208.0,10608.332733154297,12.83144458359524,20.100668815193345,34048.0,-17463.0,99.98626708984376
62115631933,13523.75,14019.00830078125,-6.94060892042885,28.386867599529616,26104.0,-9056.0,99.9969482421875
37085078476,12731.0,17690.001342773438,-0.46354623227254,33.4039708451402,39872.0,-19420.0,99.98626708984376
26355608033,20067.0,20300.506439208984,-9.494918406111028,41.55057875025464,41284.0,-12568.0,99.99237060546876
47380484193,21083.5,21257.130859375,-8.501207634204318,42.005411304104506,41984.0,-11576.0,99.9969482421875
33155884955,4145.5,4428.2894287109375,0.0441972928384038,8.62463396518445,11197.0,-4608.0,99.8504638671875
33717719656,14903.5,19225.294189453125,-0.0437527976834865,38.133722900859226,41288.0,-18488.0,99.99847412109376
25382008340,13859.5,18145.72833251953,1.7782712528265203,35.59119812987917,38528.0,-17664.0,99.97406005859376
12951000298,-501.25,10506.76220703125,11.27888236602506,17.375187147989212,34032.0,-21342.0,99.98626708984376
12926288819,7776.75,7883.983734130859,-0.1910930604304874,15.052794810541103,21315.0,-6430.0,99.99237060546876
54857604235,7602.25,7763.432250976562,-1.968326535209872,15.205611312337322,18016.0,-5376.0,100.0
21204597147,8493.5,8817.463684082031,-2.6865967718917734,16.677310956906904,19589.0,-11216.0,100.0
827243613,12446.25,13400.340637207031,-8.130721740332584,29.32241316485233,22670.0,-12822.0,99.981689453125
32815229363,10446.0,10592.741088867188,-3.1439439048265045,20.159045456876807,23712.0,-11712.0,99.98779296875
60046604675,11093.75,11240.8095703125,-2.417504705762815,20.56235601870776,25064.0,-10080.0,99.993896484375
40105154698,2421.0,10139.022033691406,11.225452027310942,16.218526007719483,34960.0,-21626.0,99.98779296875
57118664055,5139.25,5459.1192626953125,-1.6794001473364908,10.528343639137276,11932.0,-6920.0,99.98321533203124
19256983666,2192.5,10016.067840576172,11.678347081296929,16.868791772083753,33320.0,-24256.0,99.957275390625
1966551341,16397.25,16712.708892822266,-7.872954026892565,33.14662487017866,29806.0,-12354.0,99.9847412109375
32263719254,516.0,10166.781494140623,11.624549426245771,17.179356536925127,29824.0,-21931.0,99.99237060546876
44701057,21101.25,21237.576293945312,-7.28615242289615,40.72796748644436,39947.0,-11126.0,99.99847412109376
44285631900,12024.5,17725.312927246094,-2.21182723060132,34.47768366787204,39778.0,-21214.0,99.99542236328124
22515767826,1970.5,10719.27456665039,12.93624887316035,20.213460522241203,33712.0,-19824.0,99.98321533203124
52176104885,14852.25,15458.02294921875,-8.350946162738403,32.65982190679302,27964.0,-15312.0,99.9725341796875
17020425720,12938.75,18328.340301513672,-4.626464500120281,37.19584120662926,41762.0,-17566.0,99.8046875
29195250143,5565.0,5834.022216796875,-2.241861314403779,10.566161813559008,10592.0,-5424.0,100.0
62404040337,17221.75,17497.94580078125,-5.820338399246585,34.76665680270641,35728.0,-9760.0,99.9847412109375
6446939622,-2816.75,11411.563079833984,12.08369410961036,20.11822706289153,27432.0,-20460.0,100.0
5672648383,554.25,561.6817016601562,0.0298031145680022,1.011374088423796,1657.0,-582.0,99.69482421875
49315944938,375.5,10424.734130859377,10.798363330523369,16.63724810292942,33842.0,-23020.0,99.96795654296876
30766116502,-5153.0,12625.407287597656,14.376826928358437,26.766350945552507,23404.0,-19064.0,99.99542236328124
67508373469,11975.75,12659.25439453125,-6.309966360783439,25.985199001344817,23408.0,-9984.0,99.957275390625
12551554607,3489.75,3496.2762451171875,0.230836142815144,6.104837875862341,8834.0,-2213.0,100.0
48126473547,7186.5,7314.3238525390625,-1.639986545251701,14.323258595572698,17586.0,-4222.0,99.9786376953125
31812238426,-1464.0,10824.81591796875,11.231749368251714,18.145090005335547,31768.0,-20547.0,100.0
16761591825,22693.75,22822.353790283203,-8.221883303822306,43.45104068481479,41762.0,-12971.0,99.98779296875
40356883557,15086.0,15650.024780273438,-8.000198283659149,32.64065952235128,28890.0,-14138.0,99.97406005859376
50341575009,20242.5,20472.594970703125,-8.665412473302117,41.03669917089014,40476.0,-12092.0,100.0
57623346133,13215.25,13749.8671875,-6.564629287414865,28.47305962914539,24004.0,-10668.0,100.0
62181640475,9991.75,10128.709228515623,-2.781375886440843,18.715604764995312,21160.0,-10652.0,99.98931884765624
10519459508,11345.75,17482.48941040039,0.4103013057016012,32.714104407935984,38249.0,-18794.0,99.9847412109375
35587351620,16022.0,19700.977600097656,0.2802867140723059,38.87884475771028,42316.0,-21276.0,99.993896484375
60384824182,-3676.25,12044.202392578123,13.740638601415382,24.434508951812948,26616.0,-17168.0,99.9969482421875
64840454348,14572.75,18478.3759765625,-2.308345002120297,36.14097363683869,41756.0,-22496.0,99.932861328125
56399341035,7030.25,7179.9947509765625,-2.1762831405376533,14.501751547720207,17292.0,-5360.0,99.9786376953125
50025877882,802.5,10427.789306640623,11.0146424763386,17.351304948530363,32512.0,-23872.0,99.9755859375
35306671912,15228.0,19383.3041381836,1.406996435516543,38.35586396798614,40828.0,-16700.0,99.9847412109375
28950499931,6250.0,6438.927551269531,-0.4628440603010854,12.235617809708422,16552.0,-6752.0,99.98626708984376
23947630564,11681.5,17685.517120361328,-0.6964795852777398,33.386921923096295,38693.0,-18231.0,99.94964599609376
3015100190,-5538.75,13015.041625976562,14.90935201567328,28.16351373386482,22760.0,-17404.0,100.0
66513791246,-237.75,10661.439453125,12.168404032275625,19.41909815318027,26896.0,-21104.0,99.99542236328124
58217365048,12370.25,18112.9765625,-0.368103256987135,35.45875121588185,38208.0,-16928.0,100.0
13914649600,28270.75,28270.75,-0.0837916239973462,50.98619810828328,46464.0,10192.0,100.0
24516866558,-1970.5,11437.89535522461,12.311520210090128,20.088201620057045,24357.0,-23892.0,99.993896484375
32056001002,760.0,10378.886810302734,11.74458993464589,17.831691330033962,33392.0,-24383.0,99.89776611328124
37487861354,-2901.0,11706.638854980469,13.024903149845615,22.80985659756056,28850.0,-21308.0,99.99847412109376
42296218788,13723.0,18536.3197631836,-0.0066082601017313,36.00903755833678,40770.0,-20416.0,99.9847412109375
50074942855,6471.5,6645.520080566406,-2.2607663484139207,12.73695110303825,14186.0,-7062.0,99.98779296875
9570347478,-1536.25,10997.52471923828,11.854810807409107,19.262384640990007,28266.0,-20502.0,99.98626708984376
60975918582,-3133.25,11431.492309570312,11.734957244292842,19.822843059796785,27080.0,-21676.0,99.99847412109376
64565780926,-1969.25,11459.169067382812,12.683759089851035,20.8111780707532,24740.0,-24264.0,100.0
4019657086,-2675.75,11711.212036132812,12.313526900782112,20.94707943223491,24268.0,-23161.0,99.99542236328124
19022265863,5340.5,5346.089904785156,-0.3591031313550171,9.549169624036203,10676.0,-1491.0,99.9969482421875
43163795700,15577.5,19168.31719970703,-3.371133827686175,37.63320612914794,42714.0,-26030.0,99.98016357421876
55672072289,21307.25,21500.98156738281,-8.92934134576834,42.77595019745716,42288.0,-12784.0,99.993896484375
67740613411,8943.75,9002.2080078125,-0.6010987146172749,16.902718363960247,21192.0,-6768.0,99.96490478515624
11913301771,6532.75,6632.391052246094,0.0569077507548566,12.544443101875816,15098.0,-4035.0,100.0
3050168056,10491.25,17583.71875,-3.084268844596852,33.107342932470374,37793.0,-16760.0,100.0
37135563092,16187.0,19522.318603515625,-1.478183351751346,39.18497244098785,43520.0,-21670.0,99.93133544921876
59103951949,13487.25,14242.015014648438,-7.791855276079048,30.20032158905372,24596.0,-13276.0,100.0
28014355945,16569.0,16913.90606689453,-8.388666121799293,35.82218972929414,33649.0,-13223.0,99.99847412109376
25664339064,13165.0,18505.936279296875,-3.810077068199889,38.28942340737626,41832.0,-16704.0,100.0
42672518312,15147.0,19341.054931640625,-0.6729494327773096,38.83264813125367,43394.0,-17406.0,100.0
48674428109,13860.5,14564.368286132812,-8.0737208805617,30.914366619379543,25658.0,-14224.0,99.9908447265625
59630764895,4077.25,4152.825927734375,0.1704341624642027,7.043447759490742,10964.0,-4344.0,99.9969482421875
60633301476,15841.75,19409.8486328125,-1.8992835614303063,37.97605556640175,42888.0,-25312.0,99.97711181640624
51748643037,15458.25,15896.043579101562,-8.278953716628466,31.92111524888376,29844.0,-12692.0,100.0
14517267128,13605.75,18557.43063354492,-1.3737953352880776,36.498841431549,41124.0,-18518.0,99.96795654296876
66207416438,-111.25,10646.706298828123,13.147892825735596,20.39095684831248,28480.0,-24620.0,99.993896484375
20663596111,4599.5,4853.232818603516,-1.537607410494082,9.008490903798396,10196.0,-4723.0,99.92523193359376
53195472843,5328.25,5559.7623291015625,-0.7508409073185704,10.964002481241891,14028.0,-6604.0,99.9847412109375
61085962332,14621.75,18412.480590820312,-2.396112999570572,36.4434442493378,41192.0,-25080.0,99.9786376953125
5244038615,5321.25,5606.464447021484,-2.326073009159768,11.14258117749428,12065.0,-6936.0,99.89166259765624
36211185317,13276.0,13831.414611816406,-5.788571208842931,28.154190795393564,25636.0,-11446.0,99.99237060546876
57775135756,14449.25,18581.76672363281,-0.6264324070894226,37.3936739475009,40400.0,-19840.0,99.9481201171875
19947303474,1052.5,10743.146850585938,12.767595998653013,19.741074434338447,33408.0,-20359.0,99.9908447265625
41385490,133.25,11172.559509277344,13.388265314638623,22.356163980776625,29440.0,-19628.0,100.0
55221476628,14714.25,18788.67102050781,-0.0460421437365256,37.67767046081871,40392.0,-19584.0,99.9755859375
30711281938,4639.0,10120.60531616211,10.85201767167412,14.538857417996844,35840.0,-19839.0,99.981689453125
25261731537,15098.5,15523.72607421875,-6.351061921388342,32.27203015806875,31880.0,-8944.0,99.99847412109376
48778876586,-2355.5,11566.812622070312,13.403168670345922,23.10674396481464,30258.0,-21472.0,99.99237060546876
20059605144,17212.5,20436.59680175781,-1.6939262063358758,41.020282062298286,44512.0,-22919.0,99.9664306640625
23016295264,18133.5,21313.51333618164,0.0321664682737336,41.97136057395512,43656.0,-17792.0,99.98931884765624
60528540847,3999.75,4519.49072265625,-2.1169719702510705,9.39127981560779,8824.0,-6576.0,99.9847412109375
50060755571,7899.5,7960.155822753906,-0.6993291479600604,15.462476779380394,20994.0,-5596.0,99.98779296875
52741276594,1133.25,10447.882934570312,13.504078319510066,20.45745895135984,33568.0,-18604.0,99.98931884765624
64050478720,18914.75,21784.093872070312,1.9475502571697296,40.82736305274761,41400.0,-16376.0,99.98931884765624
6029975267,5987.25,6135.576354980469,-0.9319209834602252,12.388587891986209,16482.0,-4422.0,99.98779296875
57581897333,12710.25,13279.297729492188,-5.871754790391235,27.34195844407926,24268.0,-9836.0,99.993896484375
8973656408,17114.75,20214.9349975586,-1.266982597510938,40.3222700119427,44074.0,-23299.0,99.96185302734376
62584283846,-1327.25,11185.053466796877,13.802522673034549,22.456113457955347,29184.0,-19348.0,100.0
48196183942,-3158.5,11937.714721679688,14.524724348194251,25.75365117072228,25898.0,-18816.0,99.99542236328124
28164061579,9448.0,9705.967987060549,-2.5453938029455534,18.097244826045863,21352.0,-11736.0,99.99237060546876
1491365079,4712.25,5020.343994140625,-2.0049107016107564,9.89748958789204,11573.0,-6064.0,99.9603271484375
16036085159,5721.75,5980.116973876953,-2.2967130823348465,11.9025650067655,13059.0,-7360.0,99.98931884765624
1085170719,4180.25,4507.777496337891,-1.2294100404303578,8.116005624827398,8613.0,-4179.0,99.993896484375
11715481807,6743.75,6890.495025634766,-1.8786735055075128,11.870964499251413,13503.0,-5312.0,99.99847412109376
42833507888,15950.0,19955.849609375,0.5806708887827783,39.568574890579775,40900.0,-16736.0,99.98779296875
46893957250,6145.5,10426.0439453125,12.094344774787483,16.012331792609242,35910.0,-24586.0,99.945068359375
37452941564,12386.0,17692.049072265625,-5.4896796351965245,34.51380124614121,39336.0,-22752.0,99.9420166015625
2460842936,12759.25,18314.838256835938,-1.1991940729127597,35.65448983506836,39565.0,-18367.0,99.9969482421875
64671092772,18802.75,20955.84521484375,-0.4969658357887004,41.60905853764826,44096.0,-21424.0,99.9664306640625
42468386023,6486.0,6652.946594238281,-1.917315577822368,12.890545214982652,14582.0,-7264.0,99.97711181640624
20072695215,4256.5,4583.529205322266,-0.7035602416710118,8.55169384329757,9669.0,-5647.0,99.9969482421875
12084731035,5988.75,6255.6859130859375,-2.1205153188889194,12.810765238737986,14629.0,-4734.0,99.993896484375
787443679,852.25,868.43212890625,0.1190971761656883,1.5863899066702003,2404.0,-508.0,100.0
38786023539,10911.0,11087.67901611328,-2.445928151695042,20.67025197522375,26088.0,-11146.0,99.98016357421876
47124723413,12285.5,12959.56298828125,-6.216363752977092,27.095797489311263,24048.0,-11648.0,99.9908447265625
42560404942,-4415.0,12176.707885742188,12.573454867212194,22.3853483554336,24154.0,-20414.0,100.0
19142425861,17582.5,17847.296783447266,-7.595369550367341,34.26099893949539,29973.0,-11372.0,99.98779296875
41669065966,-4522.0,12161.148620605469,12.210060810242696,21.52969894461459,24298.0,-21760.0,99.981689453125
1677723923,12955.25,12963.140441894531,-2.35662981329092,23.499573883935994,26158.0,-1787.0,99.99542236328124
41700811653,15832.0,16157.085693359377,-5.4430389066286455,31.265101604138533,28558.0,-10486.0,99.97711181640624
51820794985,17439.25,17729.602416992188,-8.057063648087187,36.70416979322255,35156.0,-12716.0,99.98779296875
3911316407,5184.25,5277.069427490234,-0.5715793362750298,9.50773805375522,13638.0,-6898.0,99.99847412109376
62067535734,-4841.25,12475.228759765623,13.918587750393232,25.470490913375933,23168.0,-18600.0,99.98779296875
41247739191,4608.0,4908.2237548828125,-1.7962214410383646,9.322988613005949,10346.0,-5696.0,99.97406005859376
31888961653,16415.0,16885.803588867188,-8.757132921843013,34.91409271369434,30168.0,-15175.0,100.0
3723579753,19331.25,19596.22204589844,-8.649014222478764,39.36970929515942,38542.0,-13224.0,99.9969482421875
44505335847,8309.5,8438.455749511719,-2.4898776196207164,15.089303697811738,17002.0,-6616.0,99.993896484375
68688951414,-1767.0,11115.419921875,11.74478479156584,19.43794537824861,27552.0,-20352.0,99.993896484375
54054524162,6386.25,10724.206420898438,11.142409799799768,17.62142544977559,35008.0,-15876.0,99.9725341796875
58294942953,15719.25,16170.01171875,-8.796074707621248,35.02458625122984,32452.0,-13248.0,99.9786376953125
23406126491,6429.5,6571.773376464844,-1.591686169067326,12.931838521116068,15449.0,-3708.0,99.981689453125
3816415160,11525.25,17914.65966796875,-1.083650582117566,34.51484968335261,39092.0,-16787.0,100.0
5958735224,14200.25,18825.577209472656,-3.5845754598228448,39.030051601983416,43040.0,-17539.0,100.0
25548318133,14068.5,14734.77392578125,-7.375355190774263,30.5601353656644,27401.0,-14748.0,99.98321533203124
84818519,4565.25,4597.928894042969,-0.3810435906002191,8.497019820102159,11089.0,-2369.0,99.98016357421876
10907674716,13657.75,18046.72525024414,-2.552572938925896,35.97350391473651,40624.0,-22263.0,99.96795654296876
47637399364,14189.5,18553.121826171875,2.088623054770778,35.5222800891374,39394.0,-18382.0,99.98931884765624
13799439334,-2580.25,11543.412139892578,13.329325906803575,22.40690530124812,27587.0,-18363.0,99.99542236328124
54202473923,8469.25,8605.959106445312,-2.5053696613622845,17.38588848719781,21048.0,-4672.0,100.0
26507741502,-2242.0,11460.205078125,12.483554210197028,21.27758234022701,23480.0,-19552.0,100.0
5587864521,17266.25,17551.20523071289,-6.794088727609214,35.259948724182046,35643.0,-9394.0,99.99542236328124
21062299711,6243.5,6674.018585205078,-2.184605901484045,11.919703801923124,13228.0,-7575.0,100.0
39179948756,12175.0,17706.964599609375,0.2433136960188749,33.31905340057647,39218.0,-19680.0,99.99237060546876
58777873631,2994.25,3622.688720703125,-1.8191429782141093,7.397643576608759,6624.0,-4476.0,99.9786376953125
67471518701,12286.75,12922.041259765623,-6.975733761640129,27.016074310790376,22760.0,-10008.0,99.945068359375
15263694265,15186.75,15701.528442382812,-8.886040985956223,34.25556718700048,30867.0,-13150.0,99.98931884765624
25063534030,-3814.5,11911.450317382812,12.536207594635428,21.793741877425884,25161.0,-20468.0,100.0
46315305257,19316.5,19611.11834716797,-8.42076256798147,39.18513128521234,37088.0,-14046.0,100.0
25206128577,16123.5,16483.58233642578,-6.223018908268957,33.49550072241587,33121.0,-7888.0,99.96795654296876
31385518973,12925.0,13510.8271484375,-6.776310365301388,27.33418089056706,26016.0,-9887.0,100.0
32504005440,22065.0,24031.807342529297,1.708930078267289,45.16229036639916,44416.0,-20024.0,99.9755859375
55652683704,11832.25,17955.7109375,-0.8767029728887034,34.49000633477483,39836.0,-16908.0,99.993896484375
26962242962,1504.0,10038.61001586914,11.282952834045387,15.938692880292397,34048.0,-19519.0,99.98931884765624
35570084340,14308.0,18517.890869140625,-4.001512024581354,37.00847784446847,42070.0,-20548.0,100.0
66292499131,6125.75,6298.18505859375,-0.3800883389761217,11.808675108500164,16176.0,-6720.0,99.92828369140624
14266179994,1504.75,10174.576751708984,11.628123329826398,17.32166779274568,33489.0,-23310.0,99.9786376953125
49847888742,-2693.5,11619.790466308594,13.540348969256302,23.084719016744963,27362.0,-17664.0,99.9969482421875
24293538600,17092.5,20427.555206298828,1.0314344652604257,40.82022643186754,42016.0,-17515.0,99.98016357421876
65607063749,17130.75,17442.65283203125,-8.376512674641495,35.06145670358298,30544.0,-14256.0,99.99542236328124
26785945134,-4705.0,12553.662902832031,14.414030160003415,26.560434069486995,22168.0,-17264.0,99.99847412109376
21681820560,17655.5,20979.14028930664,1.463789927992319,40.54176952735496,42680.0,-18384.0,99.99237060546876
16616750545,16326.75,16737.909729003906,-8.241552241676377,35.64438311325313,34467.0,-12800.0,99.95574951171876
33002105643,7028.0,7129.577606201172,-0.5082758004073129,13.56249828078545,17424.0,-5647.0,99.94354248046876
13242824137,16648.75,16987.028228759766,-7.892970267088571,35.360193870807386,34281.0,-12374.0,99.9908447265625
14596716465,15511.75,15910.349060058594,-6.276102412257724,32.845327961790595,33410.0,-9310.0,99.99542236328124
39099899086,-3830.0,11906.105285644531,12.429108603045284,21.47307353596457,25068.0,-21536.0,99.99847412109376
11704696244,12016.75,17834.39697265625,-1.556947594229402,34.89633726058439,40123.0,-20152.0,100.0
57770949415,5525.25,5548.749755859375,-0.6988359631805933,10.189357874094286,12728.0,-3024.0,99.99237060546876
19028441564,12495.5,17658.876953125,-3.465807809216716,34.42572394559585,39940.0,-22631.0,100.0
39692649908,12190.0,17899.572998046875,-0.7239024588842317,34.34363896738514,39882.0,-20992.0,99.9725341796875
50492000103,3567.5,3644.2333984375,0.3173293073015417,6.959827009319125,11222.0,-3410.0,99.96337890625
47418605558,-6483.5,13200.08984375,13.99328657453961,27.114178907340808,21200.0,-18494.0,100.0
22395567534,-3547.5,11759.16668701172,12.23523255011602,20.83596401106737,24965.0,-21487.0,99.98931884765624
59423126557,13697.25,14355.583740234377,-7.644470806516376,29.958354194690248,24324.0,-12044.0,99.9969482421875
4432179672,15961.25,19692.37353515625,-2.5233682384745,39.30026232089283,43898.0,-23645.0,99.9969482421875
39876686852,18881.0,20858.8529663086,0.858777241453844,40.907138902775856,41536.0,-16448.0,99.98779296875
15829990362,-2298.25,11469.741638183594,12.609446552422371,21.705003944779826,31426.0,-20670.0,100.0
28400783424,24385.0,25737.690643310547,-0.4279647739896826,48.27411598598576,48256.0,-22168.0,99.9969482421875
16310793313,19086.75,19334.90609741211,-8.135226150219232,39.42589801465979,38586.0,-11959.0,99.99847412109376
50191348497,20297.5,20441.7890625,-5.997234490443009,39.13976239689592,39616.0,-7454.0,99.9786376953125
30499170961,17723.0,17960.265411376953,-6.1083468757499455,35.538788469859085,35869.0,-7832.0,99.9908447265625
57185138179,8660.25,8660.280395507812,0.0033089748423077,15.575665330770128,17672.0,-172.0,100.0
52560660484,21086.25,22318.979370117188,0.3358627791482931,43.20843483052145,43040.0,-13952.0,99.99847412109376
4253836459,6693.25,6851.875671386719,-1.4373177533008563,13.610865501092327,16487.0,-4960.0,99.993896484375
47098584098,2580.5,10227.013732910156,11.280964491522989,16.16772309063171,33984.0,-19892.0,99.96337890625
16038876975,1726.75,1754.99365234375,0.2565790425181752,3.1741393174803325,4153.0,-896.0,99.90234375
55270478290,3099.25,9880.896118164062,11.03037043188512,14.953661694675546,35404.0,-25308.0,99.9542236328125
48117033541,15251.5,15614.16552734375,-5.940260098095285,30.80510731272583,26920.0,-10286.0,99.9755859375
9831325922,2702.75,9960.706665039062,11.3292949898431,16.0120024232023,34142.0,-22376.0,100.0
56108821305,15636.25,16037.037841796877,-7.266730374892815,33.425570187156346,30976.0,-8756.0,99.9908447265625
67220102165,16290.75,16697.25244140625,-7.729011598297768,33.65966326042853,29040.0,-15088.0,99.97406005859376
28122715754,-3361.0,11973.48941040039,13.621325770526576,24.52777127505378,28624.0,-21312.0,100.0
6966197447,5233.25,5493.466217041016,-2.099306368607236,10.929645677495303,12643.0,-5920.0,99.84893798828124
47386417631,6203.5,6610.9259033203125,-2.668901798658295,12.354397319336153,12242.0,-7830.0,100.0
11199056483,8391.75,8435.57861328125,-0.5837107182616778,16.219003180375548,21417.0,-3372.0,99.97711181640624
52428900471,7892.25,8050.609130859375,-2.581426811489994,14.464425148532358,15916.0,-7196.0,99.9908447265625
20774022231,5097.5,5449.190582275391,-2.2051117792923995,10.906885096234625,11604.0,-7288.0,99.96490478515624
21330008283,8021.5,8319.817352294922,-2.767084092469408,15.932108598890933,18633.0,-10296.0,99.99847412109376
67754176950,-725.25,10882.15576171875,12.121342123553934,19.14454505764636,28576.0,-23808.0,99.9969482421875
55181104072,14769.25,19233.73681640625,0.3524587147646024,37.313988231511935,40696.0,-18712.0,99.9847412109375
42509634166,-3400.0,11940.920471191406,13.806841886731013,24.288393295177578,26880.0,-17390.0,99.9908447265625
54882541946,1623.25,10061.855224609377,11.0633146316621,16.413481900611448,32896.0,-25712.0,99.9664306640625
58337469429,13523.25,14056.793579101562,-6.876575524852671,28.788753512626585,26540.0,-10588.0,99.98931884765624
31919583163,3508.0,3868.4369506835938,-0.3301015594851139,7.655259621916279,10177.0,-4464.0,99.9481201171875
50164389033,16691.5,17019.94854736328,-7.39544313805103,35.0149692452622,34386.0,-11934.0,99.98626708984376
30072388420,15259.0,18905.799255371094,1.34427502552439,36.84773902751028,39504.0,-16504.0,99.98321533203124
57956949944,12065.25,18030.2294921875,-0.967361656333299,34.67746224791188,39248.0,-18304.0,100.0
53294130310,-276.75,10656.5302734375,12.602230910445565,19.32866733589725,29760.0,-21324.0,100.0
47890615547,6659.5,6890.238586425781,-2.8891686725711367,13.948412393877456,15762.0,-6188.0,99.993896484375
50158941078,-2803.5,11811.86883544922,14.052848761203345,24.305406008846465,28266.0,-19296.0,100.0
3495970604,11806.25,17311.991485595703,0.976984238493048,32.82824049270624,38340.0,-17180.0,100.0
48453893292,12267.5,17819.417907714844,-1.7098030492850214,34.725210816953854,39874.0,-21338.0,99.98779296875
5949675892,15306.25,18975.016082763672,-3.185061999569598,38.61326049297214,43008.0,-22252.0,99.8565673828125
8326770857,19565.25,19804.019805908203,-8.300270340287552,39.26355556790739,39025.0,-13172.0,99.97100830078124
65048218875,5603.75,5888.944580078125,-2.5724366069577984,12.197729482348358,13832.0,-4688.0,99.98016357421876
32788258600,14648.0,19115.31838989257,1.5543669287201087,37.62580915826615,39776.0,-16763.0,99.98779296875
30541705596,12584.0,17601.41000366211,-4.170742389202121,34.54773871012303,39480.0,-23648.0,100.0
19070314483,4863.5,5157.213134765625,-0.6204126961122303,10.383962329465792,15645.0,-4103.0,99.98016357421876
582782367,3509.25,4051.884704589844,-1.7593939475774194,7.925918852921238,8059.0,-5198.0,99.9908447265625
7723664980,11282.25,17398.799072265625,1.7084339026501538,32.61132482149278,37628.0,-18752.0,99.9969482421875
66241684675,8502.75,8609.64892578125,-1.6687541581965122,16.978456713845635,21752.0,-3696.0,99.96185302734376
9742251014,265.75,10680.505737304688,12.61508423195705,20.25123508905797,28416.0,-17523.0,100.0
39702275368,17589.0,20618.94561767578,-0.1112899023995406,41.77893378385699,43956.0,-16918.0,99.96795654296876
2786848237,13190.25,14104.940032958984,-8.804072812041925,31.096302575384943,25407.0,-14831.0,99.9969482421875
30379039447,4424.0,4469.382904052734,-0.8288649506910374,8.366791275920038,10981.0,-3504.0,99.96185302734376
50590726847,3527.5,3598.1427001953125,-0.7748549548258991,6.261335338461388,7698.0,-4158.0,99.9786376953125
38272246692,14068.0,18492.09118652344,1.4093788571961072,35.33551770505283,40018.0,-18094.0,99.969482421875
52973572361,21852.25,21950.54272460937,-7.745672182653903,41.28420271153449,39724.0,-11324.0,99.9847412109375
37727288040,13698.0,18693.485107421875,-1.592118967639113,37.12224838100802,41354.0,-18218.0,99.993896484375
7279704935,4865.25,4903.753601074219,-0.607756371446423,9.151538978454315,12139.0,-2801.0,99.993896484375
61195788881,17637.75,17882.37109375,-5.755650757095032,35.33991220192468,37496.0,-7088.0,99.98321533203124
17807000375,6012.5,6057.246154785156,-0.2468882202519076,10.855254821037567,14740.0,-6447.0,99.99237060546876
5999131924,15598.25,19273.42193603516,-0.4142880821717731,38.96580077167051,41728.0,-20012.0,99.98321533203124
47615392662,-3004.5,11680.474243164062,13.527401475379412,23.18444488987332,27392.0,-17870.0,99.99237060546876
37492082613,12847.0,13422.81201171875,-6.066023848461255,27.477851267856444,24446.0,-11196.0,99.96795654296876
9159003211,7684.75,7856.276824951172,-2.243138857997144,15.525052046874404,17817.0,-5941.0,99.98779296875
23091924728,11960.5,17983.488830566406,-3.3063150708393048,34.6470922862213,39872.0,-18288.0,99.99847412109376
47049731367,6537.5,6703.385437011719,-2.194241331896092,12.70110141135681,14154.0,-7214.0,99.98321533203124
23647366997,12288.5,12930.053344726562,-5.677215007665038,26.698701138734403,23032.0,-10523.0,99.98931884765624
20971013935,2851.5,2869.6271362304688,0.1112976197360366,5.116086639010044,7912.0,-2167.0,99.96795654296876
15779699197,14786.75,15404.661315917969,-9.727586599868102,32.95100217015151,27128.0,-13381.0,100.0
53198470373,15180.25,15750.893432617188,-8.788724440808949,33.6966918502126,28912.0,-15436.0,99.9755859375
52803987351,2934.25,3040.591064453125,0.3171023165988668,5.724009772071637,8556.0,-3532.0,99.9542236328125
20772081608,12773.5,18449.604370117188,0.5645048633323905,35.51298135339276,39665.0,-17336.0,99.98931884765624
29423714732,14959.0,18684.41583251953,-1.0829338768918166,36.009734487441406,41421.0,-24024.0,99.93438720703124
10173384363,5766.75,5936.440307617188,-0.0288715904607483,11.351580139587329,15195.0,-6592.0,99.9786376953125
15337680326,-1565.25,10857.99871826172,11.89676847375909,18.70873412931993,28547.0,-20218.0,100.0
53828888269,12481.25,13073.725463867188,-6.253428887133798,26.754318541081915,23668.0,-10052.0,99.99847412109376
10350977173,17378.75,17694.39047241211,-7.404065273058393,34.46340822267144,31896.0,-14158.0,99.99237060546876
15069343637,13370.75,13909.132263183594,-5.988709508190546,28.31719407298181,24662.0,-11239.0,99.9908447265625
8719719060,12794.75,17863.918914794922,1.041091511391879,34.1429624448632,38368.0,-16766.0,99.9908447265625
11587126103,5393.75,5446.4931640625,0.2541594524271029,9.832919081183734,14330.0,-5719.0,99.9969482421875
43197471117,16490.5,16829.21124267578,-8.061448376071013,33.44347733522069,28810.0,-12310.0,99.9908447265625
29841896724,15214.0,19066.94314575196,0.2814970195622072,38.31474773558285,40776.0,-19779.0,99.9603271484375
28824761091,10994.0,10998.501403808594,-0.3866846362781569,19.51160651870792,22841.0,-2216.0,99.9969482421875
33803975567,3389.5,3416.0656127929688,-0.3765197632539677,6.06679826267566,8017.0,-2944.0,99.8809814453125
37064156803,8712.0,8757.590270996094,-0.1313742461390941,16.168301712186793,21362.0,-5854.0,99.9969482421875
39139537082,268.0,10619.843200683594,11.170753154446649,17.737277581354693,32446.0,-24296.0,99.981689453125
39292250881,24257.0,24257.0,-6.203443321429935,43.50007256325192,40916.0,8092.0,100.0
11206630745,15609.75,16072.150207519531,-8.134659989914276,34.23648054712605,31185.0,-12668.0,99.97406005859376
62245790621,13782.75,14231.307861328123,-6.4322990098684665,28.15884426794621,26816.0,-8880.0,99.9969482421875
30786671500,12924.0,17638.14892578125,0.9652995791318638,33.334575528052966,38688.0,-19083.0,99.9725341796875
65631179451,5718.75,5955.9765625,-0.629550346543377,11.225440847539964,15104.0,-6416.0,99.9664306640625
41054637539,7845.0,7952.362365722656,-2.368969653704473,16.067620212024774,20498.0,-3424.0,99.993896484375
43571879798,-5380.5,12705.99560546875,14.09542320302893,26.32953157704845,22912.0,-17660.0,100.0
42098573842,2644.0,10812.348571777344,13.62299131387835,21.2788356967951,33664.0,-19284.0,99.9847412109375
57038125216,19660.25,22277.455810546875,-0.814179478651899,43.64755019195383,46720.0,-20440.0,99.9786376953125
64843525127,6876.75,7012.74462890625,-2.1764868449286943,12.65435627229644,13916.0,-4952.0,99.98321533203124
27275107968,19022.0,21851.53436279297,1.761338283475086,40.98089315851879,41749.0,-16703.0,99.99237060546876
9986431709,11837.75,12530.674621582031,-6.947541520526652,26.24081077836166,22061.0,-9198.0,100.0
55359297095,4468.25,4497.3853759765625,-0.0510939920270362,8.335456653791782,10820.0,-3180.0,99.96337890625
32660658460,14587.0,18486.309448242188,-2.2816730997381467,37.7456005837053,41024.0,-21376.0,99.932861328125
37290667288,16918.0,20218.739868164062,-1.220114325014935,41.78346080081904,43552.0,-16554.0,99.9969482421875
24546125006,-2569.5,11446.830871582031,12.80011677989037,21.12361620958477,26513.0,-21820.0,99.9969482421875
13333756477,12944.75,13530.676361083984,-7.165144075753002,27.93654789555385,23943.0,-9100.0,99.99847412109376
50316416358,-2146.5,11247.431091308594,12.57547821881617,20.54940180366648,28226.0,-20544.0,99.98626708984376
2489435931,5997.25,6110.935211181641,-0.1413605765136154,11.718493612906451,14024.0,-5058.0,99.9755859375
29663485486,-5731.0,12951.667175292969,14.486783443188472,27.44580891232498,20776.0,-16703.0,99.993896484375
5898878576,13275.25,18728.3828125,-1.0298699849436008,37.20322558593911,40336.0,-16384.0,100.0
11965863889,15410.75,15823.171356201172,-6.391447072939233,32.770835697832254,33631.0,-9654.0,100.0
22026435197,12864.5,13484.95639038086,-7.645041642845671,28.219363840513296,23896.0,-9215.0,99.99847412109376
46930764675,9819.5,9864.348388671877,-0.3077674156286372,18.102672030896127,24362.0,-5422.0,100.0
18913520670,-3794.5,11953.603942871094,12.63212832011018,22.21467817417409,23936.0,-20079.0,100.0
21357529183,7196.5,7262.245819091797,-2.2746161681346906,12.536036109536903,13437.0,-4076.0,99.99847412109376
21002686556,14152.5,18253.32894897461,-2.4959035939597163,36.19987093618269,41088.0,-23280.0,99.84130859375
67725316301,15985.75,16333.7275390625,-8.237166693686728,32.723896716009214,29240.0,-12416.0,99.98779296875
416380737,18784.25,18977.052612304688,-5.791451847697955,36.50032492215273,35529.0,-9060.0,99.99542236328124
7342739216,18804.25,21386.022521972656,1.88859323958203,41.33837093209822,41344.0,-15698.0,99.993896484375
18497783460,11799.5,17699.469757080078,1.8638011273259465,32.936383054415835,38248.0,-18560.0,100.0
25011500176,17409.5,20863.246368408203,0.1492961713608505,41.29332409087065,44181.0,-17455.0,99.9755859375
57792725651,8477.25,8542.4814453125,0.1473780952707846,16.16993499564393,22476.0,-5644.0,99.99237060546876
12457751575,6212.75,6388.142791748047,-1.6972561513642928,11.830396103745018,13275.0,-6731.0,99.981689453125
41255310871,4638.0,4660.538024902344,0.1367824600074688,8.510721179727703,11400.0,-3388.0,99.98626708984376
25650100642,2411.0,10142.014892578123,11.084941125976073,15.60542726042745,34337.0,-20672.0,100.0
38020511631,3059.0,3073.13134765625,-0.1044095904221147,5.47109902129081,6944.0,-1888.0,99.99847412109376
63468875418,-3054.25,11723.927734375,13.333877597768636,23.51042758746861,28224.0,-20864.0,99.99237060546876
21264434889,14854.5,15270.684814453123,-5.87133318286704,31.1099607677428,31193.0,-9432.0,99.9969482421875
46144514819,10242.5,10246.205078125,-0.4871394947601036,18.253627966909903,21194.0,-1456.0,100.0
34681841643,5307.0,5519.875061035156,-0.623949263037427,10.739470517490076,14296.0,-6566.0,99.99847412109376
32954553659,6033.0,6242.411346435547,-1.9280535760900035,12.67648965867678,14832.0,-3871.0,100.0
47072269744,15895.5,19903.80877685547,-1.4958915789647032,40.55665952531404,44568.0,-17664.0,99.96185302734376
68557084176,19681.25,22048.59765625,1.9481477685148845,42.533141238806735,41984.0,-15360.0,99.981689453125
51358718369,20451.5,20657.28887939453,-8.181876606629734,40.76145025169031,40744.0,-12184.0,99.96490478515624
27224026901,13098.0,13634.205078125,-5.445876681515982,27.453321182274745,23608.0,-10111.0,100.0
26945757981,13854.0,14276.11962890625,-6.086550743693583,28.29399611231364,26344.0,-8047.0,100.0
10690542785,18173.75,18473.025817871094,-8.165439426617377,37.93507863822221,37187.0,-12064.0,99.99237060546876
20768446780,13378.5,17927.513397216797,-3.348559820473645,36.24880703689512,40332.0,-22400.0,99.97406005859376
18354962395,4155.5,4437.947418212891,-0.6474666259553667,8.888664682392122,11308.0,-4548.0,99.981689453125
24137306409,20740.5,20873.914306640625,-7.998636647290726,40.54285199015913,39400.0,-11328.0,99.99542236328124
25627374421,15329.5,15700.410217285156,-6.14410476180625,31.25970699524366,28385.0,-11324.0,99.98016357421876
21745987479,3224.5,3290.6883850097656,-0.1849277122485115,6.232378613818411,7996.0,-3756.0,99.9725341796875
27511939433,19064.0,19337.483795166016,-8.064459118103525,38.72324541514221,38336.0,-12479.0,99.97100830078124
42688883426,-251.0,10797.462097167969,12.556846130635009,19.92336659442794,33310.0,-19808.0,99.96490478515624
31473219791,6856.0,7173.471954345703,-2.785621046190644,13.493290903559158,13713.0,-7483.0,99.993896484375
40289528601,17271.0,17556.422790527344,-6.729528719069927,35.3250262640901,33162.0,-8464.0,99.98626708984376
61459752822,-5032.25,12632.652099609377,14.190971270343551,26.283995392380763,25160.0,-19616.0,99.993896484375
260758313,16958.25,17259.57977294922,-6.318182596257873,34.70909653644416,33375.0,-9717.0,99.99237060546876
22760301516,11643.5,17335.09698486328,-0.081138839931003,31.97939582423532,38468.0,-19380.0,100.0
53263862758,-2616.75,11623.618774414062,13.79780010944106,23.55299196769263,27504.0,-17120.0,99.98779296875
36264178346,-398.0,10927.818786621094,13.10425619149589,21.008617767403766,33108.0,-21112.0,99.9755859375
48464886354,87.5,10844.551818847656,12.732764160456952,20.017561047364737,33368.0,-20754.0,99.98779296875
31920482957,13792.0,14296.47784423828,-6.437977411371606,28.78411202247468,24288.0,-10848.0,99.99542236328124
66703074420,13682.75,18442.416015625,-2.176127750650924,37.13913835846046,41696.0,-21664.0,99.9267578125
59851282651,8565.25,8830.528198242188,-2.995528671049545,16.93046960278085,19812.0,-10396.0,99.9755859375
25104695828,15299.5,18794.43817138672,1.7267959562323276,37.18182887747482,40288.0,-17923.0,99.9847412109375
19847399888,17655.5,20821.412231445312,-1.8866466305333351,41.73119565428504,45596.0,-20672.0,99.932861328125
41273778753,20242.0,20385.70330810547,-5.897104203166924,38.75223861401207,40144.0,-7384.0,100.0
9424322759,8444.75,8754.254974365234,-1.864033399922952,15.771105059630132,20413.0,-8870.0,99.993896484375
58341008930,1023.25,11154.63134765625,13.683782575032692,22.5784203898248,30884.0,-20208.0,99.97100830078124
26527804143,3183.0,3197.792999267578,-0.3557917780324459,5.642970346739189,7664.0,-1359.0,99.99847412109376
32970464267,8747.0,8875.4453125,-2.2625908162362443,16.81364095016793,18968.0,-4991.0,99.99847412109376
7745519905,23052.25,23147.41177368164,-7.313843059688836,43.41013075923179,44812.0,-10997.0,99.98779296875
18588223523,12190.5,12272.458709716797,-2.767359122599093,22.47424949436811,26261.0,-10779.0,99.99542236328124
17727588807,8311.5,8439.574798583984,-2.369012462322765,15.153956043249662,18040.0,-5951.0,99.99237060546876
42467407610,-3430.0,11964.738830566406,12.767738572309096,23.327912161992675,27920.0,-20438.0,100.0
32399951145,18750.0,18958.792572021484,-6.615557519458125,38.51955188915901,35248.0,-12763.0,99.9847412109375
48504708903,3834.5,3865.845031738281,-0.2216530153792052,7.328481859683539,8960.0,-2794.0,99.98779296875
29198654605,14837.0,15385.699676513672,-7.884550333615716,31.72970727928684,26729.0,-12752.0,99.98626708984376
50898599253,14388.5,15067.199829101562,-7.904054651170439,31.85611854936349,27416.0,-15704.0,99.97406005859376
63597929952,16533.75,20388.074462890625,-2.300024769146099,41.99957174267772,45272.0,-17920.0,99.99237060546876
5549207451,5134.25,5331.598205566406,-0.4328567324540958,10.289926731469423,12547.0,-5718.0,99.99542236328124
59495224593,20556.25,20725.24157714844,-7.383441778156403,40.234658068943794,38020.0,-11804.0,99.99237060546876
58331528281,15717.25,16168.9140625,-8.221731983781684,34.452926501550195,31440.0,-12752.0,100.0
34300671947,4876.25,5098.9478759765625,-0.454416039678109,10.00982696596724,13473.0,-5088.0,99.932861328125
59660918872,18295.25,20973.01623535156,-1.5839519056800255,41.97212078766852,45568.0,-23212.0,99.95574951171876
19088451055,4905.5,5205.451263427734,-1.6688069137044073,9.88823795770416,10821.0,-6844.0,99.98321533203124
5215488742,-3290.75,11858.6396484375,13.79598536337662,24.10018944551917,26327.0,-16604.0,100.0
22364330643,7913.5,8003.454132080078,-0.5285571681820076,15.23489696254555,20493.0,-6964.0,99.99237060546876
58368824398,-3411.75,11867.229614257812,13.03365017029416,22.58275004137949,25760.0,-20540.0,99.99237060546876
24187537331,6616.5,6731.261932373047,-0.3510836940658625,13.079859810765685,18104.0,-6100.0,99.98931884765624
22530641560,12222.5,18074.984375,0.7352067559318272,34.56189493658404,38753.0,-16896.0,100.0
42767640697,17658.0,18033.80731201172,-9.56041847875352,37.68203888121179,34770.0,-12094.0,100.0
67335650838,-4021.25,12147.463134765623,14.270958845287833,26.04031082635556,23488.0,-18096.0,99.99847412109376
49405334474,-554.5,10951.674682617188,13.01812264546095,21.026948531145493,32908.0,-21334.0,99.9847412109375
40071594444,15632.0,18927.459899902344,-0.8206660990133572,36.66077852950865,41258.0,-16276.0,99.98779296875
33963797616,15637.5,19736.009185791016,-2.6163952379435456,40.82913104802454,43920.0,-16992.0,99.96490478515624
39359251650,1289.0,10342.500793457031,12.310530672337135,18.063115406840648,33658.0,-19494.0,99.98779296875
27403672201,17844.0,18101.362365722656,-6.375367221611913,35.69285499859038,35257.0,-10160.0,99.993896484375
24717696025,17196.5,17542.6640625,-8.038192136811762,36.18719029090529,32657.0,-12423.0,100.0
39150140750,-3622.0,11859.074645996094,12.595381452879405,21.930991466178668,24918.0,-20280.0,100.0
57323419094,-3733.75,11881.016479492188,12.592936998370876,21.856187678467247,26860.0,-20480.0,99.945068359375
27444995482,-871.0,10645.592834472656,11.791022166782906,18.441215132295163,32404.0,-20344.0,99.98626708984376
4179643315,7874.25,7942.123779296875,-1.028375883144402,15.120472232474532,19547.0,-6648.0,99.9755859375
37068784815,4660.0,5019.555908203125,-1.3807788391970766,9.464990648816366,10598.0,-6438.0,99.99237060546876
13872445294,-6581.25,13418.637451171877,14.668988672358688,28.462191884225746,20178.0,-17545.0,99.93896484375
37274123574,-3277.0,11588.778076171877,12.198223375663323,20.90810617501009,26568.0,-20088.0,99.9969482421875
52334468865,21893.25,21893.25,-5.95589495028124,39.50848461574832,35848.0,7388.0,100.0
34698620967,9107.0,9332.590026855469,-2.343476851000326,16.454827955100473,18718.0,-8714.0,99.9969482421875
62288262359,5235.75,5542.7706298828125,-1.9491327481923952,10.975065574973728,12268.0,-7856.0,99.9664306640625
39204359648,17281.0,20689.72589111328,-2.7415032052155826,42.25562315111053,46016.0,-18592.0,99.9755859375
57589636069,13790.25,14267.658203125,-6.871277529387353,29.50768455177543,25324.0,-9840.0,100.0
55255364217,14964.25,15440.813720703123,-7.690624967849508,32.549630560392146,31128.0,-8104.0,100.0
59234194948,17833.25,19765.9775390625,2.444334766201006,38.650295818604974,39488.0,-13676.0,99.9847412109375
17605883041,18521.5,18780.813537597656,-7.340583810123416,37.8527755488863,38037.0,-11160.0,100.0
9811708223,6490.75,6795.834289550781,-2.5564243009637484,12.298775555106372,12357.0,-7679.0,100.0
2818281631,6462.25,6855.848388671875,-2.2368480997345097,12.24910421110727,13898.0,-7630.0,100.0
6353142994,-279.75,10579.119201660156,12.179039620565351,18.638849201744883,33191.0,-19824.0,99.9908447265625
31030377361,17030.0,17329.044799804688,-6.130249932773892,34.63221611478714,34813.0,-8704.0,99.96185302734376
62904566548,15532.75,18876.8642578125,2.147725277395721,37.42496395338658,40192.0,-18936.0,99.945068359375
12494247633,15338.75,15742.580444335938,-6.135332834795281,32.363542279302145,33546.0,-8624.0,99.9969482421875
51743270011,7062.25,7186.987915039063,-2.2406872888985543,14.128339989719358,16640.0,-5064.0,100.0
64338293313,19473.25,19638.65625,-5.802920526341765,37.512925474516045,37468.0,-7024.0,100.0
43487911871,1246.5,1247.5903930664062,0.0055455134886163,2.1755223773319226,2784.0,-502.0,99.993896484375
33794350526,-5498.5,12829.764587402344,12.807099264372102,23.77435421969309,22145.0,-20480.0,99.920654296875
1666942598,-2628.75,11695.369323730469,14.406173698139058,24.873158135377373,26436.0,-18259.0,99.99237060546876
60153999557,17931.75,18193.75341796875,-8.039010838927755,35.92132685898774,32312.0,-14144.0,99.98931884765624
31815410008,17592.0,20512.37673950196,-1.584786324178996,41.12557346958115,44856.0,-23088.0,99.97406005859376
1423818730,-4356.75,12229.21875,13.139483829257134,24.1783024372968,27271.0,-21248.0,100.0
10468117169,17320.75,17588.689331054688,-6.996907787567611,35.7011641913817,35690.0,-8670.0,99.9908447265625
47926856065,22711.5,22832.62664794922,-8.076084496801494,43.05683577472955,42886.0,-12158.0,100.0
42088116507,9438.0,9711.91925048828,-2.198282532602737,17.790460311557336,21004.0,-10356.0,99.9969482421875
3353834053,16132.25,16404.180755615234,-5.778491023027788,32.00141821897409,28562.0,-10345.0,99.981689453125
57225466514,709.25,10893.854370117188,13.30896498633172,20.966496125471792,33664.0,-20552.0,99.9786376953125
13974147619,9107.75,9156.263458251951,-0.2467569703181683,17.068200444868626,21519.0,-5579.0,99.97100830078124
47416117029,14456.5,14887.138610839844,-5.386414751384806,29.51390552695535,27030.0,-10986.0,100.0
17688336848,17679.5,20910.15335083008,-1.8864647784937056,41.99890073343534,45644.0,-20704.0,99.969482421875
40865572980,14930.0,18817.77264404297,-2.8429467001235085,38.00184966529153,42240.0,-20880.0,99.981689453125
27455353322,933.0,10290.382751464844,11.065018669051556,16.588432693849008,34232.0,-22871.0,99.957275390625
8899919445,12363.75,13032.339477539062,-6.094862367961053,27.22882674094099,23281.0,-11894.0,99.9755859375
18477788060,10700.5,17066.845703125,-0.4246272748404874,31.315709769921227,36584.0,-17728.0,100.0
12715451341,13727.75,14177.854309082031,-6.228681277551794,28.290401043766416,26827.0,-9656.0,99.99237060546876
15230117675,5688.75,5835.03564453125,-0.0269999490996193,11.347406387970144,14368.0,-4953.0,99.98016357421876
1199969784,13898.25,18657.497131347656,-4.568752527042026,37.88311067118373,42528.0,-17134.0,99.99542236328124
14314136584,21148.75,22795.97198486328,0.5837365373392233,44.898559922813725,44688.0,-14902.0,99.99542236328124
43184406792,22353.5,23756.71655273437,0.8181340534128623,46.15291727438235,45088.0,-20622.0,99.9847412109375
19365631142,-1473.5,10966.9033203125,12.537576276830166,19.85602254229472,29092.0,-21499.0,99.99847412109376
62668534579,7677.75,7815.136962890625,-0.6068874883702776,15.14319194575266,20624.0,-6392.0,99.97100830078124
30227928349,13841.0,14536.34149169922,-7.838132429715035,30.513809783514475,24624.0,-12903.0,99.993896484375
54434922798,376.25,10443.802490234377,13.204182315628977,19.946754774542903,27048.0,-23488.0,100.0
54772884439,4945.25,5028.7154541015625,-0.1760923554107622,9.105959806416353,13532.0,-5528.0,99.9908447265625
48604639603,9397.5,9734.8486328125,-2.6303363944908,18.65936971043954,23766.0,-10222.0,99.99847412109376
36052406828,13031.0,17579.208068847656,0.7629006090435244,33.92880251953511,38528.0,-17240.0,99.98626708984376
4393728869,15302.25,15676.981842041016,-6.819397529845486,31.812013446248194,27201.0,-11489.0,99.98016357421876
26442170514,4402.0,9925.69757080078,12.0776320242821,15.69451379542328,35920.0,-24403.0,99.94964599609376
31474312491,8504.0,8570.320037841797,-1.578893666281704,16.537815495268937,19041.0,-4479.0,99.9786376953125
5726642185,21814.25,21878.822174072266,-7.235412927062788,41.077654925862525,39245.0,-10291.0,99.98626708984376
41123665804,11146.0,17217.356994628906,1.020951358964917,31.88589662388991,36964.0,-17660.0,99.993896484375
16148084065,19534.75,19762.13412475586,-7.988184213412392,40.01782914909984,39606.0,-11849.0,99.9755859375
39636742414,162.0,10558.298461914062,12.313174040600565,19.1648686241824,27024.0,-21788.0,100.0
8291105933,14545.25,15174.618682861328,-8.043044782750576,31.72981404801921,26375.0,-13978.0,99.9755859375
51862262607,4478.25,4503.4610595703125,-0.4161349330794104,7.905131199530166,10488.0,-2824.0,99.99237060546876
33811330969,13551.5,14053.236938476562,-5.937183923481137,29.14237349268686,27521.0,-8704.0,99.73602294921876
39666034586,-3080.0,11873.411499023438,13.742226335488418,24.63705384646737,28234.0,-20480.0,99.993896484375
36700884309,15013.0,15595.938537597656,-7.68465266064993,32.20377520824489,28526.0,-15094.0,99.97711181640624
58659457256,17432.25,20554.126953125,-3.406966038891619,41.77284117421964,45732.0,-22252.0,99.993896484375
10927270918,935.75,10320.937103271484,11.93538631288985,18.43029925159792,28864.0,-18134.0,99.99847412109376
54569802395,5660.25,5866.890380859375,-0.6566693785883151,11.224762397461832,14820.0,-6100.0,99.9847412109375
7888567184,17631.25,20973.10873413086,0.8304495216054972,40.95312466464811,43521.0,-17927.0,99.969482421875
7486603360,20429.25,22650.60888671875,-0.5283333826488665,43.83712495965367,46282.0,-24032.0,99.98321533203124
23375309255,7968.5,8140.753875732422,-2.4719446864829564,14.848497580829685,17593.0,-6320.0,99.99542236328124
25729090345,17940.0,18155.178588867188,-5.900603473828828,35.65836064198719,35437.0,-8336.0,99.98321533203124
50265249590,-4461.5,12336.217407226562,14.279873342330392,25.956701964947385,24896.0,-18118.0,99.99542236328124
12679235123,5679.75,5849.71533203125,0.0060721231943765,11.652224094300124,15829.0,-3902.0,99.9847412109375
55165399374,-1340.75,11149.1484375,12.56983050238492,20.52052726541609,25756.0,-22252.0,100.0
50897091148,12664.5,17617.618530273438,0.1045657182245516,34.09741104595815,38082.0,-19328.0,100.0
38881138705,21490.0,21646.9140625,-7.846435334021649,41.388557023143726,39558.0,-11658.0,100.0
31588565124,19097.0,21341.869598388672,0.2208666919100381,41.0775402257952,44353.0,-23931.0,99.97100830078124
59614111917,16022.25,16438.684692382812,-8.304245767571494,33.23649619579979,28844.0,-13332.0,99.9725341796875
36584772972,11661.0,17564.06072998047,-1.6977178347560866,34.03472067253766,39080.0,-20148.0,99.99847412109376
28982705713,16123.0,16473.11309814453,-6.409384936387239,33.80627055366429,32153.0,-8576.0,99.9908447265625
37515715668,13285.0,18298.6049194336,0.0497872965847698,35.81243043314978,40390.0,-20352.0,99.9969482421875
41699536346,-2472.0,11144.666015625,11.32986425422337,19.18371594072229,30050.0,-20412.0,99.98931884765624
47543934099,7925.5,8085.98486328125,-2.1025103537956102,16.15803109949729,19368.0,-4950.0,99.9908447265625
39205439518,-599.0,10690.930297851562,12.000206153661164,18.82470727846812,25856.0,-23374.0,100.0
39662838094,-740.0,10945.756103515623,12.76650762057377,20.316553404878395,26598.0,-23404.0,100.0
25841686738,2301.0,9800.854125976562,10.722429492579645,14.561169250592258,35560.0,-20800.0,99.98321533203124
32185366746,55.5,10552.823028564451,10.82654949358435,17.095752559363632,32865.0,-23120.0,99.96795654296876
50424146841,16347.5,16675.677307128906,-6.731038566726773,33.72720542729842,32330.0,-8952.0,99.98016357421876
26326025746,920.0,11076.19140625,13.821159847617851,22.79690707931931,30784.0,-19979.0,99.98931884765624
8640514471,8797.75,8927.469451904297,-2.4651061559321894,15.998381257247386,19007.0,-7046.0,99.99237060546876
16001923859,8376.75,8436.825378417969,-0.757929478113678,15.97495244615546,19631.0,-5596.0,99.9755859375
47503651433,16889.5,17166.696044921875,-6.771843324628854,34.73813063916998,34628.0,-8880.0,99.99237060546876
66018653163,6333.75,6515.224609375,-0.6727841079491119,12.392108415493016,17120.0,-7488.0,99.96490478515624
55948719390,-3911.75,12137.022705078123,13.079634805396838,23.136380548890752,24064.0,-20000.0,99.99847412109376
52279866685,12542.25,13412.055786132812,-8.000883736114313,28.992653315479533,22852.0,-12152.0,99.99847412109376
26144104007,3546.0,3594.632232666016,0.0527575982784861,6.827851952761744,8824.0,-2184.0,99.99237060546876
27160052620,12639.0,17644.549194335938,1.3634269546344024,33.213630356027736,38677.0,-20359.0,99.9847412109375
65650289671,6594.75,6697.560180664063,-1.820520587336444,12.034516384921586,13788.0,-4080.0,99.8931884765625
13368979575,7046.75,7416.649780273437,-2.4790814039349622,13.70877273604662,16109.0,-9112.0,100.0
8134569192,14282.25,18959.772064208984,-3.062025042229401,39.0506261583465,43416.0,-17742.0,99.96490478515624
54909447154,-1226.75,10974.834350585938,12.135079897632256,19.94483918778233,32168.0,-19804.0,99.9969482421875
28505805055,6283.0,6491.4437255859375,-1.936104568646673,11.18810481637312,12664.0,-6515.0,99.98779296875
30267052007,2882.0,2976.4802856445312,-0.0085842795591357,5.886646067281455,8761.0,-2224.0,99.9725341796875
63136653971,7684.75,7786.708862304687,-0.1908958278331025,14.736191792447968,20732.0,-6080.0,99.96337890625
3971340641,20361.25,20574.373321533203,-8.627612702572673,41.12808531513878,40478.0,-11923.0,99.98626708984376
17424669809,16783.5,17155.381256103516,-8.750890357905414,36.7387227586417,34484.0,-11919.0,99.99847412109376
53747793508,11188.25,17465.625,0.6018959777317516,33.037953444533265,36768.0,-18232.0,100.0
44523133761,19855.5,20006.04833984375,-6.21791844399333,38.323803177226814,37940.0,-8360.0,99.98931884765624
25287816854,-4376.5,12382.650024414062,14.423531531687743,26.191923813943752,25552.0,-19168.0,99.98626708984376
10677530816,20223.75,22650.31964111328,-1.1499982872382617,44.0800010251772,46629.0,-21992.0,99.98626708984376
16078118208,20954.75,23137.777923583984,-0.0160988796591207,44.37892703922585,45234.0,-16336.0,99.98779296875
56898323020,12932.25,17628.246826171875,1.2036255817647032,33.42639919287734,38868.0,-19968.0,99.98321533203124
50020347097,16110.5,16563.146362304688,-8.961689144074857,35.55993767739794,32378.0,-14038.0,99.98931884765624
48991049406,-6390.5,13463.698364257812,14.635749618815687,28.10322533157291,21110.0,-17390.0,100.0
12375011720,19598.75,21996.88287353516,-0.5014457920943198,42.81270622855401,46276.0,-22515.0,99.9603271484375
62303953198,-606.25,10811.438720703123,12.476623991234918,19.50196474019876,26816.0,-23856.0,100.0
5761792043,8823.25,9111.371978759766,-2.539593294829357,17.192483348551995,19863.0,-10970.0,99.99847412109376
63994866150,-198.25,10445.153564453123,11.66972976301661,17.863424086555174,29360.0,-19672.0,99.99542236328124
49479942137,12802.5,13482.337158203123,-8.097623565336285,29.939999164832265,26178.0,-9366.0,100.0
3446333729,22811.25,22952.94854736328,-7.568536556182962,43.42313853680908,44266.0,-11245.0,99.99542236328124
19476878446,-3686.5,11937.08804321289,12.703776013501146,21.941273151850584,25732.0,-21180.0,100.0
14866680303,5741.75,6098.131195068359,-2.2618963488877912,11.1057106309282,11649.0,-7150.0,99.98779296875
15806469521,19075.75,19328.88116455078,-7.532374183371476,38.77260290769146,38418.0,-12382.0,99.99542236328124
60825316907,5131.75,5325.25341796875,-0.3675823206508397,10.542160375972884,13076.0,-5048.0,99.98931884765624
53193564866,1400.25,10696.2177734375,13.203057780497142,20.28255732318653,33808.0,-19644.0,99.9847412109375
62924565043,7819.75,7875.203125,-1.0328973406826794,15.265848870198674,19064.0,-5392.0,99.9755859375
15903455584,19910.75,22476.66802978516,-2.0343637088634927,45.172436537739664,47490.0,-20288.0,99.993896484375
46546979825,16456.5,16787.23974609375,-8.027274705791068,35.104581579420966,34400.0,-8558.0,99.97406005859376
43594076415,5938.5,6372.931518554688,-2.237438806826276,11.454361497434643,12482.0,-7324.0,99.98779296875
48153629634,1007.5,10777.503356933594,13.166260970212464,20.71663118535662,32866.0,-19600.0,99.97100830078124
32055949016,11460.0,17809.171875,-0.4110501633171315,33.7888335968116,37824.0,-17520.0,100.0
3080070591,3848.25,4230.263916015625,-1.3117184604152878,7.889173795835991,8047.0,-4540.0,99.981689453125
26254716065,18349.0,18636.84024047852,-7.649524463527512,37.77974283760659,37473.0,-11704.0,99.9969482421875
13191077579,4200.75,4512.603088378906,-0.3568421570060791,9.079139921815866,12341.0,-5120.0,99.9542236328125
17669771845,16608.5,16851.861358642578,-6.051628627134636,32.77642093473261,29020.0,-9144.0,99.99542236328124
49961596438,-3036.5,11783.741088867188,14.053801525701491,24.748725911612382,25856.0,-17320.0,99.9969482421875
12848948896,16050.75,20217.45623779297,1.6252460865210752,39.008353768009215,41291.0,-17848.0,99.99237060546876
50052386428,8795.5,16760.68359375,-2.384833998275918,29.93266513931781,36032.0,-18048.0,100.0
7313963422,-1577.75,11076.901428222656,11.831196477197242,18.97410168820389,25633.0,-23932.0,100.0
3955073907,6883.25,7062.073791503906,-0.6465508929800612,13.797609423711677,19460.0,-5735.0,99.98779296875
46108570995,7489.5,7678.8218994140625,-2.425284201852044,15.942152577530091,19164.0,-3880.0,99.99847412109376
39009766062,-4062.0,12262.479064941406,13.921244212402511,24.7131494702598,25332.0,-18420.0,99.99237060546876
31969114675,8074.0,8155.447357177734,-1.0428848958570416,15.77894671264912,20045.0,-7068.0,99.957275390625
28084173877,14838.0,15423.814422607422,-8.255401443833788,32.666202945561345,27381.0,-15051.0,99.94659423828124
66167257449,19250.75,19525.3544921875,-8.99434514529879,39.7076460481519,38048.0,-13968.0,99.97100830078124
6170515561,18651.25,18971.314056396484,-8.812907588741918,38.77544674238863,37017.0,-13599.0,99.9908447265625
8221997795,8046.25,8124.630584716797,-1.4901412121723454,15.74267884256754,20930.0,-7523.0,100.0
39178486007,7523.0,7727.497619628906,-1.9678303861926365,13.921934513294325,16552.0,-8844.0,99.99847412109376
21225166133,14381.5,14980.297424316406,-7.521559920542665,31.15235255731806,27028.0,-14375.0,99.9908447265625
42622583816,21596.0,23106.26696777344,1.261948698568068,45.69729872948161,44800.0,-14900.0,99.98016357421876
28534289941,13955.0,14396.675262451172,-5.342215941542055,28.66658673704288,24737.0,-9767.0,99.993896484375
48700715486,-2120.5,11457.48779296875,12.32150082729232,20.199519285643184,25298.0,-23836.0,99.99542236328124
418315003,4616.25,4974.897247314453,-1.2440847426229218,9.605357810858786,12833.0,-6144.0,99.7833251953125
671608107,7328.25,7499.827209472656,-1.937011547824444,14.830851144411472,16985.0,-4777.0,99.98931884765624
39083597391,2803.0,2831.7242431640625,-0.2737496553936113,5.162130521147576,6528.0,-2484.0,99.99237060546876
68139887279,3650.25,3661.437255859375,-0.3612740190915799,6.4537279747131775,8600.0,-2040.0,100.0
31073443213,13475.0,14218.61361694336,-7.58208271367825,29.74853157418197,25288.0,-12896.0,99.99542236328124
57965149738,-3228.75,11921.6640625,13.515176537981398,24.325061271815,27300.0,-21312.0,99.91455078125
11216235492,12795.75,18052.54299926757,-1.1153910340112398,34.70990173264742,39389.0,-17360.0,99.98626708984376
62952149539,8797.75,8859.262817382812,-0.2342909997582004,16.574976283515117,20860.0,-5776.0,100.0
57325077836,13118.25,18071.500366210938,-0.2732041170970462,35.497967290213246,40020.0,-20900.0,99.97711181640624
34700763027,6623.0,6733.915588378906,-0.4897140965521234,13.06005585060217,16788.0,-5276.0,99.9847412109375
31102064293,13697.0,14200.40301513672,-5.8469069173572334,28.73421308887113,26009.0,-11512.0,99.98626708984376
22906836620,11145.5,17235.189453125,0.9863191005425668,31.95989729565952,37041.0,-17660.0,99.993896484375
2904677963,5863.25,6033.873962402344,-0.4235742068768509,11.662037450062291,14796.0,-5441.0,100.0
14076185577,16585.75,16913.614624023438,-7.295876482822724,34.47054281776297,34595.0,-10014.0,99.993896484375
41516614252,11912.0,17376.580932617188,-0.0404629364636228,32.64097209606281,38388.0,-19990.0,99.99237060546876
21904970569,17950.5,18174.04898071289,-6.1882480837019385,35.76139955432633,36172.0,-8884.0,99.98931884765624
4447564649,16295.25,16623.60971069336,-6.741007416338,33.957104874981546,33621.0,-9031.0,100.0
48821323836,13622.5,18129.56970214844,-3.526598452647611,36.78786626589914,40400.0,-21824.0,99.97711181640624
10311647235,13754.75,13799.4521484375,-1.6166033524214891,24.096755181285086,28640.0,-5667.0,99.993896484375
19336063844,13701.5,18332.21859741211,0.2464950817446085,35.67967554064319,39184.0,-17871.0,99.981689453125
63634130074,-254.25,10515.595947265623,11.969702053948348,18.37062784317884,33160.0,-20440.0,99.9786376953125
39569741226,-551.0,10569.0400390625,11.765177482256368,18.1073394460743,34212.0,-21302.0,99.99847412109376
64458315399,5351.75,5366.6370849609375,0.082209472455101,9.774765394609506,12740.0,-2896.0,99.98626708984376
40282345694,-1133.0,11056.303161621094,12.36280849134113,19.593112354265497,25536.0,-25310.0,100.0
25621502655,3037.5,3094.3677673339844,-0.5963602897601802,5.33188006486683,7157.0,-2511.0,99.945068359375
18552675487,4161.5,4648.103973388672,-2.193020270168089,9.53551459636414,8549.0,-5804.0,99.99847412109376
14245306674,3625.75,10005.438934326172,11.59025731310113,16.080804205471235,34848.0,-22928.0,99.99237060546876
3152071857,17577.25,17902.906616210938,-8.458958754949908,37.41804851610573,36483.0,-12800.0,99.9755859375
66100431456,17863.75,21100.14013671875,0.3227346624796159,41.31671524374248,43136.0,-16880.0,99.94354248046876
55017404937,18659.25,18834.200439453125,-6.123086271173351,36.31794322858402,34188.0,-7860.0,99.99237060546876
65138354253,16021.75,16428.891967773438,-8.105982226566047,33.03579853673336,28032.0,-13788.0,99.981689453125
30411944756,13734.0,18200.574432373047,0.1716506029462627,36.01313594977512,40096.0,-18896.0,99.97711181640624
39531530378,3316.0,9810.376342773438,11.040944306450331,15.098578152353978,35408.0,-21930.0,99.9664306640625
35059742744,18514.0,21340.14501953125,-1.6753857553640523,43.88848365148752,45168.0,-21584.0,99.9114990234375
37559949630,-3030.0,11841.037109375,12.291364545173666,21.29710929094467,23324.0,-22384.0,99.98626708984376
16847970018,-2182.25,11450.555145263672,12.986222904679394,22.085310671317785,29178.0,-20320.0,99.9847412109375
44351596177,16037.5,16372.311340332031,-5.3894734242966775,32.64275524467632,33804.0,-8894.0,99.945068359375
36363462017,20242.0,20403.5458984375,-6.849600146368468,39.16045523774125,38556.0,-10916.0,99.993896484375
66913865411,7381.75,7465.248046875,-0.5570251156543808,14.410946532435023,19800.0,-5520.0,99.99542236328124
32435738780,14500.0,18452.539276123047,-2.702745935433479,36.44705004430453,41440.0,-23224.0,99.95880126953124
1224758199,5582.25,5617.431488037109,-0.4177386196625297,10.092074405600648,14007.0,-6362.0,99.99542236328124
12138243462,-1434.25,11104.495056152344,12.901334722505212,20.87107487559453,28229.0,-20736.0,99.9908447265625
25489327994,-3582.5,11976.063507080078,13.216027833333248,24.105589499504568,28548.0,-20351.0,99.99847412109376
53254981863,7371.25,7504.7042236328125,-2.4903478113255737,13.689738546982536,15520.0,-5544.0,99.993896484375
59196540329,17596.25,17868.407104492188,-7.088008589199735,36.24744318027096,35200.0,-11400.0,99.98779296875
30876739321,13337.0,13884.249481201172,-7.480419324109363,29.50887983516253,27229.0,-8192.0,99.99542236328124
34192395954,-2222.5,11474.583099365234,13.478041748831345,22.971945264426587,29121.0,-20319.0,99.9908447265625
49087896906,-769.5,10808.031860351562,11.68309550091438,18.67555357499715,32136.0,-21486.0,99.99542236328124
5103162698,93.25,10589.949798583984,12.093183763941152,18.90819995437509,33418.0,-19545.0,99.99847412109376
15327435689,16099.75,16461.493713378906,-6.321037237918606,33.37678980896092,33261.0,-9368.0,99.98779296875
11821994512,20956.75,23027.23779296875,1.8505717588268915,44.27281837352509,43072.0,-18592.0,99.98321533203124
31015292898,-2064.0,11448.96240234375,13.09596666735056,22.30531615738876,28697.0,-20400.0,99.99847412109376
66433236442,-2166.25,10976.42919921875,10.979743119943606,18.026261261749674,31216.0,-20960.0,99.9847412109375
55809860657,18154.25,18403.51928710937,-7.469736144649213,37.4396924937173,36816.0,-10088.0,99.99847412109376
250014247,5668.25,5687.042724609375,-0.3638135126028777,10.36901804109346,13397.0,-2565.0,99.99237060546876
5017747206,-1923.75,11417.517211914062,14.128852216488838,25.008244752832024,23680.0,-16095.0,100.0
804013883,4220.25,4499.945098876953,-0.0007094327793568,8.88012342164688,11260.0,-3933.0,100.0
58216353432,12739.25,18279.178100585938,0.7133596678501163,35.15626089906465,39464.0,-17208.0,99.99542236328124
2259597737,18246.25,18572.555908203125,-8.302468557208377,37.597691857186334,36447.0,-13106.0,99.99542236328124
38206246433,18323.0,18522.84344482422,-5.455098698675075,35.864379632018846,35266.0,-7816.0,99.993896484375
26517501539,7077.0,7184.298065185547,-0.56608608596083,14.031929590658168,18248.0,-5295.0,99.98931884765624
36821502899,7259.0,7332.053039550781,-1.0104052721471726,14.159959612206931,18424.0,-5642.0,99.9786376953125
58269643015,9828.25,9958.967041015623,-1.9727896442334183,17.01722365955534,19424.0,-7416.0,99.9969482421875
55813627571,5790.25,5972.139404296875,-0.6642140246382966,11.827683814537115,15692.0,-5744.0,99.9237060546875
66312651612,11775.75,17357.102783203125,-0.2458900987710843,32.523616262892354,38744.0,-19936.0,99.98779296875
28232945053,13885.0,14664.965209960938,-8.320249001883067,31.138239462083373,25492.0,-14072.0,100.0
23603483978,825.5,10372.90887451172,11.733548106359269,17.576872422503467,34356.0,-19648.0,99.9847412109375
55421216888,15619.25,19585.78039550781,-4.168393285320772,40.5466496850736,43680.0,-22372.0,100.0
64669088881,17278.75,17646.96484375,-9.122775327250594,37.80378256707919,35568.0,-12928.0,99.9969482421875
33182391368,17251.5,20565.37219238281,-0.5861911270969993,41.50691777638514,44448.0,-17132.0,99.97100830078124
50124623956,16278.5,19535.33624267578,-0.8796889181281318,38.939332899484576,42752.0,-23402.0,99.94354248046876
2584277860,13687.25,18336.213745117188,0.2962049180087989,35.70490040705452,40322.0,-18332.0,100.0
27502203157,19224.0,19387.57943725586,-7.811403120167101,37.31724935847811,33168.0,-12167.0,99.98779296875
10352195455,1404.75,1453.3677673339844,0.0647514795456751,2.5247692083474345,4024.0,-1239.0,99.9969482421875
24671154337,21463.5,21654.68829345703,-7.999868235075008,42.12575533209595,43477.0,-11808.0,99.993896484375
2680222198,-659.75,10837.020141601562,11.73728673601599,18.49049802385932,28349.0,-25400.0,100.0
47096325779,6468.5,6586.601379394531,-0.1336771668929859,12.7490700034031,17816.0,-4606.0,99.9267578125
61565828554,-1133.25,10652.8359375,11.122836982162356,17.32633705038814,32664.0,-21488.0,100.0
59014869648,16956.25,20603.740112304688,1.5237495376371777,39.84398816913874,41800.0,-19312.0,99.98931884765624
5888171965,10173.25,11051.922668457031,-6.604123471603589,23.768350071482125,18425.0,-8448.0,99.9267578125
34154286540,12760.5,18048.024169921875,-2.139066934754162,35.23745161920761,40977.0,-21868.0,99.8992919921875
61295873164,13166.75,18149.791015625,-0.7452401830216793,35.41226493917369,40728.0,-20968.0,99.98016357421876
67658273311,3606.75,3659.5670166015625,-0.1287868614988966,6.175158933531809,8728.0,-3456.0,99.98779296875
40645933057,25069.0,25069.0,-8.087441840548856,44.676484239932215,41510.0,3926.0,100.0
553409839,3800.25,4274.45751953125,-1.849474809369522,8.5910282871108,7913.0,-4831.0,99.945068359375
36290899613,11099.0,11920.01531982422,-6.388287562811316,25.03355101829869,20092.0,-10164.0,99.94964599609376
5336397855,6569.25,6924.173706054688,-2.681027335284548,12.727876847205245,12436.0,-7568.0,100.0
11212084915,5655.75,5837.674591064453,-0.4224333296731395,11.601109361561356,16539.0,-4168.0,99.99847412109376
20013693488,16937.5,20520.7419128418,0.0373950888290733,41.17917746158914,42648.0,-16120.0,99.9969482421875
27597897187,7515.0,7707.213897705078,-2.7012300130064784,16.164310266668966,19720.0,-4696.0,99.98931884765624
23275294078,-4270.5,12225.180725097656,12.479960196778116,22.05824368754185,23348.0,-21948.0,100.0
23755887474,-177.5,10936.690063476562,12.88435592236156,20.862201306204263,32832.0,-19808.0,99.98016357421876
67623141124,16429.25,18867.1337890625,2.44813879116499,36.73326720080612,37536.0,-13952.0,99.9847412109375
15535210043,3760.75,4113.3291015625,-0.7499455139089324,8.49190092709412,10333.0,-3896.0,100.0
5263125629,12247.25,13269.861145019531,-8.813675004848731,29.642021671791063,22462.0,-12709.0,100.0
47339879168,26804.5,26804.5,1.3230661005306166,48.29541316991714,43264.0,10484.0,100.0
7094158616,17191.25,20193.879669189453,-0.4257938038120872,41.473555075944255,43520.0,-15712.0,99.97406005859376
3920817369,15980.25,16442.80941772461,-8.925412453574191,35.33385322431177,32151.0,-13874.0,99.9969482421875
13885018438,860.75,10402.236572265623,12.294792376292904,18.750466494188355,28578.0,-22240.0,100.0
7527686386,1527.25,10137.60189819336,11.129504510190904,16.352973407884722,33572.0,-24108.0,99.96337890625
63050520643,11777.75,11893.85205078125,-2.7220430346052606,21.828354470478224,25696.0,-9232.0,99.98779296875
46533387771,6189.5,6379.836181640625,-2.443802317706656,12.998513058334472,14930.0,-4288.0,99.98779296875
17216246294,-1347.5,11251.656799316406,13.89782820320522,23.284396369392883,28960.0,-19239.0,99.9969482421875
28322004640,15042.0,19696.602783203125,1.6162464496153035,37.94722279752117,40325.0,-16640.0,100.0
61312320923,6489.75,6655.958740234375,-1.421877152545341,13.130255398840442,15536.0,-5264.0,99.9664306640625
41931405415,7270.0,7502.494262695312,-2.488260746043354,13.83901824432253,16004.0,-6494.0,99.98321533203124
67414176560,17870.75,21122.603881835938,0.2019063899164809,42.23923650429213,43264.0,-18784.0,99.9725341796875
24107399977,16671.5,16988.629638671875,-6.429767018159994,34.33196262826418,33024.0,-9816.0,99.99847412109376
33807165737,20079.5,20316.143341064453,-8.391112888682493,40.21028155183885,38577.0,-13552.0,99.97711181640624
12452497343,2064.75,2096.114196777344,0.3137617024895969,3.817766592579104,6106.0,-1518.0,99.9755859375
40262839114,-313.0,10922.914123535156,12.91173376486223,21.002982313299743,33174.0,-19488.0,99.9969482421875
65597034963,10983.75,11215.047607421877,-2.7788037461713566,21.042878378495832,27032.0,-12336.0,99.99847412109376
59591144640,18201.25,21390.93811035156,-1.019847510172796,42.48288512937454,45620.0,-17408.0,99.95880126953124
22809049908,12810.5,17803.00115966797,0.3114837775988225,34.81742069041998,38288.0,-16735.0,99.9847412109375
62212939627,4037.75,4358.54248046875,-0.2513660561543754,8.873152561208823,11448.0,-5120.0,99.93896484375
6259156899,7446.25,7523.788787841797,-0.2260041918844361,14.358574570207914,20605.0,-5380.0,99.98016357421876
19243541425,17848.5,18092.227783203125,-6.481173070299584,36.02995089343932,38785.0,-7443.0,99.99237060546876
50942697207,2129.5,2319.20947265625,-0.4987104699458039,4.6463536291490914,5874.0,-3072.0,99.86572265625
47050254897,17593.5,17858.78173828125,-6.80580225276283,36.252258730342895,35162.0,-8470.0,99.99237060546876
23559205428,12480.5,17729.459991455078,0.5526306928566104,34.45378784166859,38432.0,-19072.0,99.99847412109376
9316810141,13485.75,14325.63607788086,-8.439711371383433,30.98514413748841,24103.0,-13630.0,100.0
51857497772,10180.25,17001.333862304688,0.206373706025196,31.17932438168686,36308.0,-17852.0,99.9969482421875
7759679514,2879.25,10133.491271972656,11.212692606559704,16.21720026147595,33920.0,-23913.0,99.97100830078124
23165336944,16235.5,20080.968048095703,-2.9441585642079096,41.92111209797316,45088.0,-18156.0,99.859619140625
60169059922,-1505.25,11271.583374023438,13.136663889749588,21.810362593669904,29376.0,-20108.0,99.9847412109375
53481225855,898.25,1047.298095703125,-0.2953542388947419,2.125963946966536,1888.0,-1352.0,99.96337890625
33698369509,12445.5,13081.492309570312,-6.44998050496724,27.48775923144633,24764.0,-10176.0,99.97406005859376
15083088166,1088.75,10192.133514404297,11.950997294528348,17.7812118548597,29984.0,-20478.0,99.9969482421875
4660322388,16214.25,19549.05453491211,-0.4140249397394542,38.57201338235834,42658.0,-24412.0,99.9664306640625
2959553886,-4141.75,12246.638671875,13.032337622556732,22.985793949835568,24506.0,-20200.0,100.0
41311786503,4591.0,4593.195068359375,0.2295502263777938,8.179661477838089,9564.0,-820.0,99.9847412109375
51051882223,1676.5,1752.922607421875,0.2521176415658779,3.243451509166179,5990.0,-2560.0,99.77874755859376
56556330815,1379.25,1389.425048828125,0.1464313025220856,2.435968636831094,3780.0,-1356.0,99.99237060546876
63885632234,-965.25,11085.36376953125,12.886799993774405,21.267703460561,32960.0,-21440.0,99.95880126953124
22453108967,7579.5,7904.575927734375,-1.6577550842259792,14.207981288309886,18581.0,-9148.0,99.99847412109376
3889337639,7020.25,7117.536041259766,-1.875084586259309,13.145547150382535,15022.0,-6991.0,99.94659423828124
24410893865,15902.5,16253.531707763672,-5.830615838242351,32.85438929209802,30837.0,-9791.0,99.99542236328124
16681032750,-3415.25,11775.673583984377,12.611977823281556,21.797677477179807,25312.0,-19680.0,99.9969482421875
52610282150,-1894.75,11391.760620117188,13.74511274401716,22.80078505447388,28908.0,-18360.0,99.9969482421875
45866018393,14785.5,15195.332641601562,-6.275603562465533,31.300663408827475,29276.0,-9496.0,99.99847412109376
32800572027,7082.0,7185.076354980469,-0.6010828256365828,13.626050218051658,17792.0,-7915.0,99.95269775390624
46732841686,-3485.5,12049.438232421877,14.002486302911462,24.69054078564163,27412.0,-19552.0,99.99237060546876
14592123989,16140.75,16577.469207763672,-7.321572013566238,33.3970502677801,30053.0,-15173.0,99.9847412109375
49340851988,13807.5,18130.345581054688,1.8369440564011272,35.44437285736009,38928.0,-16512.0,99.98626708984376
48584702115,9999.5,10200.565490722656,-2.579366081972572,19.356543575614555,23810.0,-10462.0,99.993896484375
59408291436,10777.25,17083.604614257812,-0.1052800550025975,31.502106852684715,36868.0,-18324.0,99.99847412109376
48802195,10777.25,10887.942565917969,-2.7515028099097707,20.39986895925197,24187.0,-10014.0,99.99847412109376
50359272198,552.5,10831.644897460938,14.467675241609337,23.838666077034656,28832.0,-17180.0,100.0
6644065257,16206.25,16529.594116210938,-6.715200680654257,33.50141438174368,34139.0,-7628.0,100.0
12952662953,16646.75,16937.956756591797,-6.210682604827149,34.073640349832665,34259.0,-9038.0,99.99237060546876
26909821655,5329.0,5351.842437744141,-0.8033187842412483,9.73896293071447,12249.0,-3520.0,99.98779296875
58041526672,20153.25,22470.54858398437,-0.8805283756474885,43.99379889712881,47236.0,-20348.0,99.95269775390624
47461962667,6934.5,7064.48095703125,-0.3435547524777179,13.290648554347952,17786.0,-6102.0,99.99542236328124
11253126369,17236.75,17548.43051147461,-8.3787438483327,36.921846768122045,36435.0,-11008.0,99.993896484375
1861569579,7188.25,7377.363800048828,-2.0226694928564832,14.612066964279885,16837.0,-5413.0,99.98626708984376
48325504333,13783.5,14486.31512451172,-7.714633164175842,30.27467330012154,25072.0,-13342.0,99.98779296875
48647723887,4194.5,4238.748474121094,-0.7326520030506104,7.496849654618022,9426.0,-4522.0,99.95269775390624
5785313160,14553.25,19157.0048828125,1.751659418712026,36.89639830106647,39627.0,-16896.0,99.98931884765624
15069005686,-5281.25,12787.401184082031,14.505011479829308,27.21586376124539,24592.0,-19559.0,99.9969482421875
23654591005,13016.5,13553.864440917969,-6.3948137736271295,27.47032765732053,22965.0,-7883.0,100.0
36388284741,18416.0,18661.54248046875,-8.117357318531623,36.43892572878215,31960.0,-15016.0,99.9908447265625
52988569796,15787.25,19412.195556640625,-1.626275926654146,38.28738279163932,42896.0,-20764.0,99.99847412109376
53849792814,-60.75,10616.385864257812,12.429426133326404,19.171046486999007,27112.0,-23296.0,100.0
49520073915,6663.5,6922.657653808594,-2.667678740689472,14.16118293361791,16178.0,-5918.0,99.98626708984376
47489646920,20151.5,22335.88983154297,0.1389847607585349,43.70835423789429,45920.0,-24412.0,99.98931884765624
23119759712,20609.5,22812.55303955078,-1.7301351571087633,45.280345450025386,47632.0,-20919.0,99.98626708984376
24951726461,14874.5,15387.538330078123,-8.556098388898869,31.42622530336653,28420.0,-12591.0,100.0
17989903091,7607.5,7706.078674316406,-1.1302934975838312,14.903829093282123,20757.0,-5296.0,99.99847412109376
36679589672,14683.0,19100.52453613281,1.6574713630097884,37.57504262740561,39560.0,-16754.0,99.98626708984376
51174526713,12443.5,13113.762329101562,-7.632742710562629,28.69636503587073,24918.0,-8346.0,99.9267578125
3769837261,12674.25,13251.668426513672,-6.267875384023457,27.02217011647694,23836.0,-10460.0,100.0
61135470247,2992.75,3069.4390869140625,-0.0812621549032101,5.989854810389696,8040.0,-2304.0,99.9237060546875
66945707962,-4073.25,12176.29833984375,13.266972980458752,24.461616903361325,27200.0,-20528.0,99.99237060546876
18821994526,-878.5,10860.443389892578,11.91705841998431,18.805200427241168,25856.0,-23480.0,99.99847412109376
5252265496,14051.25,18631.45654296875,1.280659738631829,36.54448534125604,38240.0,-16448.0,99.9969482421875
93950610,1001.25,10700.426666259766,13.091403667191766,20.168569765815803,33728.0,-20472.0,99.9908447265625
20855561518,-3749.5,11906.068786621094,12.617415638903635,22.13329232791606,24684.0,-19808.0,99.99847412109376
2165649632,19000.25,21763.87701416016,-2.718176584531073,43.72735079056186,47016.0,-22771.0,99.97100830078124
39914875174,432.0,10407.4833984375,11.94058245723794,18.391328613489897,28768.0,-20090.0,100.0
33005185402,924.0,10175.347930908203,10.460782883506068,16.00530291858507,32800.0,-23935.0,99.97406005859376
29387682918,-2192.0,11299.96923828125,12.535853861177074,20.55209947484393,28576.0,-20352.0,99.993896484375
30923135376,19880.0,22427.522521972656,-0.9312278990585484,44.14467343736098,47141.0,-20940.0,99.93896484375
67192825222,203.75,10526.847900390623,12.742901087264173,19.251419766005863,29840.0,-21408.0,99.99542236328124
3702983329,18165.25,18384.49813842773,-6.053949850866196,36.20621739021405,37143.0,-7480.0,99.99542236328124
57420398523,3606.25,3983.278930664064,-0.4621984274663096,7.895621158378652,10420.0,-4608.0,99.9359130859375
39800407084,13924.0,18360.494995117188,0.1246438798452206,37.10372506672247,40656.0,-20656.0,99.97100830078124
40722283106,-194.0,11011.33984375,12.808264276677589,20.701063184579763,32170.0,-20240.0,100.0
43949092016,16129.5,19950.063415527344,-1.853000596455691,40.66572268958552,44850.0,-17964.0,99.9481201171875
12273757539,8845.75,8956.104614257812,-2.631232806374515,17.89832458187398,21477.0,-4764.0,99.99847412109376
41645841111,4636.0,4669.121276855469,-0.7195594762213312,8.620255404368464,11334.0,-3328.0,99.97100830078124
53309619120,16045.25,19966.17529296875,-0.2562136150384402,39.46976341992973,43064.0,-18004.0,99.98626708984376
53563046315,8817.25,9082.36572265625,-2.8846808636698724,17.401520542959823,20272.0,-11176.0,99.9969482421875
44220727357,16497.5,16809.372619628906,-8.090792700175877,33.13455891201875,31494.0,-13362.0,99.9603271484375
65274466854,-1366.25,11236.22265625,13.810737130171676,22.909032173987192,28848.0,-18924.0,99.99542236328124
38590517699,10847.0,11022.028930664062,-2.320778194722392,20.456109322885634,25634.0,-9824.0,100.0
18580939554,3562.5,10731.32339477539,13.1594279161659,19.75631871622492,34372.0,-20932.0,99.98321533203124
8029003752,12437.25,18262.66271972656,-1.186616084941534,35.6510131986754,39769.0,-18144.0,99.97406005859376
45894636106,198.5,10897.877075195312,13.237966850455804,21.29542584017548,33120.0,-19556.0,99.98321533203124
19138779750,-2001.5,11356.832794189451,13.481963996048192,22.372362986510392,27780.0,-18008.0,99.993896484375
38165765844,10495.0,17298.105834960938,0.0118888243472666,32.30083039590243,37188.0,-18432.0,99.98931884765624
21189949732,17525.5,20226.20812988281,-0.5404932211483402,40.43662897636774,43304.0,-20227.0,99.9542236328125
66744086301,12159.75,12800.348754882812,-6.229113654892167,26.197671250439647,21636.0,-8924.0,100.0
46124134585,17703.5,18080.35498046875,-8.806968403310796,36.90718864749859,35538.0,-11352.0,99.99542236328124
61460976188,10967.75,17015.289306640625,-1.040216169646061,31.58475445783673,37016.0,-17904.0,100.0
1812149979,5187.25,5384.642883300781,-0.3573855654548443,10.467887064280822,13361.0,-4172.0,99.99847412109376
22949976355,10992.5,11139.3349609375,-2.459939260793976,20.53848528294709,23925.0,-9503.0,99.99237060546876
20947701914,1573.5,10236.792694091797,11.38860419729776,17.12768742447954,33672.0,-23160.0,99.98931884765624
13454090965,14137.75,14595.82763671875,-6.119646057526125,29.24485685579574,27176.0,-10347.0,100.0
67621809819,4817.25,5046.6650390625,-0.5535562245253653,9.80427031121767,12416.0,-5600.0,99.98626708984376
29061996686,-381.0,10713.506591796877,12.485133806870373,19.21467023601393,26880.0,-23144.0,100.0
51677041926,1411.25,10295.134033203123,12.348463503786633,18.84898104155658,29376.0,-16804.0,100.0
40350811606,-2302.0,11226.917236328123,12.91848491454606,20.90174835759824,28888.0,-22286.0,99.99847412109376
32146419170,614.5,10079.763610839844,10.790594250772267,15.580499654422084,33345.0,-18432.0,99.97406005859376
51255199337,14376.5,14816.1640625,-5.818214495795263,30.514208783973007,29474.0,-9152.0,99.98931884765624
7966190681,16434.25,16845.685028076172,-8.45823479048112,35.54596278963369,32185.0,-13580.0,100.0
43444615159,3235.5,3338.830078125,-0.2521962881661365,6.253669015195141,9372.0,-4480.0,99.98016357421876
24616399441,18526.5,18743.2533569336,-6.253869131918917,37.08831845610203,38948.0,-7596.0,99.993896484375
6875394109,15077.25,15541.06396484375,-8.364540658459587,31.6456683049216,28161.0,-11840.0,100.0
8920580259,11345.75,11492.482299804688,-1.7098579858176115,21.15617421314898,27905.0,-9734.0,99.9969482421875
26898562863,2177.0,2188.2840270996094,0.0061524476632715,4.009436478053404,5164.0,-1787.0,99.951171875
13183229245,13001.75,13907.9951171875,-8.512512336809165,30.50017051521145,23408.0,-13334.0,99.9969482421875
43358515049,13610.5,14152.133056640623,-6.195121213397263,29.90854890909361,27800.0,-9216.0,99.9969482421875
35281248326,1160.0,10335.82550048828,12.552023875469406,18.869616278102274,29234.0,-22994.0,100.0
62004489319,6017.75,6240.43017578125,-2.251529016509964,12.234492438376186,14160.0,-7064.0,99.93743896484376
1413317123,10959.25,10960.469207763672,0.1430040940852131,19.46152891129237,24581.0,-1075.0,100.0
38381644561,19340.0,19496.471130371094,-6.206598171761966,37.64157642877817,35918.0,-8234.0,99.993896484375
34800676070,-2699.0,11290.86474609375,11.947076787838284,19.829379867165827,27896.0,-21504.0,99.99847412109376
9131182096,24146.75,25374.566955566406,-0.4877703527305609,48.832649586538594,47872.0,-19518.0,99.99847412109376
62390687903,6179.75,6509.295654296875,-2.29471452549955,11.69262826443267,12168.0,-6840.0,99.99542236328124
33496204006,-2459.0,11693.584533691406,14.360136834743468,24.41488218410821,28440.0,-20696.0,99.98779296875
33833617607,8710.0,8726.901763916016,-2.30485649030491,15.56489539822658,18088.0,-2160.0,99.993896484375
18339434036,10984.5,17251.285919189453,0.8792403299323206,32.64848594944143,36864.0,-18231.0,100.0
11581555241,18273.75,18465.42855834961,-5.832194726070222,36.26381435500748,35877.0,-8586.0,99.98626708984376
37930291428,16285.0,19569.3197631836,-2.963903478845666,38.94562793842529,43782.0,-22236.0,99.957275390625
33949033399,5056.0,5135.446716308594,-0.0695535080459481,9.250392555264597,13648.0,-5807.0,99.951171875
219948666,-4118.75,12255.127227783203,13.401781985777085,25.12732255238779,27116.0,-20288.0,100.0
43515745812,12948.5,17742.11767578125,2.09652393289467,34.3339166032625,37568.0,-17852.0,100.0
55778457246,-6302.75,13409.487182617188,14.784330145578522,28.412592468351097,21264.0,-17432.0,99.98626708984376
50943456377,15201.5,15661.023803710938,-8.824615166213613,34.08462262284192,31140.0,-11200.0,100.0
26021493381,16476.0,16752.465209960938,-6.083512143002576,32.61287908552366,28801.0,-11048.0,99.99542236328124
15328202177,19283.75,19550.430755615234,-8.333598615860845,39.70046393871072,39353.0,-12384.0,99.95269775390624
45808547344,18797.5,21491.819580078125,2.2172463929395585,41.28929773259548,40448.0,-16746.0,99.99847412109376
33761052740,18552.5,21023.19110107422,-0.7614319534135956,41.35262142311431,44224.0,-20376.0,99.9847412109375
63002072064,27696.75,27696.75,0.1497092137548649,49.99845107934393,45568.0,10176.0,100.0
4511697480,16888.25,20293.476135253903,1.1101695124805673,39.97885840239962,42348.0,-17985.0,99.9847412109375
58108017719,5532.25,5777.486328125,-2.238175444360419,11.376841633054466,12276.0,-7168.0,99.83673095703124
23392745473,26087.5,26087.5,-8.471900359791318,46.420093602620526,43301.0,3032.0,100.0
54475782160,23591.25,25039.97009277344,-0.51129660922004,48.41629123656903,47616.0,-20808.0,99.9908447265625
59969933230,-6492.75,13317.439453125,14.61969352514762,28.099640489220786,20708.0,-17756.0,99.951171875
40284065490,-2409.0,11527.29071044922,13.498131282804758,23.106798874595416,28724.0,-20972.0,99.98931884765624
28652467185,16857.0,17215.339599609375,-8.023108313344904,35.79163876870538,37136.0,-8032.0,99.969482421875
42082727784,13718.0,18696.073303222656,0.2145311566721091,36.81710727347561,39812.0,-16736.0,99.9755859375
24418369317,14170.5,14622.920654296877,-5.930649942861309,29.40390292505865,25192.0,-11135.0,99.96337890625
37172000277,13384.0,13883.79852294922,-5.338685676052943,27.822339932113657,24060.0,-9612.0,99.99542236328124
44063688704,30315.5,30315.5,-0.5115779730012777,53.97860062455274,47872.0,11932.0,100.0
32561362438,-1930.0,11502.407440185549,14.377907900291705,25.63545689284884,25440.0,-17615.0,100.0
46610366927,7447.5,7831.687744140625,-1.7814629366782533,13.673096390888947,17050.0,-8560.0,99.9908447265625
9068951570,3997.75,10314.069519042969,11.140845085193442,15.934281264478404,34584.0,-19952.0,99.99542236328124
10804358551,4720.75,5058.194946289063,-1.907156111885835,9.864316879363368,11015.0,-6334.0,99.981689453125
57079707133,12481.25,13376.163330078123,-8.81049661254731,29.49083345476913,23220.0,-12364.0,99.9969482421875
28427183737,13502.0,14019.199401855469,-6.893821350273432,29.62643744472416,27377.0,-7872.0,99.9969482421875
35879020359,3945.0,4011.15185546875,0.3868585650957754,7.510187686193687,11036.0,-3148.0,99.969482421875
44285525201,16424.5,16827.94854736328,-8.252946036148865,35.80358161391511,34458.0,-12720.0,99.9847412109375
18350015814,-987.5,10941.596618652344,13.450463008393172,21.323292478776875,28296.0,-20795.0,99.993896484375
25612497344,20051.5,22584.639099121094,-1.215259891855547,44.03737693135687,46865.0,-22655.0,99.993896484375
59801003033,17310.25,17563.800537109375,-7.554751553346513,35.60775497296595,33180.0,-11492.0,99.98626708984376
15720886134,-5354.25,12669.60321044922,14.01009081208064,26.07007953649586,23080.0,-18412.0,99.9969482421875
28339610876,10484.0,17308.40234375,-4.540993634028861,32.286570738190704,38093.0,-20480.0,100.0
53362017429,14714.25,15291.837768554688,-6.787085940155737,30.93560406058231,28064.0,-14828.0,99.9908447265625
2760754704,18897.25,21427.025848388672,2.4632127628002225,41.08700848700894,40512.0,-16078.0,99.99542236328124
68427359862,-5130.75,12714.76953125,14.366193453819507,26.859173780499216,24816.0,-18592.0,99.9969482421875
6737608598,-4946.75,12498.381744384766,14.188126736690878,26.057225374773264,23337.0,-18396.0,100.0
20126022754,731.5,10248.554931640623,11.019809705559611,16.016877640448733,33324.0,-19883.0,100.0
37201454203,6992.0,7125.4376220703125,-2.238288207981269,14.091818154667372,16386.0,-5134.0,100.0
20757355956,11890.5,17811.5966796875,-1.4479179719414927,34.69643510046604,39781.0,-20668.0,100.0
51669759301,17069.25,17442.168212890625,-7.385773105082883,34.60489862453389,31404.0,-15084.0,99.969482421875
7401031693,17999.25,18214.983123779297,-8.194188574203622,35.520111577598534,30106.0,-11980.0,99.99237060546876
64304919431,5496.25,5540.769287109375,-0.1075614779742681,9.95886114373856,13284.0,-4736.0,99.97406005859376
20603381256,18132.5,20539.764251708984,2.6397789202712776,39.8204825921644,39616.0,-15296.0,99.99237060546876
64777752594,5059.75,10420.1025390625,11.607624661089815,16.432467085262346,34848.0,-19424.0,99.98321533203124
18375787892,13265.5,18300.81088256836,-1.863879028099878,36.28847911006946,41216.0,-21564.0,99.96490478515624
58812187855,4654.25,5042.30419921875,-1.425487952304253,9.762426718292698,11172.0,-6908.0,99.981689453125
26012669185,23614.0,23614.0,-7.53893191313009,42.60655324187721,39352.0,4393.0,100.0
52430137224,15272.25,19420.315673828125,2.0475199965687216,37.34116975908277,40136.0,-17052.0,99.98779296875
51798811843,9637.25,9686.409912109377,-2.057326391016612,18.7721085353772,23720.0,-4676.0,99.993896484375
5131376534,-4384.75,12282.514892578123,14.173708500160185,25.59777837500992,25669.0,-18900.0,99.9847412109375
46518637008,18959.5,21668.689025878903,-1.847159460132641,43.34251658300896,46866.0,-20110.0,99.96185302734376
10723740187,6170.75,6306.142303466797,-0.4936597171834387,12.092669051438996,15176.0,-5963.0,99.9908447265625
13013609506,2789.75,10194.138427734377,11.24023190266241,16.034310175296365,34048.0,-19328.0,99.981689453125
62356616715,6070.75,6184.71240234375,0.1227758326319295,11.725860797916658,13880.0,-3512.0,99.99847412109376
9808193353,15266.75,15625.995056152344,-5.389450181795727,31.359075958472484,29729.0,-9143.0,100.0
67795241365,17257.75,17599.189697265625,-8.20050115223071,35.14331367641309,30232.0,-15000.0,99.98321533203124
52854809906,895.25,10461.643676757812,12.009397002186104,18.002922016099404,33784.0,-19680.0,99.99542236328124
11329586862,-5360.25,12873.29815673828,14.63866127056512,27.12191453274461,24132.0,-18934.0,100.0
31552251837,10936.0,11737.5595703125,-6.488458481636993,24.534225374800293,21416.0,-9624.0,100.0
38765750835,7329.0,7407.6304931640625,-0.71657423715429,14.406484900101804,18140.0,-5144.0,99.9969482421875
28903720345,16450.0,16778.74935913086,-7.491562968109372,34.534970327157254,32549.0,-12784.0,99.98779296875
5662257431,7679.25,7991.194061279297,-1.9554719845686093,13.905016952432923,16878.0,-8762.0,99.9969482421875
13838836244,15049.75,18693.371063232426,1.591175804949214,36.968624797113264,39984.0,-18048.0,99.97406005859376
26615210243,14439.0,14493.036987304688,-2.1645045788107344,25.236462611280988,29393.0,-7060.0,99.9969482421875
889830755,8317.25,8460.384826660156,-2.530126849502447,17.158705944944863,20491.0,-4870.0,99.9969482421875
45032984379,3651.5,3993.658447265625,-0.2657543787301553,8.07339673470076,10112.0,-3968.0,99.951171875
46426362751,3434.5,3456.787353515625,-0.3369160407744162,5.826558418171589,8490.0,-1886.0,99.98016357421876
37611603876,12988.0,18134.163146972656,1.5164672759274338,34.340491253475484,39680.0,-18276.0,99.9786376953125
9016518188,10436.75,16851.2109375,1.2483566440993974,31.259214442965945,36856.0,-17712.0,100.0
2434491020,13060.25,17799.107513427734,0.7854500683867696,33.857054250571,39653.0,-19314.0,99.981689453125
20967178545,20247.5,20417.662872314453,-7.619696630495283,39.88429516423085,40612.0,-10607.0,99.98626708984376
39022097514,-986.0,10818.9306640625,11.763682009549091,18.66614788564052,33366.0,-21410.0,99.98931884765624
25545874724,15348.5,19195.229888916016,-0.0652203478569115,38.2555023922037,41412.0,-19840.0,99.9725341796875
38594025578,1883.0,9993.90948486328,10.798181008627903,15.567692396874865,34578.0,-22416.0,99.99237060546876
5987423644,12484.25,17797.06655883789,-1.9514736357983105,34.55082153783171,39824.0,-20670.0,99.98626708984376
5479217534,-2546.75,11620.578491210938,12.206396668184134,20.609806357257938,24400.0,-22807.0,100.0
55403771812,12649.25,17984.075317382812,1.2321606982817683,34.14491963257859,39136.0,-17988.0,99.98931884765624
60159727319,2851.75,2965.0799560546875,0.1593703078777571,5.653788633127173,9012.0,-4248.0,99.9176025390625
52694512267,7530.25,7632.037841796875,-0.3507951658983522,14.240651454416142,18324.0,-7376.0,99.99237060546876
18116097205,13825.5,14538.602508544922,-7.620309139960477,30.667578457224504,27029.0,-14812.0,99.93133544921876
56090420327,5206.25,5511.120727539063,-1.425336006497979,10.666952850229912,12944.0,-6060.0,99.9908447265625
62443045222,541.75,10488.871826171877,12.67321041483222,19.13479486573591,29512.0,-24004.0,99.98931884765624
49754949556,11574.5,17538.99285888672,0.4616227538799763,32.6345106414114,38736.0,-18518.0,99.97711181640624
16910427803,5296.75,5488.9283447265625,-0.3229004793470233,10.481084645787536,13427.0,-6270.0,99.9664306640625
7812153792,21869.25,23676.38134765625,0.0829326790930019,45.66270089858796,47371.0,-16276.0,99.98626708984376
1009692047,4019.25,4439.745025634766,-1.7844565656281457,8.526682242717522,8911.0,-5472.0,99.9908447265625
56728300283,5533.25,5732.3916015625,-1.1889135230246526,10.873808478324383,14796.0,-6332.0,99.99542236328124
12869392622,-1652.25,11086.403381347656,11.74137491641853,18.939514285081994,26187.0,-24256.0,100.0
50244921154,1064.5,11103.128356933594,13.58117303686624,22.396177012929297,30770.0,-20298.0,99.96185302734376
37598924498,-1244.0,11063.890686035156,13.147799106662228,21.47295907709459,30144.0,-20838.0,99.9908447265625
9876693621,14761.75,15172.994262695312,-6.773043695610675,30.66295673195613,28322.0,-10927.0,100.0
10176015840,16210.75,20160.17947387696,-2.774582256837212,41.435254995394864,45099.0,-18032.0,99.945068359375
1596474029,13826.25,14282.146209716797,-6.049037338184387,28.29283185532403,26977.0,-10496.0,99.99847412109376
68466950991,5217.25,5269.1026611328125,-0.1610982982298505,9.170829888301816,13400.0,-4548.0,100.0
3700994928,15533.25,19777.18225097656,-1.170994440693533,39.778928014906285,42290.0,-19064.0,100.0
53480290295,2046.25,2250.71826171875,-0.0737317972353645,4.370752711071495,7080.0,-3176.0,99.91607666015624
31388877708,12781.0,17620.26837158203,1.2548428719170568,33.17363663076519,38624.0,-19040.0,99.993896484375
10402538045,13465.75,13956.391723632812,-6.522037205398006,28.013305258573443,26018.0,-8525.0,100.0
39900085262,-2694.0,11409.127075195312,12.241610573029384,20.78605307105624,24832.0,-19578.0,99.99847412109376
10236049060,11595.75,17608.01986694336,1.6178437160302326,32.93321964657766,37828.0,-18304.0,99.993896484375
58770965758,-4557.75,12578.457641601562,13.591839689601652,24.205471553410604,24148.0,-21436.0,99.95880126953124
15105046527,1340.75,1357.793212890625,0.170890896221437,2.261609850223411,3994.0,-1414.0,99.896240234375
28644626046,-6859.0,13642.209350585938,14.476658711837551,28.097315641471766,19744.0,-17752.0,100.0
12208611466,3514.75,9908.24151611328,11.489583419745776,15.66281010100874,35457.0,-23128.0,99.97711181640624
8426591803,5153.25,5361.970275878906,-0.4633468873341786,10.418725709271186,13092.0,-5466.0,99.99847412109376
54938189065,19534.25,19741.98742675781,-7.713186135980741,38.37298598361284,35260.0,-12096.0,100.0
62356438422,-2725.25,11298.528564453123,12.0065255105393,19.793093521275523,27392.0,-21872.0,99.98779296875
61593439728,15591.75,19627.843017578125,-4.198759586116373,40.78995631720046,44888.0,-18800.0,99.94659423828124
26102523448,12773.0,18172.887481689453,-0.1747611299417282,35.467622503966126,38680.0,-17384.0,99.993896484375
31465397421,13212.0,14088.56024169922,-8.171671573879914,30.649290367988232,24736.0,-14576.0,99.9481201171875
3167445526,-1678.75,11370.492218017578,14.070321637818894,23.80828350991846,28456.0,-18304.0,99.9969482421875
3115519633,16612.25,16929.409240722656,-5.902522877094062,33.91326632387974,33535.0,-9720.0,99.9908447265625
14316842597,12960.75,13578.785858154297,-6.2928717007494015,28.323115052102192,25416.0,-11398.0,99.993896484375
36397036187,5822.0,6035.090515136719,-0.4050233700636879,11.413092102891092,15570.0,-6624.0,99.95574951171876
65589750059,9819.75,9958.711181640623,-2.5250489354062835,18.48592984542041,21624.0,-10160.0,99.993896484375
39421957767,4354.0,4382.592712402344,-0.0476824268061892,8.068095135495442,10482.0,-2986.0,99.9847412109375
2921539098,-1433.75,11360.502502441406,13.470486464131485,23.239147083211503,28960.0,-19952.0,99.98626708984376
4526002417,19174.25,19477.443481445312,-9.483941583445654,40.02411406011199,41083.0,-10609.0,99.99237060546876
56477970249,15428.25,15827.523803710938,-5.9864888624229184,32.1925362828893,30116.0,-10460.0,99.99542236328124
42880343473,16341.0,16738.121337890625,-8.140700617236938,35.534768084154216,33482.0,-12480.0,99.99237060546876
18975573517,13606.5,14076.453125,-5.392955656935952,27.86422130459534,23816.0,-8639.0,100.0
21510068426,1589.5,10031.66668701172,10.76242222034639,15.396179080459476,34820.0,-23143.0,99.98931884765624
37009569315,7859.0,7936.23388671875,-0.2697905734360002,15.0535265808036,18652.0,-5424.0,99.969482421875
14470738033,19325.75,19656.619384765625,-8.838841470509701,40.11272239233199,41045.0,-10736.0,99.993896484375
41858505987,10889.0,10932.346130371094,-2.0235101529840755,19.785440758383547,21788.0,-3600.0,99.9969482421875
9874787806,-4590.25,12354.227783203123,12.71186958839402,22.86194110381384,23866.0,-21077.0,99.9969482421875
64326902390,-3770.75,12238.970947265623,14.127560037807596,25.45627877008411,26664.0,-19552.0,99.9847412109375
36731791513,19119.0,19375.550903320312,-8.780776791669448,38.94026869728183,37374.0,-12914.0,100.0
46855271204,15462.5,19026.86016845703,1.4448302582721584,37.4802187111866,40728.0,-18168.0,99.98626708984376
9532373391,6106.75,6447.069427490234,-2.297090505999666,11.72408597952247,12399.0,-7008.0,99.99847412109376
67795444184,16237.75,19725.36657714844,-2.2201620516907234,38.887205098386566,43684.0,-23488.0,99.98016357421876
6724361767,3399.25,3450.51953125,0.0709763096728887,6.575324710297405,8427.0,-2131.0,99.9481201171875
25080566588,11372.5,17208.522430419922,-1.3489231808641853,32.52581554402391,37908.0,-19071.0,99.9969482421875
34251881201,16539.25,16893.434814453125,-8.252876992684001,35.5113855537073,34921.0,-8984.0,100.0
65909055191,1983.75,2147.127685546875,-0.0928190608468213,4.339074928683654,5732.0,-2624.0,99.6917724609375
60369571546,-4210.25,12227.73974609375,13.44254923677964,24.91895261848649,27472.0,-21232.0,99.99542236328124
39265716519,8636.0,8755.10009765625,-2.521087522066749,15.604986293539849,17534.0,-6560.0,99.98779296875
12831433139,11040.75,11173.632995605469,-2.440741012187776,20.76919333568146,25859.0,-11144.0,99.9908447265625
10846347330,5596.75,10405.011993408203,11.65431070487707,16.09048444824639,34960.0,-22000.0,99.97100830078124
22435672537,18028.5,18334.144805908203,-8.634310937796634,37.0475923285041,36301.0,-11200.0,99.98931884765624
68681631698,-2426.0,11628.1875,13.744606147274215,23.736050071673368,29200.0,-20992.0,99.8779296875
30712709500,13251.0,17857.842651367188,-3.56724979397157,34.498295975228025,39824.0,-24223.0,99.94354248046876
35534132572,11187.0,17425.1337890625,-1.7912805504610994,33.48536531871105,38152.0,-20148.0,99.98779296875
62136043139,7941.75,8001.53662109375,-0.0073537218714642,14.927171063035232,20808.0,-3880.0,99.951171875
57239550790,-2258.75,11506.856323242188,13.791849591862976,23.555368745593626,26752.0,-16448.0,100.0
27593236972,13487.0,18025.352264404297,-2.835298882194476,35.28920455374159,40376.0,-24063.0,99.99542236328124
26160644014,-6140.0,13109.184631347656,14.249147184576968,26.90084496306976,20849.0,-17887.0,99.9664306640625
66427952167,6009.75,6200.49609375,-2.072048529078564,11.894910678634274,13008.0,-6864.0,99.93896484375
8825036299,6970.75,7047.726593017578,-0.1698744347520723,13.334964140747664,15384.0,-4739.0,100.0
11405838487,7694.75,7843.288635253906,-2.336761856783955,13.991315409994517,15690.0,-6299.0,99.96490478515624
43437135858,-3060.5,11834.2578125,13.1294429846627,23.546679679419576,28746.0,-20480.0,99.951171875
41969681850,-1260.0,10841.703979492188,12.213018133674227,19.720709283988537,32200.0,-20376.0,100.0
3475528992,21036.25,23115.990112304688,-0.1968103655235099,44.96449949563647,45640.0,-16632.0,99.98626708984376
37253345851,6057.0,6232.7266845703125,-0.906175880798426,12.019732204196837,15548.0,-5928.0,100.0
43407610227,9997.5,10252.961181640623,-2.823613058215615,19.58357000968937,24354.0,-10140.0,99.99237060546876
42763365648,20740.0,22790.55810546875,0.1320131481636043,44.593470008666415,44800.0,-15616.0,99.98779296875
12280229447,3767.75,3807.639404296875,0.0237279919802539,7.185380167407038,9165.0,-2025.0,100.0
66288277709,15713.75,16167.3974609375,-8.584349484627062,33.163827980958814,28256.0,-13248.0,99.97406005859376
54628368404,18023.25,20503.248413085938,0.2327282860583485,41.11428214299799,43080.0,-22064.0,99.98931884765624
3935643276,11167.25,17147.147583007812,1.3549299959323722,31.60205703776202,37394.0,-17441.0,99.9969482421875
22284278171,8232.5,8562.206512451172,-2.5946263994348624,16.22805579748002,18913.0,-10204.0,99.9969482421875
54688597266,3154.25,10204.240966796877,12.004073133243946,17.03258171862883,34696.0,-19564.0,99.9847412109375
37624869551,3555.0,3635.054748535156,-0.1602783091612867,6.320277288435177,8670.0,-3762.0,99.993896484375
19318073502,-1536.5,11064.01300048828,11.918863143513072,19.247285946842545,25449.0,-23104.0,100.0
1400779669,14273.25,14713.6962890625,-5.847740374721735,29.40624584466655,26163.0,-10052.0,99.98779296875
40430642216,17151.0,20346.679626464844,-0.0527214412854763,41.26175603277477,43520.0,-17106.0,99.94354248046876
49845207176,20586.5,22742.7299194336,0.5058385155413806,44.13219205552552,46370.0,-26380.0,99.969482421875
41487151187,11127.0,11347.855224609377,-2.521525455844745,21.12686796033813,26260.0,-11390.0,99.99237060546876
60138413131,7553.75,7721.5035400390625,-1.990658542615657,15.218351504894216,18080.0,-5348.0,99.98779296875
53956482995,5365.25,5593.2132568359375,-0.1274398438530588,11.13960109148285,16064.0,-4308.0,99.9786376953125
14675317616,15562.75,19772.945892333984,-0.8998007082502173,39.41305927815917,42208.0,-19241.0,99.9755859375
3999862049,20258.25,20437.93084716797,-7.616191609011791,39.85105521093541,37998.0,-12133.0,99.99847412109376
38523432101,14496.0,15139.409545898438,-7.564388406021208,31.36202663908619,28582.0,-14560.0,99.98931884765624
64767438968,16781.75,20167.353759765625,-4.168971715139612,41.66330330469533,44944.0,-23840.0,99.847412109375
42760947058,896.0,10121.36279296875,11.666427752224124,16.874100758127398,33894.0,-19632.0,99.98779296875
25097349811,7234.5,7321.533752441406,-1.0551275263473143,14.160384067243742,18693.0,-5695.0,99.90386962890624
46086006336,19979.5,22456.04071044922,1.8300300101994127,42.34881480967751,42146.0,-16982.0,99.9969482421875
56799335670,-2679.75,11442.757202148438,12.300474241793331,20.6323054547968,27444.0,-21496.0,99.9969482421875
37696005793,16878.0,17191.898315429688,-5.770459226151486,34.35277829023956,36186.0,-9506.0,99.9969482421875
18682209200,15805.5,19837.70440673828,0.2043253244207147,38.87009041918039,42281.0,-20088.0,99.97711181640624
6660437997,10698.25,11457.752044677734,-6.389927680604266,24.350249596932187,20278.0,-9244.0,99.9755859375
12240061376,18996.75,21915.24447631836,0.7068771372454064,42.17696460998057,44069.0,-20376.0,99.957275390625
14822836982,-3063.25,11761.998321533203,13.486811102039573,23.3645140192946,26851.0,-19118.0,99.9969482421875
2689501244,13598.25,18041.503479003903,-3.164568250598975,36.29656175432651,40240.0,-21934.0,99.98626708984376
66110713921,23631.75,23740.955810546875,-7.894415076369627,44.67104415123415,44848.0,-11912.0,99.99237060546876


==> data/exp/stat/OP_SIGNED_MULT_8x8_ALL_RANDOM_BAUGH_WOOLEY_A1_PPA.csv <==
Config_uint,Constraint,CPD,Delay_logic,Delay_signal,LUTs,Carries,Signal_power,Logic_power,Total_power,Signal_power_top,Logic_power_top,Total_power_top,Conf
2337512176,4.720000000000001,4.449,2.05,2.399,28,20,240.666,544.373,785.039,638.374,567.647,1206.0210000000002,High
11915825819,4.388999999999999,4.18,1.996,2.184,29,20,262.168,590.44,852.6080000000001,666.467,616.53,1282.9969999999998,High
34293579440,4.823,4.474,2.04,2.434,36,20,311.833,679.017,990.85,744.51,703.774,1448.284,High
44638856652,4.5360000000000005,4.449,2.012,2.437,35,20,271.026,674.482,945.508,709.582,699.644,1409.226,High
27131357515,4.704000000000001,4.411,2.024,2.387,31,20,253.73,573.283,827.013,642.275,598.062,1240.337,High
18077074704,4.518,4.231,1.989,2.242,25,20,223.207,503.285,726.492,590.267,527.404,1117.671,High
41340167906,4.48,4.457,1.985,2.472,26,20,219.754,488.567,708.321,582.921,511.06,1093.981,High
21887078730,4.595000000000001,4.434,1.963,2.471,22,20,202.0,420.284,622.284,584.036,442.951,1026.987,High
18494518416,4.968999999999999,4.469,2.078,2.391,28,20,234.529,545.945,780.474,670.311,570.585,1240.8960000000002,High
28307030762,7.0,4.674,1.976,2.698,32,20,241.356,601.928,843.284,646.817,625.919,1272.736,High
67671344735,4.573,4.434,2.079,2.355,33,20,268.641,604.922,873.5630000000001,724.023,631.68,1355.703,High
49001379861,4.501,4.297,1.949,2.348,30,20,237.977,572.862,810.8389999999999,660.578,597.577,1258.155,High
42238091415,4.43,4.287,2.055,2.232,28,20,243.89,530.411,774.3009999999999,649.045,555.959,1205.004,High
33684349609,4.713,4.457,1.983,2.474,36,20,292.442,720.198,1012.64,770.459,746.306,1516.765,High
8116172544,4.695,4.39,2.013,2.377,27,20,217.468,518.628,736.096,579.567,540.902,1120.469,High
64072234017,4.815,4.301,2.065,2.236,26,20,219.338,463.089,682.427,596.921,488.086,1085.007,High
63854990384,4.62,4.43,2.103,2.327,32,20,231.022,573.63,804.652,648.993,599.282,1248.275,High
51310299539,4.615,4.576,2.088,2.488,32,20,231.916,562.957,794.873,633.157,587.013,1220.17,High
8055312245,4.356,4.097,1.855,2.242,29,20,267.054,562.61,829.664,684.088,588.357,1272.445,High
26578218500,4.688000000000001,4.276,1.718,2.558,24,20,273.525,491.593,765.1179999999999,655.743,515.777,1171.52,High
53821140276,4.869,4.314,2.073,2.241,36,20,280.435,724.279,1004.714,731.656,751.848,1483.504,High
29562012304,4.523,4.309,1.867,2.442,17,20,161.163,319.82,480.983,512.436,342.95,855.386,High
13584661302,4.649,4.328,1.895,2.433,34,20,268.314,676.061,944.375,708.477,701.892,1410.369,High
7001105741,4.544,4.266,2.057,2.209,29,20,257.92,571.897,829.817,687.532,596.393,1283.9250000000002,High
55158067372,4.968999999999999,4.54,2.051,2.489,30,20,276.029,608.935,884.9639999999999,712.227,634.825,1347.052,High
6017980325,4.754,4.502,1.775,2.727,32,20,242.436,587.26,829.696,674.383,611.522,1285.9050000000002,High
38823208680,4.452999999999999,4.212,2.046,2.166,26,20,222.471,525.628,748.099,582.265,549.465,1131.73,High
30693836367,4.882,4.589,1.986,2.603,38,20,288.108,696.125,984.233,733.927,721.378,1455.305,High
36698318960,4.743,4.435,1.951,2.484,27,20,218.656,521.398,740.0540000000001,593.937,544.607,1138.544,High
10592679849,4.895,4.409,1.95,2.459,41,20,341.588,809.754,1151.342,818.094,834.936,1653.0300000000002,High
363286140,4.7010000000000005,4.342,1.713,2.629,30,20,259.968,613.24,873.2080000000001,684.417,637.368,1321.785,High
56595891557,4.574,4.445,1.77,2.675,29,20,198.447,522.272,720.719,613.793,546.643,1160.436,High
62368002611,4.678,4.417,1.798,2.619,27,20,238.726,508.222,746.948,639.959,532.715,1172.674,High
37451682896,4.706,4.52,2.034,2.486,26,20,276.138,472.904,749.0419999999999,648.944,495.443,1144.387,High
6012930911,4.715,4.564,2.059,2.505,33,20,210.801,578.097,788.8979999999999,621.198,601.982,1223.1799999999998,High
4523082628,4.298,4.117,1.871,2.246,20,20,210.967,412.072,623.039,596.848,437.184,1034.032,High
59850251480,4.734,4.306,1.92,2.386,38,20,306.388,744.497,1050.885,776.605,771.686,1548.2910000000002,High
6549967677,4.707,4.383,2.122,2.261,29,20,249.343,560.605,809.948,655.316,584.544,1239.86,High
8225980961,4.334,4.118,1.903,2.215,24,20,213.813,447.529,661.342,564.8,470.604,1035.404,High
11014631891,4.567,4.136,1.971,2.165,30,20,250.331,607.752,858.083,635.508,632.239,1267.747,High
58507468904,4.638,4.42,1.971,2.449,26,20,186.501,499.921,686.422,622.178,524.239,1146.417,High
32732588050,4.795999999999999,4.344,1.921,2.423,26,20,194.65,486.015,680.665,585.973,510.716,1096.689,High
58002858924,4.782,4.439,2.158,2.281,31,20,264.787,592.114,856.9010000000001,678.401,617.265,1295.666,High
36750933201,4.902,4.598,1.941,2.657,30,20,239.58,524.854,764.4340000000001,631.969,548.591,1180.56,High
65408875416,4.691,4.39,2.097,2.293,32,20,301.965,638.174,940.139,725.299,664.22,1389.519,High
18417388803,4.436999999999999,4.433,1.967,2.466,23,20,155.935,395.797,551.732,522.983,417.274,940.257,High
60972703267,4.299,4.074,1.858,2.216,27,20,231.406,519.827,751.233,639.753,546.39,1186.143,High
57431116051,4.345,4.135,2.008,2.127,31,20,259.373,584.884,844.2570000000001,694.209,612.007,1306.216,High
7211423004,4.455,4.248,2.026,2.222,32,20,261.562,648.548,910.11,710.615,674.737,1385.352,High
39982060178,4.584,4.4,2.096,2.304,30,20,258.515,588.719,847.234,701.485,613.611,1315.096,High
6007398185,4.58,4.187,1.971,2.216,29,20,256.72,563.177,819.897,655.344,588.435,1243.779,High
13784571935,4.838,4.6,1.97,2.63,36,20,325.501,657.509,983.01,729.666,682.154,1411.8200000000002,High
6773682747,4.623,4.221,2.137,2.084,33,20,312.738,712.048,1024.786,744.142,737.259,1481.401,High
14123820832,4.386,4.15,1.725,2.425,25,20,236.977,533.338,770.3149999999999,640.43,557.907,1198.337,High
42138677527,4.722,4.339,2.076,2.263,31,20,289.635,609.949,899.584,695.677,635.935,1331.612,High
7486794997,4.640000000000001,4.297,2.045,2.252,40,20,333.071,837.675,1170.746,795.259,863.92,1659.179,High
60808246042,4.503,4.152,1.971,2.181,27,20,223.024,521.316,744.34,600.533,546.139,1146.672,High
49307723649,4.436999999999999,4.17,1.911,2.259,32,20,294.963,664.188,959.151,686.797,689.804,1376.601,High
6902236413,4.609,4.504,2.106,2.398,38,20,294.477,750.366,1044.8429999999998,739.757,774.822,1514.579,High
20514174119,4.827,4.324,1.922,2.402,34,20,306.335,712.905,1019.24,793.602,739.447,1533.049,High
7905238878,4.555,4.245,1.915,2.33,37,20,303.802,758.503,1062.305,747.861,785.111,1532.972,High
67942498382,4.654999999999999,4.308,2.027,2.281,26,20,219.314,527.364,746.678,627.323,553.506,1180.829,High
996513487,4.654999999999999,4.256,2.031,2.225,34,20,266.883,703.582,970.465,691.64,729.382,1421.022,High
22006998632,4.7,4.404,1.981,2.423,29,20,274.589,611.049,885.6379999999999,711.565,635.52,1347.085,High
10410181873,4.621,4.295,1.973,2.322,34,20,301.348,685.851,987.199,717.953,710.372,1428.3249999999998,High
58010761704,4.758,4.357,2.177,2.18,35,20,245.467,681.349,926.816,668.64,707.009,1375.649,High
328455165,4.676,4.362,1.873,2.489,35,20,285.82,710.745,996.565,717.45,735.8,1453.25,High
22704316945,4.472,4.282,2.019,2.263,18,20,154.207,339.621,493.828,555.237,363.133,918.37,High
48643438497,4.714,4.493,1.954,2.539,39,20,311.252,758.739,1069.991,772.378,783.273,1555.651,High
41364712272,4.606,4.156,1.988,2.168,26,20,222.634,505.477,728.111,631.663,530.148,1161.811,High
28735981916,4.623,4.432,2.06,2.372,28,20,235.507,559.052,794.559,672.502,583.872,1256.3739999999998,High
40988120070,4.525,4.266,1.865,2.401,25,20,219.886,470.838,690.724,600.819,494.883,1095.702,High
64418719373,4.772,4.468,2.144,2.324,40,20,299.817,747.064,1046.881,745.952,773.887,1519.839,High
2566546615,4.63,4.157,1.989,2.168,33,20,319.695,709.784,1029.479,750.95,734.835,1485.785,High
30032072064,4.811999999999999,4.445,2.131,2.314,28,20,256.939,501.635,758.5740000000001,636.072,525.512,1161.5839999999998,High
63504093299,4.5440000000000005,4.268,1.997,2.271,28,20,188.541,526.626,715.1669999999999,602.49,552.017,1154.507,High
11003936791,4.695,4.267,1.955,2.312,29,20,215.458,527.873,743.331,599.149,552.098,1151.2469999999998,High
57382968099,4.381,4.034,1.969,2.065,28,20,251.092,550.683,801.775,687.1,578.236,1265.336,High
58211010530,4.529,4.409,2.055,2.354,31,20,262.734,581.718,844.452,710.502,608.059,1318.561,High
40526780325,4.816,4.538,2.041,2.497,37,20,290.464,691.211,981.675,703.445,716.081,1419.526,High
65526390013,4.633,4.423,1.957,2.466,37,20,305.698,757.936,1063.634,788.097,784.823,1572.92,High
57756471513,4.69,4.252,2.059,2.193,32,20,280.492,669.17,949.662,688.874,695.297,1384.171,High
54762230032,4.439,4.269,2.073,2.196,18,20,137.142,311.72,448.862,479.935,333.901,813.836,High
51412350118,4.494,4.219,2.144,2.075,33,20,301.85,680.832,982.682,733.345,707.82,1441.165,High
57427412491,4.862,4.621,2.093,2.528,32,20,257.59,568.458,826.048,675.186,592.812,1267.998,High
8479711150,4.516,4.385,1.983,2.402,39,20,344.694,793.035,1137.729,814.521,818.252,1632.773,High
19417462892,4.7010000000000005,4.411,2.073,2.338,31,20,302.808,631.25,934.058,706.978,656.114,1363.092,High
9638716631,4.647,4.289,1.944,2.345,33,20,263.635,615.303,878.938,648.886,641.107,1289.993,High
23660200076,4.479,4.287,2.138,2.149,16,20,107.254,281.344,388.598,415.724,302.005,717.729,High
2603174877,4.755,4.348,2.04,2.308,33,20,267.74,664.759,932.499,683.811,689.424,1373.235,High
14823155100,4.692,4.468,2.06,2.408,34,20,279.883,658.512,938.395,723.45,684.009,1407.459,High
21890470557,4.227,4.021,1.999,2.022,24,20,225.149,490.056,715.2049999999999,647.596,516.634,1164.23,High
61234551011,4.702,4.377,2.071,2.306,30,20,237.723,578.715,816.4380000000001,699.885,603.484,1303.369,High
34255691580,4.766,4.382,1.841,2.541,39,20,351.74,811.919,1163.659,803.635,838.471,1642.106,High
12295131669,4.536,4.339,1.971,2.368,28,20,255.763,558.121,813.884,697.946,583.246,1281.192,High
21370991215,4.596,4.498,1.962,2.536,38,20,350.097,778.628,1128.725,791.004,803.178,1594.182,High
45756855802,4.694,4.284,1.942,2.342,37,20,268.847,741.104,1009.951,707.27,767.774,1475.044,High
21620221573,4.747,4.554,1.856,2.698,24,20,226.993,445.779,672.7719999999999,571.229,468.124,1039.353,High
66371995494,4.506,4.061,1.577,2.484,31,20,265.579,603.573,869.152,707.415,631.714,1339.129,High
65235096909,4.4190000000000005,4.101,2.019,2.082,28,20,229.035,557.089,786.124,659.811,583.409,1243.22,High
9568342781,4.52,4.395,1.996,2.399,31,20,283.108,655.276,938.384,707.302,679.735,1387.037,High
67079961580,4.741,4.428,2.118,2.31,41,20,320.315,795.136,1115.451,770.534,821.941,1592.475,High
1422682145,4.465,4.31,1.949,2.361,23,20,203.42,435.858,639.278,542.555,457.016,999.571,High
62493988743,4.675999999999999,4.34,2.101,2.239,37,20,278.892,659.208,938.1,768.858,685.818,1454.676,High
25831630680,4.524,4.485,1.96,2.525,32,20,241.984,610.423,852.407,653.52,635.203,1288.723,High
48201972981,4.69,4.295,1.954,2.341,39,20,350.622,791.059,1141.681,816.679,818.003,1634.682,High
28554275519,4.5,4.353,2.073,2.28,42,20,299.138,826.903,1126.041,784.211,853.865,1638.076,High
3556246991,4.601,4.225,1.978,2.247,35,20,288.507,739.341,1027.848,700.102,765.025,1465.127,High
11049512299,4.375,4.144,2.045,2.099,32,20,260.84,653.507,914.347,691.32,679.769,1371.089,High
60697269922,4.281000000000001,4.044,1.913,2.131,31,20,250.113,613.573,863.6859999999999,719.811,641.48,1361.2910000000002,High
32154429368,4.681,4.357,2.014,2.343,38,20,313.044,756.045,1069.089,743.273,781.549,1524.822,High
47141664728,4.649,4.467,2.119,2.348,39,20,321.551,796.26,1117.811,734.163,820.741,1554.904,High
54133678400,4.402,4.144,2.003,2.141,25,20,205.531,481.361,686.892,598.812,505.011,1103.823,High
40042878386,4.579000000000001,4.225,1.854,2.371,36,20,315.872,783.501,1099.373,798.562,809.213,1607.775,High
30730322691,4.702999999999999,4.394,1.926,2.468,29,20,203.495,526.396,729.891,610.842,551.088,1161.9299999999998,High
68142603027,4.561999999999999,4.159,2.086,2.073,38,20,304.852,745.585,1050.437,773.32,774.03,1547.35,High
67461552585,4.626,4.201,2.013,2.188,35,20,218.534,637.809,856.343,651.502,665.316,1316.818,High
34735594071,4.433000000000001,4.395,1.863,2.532,28,20,251.238,523.563,774.8009999999999,655.628,548.588,1204.216,High
37803968127,4.682,4.503,2.12,2.383,36,20,260.714,675.068,935.782,684.905,699.972,1384.877,High
52509684771,4.476,4.185,1.88,2.305,29,20,240.161,546.828,786.989,646.332,571.834,1218.166,High
48077693251,4.481,4.299,1.881,2.418,28,20,230.146,531.301,761.447,643.987,556.116,1200.103,High
41964155606,4.754,4.508,2.027,2.481,26,20,219.803,472.873,692.6759999999999,630.475,497.342,1127.817,High
20153056650,4.597,4.382,1.817,2.565,32,20,289.411,648.039,937.45,706.958,672.609,1379.567,High
40010584875,4.42,4.143,1.927,2.216,25,20,210.134,502.537,712.6709999999999,607.923,527.211,1135.134,High
7081584129,4.343999999999999,3.972,1.904,2.068,21,20,184.239,403.151,587.39,588.482,427.875,1016.357,High
64419808083,4.79,4.513,1.858,2.655,37,20,305.572,683.679,989.251,742.737,709.84,1452.577,High
23349952048,4.855,4.388,1.988,2.4,35,20,294.785,686.165,980.95,724.745,711.748,1436.493,High
58168166034,4.66,4.252,2.009,2.243,30,20,223.151,567.239,790.3900000000001,699.541,593.516,1293.057,High
40592984921,4.704000000000001,4.55,2.019,2.531,34,20,293.472,622.511,915.983,697.621,646.816,1344.437,High
43922798117,4.638,4.446,1.812,2.634,25,20,202.699,456.327,659.0260000000001,593.582,479.098,1072.68,High
3337381667,4.373,4.333,2.021,2.312,31,20,251.909,602.284,854.193,662.961,626.837,1289.798,High
22095044737,4.611000000000001,4.42,1.806,2.614,24,20,177.661,432.164,609.825,552.144,454.847,1006.991,High
49737862592,4.569,4.451,2.127,2.324,31,20,226.653,557.941,784.594,626.644,582.696,1209.34,High
52011058167,4.573,4.342,2.099,2.243,32,20,270.709,654.201,924.91,694.964,679.104,1374.0680000000002,High
55882145483,4.545,4.398,2.038,2.36,35,20,265.681,667.453,933.134,726.333,693.453,1419.786,High
20895634666,4.534,4.503,2.148,2.355,33,20,305.64,669.078,974.718,725.951,693.504,1419.455,High
17169731501,4.7490000000000006,4.512,2.049,2.463,42,20,345.428,815.567,1160.995,781.342,840.776,1622.118,High
64229695238,4.609999999999999,4.385,2.077,2.308,34,20,258.954,622.92,881.874,698.44,649.655,1348.095,High
7325510247,4.555,4.31,1.921,2.389,28,20,273.535,552.208,825.7429999999999,654.643,577.271,1231.914,High
18612912580,5.027,4.474,1.821,2.653,25,20,223.263,476.139,699.402,579.427,499.002,1078.429,High
18588289531,4.599,4.235,1.93,2.305,36,20,287.921,779.463,1067.384,737.152,806.163,1543.315,High
14961068792,4.6160000000000005,4.506,2.038,2.468,40,20,332.209,833.755,1165.964,778.424,858.792,1637.216,High
27607379750,4.8420000000000005,4.466,1.872,2.594,34,20,272.835,621.813,894.6479999999999,719.597,646.988,1366.585,High
30657734425,4.79,4.58,2.126,2.454,35,20,261.135,626.934,888.069,685.865,651.744,1337.609,High
66864738728,4.515000000000001,4.406,1.998,2.408,30,20,232.104,619.028,851.1320000000001,659.543,644.136,1303.679,High
59002439236,4.801,4.309,1.93,2.379,29,20,252.343,576.097,828.4399999999999,700.108,602.329,1302.437,High
58595819411,4.486000000000001,4.008,1.672,2.336,34,20,256.249,676.183,932.432,723.632,704.83,1428.462,High
25766613311,4.704000000000001,4.46,2.055,2.405,42,20,348.162,835.816,1183.978,805.572,862.086,1667.658,High
15144385746,4.75,4.485,2.048,2.437,34,20,276.178,679.082,955.26,706.857,703.839,1410.696,High
65011208713,4.304,4.178,1.585,2.593,25,20,226.624,491.653,718.277,630.47,518.323,1148.793,High
12892659427,4.484,4.347,1.821,2.526,30,20,274.979,597.157,872.136,654.183,620.888,1275.071,High
41325587941,4.779,4.521,2.078,2.443,36,20,293.416,684.169,977.585,732.592,708.784,1441.376,High
49222266029,4.757,4.395,2.103,2.292,34,20,323.083,657.146,980.229,756.55,683.599,1440.149,High
60394109237,4.564,4.328,1.919,2.409,35,20,231.09,630.226,861.316,695.094,657.027,1352.121,High
58502005413,4.559,4.491,1.929,2.562,36,20,298.765,691.921,990.686,757.701,717.67,1475.371,High
38851013253,4.789,4.514,2.054,2.46,28,20,242.957,513.787,756.744,637.052,537.354,1174.406,High
4735423453,4.6690000000000005,4.373,2.052,2.321,30,20,253.84,586.471,840.311,622.547,609.856,1232.403,High
12542943731,4.66,4.418,1.913,2.505,35,20,296.408,694.496,990.904,689.186,718.861,1408.047,High
37194661609,4.821,4.277,1.905,2.372,36,20,324.999,766.312,1091.311,783.889,790.873,1574.7620000000002,High
28790623180,4.396,4.316,1.898,2.418,28,20,223.348,523.598,746.9459999999999,622.024,548.735,1170.759,High
47979716348,4.785,4.24,2.013,2.227,38,20,293.773,796.335,1090.1080000000002,746.079,823.585,1569.664,High
17464720395,4.744,4.275,2.101,2.174,27,20,270.801,561.148,831.9490000000001,659.652,585.507,1245.159,High
16273555368,4.563000000000001,4.297,1.758,2.539,37,20,311.473,787.297,1098.77,741.84,813.0,1554.84,High
20347048739,4.638999999999999,4.224,1.695,2.529,31,20,243.227,584.626,827.853,657.193,609.872,1267.065,High
32030854713,4.627,4.237,2.026,2.211,29,20,231.54,562.292,793.832,682.171,588.922,1271.093,High
8373437380,4.529,4.348,2.013,2.335,27,20,241.098,530.467,771.565,619.709,554.548,1174.257,High
30912312926,4.535,4.132,2.156,1.976,32,20,274.567,683.081,957.648,733.39,710.876,1444.266,High
42797122401,4.766,4.398,2.077,2.321,30,20,257.652,577.721,835.373,638.72,601.648,1240.368,High
22071782431,4.475,4.112,1.983,2.129,32,20,277.191,657.605,934.796,773.682,684.796,1458.478,High
45490406883,4.791,4.271,2.015,2.256,34,20,249.422,674.086,923.508,672.895,699.641,1372.536,High
33990185424,4.692,4.302,1.996,2.306,31,20,272.076,667.68,939.756,669.118,693.117,1362.235,High
37576295468,4.896,4.589,2.091,2.498,31,20,310.897,607.706,918.603,715.323,632.356,1347.679,High
12553056843,4.459,4.227,2.085,2.142,27,20,256.921,551.757,808.6779999999999,658.65,576.59,1235.24,High
38095789667,4.744,4.401,1.96,2.441,37,20,325.262,725.042,1050.304,781.101,750.726,1531.827,High
2994199400,4.521,4.258,2.001,2.257,33,20,288.3,682.587,970.887,721.648,707.677,1429.325,High
29882834587,4.784,4.474,2.069,2.405,39,20,324.2,763.937,1088.137,762.306,790.072,1552.3780000000002,High
63344357562,4.596,4.409,1.968,2.441,36,20,271.577,703.22,974.797,728.379,729.801,1458.18,High
38283994580,4.8580000000000005,4.395,2.156,2.239,35,20,296.882,696.549,993.431,719.845,720.862,1440.707,High
31352283565,4.634,4.573,2.159,2.414,37,20,269.82,696.595,966.415,684.3,721.355,1405.655,High
2543968540,4.485,4.296,2.039,2.257,26,20,242.704,511.352,754.056,620.674,536.02,1156.694,High
63478376817,4.562,4.43,1.855,2.575,34,20,237.316,646.38,883.696,689.672,671.877,1361.549,High
44850480223,4.734999999999999,4.481,2.107,2.374,30,20,235.335,558.006,793.341,634.247,582.339,1216.586,High
62742584252,4.94,4.663,2.109,2.554,42,20,337.835,816.5,1154.335,823.905,842.046,1665.951,High
44717929445,4.745,4.531,2.042,2.489,34,20,278.388,644.432,922.82,660.85,668.621,1329.471,High
57935055088,4.807,4.323,1.918,2.405,31,20,242.457,615.695,858.152,671.063,641.255,1312.318,High
60706058247,4.392,4.194,1.869,2.325,26,20,237.953,503.17,741.123,648.395,528.087,1176.482,High
2190921367,4.573,4.373,1.903,2.47,28,20,232.27,542.757,775.0269999999999,609.25,567.356,1176.606,High
41171352479,4.648,4.42,2.034,2.386,34,20,243.837,632.766,876.603,645.354,657.834,1303.188,High
32468506382,4.403,4.159,1.988,2.171,31,20,217.016,596.787,813.803,672.504,623.69,1296.194,High
66304762085,4.623,4.147,1.874,2.273,26,20,196.194,517.237,713.4309999999999,611.958,542.742,1154.6999999999998,High
3161546021,4.602,4.366,2.043,2.323,30,20,286.969,588.566,875.5350000000001,682.521,612.367,1294.888,High
40521587511,4.542,4.443,2.041,2.402,37,20,259.042,663.346,922.388,681.722,688.747,1370.469,High
22877681998,4.446999999999999,4.341,2.028,2.313,35,20,286.044,727.836,1013.88,778.324,754.071,1532.395,High
13572125591,4.49,4.223,2.029,2.194,32,20,273.856,637.062,910.918,686.207,662.555,1348.762,High
13167177010,4.409,4.22,1.988,2.232,27,20,238.065,532.742,770.807,656.233,558.293,1214.5259999999998,High
25847639905,4.577999999999999,4.271,1.971,2.3,27,20,223.785,500.119,723.904,626.447,525.167,1151.614,High
37716667138,4.431,4.24,1.758,2.482,23,20,183.374,379.351,562.725,516.896,401.95,918.846,High
6460880263,4.468999999999999,4.136,2.122,2.014,27,20,235.466,526.672,762.138,609.112,551.865,1160.977,High
7965636307,4.686999999999999,4.48,2.033,2.447,37,20,322.856,752.736,1075.592,777.981,777.288,1555.269,High
14564926915,4.452,4.22,1.964,2.256,28,20,186.446,499.52,685.966,577.078,523.797,1100.875,High
19874473383,4.386,4.143,1.922,2.221,29,20,242.084,596.602,838.6859999999999,668.912,622.277,1291.189,High
56025312547,4.572,4.202,1.89,2.312,32,20,283.476,635.376,918.852,706.027,661.27,1367.297,High
35418316016,4.547000000000001,4.371,2.059,2.312,30,20,252.194,607.52,859.7139999999999,629.307,631.736,1261.043,High
67963905654,4.883,4.418,2.03,2.388,40,20,353.302,806.579,1159.881,830.68,834.057,1664.737,High
56329562262,4.497,4.379,2.033,2.346,25,20,222.822,485.99,708.812,641.215,511.638,1152.853,High
24266403019,4.825,4.544,2.091,2.453,35,20,288.551,659.987,948.538,768.38,685.29,1453.67,High
43007008175,4.884,4.272,1.923,2.349,36,20,316.254,740.364,1056.618,775.794,767.125,1542.919,High
68674636002,4.7,4.37,2.056,2.314,36,20,258.58,710.549,969.129,715.058,736.815,1451.873,High
9320129531,4.597,4.415,1.974,2.441,35,20,276.043,675.352,951.395,712.804,700.647,1413.451,High
24860697700,4.255,4.118,1.989,2.129,26,20,201.368,541.746,743.114,605.128,566.763,1171.891,High
39607186030,4.666,4.521,2.027,2.494,31,20,255.555,601.366,856.921,662.363,624.894,1287.257,High
68581077369,4.663,4.471,2.123,2.348,36,20,258.988,683.699,942.687,728.758,710.06,1438.818,High
50747847443,4.628,4.26,2.03,2.23,31,20,263.626,601.266,864.8919999999999,677.918,627.158,1305.076,High
27552346871,4.554,4.388,2.027,2.361,38,20,301.244,780.448,1081.692,766.063,806.589,1572.652,High
65314524517,4.513999999999999,4.082,1.827,2.255,33,20,271.681,638.056,909.737,743.594,665.724,1409.3180000000002,High
15341792299,4.836,4.623,2.165,2.458,29,20,281.127,535.027,816.154,678.193,559.107,1237.3,High
67742079299,4.7170000000000005,4.357,1.885,2.472,33,20,236.279,600.566,836.845,676.016,626.523,1302.539,High
17029365366,4.577999999999999,4.26,1.892,2.368,41,20,330.447,837.883,1168.33,790.028,865.122,1655.15,High
39859417261,4.414,4.421,2.08,2.341,32,20,240.152,628.939,869.0909999999999,723.015,654.623,1377.638,High
921851351,4.59,4.565,2.058,2.507,34,20,280.984,653.968,934.952,689.938,678.111,1368.049,High
58736447123,4.646,4.403,2.195,2.208,36,20,273.57,648.769,922.339,729.06,674.979,1404.039,High
12529225217,4.706,4.413,1.865,2.548,26,20,244.561,486.6,731.1610000000001,619.678,509.037,1128.715,High
5248195418,4.609999999999999,4.35,2.035,2.315,29,20,239.505,580.263,819.768,651.404,603.791,1255.1950000000002,High
31960440940,4.628,4.283,2.027,2.256,31,20,269.818,688.089,957.907,730.219,714.021,1444.24,High
65928477153,4.396999999999999,4.285,2.084,2.201,34,20,262.969,667.998,930.967,737.556,694.003,1431.5590000000002,High
13231482294,4.5440000000000005,4.401,1.989,2.412,31,20,247.369,620.132,867.501,672.177,644.415,1316.592,High
52624880876,4.652,4.192,2.077,2.115,34,20,272.074,688.444,960.518,710.607,714.801,1425.408,High
34623228137,4.6530000000000005,4.413,2.08,2.333,27,20,227.912,503.021,730.933,644.885,527.563,1172.448,High
4827084441,4.961,4.69,1.896,2.794,36,20,316.004,677.05,993.054,710.844,700.153,1410.997,High
49611771669,4.481999999999999,4.376,1.612,2.764,34,20,285.895,591.618,877.513,684.967,616.297,1301.264,High
8454536294,4.648,4.341,1.981,2.36,40,20,358.226,870.0,1228.226,802.722,896.278,1699.0,High
415117038,4.7330000000000005,4.267,1.815,2.452,32,20,319.781,711.114,1030.895,711.032,734.394,1445.426,High
39290771625,4.752,4.383,2.12,2.263,28,20,264.118,572.33,836.4480000000001,668.975,597.28,1266.255,High
67579767666,4.6690000000000005,4.527,2.037,2.49,32,20,242.572,583.17,825.742,663.245,608.536,1271.781,High
55829937130,4.927,4.668,2.035,2.633,40,20,309.652,782.45,1092.102,805.402,808.224,1613.6260000000002,High
4241641187,4.782,4.553,2.007,2.546,34,20,295.394,633.532,928.926,691.96,656.751,1348.711,High
61230679854,4.422000000000001,4.216,2.121,2.095,26,20,186.549,486.368,672.917,575.001,511.176,1086.177,High
58415210100,4.83,4.217,1.997,2.22,35,20,304.232,716.926,1021.158,748.378,744.054,1492.432,High
31667872292,4.697,4.543,2.093,2.45,30,20,249.175,583.522,832.6970000000001,680.274,608.216,1288.49,High
21804393948,4.539,4.485,2.095,2.39,31,20,257.211,616.388,873.599,696.568,641.621,1338.189,High
25322665417,4.79,4.139,2.121,2.018,33,20,279.133,696.727,975.86,731.484,724.168,1455.652,High
9030092663,4.391,4.154,1.974,2.18,32,20,306.41,708.4,1014.81,713.814,733.469,1447.283,High
12822605696,4.563000000000001,4.307,1.965,2.342,30,20,278.354,594.3,872.654,671.249,618.199,1289.448,High
67550383678,4.337,4.292,2.071,2.221,35,20,284.342,675.455,959.797,729.294,703.244,1432.538,High
10193836154,4.3950000000000005,4.177,1.979,2.198,33,20,280.881,729.075,1009.956,735.446,755.606,1491.052,High
49040123481,4.564,4.367,2.107,2.26,32,20,241.108,594.496,835.604,641.307,619.868,1261.1750000000002,High
11441468165,4.452,4.204,1.709,2.495,31,20,261.593,615.383,876.9760000000001,659.449,640.462,1299.911,High
34132512321,4.524,4.296,2.051,2.245,31,20,279.121,614.14,893.261,681.073,639.702,1320.775,High
65202518343,4.52,4.428,2.127,2.301,39,20,311.454,717.546,1029.0,785.913,743.678,1529.591,High
21348335133,4.706,4.488,1.984,2.504,35,20,313.92,698.198,1012.118,729.51,721.998,1451.508,High
9228575792,4.605,4.462,1.966,2.496,23,20,172.892,400.335,573.227,518.914,422.277,941.191,High
18432159796,4.77,4.262,1.974,2.288,23,20,201.094,464.298,665.392,553.334,487.459,1040.793,High
30406062136,4.603,4.42,1.93,2.49,28,20,204.09,518.325,722.4150000000001,622.742,543.099,1165.841,High
37399236125,4.495,4.357,2.062,2.295,30,20,248.713,569.509,818.222,649.966,593.97,1243.936,High
54167193159,4.67,4.165,1.42,2.745,33,20,282.974,655.586,938.56,782.125,682.396,1464.521,High
25302695851,4.642,4.282,2.103,2.179,34,20,296.401,690.379,986.78,768.542,716.937,1485.479,High
53381096387,4.496,4.343,1.994,2.349,32,20,207.868,585.833,793.701,641.588,610.344,1251.932,High
46811155139,4.819,4.487,2.166,2.321,30,20,223.349,538.166,761.5150000000001,614.061,562.974,1177.035,High
28538523229,4.505,4.141,1.848,2.293,31,20,238.246,615.246,853.492,670.932,641.987,1312.919,High
7768929339,4.559,4.375,1.97,2.405,31,20,241.33,604.192,845.522,671.23,628.825,1300.055,High
17549052181,4.459,4.115,1.939,2.176,18,20,161.592,329.693,491.285,554.989,353.811,908.8,High
55038210180,4.468999999999999,4.284,2.166,2.118,20,20,181.959,394.844,576.803,569.087,418.025,987.112,High
5282481790,4.702,4.596,2.118,2.478,35,20,293.195,716.24,1009.435,701.208,740.018,1441.226,High
53145104090,4.848,4.466,2.099,2.367,37,20,348.407,735.444,1083.851,793.132,761.98,1555.112,High
34248657069,4.571,4.372,2.085,2.287,30,20,264.266,598.569,862.835,689.601,624.652,1314.2530000000002,High
39784328888,4.48,4.366,2.135,2.231,31,20,248.342,604.051,852.393,663.919,628.776,1292.695,High
64345618929,4.533,4.289,2.036,2.253,38,20,306.666,756.258,1062.924,751.951,783.215,1535.1660000000002,High
119543469,4.596,3.903,2.031,1.872,22,20,196.526,473.54,670.066,593.983,498.369,1092.352,High
60113201131,4.646,4.561,2.093,2.468,42,20,290.975,745.653,1036.6280000000002,745.88,772.001,1517.881,High
32786067137,4.7,4.475,2.093,2.382,32,20,279.561,582.218,861.779,691.181,607.048,1298.229,High
52824856800,4.462,4.239,2.065,2.174,25,20,226.18,511.784,737.9639999999999,620.564,536.251,1156.815,High
21606871071,4.698,4.354,1.986,2.368,33,20,308.784,659.165,967.949,728.122,685.173,1413.295,High
30093489853,4.598,4.495,2.046,2.449,34,20,247.457,646.417,893.874,682.005,670.951,1352.956,High
29054061279,4.62,4.34,2.014,2.326,33,20,261.706,672.26,933.966,682.24,698.917,1381.1570000000002,High
37625000027,4.551,4.474,2.032,2.442,32,20,294.999,630.946,925.945,718.661,655.37,1374.031,High
36021783282,4.2860000000000005,4.246,2.058,2.188,24,20,228.54,493.985,722.525,628.179,518.977,1147.156,High
30808686512,4.806,4.518,2.183,2.335,34,20,283.514,629.873,913.387,695.031,654.104,1349.135,High
31405994403,4.5520000000000005,4.49,2.169,2.321,36,20,253.46,694.71,948.17,716.841,719.355,1436.196,High
51604797777,4.2170000000000005,4.192,1.96,2.232,28,20,183.11,505.804,688.914,600.415,531.259,1131.674,High
41202981231,4.567,4.455,2.063,2.392,38,20,256.915,740.943,997.858,750.517,766.95,1517.467,High
2283487585,4.428,4.148,1.825,2.323,21,20,180.175,389.718,569.893,479.129,410.861,889.99,High
36334117275,4.811,4.547,1.982,2.565,34,20,296.52,642.704,939.224,686.562,666.525,1353.087,High
18903964771,4.543,4.354,2.078,2.276,29,20,236.184,550.489,786.673,664.021,575.811,1239.832,High
63222644398,4.638999999999999,4.441,2.095,2.346,37,20,348.955,774.055,1123.01,812.404,799.353,1611.757,High
33543207812,4.666,4.529,2.08,2.449,34,20,240.944,610.272,851.216,669.786,635.59,1305.376,High
14433390694,4.315,4.075,1.99,2.085,24,20,226.677,497.422,724.099,615.403,522.244,1137.647,High
59272687231,4.4830000000000005,4.333,2.021,2.312,42,20,324.468,859.742,1184.21,840.248,888.155,1728.403,High
31002075728,4.879,4.381,1.966,2.415,31,20,252.482,604.4,856.882,650.607,629.378,1279.985,High
37720604098,7.0,4.38,1.845,2.535,30,20,225.877,549.896,775.7729999999999,613.548,573.177,1186.725,High
925908433,4.596,4.142,1.936,2.206,29,20,263.339,600.77,864.1089999999999,653.684,625.684,1279.368,High
62004538537,4.553,4.319,2.024,2.295,34,20,224.677,610.067,834.744,696.904,637.34,1334.244,High
44743142413,4.563000000000001,4.38,2.048,2.332,30,20,277.772,543.442,821.2139999999999,671.525,568.486,1240.011,High
23085836763,4.640000000000001,4.369,2.163,2.206,31,20,240.412,587.74,828.152,660.106,612.019,1272.125,High
31343107616,4.645,4.49,2.033,2.457,29,20,226.719,519.67,746.3889999999999,615.208,543.106,1158.314,High
9260565751,4.87,4.674,1.966,2.708,36,20,272.204,676.126,948.33,679.85,700.51,1380.36,High
51201185919,4.515000000000001,4.207,2.042,2.165,39,20,317.634,805.559,1123.193,790.163,832.96,1623.123,High
62934675170,4.702,4.402,1.951,2.451,36,20,271.014,685.264,956.278,743.859,712.001,1455.86,High
14230394939,4.472,4.236,1.896,2.34,26,20,247.623,524.792,772.415,652.684,549.759,1202.443,High
62928310037,4.394,4.372,1.999,2.373,33,20,234.721,597.197,831.918,699.815,624.246,1324.061,High
30566763617,4.683,4.577,2.027,2.55,36,20,291.694,649.235,940.929,723.3,674.297,1397.597,High
46489748632,4.658,4.323,2.07,2.253,23,20,201.203,463.021,664.224,573.443,488.15,1061.5929999999998,High
61227608179,4.494,4.302,1.928,2.374,29,20,213.375,548.356,761.731,636.057,573.757,1209.814,High
53389603451,4.323,4.279,2.001,2.278,31,20,264.293,606.454,870.747,713.231,632.407,1345.638,High
25451078888,4.674,4.109,2.094,2.015,28,20,212.771,553.511,766.2819999999999,629.235,580.337,1209.572,High
55450890656,4.383,4.196,1.933,2.263,26,20,200.837,508.972,709.809,591.352,532.376,1123.728,High
13868645779,4.465,4.297,2.034,2.263,35,20,302.724,690.595,993.319,730.547,716.256,1446.803,High
24666153155,4.875,4.572,1.921,2.651,32,20,258.982,595.004,853.9860000000001,655.13,618.583,1273.713,High
52860713776,4.739,4.44,1.975,2.465,31,20,293.349,600.798,894.1469999999999,697.011,625.831,1322.842,High
59032812802,4.567,4.391,1.912,2.479,32,20,262.399,569.9,832.299,700.778,596.022,1296.8000000000002,High
13732880565,4.417,4.382,1.916,2.466,27,20,219.048,513.072,732.12,635.9,537.967,1173.867,High
44232820214,4.522,4.449,2.042,2.407,37,20,304.843,723.375,1028.218,750.232,748.524,1498.756,High
5838088903,4.466,4.362,2.066,2.296,35,20,289.142,722.443,1011.585,731.338,747.193,1478.531,High
39180016234,4.665,4.421,2.027,2.394,34,20,287.933,659.353,947.286,733.952,684.985,1418.937,High
25120613396,4.628,4.157,1.746,2.411,26,20,263.846,524.78,788.626,678.325,550.586,1228.911,High
39927195742,4.814,4.469,1.968,2.501,32,20,291.251,651.887,943.138,725.825,676.707,1402.5320000000002,High
12990454941,4.492,4.207,1.857,2.35,31,20,257.956,603.142,861.0980000000001,655.24,628.269,1283.509,High
13282418385,4.942,4.551,1.972,2.579,36,20,292.318,679.049,971.367,710.723,703.34,1414.063,High
25883610965,4.487,4.219,1.935,2.284,30,20,236.875,576.453,813.328,655.239,602.542,1257.781,High
67725423489,4.487,4.317,2.077,2.24,36,20,251.822,648.002,899.824,677.039,673.964,1351.0030000000002,High
50035423486,4.821,4.606,1.975,2.631,43,20,301.109,816.114,1117.223,762.683,841.661,1604.344,High
44831683380,4.847,4.612,1.935,2.677,28,20,237.191,522.305,759.496,632.99,544.672,1177.662,High
7422677171,4.498,4.323,2.03,2.293,31,20,267.005,627.783,894.788,661.851,651.587,1313.438,High
19790722032,4.768,4.47,2.046,2.424,33,20,281.568,680.961,962.529,699.074,705.31,1404.384,High
16052339245,4.6240000000000006,4.461,2.011,2.45,32,20,252.506,575.667,828.173,685.175,600.298,1285.473,High
28511007566,4.695,4.339,2.098,2.241,32,20,247.815,639.796,887.6110000000001,663.68,666.344,1330.024,High
57457386328,4.5760000000000005,4.062,1.741,2.321,26,20,222.536,533.1,755.636,693.601,560.452,1254.053,High
61667533555,4.672000000000001,4.441,2.045,2.396,37,20,316.101,746.6,1062.701,771.977,773.137,1545.114,High
62797193143,4.644,4.319,2.093,2.226,38,20,289.551,686.159,975.71,753.529,713.607,1467.136,High
18096437203,4.659,4.493,1.971,2.522,34,20,260.424,664.367,924.791,714.393,688.998,1403.391,High
64933865753,4.654999999999999,4.268,1.922,2.346,30,20,248.128,578.429,826.557,668.181,603.718,1271.899,High
4910967802,4.831,4.677,2.103,2.574,36,20,294.606,654.291,948.897,716.021,677.702,1393.723,High
33453490586,4.777,4.381,1.998,2.383,34,20,308.512,709.248,1017.76,748.804,735.579,1484.3829999999998,High
56085061969,4.569,4.201,2.02,2.181,28,20,203.691,523.512,727.203,593.346,548.61,1141.956,High
58383341026,4.678,4.241,2.1,2.141,36,20,279.052,751.108,1030.16,758.78,778.783,1537.563,High
63495911413,4.632,4.296,2.031,2.265,39,20,304.78,735.927,1040.707,753.977,762.325,1516.302,High
45172931878,4.4670000000000005,4.259,1.848,2.411,25,20,211.908,465.404,677.312,583.999,489.665,1073.664,High
21238831923,4.924,4.428,2.026,2.402,36,20,339.963,737.86,1077.823,742.574,762.198,1504.772,High
16836899430,4.311999999999999,4.161,1.984,2.177,33,20,314.112,722.052,1036.164,744.822,748.64,1493.462,High
29415231870,4.552,4.274,1.88,2.394,34,20,310.552,717.714,1028.266,731.873,743.977,1475.85,High
26679594377,4.7010000000000005,4.489,1.984,2.505,31,20,252.363,566.151,818.5139999999999,650.448,590.097,1240.545,High
12000414729,4.415,4.392,2.031,2.361,27,20,228.058,502.165,730.223,604.572,526.159,1130.731,High
66160756115,4.728,4.349,2.066,2.283,38,20,270.357,692.299,962.656,750.935,719.602,1470.5369999999998,High
49421880589,4.471,4.051,1.891,2.16,26,20,194.822,496.109,690.931,606.165,521.4,1127.565,High
31358687613,4.851,4.608,1.994,2.614,40,20,292.107,733.109,1025.216,734.786,758.231,1493.0169999999998,High
46136419546,4.513999999999999,4.388,2.144,2.244,38,20,347.888,786.937,1134.825,808.383,812.903,1621.286,High
32262763865,4.661,4.273,2.09,2.183,28,20,222.695,527.876,750.5709999999999,614.896,553.73,1168.626,High
62269989753,4.837,4.365,2.029,2.336,37,20,303.145,690.537,993.682,763.99,717.889,1481.879,High
65874194408,4.756,4.617,2.111,2.506,36,20,295.021,671.612,966.633,728.407,696.685,1425.092,High
157709806,4.471,4.155,1.906,2.249,33,20,297.793,691.438,989.231,744.09,715.866,1459.956,High
21815176533,4.382,4.13,1.536,2.594,26,20,234.891,521.627,756.5179999999999,643.379,547.912,1191.2910000000002,High
20595229037,4.739,4.282,2.004,2.278,28,20,229.163,547.114,776.277,626.747,572.042,1198.789,High
38688720835,4.279999999999999,4.272,2.084,2.188,24,20,138.732,401.649,540.381,503.624,424.941,928.565,High
37779703300,4.212,4.103,1.917,2.186,24,20,238.448,504.761,743.2090000000001,625.457,529.858,1155.315,High
9317228678,4.538,4.135,1.874,2.261,22,20,250.588,486.24,736.828,656.864,511.815,1168.679,High
46647415812,4.568,4.201,1.779,2.422,28,20,227.791,496.698,724.489,598.909,522.107,1121.016,High
13164150681,4.466,4.2,1.749,2.451,31,20,307.755,651.233,958.988,709.563,676.171,1385.734,High
28737683149,4.616,4.347,2.035,2.312,36,20,281.582,720.383,1001.965,745.183,745.967,1491.15,High
321908320,4.521,4.267,2.0,2.267,28,20,266.679,586.051,852.73,633.829,609.335,1243.164,High
55146401109,4.58,4.273,1.903,2.37,38,20,296.241,714.635,1010.876,758.976,742.697,1501.673,High
68457518542,4.7490000000000006,4.465,2.117,2.348,36,20,262.668,693.967,956.635,735.892,720.379,1456.2710000000002,High
51794962639,4.699999999999999,4.618,2.103,2.515,30,20,247.981,573.853,821.834,671.648,597.028,1268.676,High
23434226021,4.833,4.417,2.044,2.373,32,20,280.18,648.376,928.556,684.309,672.805,1357.114,High
58570409568,4.611000000000001,4.331,2.031,2.3,24,20,167.971,442.509,610.48,602.489,466.952,1069.441,High
12395556462,4.364999999999999,4.346,1.819,2.527,33,20,317.524,686.331,1003.855,800.838,712.229,1513.067,High
53412843355,4.63,4.273,2.009,2.264,39,20,300.671,739.554,1040.225,829.714,767.147,1596.861,High
6371623147,4.711,4.565,2.112,2.453,33,20,257.264,634.328,891.592,655.212,657.865,1313.077,High
903916749,4.518,4.389,2.064,2.325,28,20,251.33,567.712,819.042,632.39,591.846,1224.236,High
8972766933,4.769,4.406,1.991,2.415,31,20,270.652,597.726,868.3779999999999,690.248,622.373,1312.621,High
43663943707,4.744999999999999,4.323,2.03,2.293,26,20,215.741,483.396,699.1370000000001,585.498,508.408,1093.906,High
21292728806,4.759,4.321,1.91,2.411,29,20,244.703,590.023,834.726,678.808,615.088,1293.896,High
18920500479,4.785,4.456,2.032,2.424,45,20,380.895,928.224,1309.119,882.957,955.162,1838.119,High
42898314351,4.8,4.58,2.1,2.48,36,20,293.918,704.513,998.431,713.635,729.411,1443.0459999999998,High
17221474122,4.474,4.378,2.091,2.287,28,20,236.046,562.123,798.1690000000001,676.32,586.175,1262.495,High
18576353121,4.464,4.114,1.927,2.187,29,20,279.865,624.876,904.741,687.886,650.253,1338.139,High
23325676708,4.38,4.21,2.084,2.126,28,20,231.267,576.141,807.4079999999999,680.811,602.171,1282.982,High
39697367150,4.547000000000001,4.328,2.052,2.276,28,20,230.025,562.368,792.393,628.939,587.914,1216.853,High
54567410972,4.587,4.37,2.1,2.27,31,20,276.564,601.73,878.2940000000001,679.047,626.684,1305.731,High
39758380842,7.0,4.421,1.776,2.645,29,20,259.83,588.122,847.952,663.512,612.812,1276.324,High
41767572497,4.582,4.364,1.809,2.555,26,20,220.244,471.294,691.538,603.755,495.352,1099.107,High
37033107,4.428,4.077,1.89,2.187,21,20,184.179,420.146,604.325,559.273,443.629,1002.902,High
27686725154,4.477,4.224,2.089,2.135,25,20,236.491,522.701,759.192,650.058,548.464,1198.522,High
51306967233,4.527,4.306,2.093,2.213,26,20,200.846,487.218,688.0640000000001,569.937,510.876,1080.813,High
24114108906,4.401,4.198,2.101,2.097,29,20,255.563,606.393,861.956,677.786,632.607,1310.393,High
54067498977,4.432,4.244,1.96,2.284,31,20,290.151,622.604,912.755,738.47,648.698,1387.168,High
17062711345,4.331,4.064,1.957,2.107,25,20,209.424,484.523,693.947,580.056,509.054,1089.11,High
64384917352,4.924,4.454,1.989,2.465,40,20,341.797,757.214,1099.011,769.243,783.3,1552.543,High
41676760169,4.569,4.37,2.149,2.221,26,20,202.709,505.725,708.434,591.002,529.643,1120.645,High
64185487242,4.715,4.513,2.148,2.365,31,20,244.074,612.546,856.6200000000001,651.598,637.526,1289.1239999999998,High
24054261652,4.431,4.408,2.116,2.292,35,20,287.323,712.363,999.686,742.195,737.268,1479.4630000000002,High
30323998537,4.782,4.565,2.095,2.47,38,20,271.832,696.797,968.629,726.845,721.964,1448.8090000000002,High
66273212150,4.776,4.589,2.126,2.463,39,20,285.599,758.455,1044.054,754.578,784.377,1538.955,High
8901496013,3.918,3.682,1.818,1.864,22,20,247.128,507.176,754.304,665.516,535.359,1200.875,High
38339375614,4.486000000000001,4.457,2.027,2.43,37,20,266.467,724.535,991.002,713.3,748.988,1462.288,High
1413120417,7.0,4.353,1.957,2.396,21,20,192.639,404.628,597.267,505.6,425.557,931.157,High
17121175292,4.8,4.593,1.872,2.721,36,20,258.24,661.785,920.025,657.98,685.919,1343.899,High
62641930052,5.086,4.368,1.807,2.561,39,20,317.653,763.799,1081.452,760.458,790.209,1550.667,High
63708948722,4.662,4.428,2.093,2.335,35,20,280.521,703.102,983.623,740.042,729.036,1469.078,High
2612383537,4.743,4.472,2.008,2.464,34,20,295.226,651.566,946.792,704.441,675.069,1379.51,High
8372764437,4.449999999999999,4.355,1.851,2.504,32,20,284.912,627.478,912.39,710.751,651.928,1362.679,High
12863705913,4.587,4.507,2.042,2.465,36,20,282.381,703.901,986.282,697.428,728.738,1426.1660000000002,High
5510217375,4.652,4.431,1.759,2.672,35,20,320.679,703.838,1024.5169999999998,741.365,728.771,1470.136,High
64479062709,4.162,3.889,1.61,2.279,25,20,227.623,533.03,760.653,717.264,562.323,1279.587,High
40884571099,4.471,4.172,2.047,2.125,31,20,248.974,617.119,866.0930000000001,678.021,644.083,1322.1039999999998,High
53195418851,4.348000000000001,4.229,1.937,2.292,32,20,262.389,630.128,892.517,709.192,655.947,1365.139,High
6333530856,4.332,4.135,1.864,2.271,22,20,176.074,444.044,620.1179999999999,546.764,467.983,1014.747,High
29522106786,4.551,4.474,2.015,2.459,37,20,268.932,703.159,972.091,705.721,728.111,1433.832,High
27109889282,4.473,4.198,2.135,2.063,25,20,183.499,470.562,654.061,556.203,496.488,1052.691,High
19674332270,4.604,4.481,1.987,2.494,34,20,306.177,680.615,986.792,736.775,704.762,1441.5369999999998,High
27840264339,4.593999999999999,4.528,2.065,2.463,30,20,293.033,611.391,904.424,703.898,636.195,1340.093,High
7003449633,4.4,4.108,1.976,2.132,22,20,181.097,418.132,599.229,540.583,441.087,981.67,High
65744721927,4.618,4.198,1.861,2.337,31,20,225.24,571.613,796.8530000000001,677.869,598.555,1276.424,High
45070709123,4.896,4.328,2.025,2.303,32,20,255.736,625.4,881.136,633.602,649.204,1282.806,High
42373976903,4.566,4.23,1.861,2.369,36,20,309.36,720.923,1030.283,749.972,747.216,1497.188,High
50280911944,4.718,4.291,2.103,2.188,32,20,280.588,654.638,935.226,749.839,680.665,1430.504,High
19654885192,4.673,4.407,2.004,2.403,29,20,290.604,572.944,863.548,684.844,597.58,1282.424,High
7595278673,4.443,4.109,1.926,2.183,26,20,190.696,505.384,696.08,574.625,529.826,1104.451,High
66099427952,4.674,4.485,2.078,2.407,33,20,249.446,631.402,880.8480000000001,710.055,657.006,1367.061,High
47054064343,4.597,4.241,2.059,2.182,32,20,249.874,613.973,863.847,659.336,639.894,1299.23,High
40054380799,4.625,4.517,2.079,2.438,40,20,316.346,811.561,1127.9070000000002,748.526,836.529,1585.0549999999998,High
45790541330,4.627,4.439,2.017,2.422,26,20,276.017,496.343,772.36,629.738,519.647,1149.3850000000002,High
21599828201,4.682,4.253,2.016,2.237,31,20,237.245,624.022,861.267,661.816,650.155,1311.971,High
20945538987,4.537,4.445,2.132,2.313,33,20,233.087,629.346,862.433,664.467,653.704,1318.1709999999998,High
703336736,4.364,4.212,2.0,2.212,19,20,175.701,396.182,571.883,508.79,416.681,925.471,High
1145042725,4.723,4.421,1.968,2.453,32,20,256.285,604.803,861.088,694.848,627.954,1322.802,High
42417405341,4.501,4.343,1.847,2.496,33,20,258.809,607.291,866.1000000000001,693.73,632.411,1326.141,High
26095598656,4.213,4.19,1.983,2.207,26,20,245.95,533.121,779.0709999999999,678.545,559.191,1237.736,High
7775590236,4.7,4.236,1.916,2.32,35,20,300.996,702.157,1003.153,741.239,728.182,1469.421,High
10927694981,4.58,4.183,1.896,2.287,27,20,227.841,524.69,752.5310000000001,643.832,550.692,1194.524,High
41759791266,4.712,4.305,2.156,2.149,29,20,233.761,590.772,824.533,635.344,615.116,1250.46,High
5955657662,4.82,4.376,1.946,2.43,38,20,343.457,809.679,1153.136,789.119,834.73,1623.8490000000002,High
1989151590,4.582,4.188,1.859,2.329,23,20,225.704,468.844,694.548,641.368,493.687,1135.055,High
48908301510,4.711,4.44,1.92,2.52,33,20,281.217,648.422,929.639,694.575,674.345,1368.92,High
39391069623,4.561999999999999,4.266,2.082,2.184,33,20,268.418,642.313,910.731,690.817,668.051,1358.868,High
29893745504,4.931,4.506,1.995,2.511,33,20,281.11,638.413,919.523,682.562,662.616,1345.178,High
51435927421,4.706,4.564,1.975,2.589,43,20,377.04,867.902,1244.942,858.337,893.188,1751.525,High
56918368844,4.376,4.247,2.048,2.199,22,20,203.315,461.867,665.182,622.807,486.869,1109.676,High
38294789043,4.528,4.499,1.865,2.634,31,20,239.175,570.416,809.5910000000001,658.32,594.187,1252.507,High
8230942673,4.901,4.368,1.872,2.496,34,20,303.977,657.386,961.363,697.487,681.813,1379.3,High
56045774083,4.191999999999999,4.071,1.769,2.302,24,20,174.175,430.585,604.76,588.984,456.177,1045.161,High
65602055537,4.981,4.565,2.112,2.453,40,20,283.049,691.191,974.24,720.011,716.721,1436.732,High
44751731051,4.517,4.486,2.126,2.36,34,20,260.617,675.212,935.829,699.229,700.516,1399.745,High
16687830868,4.345000000000001,4.113,2.051,2.062,31,20,271.708,630.265,901.973,693.085,656.791,1349.8760000000002,High
60876543666,4.507,4.236,1.781,2.455,28,20,195.44,520.079,715.519,634.057,546.16,1180.217,High
29171361679,4.469,4.355,2.068,2.287,39,20,274.281,783.532,1057.813,797.409,810.803,1608.212,High
5603772440,4.212000000000001,3.954,1.894,2.06,17,20,133.144,327.986,461.13,491.452,352.142,843.594,High
21930506084,4.6690000000000005,4.366,2.059,2.307,31,20,280.194,654.364,934.558,726.982,679.052,1406.034,High
9958395189,4.324,4.101,1.872,2.229,24,20,218.191,485.289,703.48,630.81,510.914,1141.724,High
63955019797,4.266,4.122,2.02,2.102,21,20,175.796,367.101,542.8969999999999,546.973,391.758,938.731,High
60254811893,4.706,4.351,1.976,2.375,41,20,298.35,769.977,1068.327,757.397,797.183,1554.58,High
48985790208,4.843999999999999,4.587,1.985,2.602,32,20,229.892,564.462,794.354,634.34,587.39,1221.73,High
11512740731,4.792,4.467,1.923,2.544,39,20,311.096,730.648,1041.744,743.682,755.44,1499.122,High
20206676667,4.6370000000000005,4.3,2.061,2.239,32,20,297.495,676.849,974.344,720.772,702.551,1423.323,High
26187621926,4.8,4.528,1.842,2.686,29,20,263.627,555.41,819.037,668.623,579.523,1248.1460000000002,High
29331956426,4.333,4.174,2.003,2.171,26,20,189.103,491.076,680.1790000000001,622.43,516.925,1139.355,High
66035676834,4.225999999999999,3.995,1.892,2.103,23,20,210.674,499.297,709.971,667.679,526.458,1194.137,High
3192948513,4.641,4.107,2.096,2.011,25,20,220.689,482.585,703.274,599.57,506.627,1106.197,High
55545380840,4.864,4.533,2.098,2.435,37,20,265.314,687.644,952.958,716.521,713.383,1429.904,High
9231001454,4.781000000000001,4.462,2.031,2.431,35,20,290.311,676.789,967.1,703.63,701.43,1405.06,High
10816250617,4.785,4.346,1.981,2.365,31,20,262.929,593.705,856.634,690.549,618.849,1309.398,High
29953713873,4.602,4.373,1.845,2.528,33,20,308.32,668.273,976.593,754.658,693.43,1448.088,High
30582195167,4.694999999999999,4.524,2.122,2.402,41,20,293.165,768.764,1061.929,757.377,794.79,1552.167,High
49065066621,4.519000000000001,4.482,2.021,2.461,28,20,195.721,498.48,694.201,601.185,522.645,1123.83,High
46208867636,4.535,4.202,2.053,2.149,29,20,227.546,556.732,784.278,642.179,582.679,1224.858,High
16488333317,4.589,4.291,1.602,2.689,22,20,175.481,385.571,561.052,522.006,408.112,930.118,High
37210664964,4.614,4.245,1.955,2.29,25,20,236.252,503.283,739.5350000000001,571.997,525.987,1097.984,High
45293248845,4.556,4.415,2.051,2.364,26,20,196.649,468.247,664.896,580.227,492.626,1072.853,High
19280144317,4.48,4.294,1.988,2.306,41,20,309.718,847.386,1157.104,776.449,873.481,1649.9299999999998,High
35642240620,4.668,4.351,2.139,2.212,30,20,256.077,592.389,848.466,678.636,616.186,1294.822,High
27913673217,4.561999999999999,4.245,2.02,2.225,29,20,290.29,553.032,843.3220000000001,693.635,578.554,1272.189,High
33776788269,4.785,4.524,2.046,2.478,34,20,264.736,592.921,857.657,671.541,618.324,1289.865,High
14067503622,4.291,4.033,1.878,2.155,25,20,236.515,521.286,757.8009999999999,655.322,548.239,1203.561,High
25961406694,4.566000000000001,4.512,2.019,2.493,30,20,262.299,591.909,854.208,680.609,616.743,1297.352,High
26391066339,4.492,4.255,1.937,2.318,33,20,239.181,617.755,856.936,689.83,644.042,1333.872,High
66534779606,4.587,4.239,2.036,2.203,36,20,279.318,711.795,991.113,743.893,740.141,1484.034,High
65873834757,4.571,4.37,2.081,2.289,31,20,197.513,550.507,748.02,634.328,576.457,1210.785,High
57028401383,4.429,4.191,2.138,2.053,31,20,240.322,624.607,864.929,683.518,651.367,1334.885,High
68205921495,4.646,4.447,2.087,2.36,35,20,261.761,675.057,936.818,710.006,701.61,1411.616,High
28099716063,4.759,4.531,1.967,2.564,39,20,313.717,763.399,1077.116,758.39,789.37,1547.76,High
64298047509,4.634,4.395,1.976,2.419,32,20,233.015,580.64,813.655,683.945,605.812,1289.757,High
5567522376,4.517,4.099,2.047,2.052,28,20,264.322,623.162,887.484,674.744,648.41,1323.154,High
47684239258,4.697,4.554,2.016,2.538,36,20,314.939,685.734,1000.673,739.146,710.817,1449.963,High
31668872306,4.496,4.349,1.909,2.44,36,20,306.892,740.968,1047.86,746.336,767.391,1513.727,High
51490327788,4.708,4.441,2.055,2.386,33,20,233.097,607.481,840.578,665.033,633.397,1298.43,High
58964745815,4.616,4.339,1.882,2.457,38,20,309.221,703.529,1012.75,767.959,730.297,1498.256,High
3240258252,4.555,4.142,1.813,2.329,23,20,198.409,474.734,673.143,578.313,498.496,1076.809,High
61765582610,4.49,4.207,1.897,2.31,32,20,263.528,602.205,865.7330000000001,689.231,628.849,1318.08,High
2327928524,4.311,4.035,1.957,2.078,27,20,248.121,576.106,824.227,656.619,602.228,1258.847,High
16795021731,4.5280000000000005,4.294,1.896,2.398,32,20,247.317,644.97,892.287,654.872,669.278,1324.15,High
46960656174,4.731,4.466,2.03,2.436,39,20,285.039,731.983,1017.022,732.103,758.042,1490.145,High
1399248457,4.813000000000001,4.467,2.118,2.349,29,20,265.164,539.253,804.417,646.733,562.897,1209.63,High
193900763,4.539,4.372,2.127,2.245,29,20,237.136,569.775,806.911,633.055,593.702,1226.757,High
30398693886,4.521,4.25,2.168,2.082,36,20,281.305,774.261,1055.566,738.322,801.631,1539.953,High
42069374624,4.6240000000000006,4.372,2.156,2.216,31,20,251.757,593.295,845.0519999999999,651.856,617.311,1269.167,High
37571543041,4.369,4.163,2.03,2.133,21,20,178.022,395.714,573.736,528.695,418.334,947.029,High
8086731091,4.253,4.236,1.875,2.361,28,20,201.753,530.648,732.4010000000001,612.636,554.623,1167.259,High
64678383177,4.7780000000000005,4.469,2.136,2.333,30,20,216.762,511.508,728.27,626.925,536.735,1163.66,High
31154844422,4.5920000000000005,4.071,1.88,2.191,25,20,270.393,541.139,811.5319999999999,682.706,568.15,1250.856,High
27902181637,4.68,4.382,1.887,2.495,28,20,245.563,504.022,749.585,615.43,528.529,1143.9589999999998,High
52457102890,4.775,4.484,2.076,2.408,33,20,303.253,658.191,961.444,760.095,684.241,1444.336,High
30580766680,4.583,4.538,2.031,2.507,36,20,296.233,701.182,997.415,734.818,726.41,1461.228,High
20289631216,4.513999999999999,4.243,1.938,2.305,32,20,298.955,687.494,986.449,706.895,712.279,1419.174,High
4608627196,4.554,4.335,2.095,2.24,29,20,230.531,589.237,819.768,652.249,613.501,1265.75,High
4223973566,4.568,4.406,1.967,2.439,36,20,317.446,738.15,1055.596,771.156,763.18,1534.3359999999998,High
50465650379,4.781000000000001,4.584,2.091,2.493,44,20,381.245,862.403,1243.648,835.069,888.242,1723.311,High
45745302509,4.686,4.46,2.029,2.431,36,20,257.015,687.591,944.606,723.787,713.617,1437.404,High
59820271659,4.7490000000000006,4.541,1.962,2.579,31,20,235.923,553.597,789.52,656.023,579.025,1235.048,High
18597474468,4.492,4.233,1.928,2.305,27,20,262.338,589.201,851.539,647.505,613.289,1260.794,High
26286487331,4.533,4.21,1.899,2.311,36,20,289.577,731.052,1020.629,756.821,758.12,1514.941,High
17367058710,4.408,4.377,2.048,2.329,21,20,198.113,395.556,593.669,577.249,418.652,995.901,High
25738367994,4.518,4.332,2.027,2.305,34,20,255.587,684.268,939.855,680.495,710.659,1391.154,High
16991111526,4.548,4.52,1.909,2.611,39,20,328.084,742.154,1070.238,758.719,766.807,1525.526,High
66183267099,4.324,4.215,2.15,2.065,29,20,237.927,547.353,785.28,664.945,573.233,1238.178,High
31435603179,4.539,4.342,2.031,2.311,36,20,323.931,764.851,1088.782,754.351,791.346,1545.697,High
41921278721,4.385,4.353,2.013,2.34,28,20,195.158,509.019,704.177,606.849,531.962,1138.811,High
14549499777,4.711,4.207,2.089,2.118,35,20,275.026,691.775,966.801,761.489,717.403,1478.892,High
2000567513,4.606,4.443,2.037,2.406,35,20,317.191,704.546,1021.737,754.373,728.942,1483.315,High
34875323806,4.4510000000000005,4.43,2.095,2.335,34,20,289.719,690.367,980.086,757.98,715.796,1473.776,High
14114722229,4.25,4.044,2.05,1.994,29,20,253.47,634.056,887.5260000000001,686.787,660.594,1347.381,High
39937795641,4.641,4.506,1.999,2.507,29,20,239.297,553.408,792.705,656.944,577.392,1234.336,High
6636169894,4.746,4.297,1.803,2.494,31,20,276.468,643.286,919.754,715.913,668.567,1384.48,High
22797605000,4.654,4.552,2.106,2.446,31,20,249.359,569.395,818.754,659.425,593.493,1252.918,High
67581158362,4.598,4.476,1.958,2.518,36,20,245.146,661.179,906.325,673.813,687.055,1360.868,High
51977583099,4.6530000000000005,4.326,2.091,2.235,35,20,311.675,732.565,1044.24,728.262,757.528,1485.79,High
4237369864,4.622,4.222,2.052,2.17,19,20,180.484,351.525,532.009,495.439,373.644,869.0830000000001,High
47533047340,4.761,4.259,2.023,2.236,27,20,262.443,573.883,836.326,661.932,599.005,1260.937,High
7734833561,4.417,4.014,2.059,1.955,25,20,196.679,487.088,683.767,582.872,512.917,1095.789,High
52747198546,4.961,4.603,1.978,2.625,28,20,205.352,522.556,727.908,615.319,546.968,1162.2869999999998,High
38987340322,4.582,4.47,2.082,2.388,27,20,213.788,501.49,715.278,657.184,525.428,1182.612,High
25860646448,4.303,4.176,1.97,2.206,22,20,190.073,435.851,625.924,586.499,460.896,1047.395,High
56550156874,4.774,4.23,1.788,2.442,31,20,252.218,582.819,835.0369999999999,705.368,609.423,1314.7910000000002,High
64046115850,4.404,4.04,1.985,2.055,29,20,253.014,560.622,813.636,681.072,588.197,1269.269,High
40573164823,4.683,4.344,2.039,2.305,35,20,275.862,694.019,969.881,701.428,719.792,1421.22,High
60995329123,4.621,4.292,1.98,2.312,35,20,266.231,659.302,925.533,719.79,686.86,1406.65,High
16632206515,4.508,4.473,1.875,2.598,39,20,297.875,773.547,1071.422,761.369,799.246,1560.615,High
23457329171,4.5,4.199,1.982,2.217,26,20,254.803,518.05,772.853,646.461,543.906,1190.367,High
10948200757,4.43,4.305,1.985,2.32,23,20,174.411,405.795,580.206,558.438,429.323,987.761,High
66607822970,4.564,4.383,2.031,2.352,28,20,207.362,534.351,741.713,611.261,560.491,1171.752,High
50122966058,4.511,4.355,2.058,2.297,33,20,279.28,655.289,934.569,707.346,681.138,1388.484,High
55253759048,4.795999999999999,4.387,2.086,2.301,29,20,232.457,562.042,794.499,665.605,586.983,1252.588,High
1788157051,4.601,4.152,1.977,2.175,32,20,320.698,677.192,997.89,706.334,701.448,1407.782,High
22697200726,4.502000000000001,4.274,1.961,2.313,32,20,283.332,666.822,950.154,718.905,692.702,1411.607,High
31997602371,4.357,4.32,1.95,2.37,31,20,271.538,592.096,863.634,707.699,617.974,1325.673,High
2974475465,4.613,4.308,1.882,2.426,28,20,270.95,568.758,839.7080000000001,640.236,592.145,1232.381,High
50907713890,4.4350000000000005,4.25,2.069,2.181,29,20,224.37,561.948,786.318,619.456,586.961,1206.417,High
60233508813,4.881,4.681,2.095,2.586,32,20,210.324,543.598,753.922,609.026,566.998,1176.024,High
54475465337,4.8420000000000005,4.308,2.097,2.211,35,20,295.975,709.225,1005.2,773.771,736.44,1510.211,High
49300275458,4.872,4.506,2.034,2.472,23,20,180.229,387.81,568.039,501.62,409.555,911.175,High
3012193853,4.472,4.202,1.747,2.455,33,20,290.02,689.554,979.574,700.319,715.04,1415.359,High
52438661684,4.456,4.385,1.961,2.424,30,20,227.438,566.63,794.068,659.596,592.01,1251.606,High
33549830884,4.788,4.573,2.101,2.472,37,20,325.339,739.068,1064.407,754.957,764.823,1519.78,High
19366519811,4.508,4.05,1.858,2.192,21,20,175.559,409.664,585.223,571.13,434.615,1005.745,High
56025645548,4.705,4.57,2.138,2.432,30,20,190.318,540.983,731.3009999999999,571.612,565.092,1136.704,High
32983771691,4.593,4.564,2.095,2.469,38,20,302.677,708.77,1011.447,730.668,734.174,1464.842,High
55326439940,4.472,4.234,1.832,2.402,28,20,236.378,523.849,760.2270000000001,673.01,549.076,1222.086,High
21896497491,4.505,4.33,1.972,2.358,23,20,172.874,415.031,587.905,564.219,437.71,1001.929,High
45529516503,4.436,4.29,1.96,2.33,35,20,275.91,679.852,955.762,700.784,705.328,1406.112,High
59478180385,4.515000000000001,4.387,2.01,2.377,25,20,203.055,449.975,653.03,559.02,473.15,1032.17,High
28625865236,4.428999999999999,4.364,1.905,2.459,22,20,223.488,438.742,662.23,618.284,462.571,1080.855,High
52145698722,4.654,4.41,1.847,2.563,22,20,166.123,399.568,565.691,529.818,422.09,951.908,High
24650959573,4.752,4.443,1.923,2.52,37,20,296.02,720.213,1016.233,764.477,746.192,1510.669,High
18833830115,4.327999999999999,3.988,2.084,1.904,28,20,227.869,602.232,830.101,637.141,627.72,1264.861,High
67531255272,4.566,4.273,2.038,2.235,36,20,308.186,736.068,1044.254,763.8,763.121,1526.9209999999998,High
64652402782,4.536,4.118,1.998,2.12,30,20,225.596,600.302,825.898,677.417,628.274,1305.691,High
27495752331,4.832,4.647,2.116,2.531,35,20,296.2,641.181,937.381,708.77,665.818,1374.588,High
48708152166,4.715,4.327,1.875,2.452,37,20,286.004,756.295,1042.299,758.333,783.111,1541.444,High
9325243760,4.781000000000001,4.627,2.041,2.586,33,20,273.746,632.295,906.041,697.233,656.079,1353.312,High
27638093931,4.670999999999999,4.352,2.108,2.244,38,20,320.012,765.76,1085.772,765.314,792.49,1557.804,High
15768282725,4.627,4.478,2.035,2.443,37,20,286.96,736.181,1023.141,725.183,760.745,1485.928,High
66374347721,4.798,4.403,2.101,2.302,32,20,248.337,588.248,836.585,663.027,613.764,1276.7910000000002,High
60341003938,4.303,4.172,1.937,2.235,26,20,199.639,524.306,723.945,639.417,550.415,1189.832,High
38249213937,4.795,4.517,2.074,2.443,38,20,322.627,732.242,1054.869,742.847,757.097,1499.944,High
41610931075,4.388,4.144,1.834,2.31,27,20,219.492,517.243,736.735,602.574,541.302,1143.876,High
2698782294,4.356,4.044,1.762,2.282,26,20,263.736,577.675,841.411,657.801,602.293,1260.094,High
4426701546,4.390999999999999,4.177,1.918,2.259,29,20,235.522,617.129,852.6510000000001,646.461,643.329,1289.79,High
28443506543,4.45,4.247,1.969,2.278,44,20,349.442,926.514,1275.956,833.515,955.173,1788.688,High
18775251841,4.585999999999999,4.51,2.001,2.509,30,20,203.873,520.755,724.6279999999999,633.341,544.735,1178.076,High
6860318333,4.734999999999999,4.34,1.931,2.409,30,20,279.627,637.49,917.117,681.94,661.643,1343.583,High
30822121066,4.633,4.2,2.097,2.103,31,20,273.077,628.237,901.314,707.261,654.617,1361.878,High
13996789376,4.545,4.304,1.905,2.399,19,20,156.029,330.512,486.541,477.861,352.169,830.03,High
28924712096,4.163,3.902,1.892,2.01,22,20,220.784,474.01,694.794,621.626,499.641,1121.267,High
13695989858,4.628,4.291,1.974,2.317,23,20,230.648,489.676,720.324,578.027,512.112,1090.139,High
23753539403,4.879,4.612,1.901,2.711,35,20,299.767,644.924,944.691,723.151,669.479,1392.63,High
2404943040,4.537,4.368,2.074,2.294,22,20,200.735,440.932,641.667,573.826,463.76,1037.586,High
63661942130,4.3740000000000006,4.173,2.078,2.095,29,20,214.501,583.262,797.7629999999999,668.797,610.673,1279.47,High
7345781015,4.411,4.375,1.989,2.386,36,20,294.2,694.723,988.923,745.403,720.016,1465.419,High
66627884931,4.558,4.415,2.096,2.319,33,20,227.926,585.195,813.1210000000001,700.908,611.481,1312.389,High
53214047971,4.339,4.235,2.01,2.225,36,20,304.685,750.9,1055.585,809.785,777.793,1587.578,High
15167067012,4.321,4.142,2.076,2.066,21,20,137.229,356.463,493.692,513.801,380.845,894.6460000000001,High
35003821402,4.512,4.432,2.038,2.394,30,20,226.775,585.436,812.211,665.885,610.319,1276.204,High
22202334801,4.906000000000001,4.354,1.56,2.794,32,20,310.151,657.075,967.226,781.148,680.98,1462.1280000000002,High
62265730820,4.369,4.157,2.206,1.951,34,20,261.602,635.412,897.014,709.477,662.943,1372.42,High
32436184100,4.57,4.382,2.043,2.339,29,20,225.967,556.432,782.399,654.522,581.272,1235.794,High
58076971684,4.666,4.315,2.104,2.211,23,20,200.074,453.99,654.0640000000001,585.098,479.489,1064.587,High
66099261856,4.557,4.516,2.082,2.434,29,20,218.362,555.391,773.7529999999999,646.994,579.229,1226.223,High
35927484329,4.946,4.505,1.996,2.509,34,20,292.277,650.068,942.345,691.189,673.795,1364.984,High
47548474087,4.491,4.225,1.896,2.329,28,20,255.735,582.058,837.793,639.692,605.865,1245.557,High
45586111503,4.888999999999999,4.397,2.026,2.371,32,20,279.001,592.441,871.442,682.806,617.665,1300.471,High
21813609038,4.659,4.093,1.996,2.097,21,20,192.365,459.394,651.759,588.79,484.196,1072.986,High
5464782398,4.6530000000000005,4.408,1.978,2.43,34,20,307.748,719.112,1026.86,736.964,744.728,1481.692,High
7054539201,4.646,4.422,1.909,2.513,31,20,292.94,600.346,893.2860000000001,678.795,623.679,1302.474,High
51888621655,4.524,4.342,1.983,2.359,29,20,211.383,545.492,756.875,623.461,569.883,1193.344,High
39665432236,4.574,4.406,2.086,2.32,32,20,300.39,652.325,952.715,687.627,676.126,1363.753,High
51405083712,4.791,4.536,2.073,2.463,34,20,272.839,660.879,933.718,730.144,685.26,1415.404,High
24794162480,4.595000000000001,4.377,1.975,2.402,30,20,262.569,603.302,865.8710000000001,686.865,628.813,1315.678,High
59628337535,4.434,4.044,1.927,2.117,33,20,240.729,664.774,905.503,694.168,693.178,1387.346,High
51664162444,4.724,4.35,1.961,2.389,27,20,265.833,523.188,789.021,669.928,548.426,1218.354,High
47374903473,4.696,4.517,2.014,2.503,28,20,201.886,508.361,710.247,607.7,532.314,1140.014,High
7620493609,4.282,4.217,1.965,2.252,25,20,182.251,461.768,644.019,598.142,486.447,1084.589,High
49188838915,4.296,4.229,1.913,2.316,31,20,243.681,601.638,845.3190000000001,681.571,628.045,1309.616,High
31240578560,4.299,3.991,2.225,1.766,22,20,175.484,423.827,599.311,560.489,449.109,1009.598,High
52103935633,4.599,4.418,1.934,2.484,29,20,206.649,510.635,717.284,597.776,534.619,1132.395,High
38148793840,4.5280000000000005,4.325,2.014,2.311,32,20,234.94,666.249,901.189,647.763,690.444,1338.207,High
18734802906,4.768,4.635,2.061,2.574,35,20,288.009,677.019,965.028,720.496,700.554,1421.05,High
62253792657,4.7780000000000005,4.568,1.943,2.625,39,20,314.795,716.941,1031.736,781.795,741.73,1523.525,High
52799975436,4.51,4.315,2.048,2.267,26,20,231.055,492.015,723.0699999999999,656.237,516.967,1173.204,High
53645562765,4.409000000000001,4.352,2.051,2.301,33,20,214.682,578.276,792.958,670.358,604.106,1274.464,High
18856124445,4.494,4.347,2.008,2.339,26,20,212.619,523.192,735.811,645.804,548.416,1194.22,High
27738341860,4.533,4.281,2.052,2.229,28,20,238.808,575.496,814.304,653.754,600.943,1254.697,High
28815138558,4.7330000000000005,4.508,1.922,2.586,36,20,268.198,702.238,970.436,713.148,727.968,1441.116,High
54548084134,4.807,4.109,1.617,2.492,34,20,285.048,714.769,999.817,754.658,742.654,1497.312,High
38639856250,4.946,4.709,2.028,2.681,37,20,300.668,716.038,1016.706,721.279,740.428,1461.707,High
21806247045,4.501,4.191,1.989,2.202,27,20,229.443,544.248,773.691,617.979,570.047,1188.026,High
65919564769,4.468,4.028,1.833,2.195,32,20,275.853,694.717,970.57,759.531,722.97,1482.501,High
42307276067,4.638999999999999,4.339,2.077,2.262,35,20,306.622,684.169,990.791,733.052,709.469,1442.5210000000002,High
31240791103,4.488,4.274,2.081,2.193,31,20,242.047,625.138,867.1850000000001,675.268,651.187,1326.455,High
48053892645,4.352,4.269,1.96,2.309,27,20,264.556,557.867,822.423,616.244,581.491,1197.735,High
44353096712,4.357,4.31,2.162,2.148,24,20,196.644,459.802,656.446,565.049,484.794,1049.8429999999998,High
29345875087,4.601,4.483,2.055,2.428,30,20,230.977,549.638,780.615,648.604,574.764,1223.368,High
45465841240,4.816,4.557,2.052,2.505,35,20,341.734,686.442,1028.176,736.842,710.919,1447.761,High
38533025192,4.739,4.579,2.195,2.384,35,20,321.043,671.867,992.91,710.6,694.405,1405.005,High
47547496892,4.317,4.274,1.871,2.403,29,20,256.265,608.108,864.3729999999999,689.951,634.123,1324.074,High
7706220391,4.362,4.079,2.031,2.048,36,20,316.82,774.509,1091.329,759.385,800.972,1560.357,High
7568917164,4.613,4.213,2.109,2.104,22,20,205.693,446.257,651.95,609.861,471.114,1080.975,High
56558643426,4.437,4.319,1.963,2.356,28,20,242.14,569.572,811.712,662.588,594.158,1256.746,High
52498566406,4.338,4.148,1.93,2.218,26,20,221.979,495.204,717.183,592.855,520.314,1113.169,High
67572316044,4.661,4.573,1.977,2.596,41,20,313.387,777.547,1090.934,755.918,803.647,1559.565,High
33900062134,4.565,4.267,2.142,2.125,38,20,305.878,780.318,1086.196,778.674,808.016,1586.69,High
16734273535,4.925,4.318,1.873,2.445,47,20,345.362,938.45,1283.812,854.319,965.782,1820.101,High
13550754692,4.491,4.442,1.975,2.467,25,20,190.333,462.067,652.4,580.517,486.252,1066.769,High
32225613380,4.333,4.34,1.96,2.38,27,20,231.855,528.951,760.806,660.575,554.597,1215.172,High
3280289440,4.417999999999999,3.98,1.857,2.123,24,20,244.847,515.177,760.024,640.955,540.357,1181.312,High
61339296394,4.463,4.309,2.16,2.149,23,20,200.669,447.109,647.778,585.893,471.707,1057.6,High
7419422424,4.635,4.371,2.137,2.234,33,20,314.496,689.421,1003.917,716.955,713.603,1430.558,High
67496258538,4.805,4.646,2.165,2.481,39,20,271.4,686.404,957.804,725.955,712.411,1438.366,High
45852568844,4.638999999999999,4.297,2.026,2.271,29,20,233.172,516.831,750.003,612.385,541.667,1154.052,High
32414659978,4.739,4.324,2.101,2.223,26,20,214.499,488.17,702.669,613.414,513.135,1126.549,High
21214895058,4.697,4.181,2.013,2.168,28,20,241.234,575.013,816.2470000000001,645.994,599.815,1245.8090000000002,High
13656367946,5.047,4.658,2.026,2.632,34,20,305.692,635.166,940.858,704.669,658.783,1363.452,High
58774653426,4.561,4.219,1.938,2.281,35,20,284.618,716.133,1000.751,763.798,743.192,1506.99,High
30353168992,4.654999999999999,4.146,1.942,2.204,21,20,234.384,446.65,681.034,608.185,471.202,1079.387,High
56991648048,4.569,4.189,1.986,2.203,27,20,215.188,514.131,729.319,624.823,539.62,1164.443,High
52957511009,4.543,4.118,1.971,2.147,30,20,217.248,566.579,783.827,636.59,592.573,1229.163,High
26415206820,4.613,4.346,2.095,2.251,25,20,219.451,501.581,721.032,588.661,524.781,1113.442,High
67261327759,4.622,4.369,2.187,2.182,33,20,236.478,589.266,825.7439999999999,719.534,615.784,1335.318,High
26918730516,4.747,4.219,2.016,2.203,28,20,240.317,559.905,800.222,687.478,585.956,1273.434,High
45414102664,4.699,4.417,2.021,2.396,25,20,205.681,491.794,697.475,620.112,516.482,1136.594,High
23504706263,4.795,4.312,1.981,2.331,38,20,387.701,824.559,1212.26,807.559,849.811,1657.37,High
43894825776,4.535,4.175,1.921,2.254,25,20,231.498,519.805,751.3029999999999,589.695,543.0,1132.6950000000002,High
54061266597,4.331999999999999,4.237,1.919,2.318,31,20,285.858,621.162,907.02,748.393,648.014,1396.4070000000002,High
52695057744,4.433,4.35,2.103,2.247,28,20,208.861,512.528,721.389,602.908,536.97,1139.8780000000002,High
1077743988,4.259,3.983,1.887,2.096,22,20,202.056,490.021,692.077,554.575,513.236,1067.811,High
27198388152,4.5520000000000005,4.524,2.099,2.425,35,20,287.4,645.781,933.181,706.709,669.988,1376.697,High
64588494795,4.554,4.276,2.042,2.234,35,20,259.205,632.327,891.5319999999999,707.581,659.631,1367.212,High
62290696140,4.315,4.21,2.001,2.209,27,20,232.986,539.374,772.36,662.142,565.602,1227.744,High
4584113481,4.438000000000001,4.166,2.04,2.126,23,20,226.707,460.454,687.1610000000001,591.632,483.471,1075.103,High
57948433077,4.873,4.669,1.976,2.693,41,20,345.331,778.02,1123.351,826.671,803.509,1630.18,High
61287665523,4.518,4.229,1.929,2.3,34,20,235.413,614.664,850.077,689.66,641.386,1331.0459999999998,High
66497368065,4.3,4.075,2.083,1.992,28,20,234.881,516.399,751.28,684.503,541.992,1226.495,High
67965629072,4.5920000000000005,4.45,1.992,2.458,25,20,189.983,480.24,670.223,617.861,505.209,1123.07,High
17657093199,4.395,4.197,2.031,2.166,32,20,291.688,667.229,958.917,719.446,692.803,1412.249,High
67341682168,4.577999999999999,4.093,2.087,2.006,36,20,235.832,711.88,947.712,701.103,740.392,1441.495,High
24431281099,4.453,4.404,2.014,2.39,32,20,254.101,616.946,871.047,684.509,641.778,1326.287,High
67355793668,4.622,4.32,2.048,2.272,35,20,282.351,649.919,932.27,719.8,676.323,1396.123,High
59088306218,4.484,4.202,2.098,2.104,21,20,135.101,405.576,540.677,518.926,430.549,949.475,High
16420947102,4.649,4.388,1.954,2.434,32,20,251.814,649.106,900.92,706.372,674.88,1381.252,High
37103370458,4.433000000000001,4.316,2.152,2.164,24,20,192.697,470.439,663.136,580.08,495.084,1075.164,High
40669979235,4.681,4.451,2.042,2.409,28,20,224.636,523.945,748.581,599.43,546.619,1146.049,High
39627777881,4.521,4.499,1.905,2.594,40,20,325.425,787.792,1113.217,753.091,812.039,1565.13,High
46044356577,7.0,4.536,1.956,2.58,34,20,319.096,664.32,983.416,715.45,687.402,1402.852,High
38903760426,4.527,4.321,2.027,2.294,25,20,225.641,514.137,739.7779999999999,609.073,539.011,1148.0839999999998,High
48592876217,7.0,4.472,1.999,2.473,29,20,272.299,595.62,867.919,666.222,619.669,1285.891,High
53521407890,4.625,4.541,2.064,2.477,36,20,279.989,689.882,969.871,768.422,715.44,1483.862,High
50547941892,4.367,4.325,1.998,2.327,23,20,173.607,404.286,577.893,541.509,428.391,969.9,High
59029202070,4.564,4.378,2.042,2.336,33,20,262.181,646.982,909.163,713.156,673.716,1386.8719999999998,High
7848556374,4.503,4.345,2.019,2.326,39,20,341.562,818.909,1160.471,806.469,844.53,1650.999,High
12434192858,4.472,4.362,2.016,2.346,33,20,240.347,628.023,868.37,658.196,652.898,1311.094,High
36804145440,4.543,4.394,2.092,2.302,22,20,174.101,427.545,601.646,516.997,448.585,965.582,High
138365687,4.473,4.225,1.742,2.483,31,20,279.169,646.6,925.769,691.819,669.418,1361.237,High
55427778596,4.484,4.352,2.084,2.268,23,20,155.705,432.709,588.414,547.586,457.384,1004.97,High
32214358620,4.532,4.464,2.005,2.459,20,20,171.032,372.258,543.29,534.812,395.11,929.922,High
42469768223,4.734999999999999,4.309,2.111,2.198,36,20,318.273,718.217,1036.49,771.877,744.461,1516.338,High
49082319785,4.664,4.462,2.049,2.413,31,20,237.013,561.264,798.277,646.327,585.967,1232.294,High
32580793881,4.558,4.494,1.935,2.559,38,20,298.744,708.784,1007.528,751.457,734.472,1485.929,High
33221639538,4.4190000000000005,4.334,2.078,2.256,38,20,322.246,782.878,1105.124,812.769,809.547,1622.316,High
3569538751,4.806,4.392,1.999,2.393,35,20,324.39,696.988,1021.378,734.777,721.903,1456.68,High
56564319293,4.648,4.508,2.13,2.378,37,20,291.934,666.765,958.699,727.477,692.286,1419.763,High
13110234064,4.79,4.518,2.016,2.502,31,20,259.315,543.208,802.5229999999999,618.764,566.4,1185.164,High
2773859534,4.507,4.226,1.871,2.355,33,20,298.358,694.903,993.261,757.736,720.519,1478.255,High
39352253369,4.709,4.254,1.964,2.29,34,20,253.524,667.798,921.322,714.561,693.983,1408.544,High
18452223265,4.391000000000001,4.201,2.047,2.154,29,20,259.28,562.82,822.1,654.305,588.335,1242.64,High
13653525790,4.893,4.474,1.861,2.613,31,20,242.024,551.087,793.111,626.757,575.459,1202.216,High
39608127146,4.684,4.535,2.107,2.428,29,20,243.909,538.732,782.641,613.828,561.897,1175.725,High
67642331576,4.587,4.481,1.972,2.509,36,20,247.684,678.718,926.402,681.273,704.34,1385.613,High
7089187554,4.493,4.356,1.909,2.447,27,20,243.553,531.183,774.736,678.927,555.517,1234.444,High
52100731468,4.277000000000001,4.119,2.057,2.062,22,20,191.379,426.089,617.468,586.282,451.233,1037.515,High
50876600286,4.669,4.463,1.936,2.527,42,20,321.681,846.24,1167.921,782.664,872.557,1655.221,High
43267505724,4.712,4.613,2.106,2.507,33,20,267.911,650.888,918.799,709.444,674.84,1384.284,High
17125419429,4.555,4.194,2.026,2.168,32,20,300.179,613.776,913.955,693.304,639.585,1332.889,High
48902664754,4.696,4.443,1.974,2.469,30,20,244.893,572.895,817.788,655.402,597.91,1253.312,High
42161244735,4.399,4.214,2.158,2.056,27,20,225.971,533.072,759.043,644.771,558.052,1202.823,High
51917258057,4.235,4.065,1.944,2.121,28,20,200.763,511.165,711.928,635.877,538.453,1174.33,High
36111243313,4.535,4.431,1.967,2.464,27,20,208.798,481.657,690.4549999999999,553.517,503.199,1056.716,High
26949672814,4.443,4.176,2.015,2.161,36,20,273.974,737.043,1011.017,726.333,764.789,1491.1219999999998,High
50804133957,4.593999999999999,4.165,1.866,2.299,26,20,215.283,486.526,701.809,605.253,512.263,1117.516,High
46935822487,4.585000000000001,4.396,1.952,2.444,36,20,258.898,682.584,941.482,698.977,708.009,1406.986,High
3422626233,4.443,4.101,2.03,2.071,23,20,178.13,418.373,596.5029999999999,536.248,442.186,978.434,High
19499444334,4.754,4.294,2.082,2.212,26,20,235.966,521.558,757.524,662.916,546.935,1209.851,High
22051910262,4.451,4.317,1.932,2.385,30,20,227.897,610.955,838.8520000000001,667.443,636.184,1303.627,High
40680900525,4.678,4.497,2.095,2.402,33,20,255.268,631.516,886.784,651.757,654.823,1306.58,High
3373887882,4.465,4.223,2.086,2.137,24,20,228.185,496.547,724.732,583.784,519.981,1103.765,High
27091846066,4.834,4.357,2.142,2.215,32,20,266.28,632.703,898.983,687.154,657.683,1344.837,High
32285363188,4.472,4.365,2.117,2.248,34,20,218.064,649.316,867.38,677.238,675.752,1352.99,High
9497602489,4.885,4.558,2.044,2.514,33,20,290.515,645.168,935.683,681.338,668.529,1349.867,High
59790615958,4.6240000000000006,4.21,2.094,2.116,38,20,293.8,765.003,1058.803,773.685,792.525,1566.21,High
2727802231,4.659,4.234,1.939,2.295,37,20,311.807,741.535,1053.342,738.287,767.424,1505.711,High
10113448298,4.625,4.475,2.146,2.329,34,20,314.355,702.215,1016.57,746.76,726.64,1473.4,High
68326573640,4.462,4.287,2.147,2.14,28,20,213.795,511.95,725.745,653.928,538.028,1191.956,High
55322871619,4.433,4.118,2.047,2.071,24,20,155.226,422.866,578.092,521.321,447.35,968.671,High
51403650942,4.723,4.284,2.058,2.226,47,20,370.129,997.995,1368.124,840.653,1026.22,1866.873,High
4050992958,4.547000000000001,4.285,1.848,2.437,38,20,362.075,825.872,1187.947,800.785,850.964,1651.749,High
18105065199,4.356000000000001,4.335,1.864,2.471,35,20,373.649,730.656,1104.3049999999998,836.298,757.664,1593.962,High
1150753363,4.4110000000000005,4.188,1.799,2.389,24,20,227.251,458.15,685.401,582.378,481.082,1063.46,High
55685383227,4.552,4.229,1.957,2.272,34,20,270.569,674.034,944.603,751.607,701.942,1453.549,High
5505506265,4.541,4.251,1.996,2.255,31,20,257.904,581.07,838.974,663.32,605.614,1268.9340000000002,High
55090428450,4.408,4.333,2.071,2.262,28,20,229.23,549.605,778.835,699.247,575.35,1274.597,High
34674395220,4.318,4.061,2.034,2.027,19,20,167.6,392.087,559.687,536.678,416.5,953.178,High
47304171366,4.523,4.327,2.05,2.277,31,20,272.322,620.078,892.4,675.35,645.765,1321.115,High
64518007900,4.491,4.295,1.971,2.324,31,20,228.159,565.247,793.406,677.707,591.692,1269.399,High
66742999862,4.723,4.279,1.854,2.425,32,20,254.399,610.337,864.736,694.051,637.641,1331.692,High
3394295949,4.548,4.234,2.15,2.084,25,20,226.201,488.535,714.736,617.442,512.723,1130.165,High
24047702798,4.628,4.385,2.132,2.253,29,20,260.365,579.625,839.99,724.388,604.841,1329.229,High
622787219,4.666,4.387,1.898,2.489,30,20,263.976,573.473,837.449,656.285,596.654,1252.939,High
39616927919,4.927,4.758,2.095,2.663,33,20,285.302,616.73,902.032,678.082,639.421,1317.5030000000002,High
11230418899,4.586,4.447,1.955,2.492,35,20,284.589,658.024,942.613,732.394,682.515,1414.909,High
26363401168,4.67,4.532,2.079,2.453,24,20,171.601,459.948,631.549,588.89,483.606,1072.496,High
31527387224,4.538,4.161,1.923,2.238,30,20,253.144,632.563,885.707,690.113,659.519,1349.632,High
46708540395,4.88,4.596,2.076,2.52,32,20,253.691,580.1,833.791,617.826,603.519,1221.345,High
59559773746,4.720000000000001,4.483,2.117,2.366,27,20,207.557,475.016,682.573,604.305,499.647,1103.952,High
52537260049,4.906000000000001,4.374,1.923,2.451,30,20,267.058,576.332,843.39,666.549,600.466,1267.015,High
41219859599,4.519,4.14,1.902,2.238,31,20,295.012,630.301,925.313,739.007,656.596,1395.603,High
44194212832,4.558,4.212,1.827,2.385,26,20,239.257,516.842,756.0989999999999,652.099,541.546,1193.645,High
12327007830,4.664,4.416,2.03,2.386,38,20,327.258,778.146,1105.404,761.525,803.987,1565.512,High
60045839485,4.768,4.301,1.868,2.433,37,20,277.132,707.683,984.815,711.539,734.748,1446.287,High
40721830942,4.829000000000001,4.304,2.048,2.256,36,20,344.965,735.821,1080.786,770.929,762.203,1533.132,High
64046176807,4.568,4.097,2.067,2.03,33,20,262.833,657.326,920.159,728.293,684.821,1413.114,High
38398528241,7.0,4.439,1.923,2.516,32,20,235.611,616.796,852.407,645.881,640.439,1286.32,High
32718660919,4.627,4.417,2.115,2.302,39,20,281.411,738.368,1019.779,743.152,764.732,1507.884,High
64570687100,4.633,4.305,1.999,2.306,34,20,298.78,707.47,1006.25,716.875,733.343,1450.2179999999998,High
14494813197,4.643999999999999,4.491,2.109,2.382,36,20,306.762,673.7,980.462,737.035,698.876,1435.911,High
44722392772,4.428,4.09,1.927,2.163,29,20,275.488,624.238,899.7260000000001,721.997,650.909,1372.906,High
56888154922,4.727,4.226,2.042,2.184,33,20,290.529,666.895,957.424,784.4,694.133,1478.533,High
11423745839,4.524,4.18,1.895,2.285,30,20,252.529,636.384,888.913,699.658,661.545,1361.203,High
64595214416,4.217,4.224,1.999,2.225,22,20,181.853,417.864,599.717,566.411,441.159,1007.57,High
38874495850,4.467,4.379,2.032,2.347,28,20,280.69,582.147,862.837,697.174,606.953,1304.127,High
65789038127,4.433,4.32,2.099,2.221,31,20,259.385,593.781,853.1659999999999,724.807,621.317,1346.124,High
43689886672,4.736000000000001,4.333,1.945,2.388,28,20,220.865,526.332,747.197,602.4,549.122,1151.522,High
29262395736,4.563000000000001,4.146,2.036,2.11,27,20,273.937,572.952,846.889,701.406,598.281,1299.687,High
38024981887,4.711,4.496,2.099,2.397,42,20,354.731,817.202,1171.933,783.159,842.644,1625.803,High
47859164079,4.708,4.5,2.103,2.397,32,20,221.639,580.438,802.077,626.104,604.944,1231.048,High
11461030303,4.558,4.527,2.034,2.493,32,20,250.436,601.384,851.82,679.747,625.944,1305.6909999999998,High
27542364798,4.586,4.145,2.057,2.088,32,20,255.024,658.449,913.473,687.596,685.31,1372.906,High
34144871894,4.714,4.539,2.144,2.395,38,20,287.365,742.023,1029.388,741.929,768.104,1510.033,High
12762653659,4.479,4.355,2.118,2.237,36,20,291.539,724.025,1015.564,731.819,748.877,1480.696,High
27170926441,4.616,4.232,2.088,2.144,32,20,275.368,645.072,920.44,704.825,672.237,1377.062,High
22489033585,4.761,4.244,1.926,2.318,31,20,274.148,637.882,912.03,743.203,663.52,1406.723,High
66262647899,4.686,4.26,2.07,2.19,39,20,311.235,725.823,1037.058,755.346,753.521,1508.867,High
43517240093,4.55,4.279,2.054,2.225,27,20,209.621,503.156,712.777,626.082,528.497,1154.579,High
38928825655,4.452999999999999,4.2,1.618,2.582,33,20,282.273,657.056,939.329,689.613,682.182,1371.795,High
12336725907,4.6080000000000005,4.366,2.094,2.272,41,20,335.338,796.597,1131.935,801.139,822.599,1623.738,High
33257852805,4.417000000000001,4.392,2.111,2.281,35,20,239.369,639.307,878.676,708.795,665.019,1373.814,High
29912943589,4.734999999999999,4.592,2.134,2.458,38,20,285.664,733.415,1019.079,746.314,758.999,1505.313,High
44472940741,4.489,4.304,2.008,2.296,29,20,246.147,593.748,839.895,698.611,619.412,1318.023,High
55145320426,4.9190000000000005,4.389,2.104,2.285,39,20,309.955,776.319,1086.274,818.049,803.448,1621.4969999999998,High
3552499320,4.761,4.306,1.957,2.349,35,20,299.172,756.208,1055.38,746.533,780.949,1527.482,High
64182569284,4.35,4.157,2.158,1.999,28,20,210.201,536.127,746.328,601.361,561.915,1163.2759999999998,High
55981063931,4.385,4.177,1.988,2.189,37,20,297.927,775.022,1072.949,747.543,802.217,1549.76,High
27044713228,4.8,4.315,2.126,2.189,30,20,273.028,618.724,891.7520000000001,699.515,644.782,1344.297,High
18518177599,4.678,4.349,2.043,2.306,39,20,281.792,773.636,1055.428,727.019,800.803,1527.822,High
14201896623,4.861000000000001,4.38,2.031,2.349,44,20,363.154,883.949,1247.103,875.64,910.941,1786.581,High
38770328233,4.392,4.272,2.095,2.177,22,20,174.14,421.623,595.7629999999999,569.408,446.695,1016.103,High
18947593853,4.611000000000001,4.24,2.125,2.115,36,20,304.852,769.003,1073.855,727.077,794.45,1521.527,High
38984379137,4.494,4.361,2.035,2.326,26,20,193.436,443.062,636.498,580.911,465.81,1046.721,High
9840552255,4.598,4.433,2.026,2.407,32,20,281.819,626.052,907.871,700.58,650.947,1351.527,High
52953994725,4.473,4.334,2.063,2.271,34,20,267.099,667.562,934.661,690.575,692.634,1383.209,High
35356107598,4.635000000000001,4.614,2.013,2.601,31,20,239.953,572.268,812.221,620.16,595.841,1216.001,High
51417028719,4.582,4.458,2.001,2.457,35,20,302.931,700.556,1003.487,756.761,726.2,1482.961,High
45451095778,4.704000000000001,4.237,1.784,2.453,30,20,286.792,618.283,905.075,703.195,644.138,1347.333,High
46634115938,4.254,4.223,2.019,2.204,29,20,267.207,620.584,887.7909999999999,666.569,646.009,1312.578,High
43114074245,4.486000000000001,4.296,1.588,2.708,21,20,184.015,395.339,579.354,552.011,418.253,970.264,High
61610458723,4.617,4.281,1.957,2.324,32,20,288.957,642.923,931.88,702.914,667.86,1370.774,High
27582473537,4.259,4.211,2.052,2.159,26,20,190.568,470.149,660.717,591.535,494.323,1085.858,High
64644125370,4.621,4.144,1.98,2.164,32,20,208.065,595.661,803.7259999999999,670.217,623.012,1293.2289999999998,High
50060148329,4.773,4.492,2.055,2.437,37,20,300.341,711.331,1011.672,695.604,736.843,1432.447,High
52476471946,4.699,4.568,2.056,2.512,33,20,279.792,605.279,885.0709999999999,737.618,630.906,1368.524,High
46267010607,4.537,4.173,1.832,2.341,35,20,277.025,715.118,992.143,758.528,742.533,1501.061,High
16147124439,4.526,4.213,2.043,2.17,31,20,252.574,620.438,873.012,654.94,646.677,1301.6170000000002,High
53019301009,4.461,4.291,1.922,2.369,24,20,202.621,460.153,662.774,579.47,483.037,1062.507,High
37242046313,4.656000000000001,4.394,1.99,2.404,32,20,261.944,613.799,875.7429999999999,690.366,638.034,1328.4,High
62304084303,4.475,4.282,1.983,2.299,31,20,235.898,601.719,837.6170000000001,649.976,627.805,1277.781,High
32333940521,4.773,4.395,1.931,2.464,29,20,215.802,520.3,736.102,594.604,544.549,1139.153,High
29596390455,4.454000000000001,4.274,2.131,2.143,30,20,224.51,549.581,774.091,643.541,575.082,1218.623,High
32153433852,4.723,4.468,1.98,2.488,42,20,360.761,849.114,1209.875,820.331,875.376,1695.707,High
35947721381,4.723,4.313,2.071,2.242,30,20,248.745,584.055,832.8,671.958,609.624,1281.582,High
16682569506,4.720000000000001,4.369,2.087,2.282,33,20,286.341,661.361,947.702,714.384,687.15,1401.534,High
2181621213,4.232,3.935,1.961,1.974,26,20,256.273,569.24,825.513,670.486,595.411,1265.897,High
39213765384,4.586,4.018,1.995,2.023,19,20,144.56,362.848,507.408,529.432,386.628,916.06,High
8717429532,4.670999999999999,4.339,2.009,2.33,28,20,241.805,542.605,784.4100000000001,649.279,567.799,1217.078,High
49346634296,4.5,4.316,2.057,2.259,31,20,269.125,628.56,897.685,695.103,654.886,1349.989,High
36863786610,4.642,4.236,2.118,2.118,29,20,246.673,579.886,826.559,647.549,605.05,1252.599,High
22686164352,4.563000000000001,4.208,1.921,2.287,23,20,202.605,434.021,636.626,574.477,457.284,1031.761,High
25434207521,4.741,4.558,1.964,2.594,37,20,311.595,710.987,1022.582,736.729,734.943,1471.672,High
8242626118,4.582,4.387,1.857,2.53,34,20,291.683,687.704,979.387,706.285,712.229,1418.514,High
44913452836,4.398,4.232,1.814,2.418,30,20,256.338,603.79,860.1279999999999,676.322,629.193,1305.515,High
56300327376,4.663,4.453,1.934,2.519,30,20,205.159,563.793,768.952,615.216,587.853,1203.069,High
4349105063,4.489,4.227,1.9,2.327,26,20,232.817,522.645,755.462,638.501,546.708,1185.2089999999998,High
56875498806,4.372000000000001,4.238,1.988,2.25,34,20,245.437,660.784,906.221,710.382,688.261,1398.643,High
58942084285,4.381,4.336,2.095,2.241,36,20,326.979,755.328,1082.307,797.807,781.646,1579.453,High
50375153214,4.573,4.405,2.122,2.283,40,20,334.12,810.02,1144.14,786.179,836.998,1623.177,High
24115946803,4.79,4.259,2.037,2.222,32,20,282.982,646.498,929.48,708.294,672.492,1380.786,High
12898848386,4.497,4.155,1.802,2.353,22,20,211.862,454.003,665.865,628.412,478.964,1107.376,High
62715669726,4.662,4.307,2.048,2.259,33,20,287.664,681.295,968.959,721.488,707.599,1429.087,High
38855836297,4.565,4.419,2.075,2.344,28,20,223.172,523.347,746.519,622.286,547.223,1169.509,High
18341443495,4.705,4.332,1.743,2.589,31,20,298.746,614.961,913.707,706.205,639.997,1346.202,High
26538344681,4.4190000000000005,4.317,2.017,2.3,30,20,229.233,576.262,805.4949999999999,675.069,601.562,1276.631,High
4908738765,4.508,4.348,2.025,2.323,28,20,254.351,513.906,768.257,651.422,537.855,1189.277,High
20517611046,4.604000000000001,4.488,1.908,2.58,30,20,241.53,587.618,829.148,672.942,613.203,1286.145,High
56708192339,4.616,4.058,1.979,2.079,25,20,246.717,477.369,724.086,671.871,502.991,1174.862,High
37055957948,4.443,4.162,1.869,2.293,28,20,247.042,559.235,806.277,683.986,584.454,1268.44,High
17845567769,4.656000000000001,4.335,2.064,2.271,27,20,205.442,523.087,728.529,641.455,548.348,1189.803,High
18872448803,4.833,4.55,1.927,2.623,29,20,236.374,529.47,765.844,632.531,552.702,1185.233,High
54198984046,4.69,4.108,1.999,2.109,36,20,307.079,697.238,1004.317,765.539,726.17,1491.7089999999998,High
43407979068,4.645,4.214,2.016,2.198,24,20,235.445,521.438,756.883,671.738,547.977,1219.715,High
52742012735,4.909,4.387,2.04,2.347,38,20,274.968,742.25,1017.218,758.239,769.947,1528.186,High
48624941872,4.67,4.477,2.101,2.376,29,20,217.744,537.258,755.0020000000001,611.577,561.402,1172.979,High
53513618080,4.466,4.346,1.778,2.568,22,20,213.848,441.513,655.361,594.439,465.066,1059.505,High
23249842314,4.631,4.436,2.057,2.379,27,20,227.484,544.107,771.591,655.135,568.515,1223.65,High
56939548780,4.641,4.354,1.846,2.508,26,20,246.662,529.365,776.027,671.238,555.018,1226.256,High
60898902017,4.552,4.195,1.971,2.224,24,20,197.226,447.325,644.5509999999999,585.154,471.446,1056.6,High
9701541943,4.723,4.475,1.949,2.526,23,20,201.578,420.358,621.936,580.262,442.844,1023.106,High
22349774517,4.59,4.452,1.926,2.526,32,20,277.27,631.646,908.916,694.65,655.574,1350.224,High
66930267889,4.8,4.485,1.788,2.697,38,20,276.993,705.603,982.596,726.139,731.864,1458.0030000000002,High
37592890559,4.487000000000001,4.295,2.162,2.133,38,20,347.634,786.23,1133.864,787.577,811.643,1599.22,High
38112915183,4.7940000000000005,4.524,2.095,2.429,43,20,365.301,855.959,1221.26,847.604,882.222,1729.826,High
63493417745,4.323,4.064,1.869,2.195,23,20,174.191,400.374,574.565,529.537,424.986,954.523,High
53200994286,4.415,4.135,1.838,2.297,37,20,269.03,753.684,1022.714,742.568,781.81,1524.378,High
8415460882,4.638999999999999,4.427,1.962,2.465,32,20,291.435,636.675,928.11,708.83,662.029,1370.859,High
51196733996,4.414,4.21,1.983,2.227,28,20,246.249,555.323,801.572,665.308,581.747,1247.0549999999998,High
6291506643,4.768,4.438,2.041,2.397,30,20,257.548,564.228,821.776,627.32,588.269,1215.589,High
42534700436,4.677,4.532,2.141,2.391,27,20,210.448,473.981,684.429,601.795,497.905,1099.6999999999998,High
44102599492,4.626,4.305,1.875,2.43,23,20,183.08,427.266,610.346,560.964,451.138,1012.102,High
68491862405,4.819,4.494,1.952,2.542,35,20,263.318,626.535,889.853,719.797,651.485,1371.2820000000002,High
55053272455,4.643,4.414,2.134,2.28,32,20,243.085,585.474,828.5590000000001,653.567,610.05,1263.617,High
12692409656,4.573,4.252,1.865,2.387,31,20,249.583,599.754,849.337,632.259,624.815,1257.074,High
68151876643,4.648,4.513,1.922,2.591,35,20,272.535,614.364,886.8990000000001,706.901,640.317,1347.2179999999998,High
26421197554,4.771,4.52,2.146,2.374,35,20,275.208,670.585,945.793,733.481,695.686,1429.167,High
14232088346,4.683,4.516,2.061,2.455,28,20,286.42,554.873,841.2930000000001,676.36,578.201,1254.561,High
23091158546,4.627,4.274,1.823,2.451,25,20,261.365,498.976,760.341,635.325,523.782,1159.107,High
50559891433,4.667,4.536,1.976,2.56,39,20,292.449,726.803,1019.252,734.775,752.11,1486.885,High
28304598775,4.707,4.336,2.201,2.135,40,20,354.717,807.059,1161.7759999999998,801.965,834.43,1636.395,High
23547677296,4.890000000000001,4.675,1.877,2.798,29,20,227.29,542.4,769.6899999999999,635.851,565.456,1201.307,High
24042865063,4.347,4.165,1.938,2.227,26,20,199.459,495.941,695.4,614.161,520.691,1134.852,High
57823178512,4.456999999999999,4.333,1.996,2.337,31,20,245.386,572.182,817.568,674.537,597.741,1272.278,High
15709139036,4.468999999999999,4.244,1.948,2.296,28,20,234.379,562.841,797.22,657.231,588.083,1245.314,High
6602907349,4.571,4.325,2.131,2.194,30,20,250.336,593.288,843.624,667.34,617.225,1284.565,High
8586176541,4.648,4.511,2.035,2.476,35,20,288.39,635.05,923.44,709.73,659.675,1369.405,High
48681530819,4.572,4.433,1.85,2.583,35,20,244.554,648.031,892.5849999999999,705.86,673.594,1379.4540000000002,High
11373028015,4.827,4.356,2.029,2.327,31,20,279.81,605.504,885.3140000000001,688.579,630.598,1319.177,High
28302373058,4.627000000000001,4.604,2.009,2.595,32,20,247.152,619.558,866.71,707.332,643.13,1350.462,High
21920257994,4.315,4.263,1.965,2.298,29,20,262.301,598.696,860.9970000000001,715.343,624.393,1339.736,High
63277092104,4.663,4.308,2.04,2.268,33,20,276.332,650.638,926.97,755.555,677.185,1432.7399999999998,High
14857830649,4.457,4.296,1.886,2.41,31,20,251.321,615.332,866.653,659.071,640.683,1299.754,High
29989678368,4.424,4.254,2.09,2.164,29,20,256.482,555.166,811.6480000000001,646.203,580.85,1227.053,High
48690106215,4.714,4.395,1.886,2.509,33,20,259.744,617.251,876.995,667.076,642.682,1309.758,High
37254515408,4.507,4.344,2.181,2.163,26,20,230.932,480.631,711.563,620.441,504.437,1124.8780000000002,High
12563264335,4.629,4.27,1.881,2.389,33,20,303.846,650.068,953.914,710.288,675.446,1385.734,High
37121880593,4.739,4.421,1.923,2.498,24,20,186.382,403.845,590.2270000000001,522.965,426.228,949.193,High
5301631384,4.300000000000001,4.163,1.808,2.355,23,20,207.975,464.58,672.555,536.225,487.472,1023.697,High
66854642681,4.695,4.397,1.958,2.439,34,20,281.372,711.573,992.945,734.803,738.364,1473.167,High
44522547064,4.55,4.416,1.888,2.528,31,20,244.347,585.587,829.934,643.843,610.373,1254.216,High
56657953349,4.602,4.432,1.924,2.508,25,20,181.371,442.534,623.905,565.662,466.647,1032.309,High
7201498919,4.354,4.262,1.994,2.268,32,20,281.381,637.027,918.408,711.209,662.45,1373.659,High
45841937086,4.618,4.244,2.054,2.19,33,20,256.823,667.532,924.355,661.487,692.919,1354.406,High
38049444519,4.543,4.425,2.093,2.332,35,20,305.535,722.002,1027.537,741.781,746.621,1488.402,High
27382976204,4.529,4.287,1.876,2.411,26,20,239.918,507.32,747.238,631.851,532.266,1164.117,High
63014007112,4.734999999999999,4.259,2.167,2.092,32,20,275.374,664.823,940.197,729.713,691.493,1421.206,High
63236133468,4.596,4.392,2.018,2.374,30,20,273.384,603.759,877.143,674.258,629.581,1303.839,High
28608146581,4.665,4.49,2.012,2.478,33,20,271.304,637.948,909.252,677.88,662.73,1340.61,High
2211213389,4.554,4.201,2.001,2.2,24,20,224.113,497.803,721.9159999999999,621.432,522.84,1144.272,High
19814946309,4.571,4.338,1.873,2.465,21,20,186.27,381.494,567.764,534.864,404.13,938.994,High
15378510140,4.708,4.544,2.099,2.445,29,20,226.787,531.126,757.913,630.486,555.313,1185.799,High
51528112478,4.644,4.318,1.993,2.325,39,20,281.093,771.189,1052.282,756.331,798.276,1554.607,High
17940425,4.381,4.227,2.044,2.183,26,20,213.15,509.075,722.225,578.27,532.418,1110.688,High
62093585295,4.643,4.591,2.095,2.496,33,20,257.803,596.457,854.26,679.691,621.431,1301.122,High
19654997665,4.725,4.437,2.217,2.22,30,20,279.554,575.848,855.4019999999999,656.517,599.992,1256.509,High
23826032945,4.424,4.174,2.062,2.112,24,20,190.248,436.449,626.697,554.025,460.216,1014.241,High
58396674841,4.647,4.344,2.114,2.23,31,20,246.703,539.94,786.643,677.417,565.608,1243.025,High
19313608143,4.711,4.56,2.141,2.419,38,20,282.728,707.34,990.068,720.684,732.756,1453.44,High
33621974498,4.462,4.266,2.14,2.126,33,20,230.241,612.458,842.699,660.358,639.266,1299.6239999999998,High
3327346052,4.586,4.105,1.841,2.264,23,20,187.459,446.213,633.672,578.664,471.151,1049.815,High
20234110225,4.339,3.905,1.88,2.025,21,20,193.272,409.19,602.462,591.244,434.597,1025.841,High
10526252415,4.434,4.409,2.164,2.245,40,20,344.18,849.941,1194.121,824.148,876.211,1700.359,High
36355253690,4.787,4.597,2.12,2.477,34,20,270.03,664.717,934.747,672.485,688.591,1361.076,High
10459151665,4.724,4.287,1.976,2.311,37,20,316.266,751.301,1067.567,774.397,777.165,1551.562,High
7247816280,4.504,4.337,2.022,2.315,22,20,202.604,435.941,638.545,560.961,458.541,1019.502,High
2295725383,4.672000000000001,4.166,1.928,2.238,33,20,288.653,676.787,965.44,689.448,701.543,1390.991,High
54849310055,4.477,4.274,2.029,2.245,30,20,225.236,530.425,755.661,641.497,556.214,1197.711,High
3326834427,4.365,4.088,1.916,2.172,35,20,321.245,756.137,1077.382,778.794,783.779,1562.573,High
56655022390,4.483999999999999,4.453,2.055,2.398,29,20,223.829,541.728,765.557,656.777,566.542,1223.319,High
40954999309,4.616,4.269,2.018,2.251,25,20,252.119,485.59,737.709,621.982,509.864,1131.846,High
29381430422,4.666,4.28,2.171,2.109,31,20,232.575,621.603,854.1779999999999,685.419,648.834,1334.253,High
2350983141,4.456,4.21,1.882,2.328,26,20,225.505,494.96,720.4649999999999,603.634,518.838,1122.472,High
9063602555,4.613,4.393,2.003,2.39,33,20,276.562,664.2,940.762,687.412,688.532,1375.944,High
48629703315,4.702999999999999,4.415,2.135,2.28,30,20,228.02,562.059,790.079,625.215,586.443,1211.658,High
42768067858,4.798,4.548,1.734,2.814,33,20,281.675,628.916,910.591,701.666,653.52,1355.186,High
24401902595,4.819,4.287,1.815,2.472,34,20,278.856,654.464,933.32,723.293,680.69,1403.9830000000002,High
4430678078,4.352,4.247,2.027,2.22,24,20,227.323,461.966,689.289,628.816,485.041,1113.857,High
11155357584,4.2330000000000005,3.983,1.845,2.138,30,20,297.91,666.722,964.632,712.381,692.61,1404.991,High
18669985070,4.49,4.352,2.029,2.323,32,20,257.582,649.38,906.962,698.709,673.559,1372.268,High
67924359842,4.508,4.446,2.154,2.292,31,20,275.126,616.478,891.6039999999999,722.206,642.575,1364.781,High
51154945050,4.617,4.325,2.082,2.243,27,20,208.566,486.413,694.979,585.725,511.303,1097.028,High
44056876600,4.62,4.45,1.928,2.522,31,20,258.049,618.789,876.838,669.429,642.777,1312.206,High
13039535559,4.426,4.255,1.95,2.305,31,20,243.466,584.46,827.926,661.146,610.37,1271.516,High
56504525979,4.799,4.294,2.016,2.278,37,20,307.872,702.28,1010.152,761.731,729.677,1491.408,High
18240073708,4.604,4.41,1.942,2.468,34,20,287.045,703.537,990.582,744.605,729.314,1473.919,High
26815717631,4.763999999999999,4.332,2.033,2.299,38,20,291.119,773.545,1064.664,737.587,799.966,1537.553,High
57923528686,4.868,4.335,2.121,2.214,38,20,273.434,753.185,1026.619,710.546,779.817,1490.363,High
58491567344,4.681,4.395,1.961,2.434,36,20,315.37,729.454,1044.824,783.961,755.066,1539.027,High
39809321133,4.491,4.278,2.125,2.153,23,20,187.18,429.218,616.398,586.374,453.961,1040.335,High
50829359894,4.784,4.52,1.871,2.649,35,20,294.282,656.48,950.762,731.912,682.242,1414.154,High
8158720929,4.648,4.487,1.936,2.551,27,20,213.754,499.738,713.492,601.311,522.485,1123.796,High
8081028466,4.5600000000000005,4.428,2.069,2.359,32,20,253.53,654.199,907.729,677.531,678.63,1356.161,High
64230239461,4.73,4.324,2.068,2.256,39,20,296.646,746.882,1043.528,747.953,774.128,1522.081,High
49022987528,4.818,4.551,2.036,2.515,34,20,299.672,654.812,954.484,719.877,678.7,1398.577,High
32070401672,4.753,4.641,2.134,2.507,36,20,280.642,672.38,953.022,729.382,697.286,1426.668,High
51195708728,4.614,4.45,2.055,2.395,28,20,193.937,519.786,713.723,596.263,544.522,1140.785,High
43281134527,4.545,4.47,2.035,2.435,34,20,267.273,661.981,929.254,708.736,687.901,1396.637,High
10877863059,4.631,4.066,1.946,2.12,27,20,235.323,534.93,770.2529999999999,653.415,559.927,1213.342,High
6926323893,4.47,4.347,1.926,2.421,32,20,252.789,626.499,879.288,682.712,651.046,1333.758,High
50117382605,4.695,4.396,2.035,2.361,34,20,290.234,670.521,960.755,731.917,696.145,1428.062,High
551312538,4.832,4.321,1.846,2.475,26,20,273.056,551.032,824.088,682.733,573.523,1256.256,High
39576172406,4.763999999999999,4.484,1.979,2.505,38,20,348.65,780.511,1129.161,761.215,805.964,1567.179,High
18878266728,4.422000000000001,4.402,1.986,2.416,34,20,268.012,669.747,937.759,708.309,694.351,1402.66,High
60067017176,4.737,4.259,1.95,2.309,34,20,266.508,700.163,966.671,708.286,726.781,1435.067,High
48744123028,4.698,4.409,1.899,2.51,22,20,234.447,442.45,676.8969999999999,600.313,466.804,1067.117,High
1077069607,4.5120000000000005,4.283,1.836,2.447,24,20,200.417,448.344,648.761,567.774,471.251,1039.025,High
39076779840,4.1850000000000005,3.983,1.852,2.131,21,20,247.533,454.405,701.938,607.89,478.512,1086.402,High
49765893974,4.541,4.307,2.009,2.298,33,20,245.957,624.325,870.282,708.66,651.032,1359.692,High
40790646909,4.561,4.467,1.92,2.547,39,20,286.417,777.746,1064.163,790.729,803.61,1594.339,High
35093877725,4.618,4.435,2.099,2.336,30,20,196.686,544.547,741.2330000000001,612.518,569.351,1181.869,High
47139321679,4.65,4.386,2.035,2.351,40,20,334.766,835.606,1170.372,810.217,861.475,1671.692,High
38021947393,4.334999999999999,4.165,2.065,2.1,19,20,196.786,373.036,569.822,529.148,395.849,924.997,High
58443699568,4.663,4.375,1.985,2.39,29,20,252.778,515.295,768.073,642.044,540.248,1182.292,High
52091131356,4.295,4.226,1.903,2.323,33,20,263.974,679.835,943.809,745.038,705.934,1450.972,High
21732248226,4.817,4.336,1.925,2.411,32,20,233.357,597.528,830.885,661.377,623.179,1284.556,High
2568798635,4.557,4.324,1.782,2.542,28,20,229.652,567.417,797.069,614.769,590.298,1205.067,High
18675292012,4.640000000000001,4.265,2.078,2.187,30,20,281.064,590.313,871.377,657.981,614.609,1272.59,High
40471333223,4.311,4.198,1.897,2.301,30,20,231.434,558.082,789.516,633.998,583.799,1217.797,High
61698614626,4.396,4.265,2.078,2.187,30,20,233.2,547.499,780.6990000000001,666.839,573.925,1240.764,High
49939136070,4.575,4.14,2.023,2.117,31,20,296.729,638.976,935.705,736.15,666.074,1402.224,High
21964221785,4.949,4.582,2.007,2.575,34,20,280.757,626.357,907.114,685.012,650.484,1335.496,High
24760819225,4.698,4.399,1.85,2.549,31,20,288.523,616.526,905.049,665.007,640.845,1305.852,High
52004838666,4.766,4.38,2.092,2.288,32,20,268.252,613.536,881.788,695.944,639.583,1335.527,High
26710726927,4.734,4.288,2.097,2.191,28,20,244.204,529.397,773.6010000000001,629.286,553.792,1183.078,High
68281234246,4.789,4.279,2.013,2.266,35,20,268.858,674.382,943.24,736.119,701.749,1437.868,High
63313167824,4.856,4.613,2.044,2.569,32,20,229.343,554.086,783.429,629.866,578.416,1208.2820000000002,High
3534077978,4.507,4.356,2.056,2.3,21,20,202.149,427.843,629.992,587.775,451.812,1039.587,High
14913398700,4.686999999999999,4.456,1.965,2.491,33,20,335.214,699.195,1034.409,742.489,722.922,1465.411,High
21077825451,4.612,4.168,1.741,2.427,34,20,258.695,657.363,916.058,668.098,683.029,1351.127,High
9644469994,4.617,4.288,2.044,2.244,38,20,321.861,809.232,1131.0929999999998,766.572,835.373,1601.9450000000002,High
50280224574,4.5760000000000005,4.362,2.059,2.303,42,20,317.465,843.164,1160.629,796.82,870.356,1667.176,High
29336104935,4.376,4.231,1.936,2.295,37,20,314.617,760.22,1074.837,790.642,787.278,1577.92,High
39503507165,4.945,4.664,1.916,2.748,39,20,324.474,706.793,1031.267,717.987,730.532,1448.519,High
15120953811,4.688,4.546,1.968,2.578,32,20,212.696,559.661,772.357,624.446,583.122,1207.568,High
27606157424,4.404,4.32,2.06,2.26,28,20,206.539,544.692,751.231,646.422,569.179,1215.601,High
31348422701,4.714,4.368,2.045,2.323,30,20,218.25,539.81,758.06,678.969,565.208,1244.177,High
38560902500,4.521,4.263,1.96,2.303,31,20,288.836,669.505,958.341,708.429,695.05,1403.4789999999998,High
37222947444,4.555,4.243,1.94,2.303,26,20,257.278,538.056,795.3340000000001,702.81,563.709,1266.5189999999998,High
23985704424,4.44,4.285,2.029,2.256,32,20,271.429,670.688,942.117,715.4,696.796,1412.196,High
43258050990,4.804,4.314,2.143,2.171,29,20,242.226,604.937,847.163,645.471,630.303,1275.774,High
1325674646,4.279999999999999,4.044,1.973,2.071,21,20,178.07,417.634,595.704,572.136,442.216,1014.352,High
13458625343,4.781000000000001,4.57,1.891,2.679,31,20,232.69,558.502,791.192,622.91,581.839,1204.749,High
33014306367,4.973,4.706,2.084,2.622,42,20,333.716,781.777,1115.493,782.479,807.583,1590.062,High
3053391401,4.521,4.24,2.039,2.201,33,20,294.565,681.195,975.76,698.67,705.746,1404.416,High
24616606990,4.801,4.302,2.027,2.275,34,20,291.778,667.132,958.91,713.67,693.425,1407.0949999999998,High
2858542487,4.681,4.374,2.008,2.366,31,20,262.407,596.002,858.4089999999999,651.557,620.182,1271.739,High
42084542282,7.0,4.511,2.065,2.446,33,20,259.446,612.741,872.187,688.451,637.409,1325.86,High
40453461716,4.652,4.458,1.946,2.512,36,20,323.481,698.065,1021.546,764.442,722.711,1487.153,High
3326387381,4.288,4.097,1.985,2.112,24,20,245.41,480.428,725.838,687.493,506.607,1194.1,High
28703356321,4.693,4.386,2.049,2.337,36,20,300.203,689.976,990.179,727.324,715.89,1443.214,High
24655609830,4.59,4.37,1.857,2.513,41,20,325.386,836.216,1161.602,803.861,862.855,1666.716,High
43714478289,4.602,4.379,1.933,2.446,25,20,178.798,432.795,611.5930000000001,505.398,455.417,960.815,High
28738114353,4.507,4.214,2.026,2.188,28,20,257.211,608.214,865.4250000000001,674.316,633.332,1307.648,High
33656724240,4.5520000000000005,4.315,2.141,2.174,28,20,253.44,538.023,791.463,675.608,563.671,1239.279,High
14324397864,4.4670000000000005,4.405,2.12,2.285,34,20,269.913,673.309,943.222,712.818,697.772,1410.59,High
17269783717,4.623,4.462,2.027,2.435,33,20,272.745,624.278,897.023,683.269,648.956,1332.225,High
68013803828,4.739,4.298,1.935,2.363,32,20,247.861,605.297,853.158,683.361,632.202,1315.563,High
53073712300,4.564,4.389,2.108,2.281,29,20,257.724,598.269,855.9929999999999,699.71,624.056,1323.766,High
7477300145,4.737,4.381,2.024,2.357,35,20,297.876,683.988,981.864,705.75,708.586,1414.336,High
47922272386,4.758,4.369,1.617,2.752,24,20,188.842,453.967,642.809,580.112,477.585,1057.697,High
44705498705,4.71,4.311,2.042,2.269,28,20,242.461,526.057,768.518,635.844,549.988,1185.832,High
42615792181,4.566,4.121,1.986,2.135,27,20,237.65,547.158,784.808,671.821,573.925,1245.746,High
30000150518,4.6,4.246,1.984,2.262,42,20,361.615,892.279,1253.894,816.977,919.524,1736.501,High
67536460995,4.851,4.587,2.152,2.435,36,20,311.051,697.502,1008.553,745.737,722.445,1468.182,High
68287665497,4.744,4.45,1.904,2.546,34,20,218.842,591.434,810.276,648.215,617.798,1266.013,High
66011288319,4.795999999999999,4.505,2.087,2.418,40,20,286.356,775.126,1061.482,740.414,801.262,1541.676,High
60482139556,4.352,4.069,1.897,2.172,24,20,183.508,464.426,647.934,599.857,490.964,1090.821,High
41844754923,4.619,4.33,2.109,2.221,34,20,261.016,640.763,901.779,672.101,665.885,1337.986,High
5633478156,4.444,4.292,1.942,2.35,26,20,199.304,502.58,701.884,591.435,526.582,1118.0169999999998,High
57558762325,4.356,4.136,2.042,2.094,27,20,187.861,533.627,721.4879999999999,624.216,561.107,1185.323,High
36366381172,4.765000000000001,4.428,1.982,2.446,31,20,324.129,644.184,968.313,730.756,669.555,1400.311,High
15027992867,4.707,4.485,1.778,2.707,39,20,323.649,767.414,1091.063,787.475,792.034,1579.509,High
56798716583,4.499,4.314,1.833,2.481,34,20,281.428,669.276,950.704,758.055,695.451,1453.506,High
28405686279,4.211,4.188,1.789,2.399,26,20,215.428,508.895,724.323,615.754,532.837,1148.591,High
32529648207,4.646,4.44,2.013,2.427,33,20,266.882,634.347,901.229,696.694,660.671,1357.365,High
19684375742,4.6850000000000005,4.359,2.081,2.278,36,20,314.162,733.378,1047.54,738.88,759.322,1498.202,High
21900111781,4.585,4.17,1.836,2.334,30,20,294.244,637.6,931.844,745.187,664.134,1409.321,High
50420642777,4.806,4.605,2.134,2.471,41,20,336.589,776.21,1112.799,765.239,801.286,1566.525,High
26347457776,4.632,4.503,2.03,2.473,28,20,251.111,565.328,816.439,649.269,588.681,1237.95,High
10410422264,4.427,4.246,1.985,2.261,33,20,276.549,639.252,915.801,674.613,664.313,1338.926,High
5718749033,4.495,4.234,2.076,2.158,33,20,302.894,693.019,995.913,724.23,717.448,1441.678,High
67058721821,4.712,4.195,1.984,2.211,32,20,236.408,572.126,808.534,710.137,599.409,1309.5459999999998,High
35454392229,4.427,4.099,1.627,2.472,30,20,282.728,607.955,890.683,680.381,633.045,1313.426,High
19007046827,4.587,4.289,2.123,2.166,29,20,253.348,593.784,847.1320000000001,671.614,618.088,1289.702,High
2756292589,4.447,4.19,1.906,2.284,32,20,306.299,670.696,976.995,722.85,695.73,1418.58,High
63936172411,4.362,4.131,2.038,2.093,34,20,264.323,680.37,944.693,729.693,708.707,1438.4,High
59289028272,4.56,4.397,2.043,2.354,32,20,238.243,612.004,850.2470000000001,677.034,637.671,1314.705,High
49165945311,4.622,4.555,2.058,2.497,36,20,283.142,679.539,962.681,691.389,704.39,1395.779,High
44792003789,4.589,4.422,2.077,2.345,39,20,347.606,776.855,1124.461,815.405,802.841,1618.246,High
59981827598,4.575,4.253,2.107,2.146,31,20,272.54,595.567,868.107,713.57,623.334,1336.904,High
17124828752,4.571,4.321,1.808,2.513,30,20,272.784,589.352,862.136,672.778,614.392,1287.17,High
56313767681,4.215,4.158,1.498,2.66,30,20,229.845,530.538,760.383,657.378,555.392,1212.77,High
42641444832,4.697,4.658,2.14,2.518,32,20,250.152,583.479,833.6310000000001,631.194,606.993,1238.187,High
31216914036,4.519,4.355,1.877,2.478,31,20,267.921,612.069,879.99,681.033,636.937,1317.97,High
43280572170,4.55,4.486,2.095,2.391,29,20,260.163,560.293,820.456,670.727,585.61,1256.337,High
42730746557,4.747,4.365,2.029,2.336,38,20,339.623,788.972,1128.595,789.455,815.098,1604.553,High
53591895615,4.633,4.469,2.097,2.372,37,20,325.858,713.445,1039.303,756.224,739.658,1495.882,High
8395153645,4.667,4.601,2.1,2.501,32,20,274.352,616.016,890.3679999999999,705.66,639.368,1345.028,High
52054646918,4.559,4.32,1.947,2.373,24,20,200.702,479.095,679.797,631.643,504.24,1135.883,High
60700837259,4.305,4.282,1.954,2.328,26,20,219.18,480.211,699.3910000000001,658.605,506.103,1164.708,High
37563700658,4.777,4.427,1.975,2.452,33,20,293.542,692.247,985.789,749.46,717.704,1467.164,High
14459930041,4.697,4.484,1.976,2.508,34,20,234.9,630.145,865.045,665.11,654.677,1319.787,High
5884770136,4.697,4.318,1.934,2.384,33,20,263.927,644.927,908.854,674.227,669.976,1344.203,High
27781827204,4.668,4.4,1.895,2.505,30,20,277.702,597.228,874.93,683.083,622.917,1306.0,High
1982907321,4.54,4.315,2.109,2.206,27,20,219.438,543.107,762.545,594.128,567.59,1161.718,High
18166503210,4.824,4.558,1.858,2.7,32,20,300.497,632.401,932.898,687.124,656.505,1343.629,High
15872032347,4.392,4.217,1.97,2.247,38,20,348.772,779.019,1127.791,802.072,806.211,1608.283,High
55734351869,4.692,4.346,2.132,2.214,42,20,281.827,791.398,1073.225,734.915,817.878,1552.793,High
6581819615,4.441,4.294,1.857,2.437,31,20,290.22,616.168,906.388,675.767,640.3,1316.067,High
6772468143,4.565,4.41,1.916,2.494,37,20,296.871,745.999,1042.87,743.035,770.951,1513.986,High
4653503496,4.777,4.387,2.096,2.291,25,20,226.187,481.143,707.3299999999999,616.491,504.376,1120.867,High
66361233918,4.554,4.348,2.119,2.229,37,20,238.648,759.999,998.647,715.23,787.266,1502.496,High
36872948880,4.664,4.333,2.016,2.317,26,20,239.236,508.727,747.963,604.51,532.631,1137.141,High
39759751526,4.802,4.253,1.864,2.389,31,20,297.801,656.907,954.708,722.152,682.177,1404.3290000000002,High
13126532085,4.888,4.729,2.076,2.653,40,20,294.005,716.131,1010.136,737.577,739.299,1476.876,High
62928192271,4.303,3.979,2.054,1.925,26,20,195.269,503.877,699.146,653.902,531.568,1185.47,High
7744763715,4.3260000000000005,4.121,2.098,2.023,35,20,288.748,736.247,1024.995,720.372,761.958,1482.33,High
33581175598,4.563,4.262,2.099,2.163,27,20,271.366,572.085,843.451,670.302,598.8,1269.102,High
36555655356,4.4,4.336,2.185,2.151,24,20,185.114,469.27,654.384,619.11,494.174,1113.284,High
68002499970,4.774,4.303,2.085,2.218,32,20,226.78,605.049,831.829,668.814,631.663,1300.477,High
34843791310,4.787,4.496,2.081,2.415,31,20,257.628,601.434,859.0619999999999,645.097,625.295,1270.3919999999998,High
48667448792,4.586,4.335,2.053,2.282,35,20,276.788,673.102,949.89,722.385,698.491,1420.876,High
38587466077,4.813000000000001,4.563,1.892,2.671,36,20,268.623,702.725,971.348,685.281,727.077,1412.358,High
52985100347,4.524,4.101,1.907,2.194,28,20,257.292,593.606,850.8979999999999,687.282,619.677,1306.959,High
58432902894,4.5760000000000005,4.443,2.148,2.295,42,20,343.572,832.941,1176.513,815.44,859.67,1675.11,High
57323059965,4.662,4.467,2.152,2.315,36,20,318.727,750.524,1069.251,751.09,774.795,1525.885,High
18902659848,4.694,4.488,2.125,2.363,26,20,238.169,496.174,734.343,627.356,520.383,1147.739,High
16561797850,4.536,4.504,2.03,2.474,35,20,336.073,729.78,1065.853,773.845,755.058,1528.903,High
57587360035,4.526,4.331,2.12,2.211,28,20,234.064,560.095,794.159,614.241,583.655,1197.896,High
11889518300,4.333,4.18,1.965,2.215,32,20,290.805,674.585,965.39,757.452,700.966,1458.418,High
13277329387,4.654,4.532,2.154,2.378,42,20,337.749,817.285,1155.034,771.401,842.381,1613.782,High
20872395588,4.564,4.364,2.098,2.266,30,20,252.77,563.75,816.52,668.551,588.232,1256.783,High
34804214798,4.569,4.29,2.095,2.195,27,20,290.696,561.045,851.741,683.55,585.279,1268.829,High
60990495573,4.481,3.999,1.933,2.066,29,20,274.271,595.071,869.3420000000001,802.375,624.249,1426.624,High
50230643113,4.41,4.38,2.052,2.328,35,20,293.394,711.478,1004.872,720.245,736.81,1457.0549999999998,High
63465095747,4.305000000000001,4.268,2.071,2.197,24,20,164.969,437.271,602.24,582.573,462.192,1044.765,High
60105307943,4.655,4.448,1.861,2.587,39,20,305.155,717.555,1022.71,759.981,744.137,1504.118,High
10921550470,4.532,4.448,1.968,2.48,26,20,242.55,532.529,775.079,644.684,557.053,1201.737,High
5063214916,4.742,4.129,1.993,2.136,26,20,229.892,528.426,758.318,626.828,554.047,1180.875,High
41898209315,4.817,4.342,2.071,2.271,27,20,226.247,520.719,746.9660000000001,610.799,544.23,1155.029,High
9745209165,4.484999999999999,4.299,2.059,2.24,30,20,235.83,582.304,818.134,654.125,605.839,1259.964,High
51790314404,4.720000000000001,4.446,1.997,2.449,31,20,232.389,589.84,822.229,644.263,615.015,1259.278,High
52212940957,4.095000000000001,3.951,1.943,2.008,21,20,179.434,405.422,584.856,546.231,429.259,975.49,High
68673219369,4.758,4.444,2.099,2.345,38,20,316.054,685.387,1001.441,759.638,711.954,1471.592,High
37514465573,4.502,4.301,1.85,2.451,23,20,218.27,428.153,646.423,601.023,451.494,1052.517,High
68260904364,4.865,4.285,2.014,2.271,39,20,300.684,749.277,1049.961,778.749,777.648,1556.397,High
55345305445,4.468,4.284,2.135,2.149,35,20,259.641,651.502,911.143,692.985,678.194,1371.179,High
37673980628,4.5760000000000005,4.342,1.931,2.411,25,20,220.814,503.456,724.27,636.486,528.368,1164.854,High
3667878626,4.595000000000001,4.297,1.865,2.432,30,20,294.84,643.079,937.919,687.307,666.908,1354.215,High
16310321344,4.575,4.32,2.142,2.178,26,20,189.762,465.203,654.9649999999999,533.675,488.182,1021.857,High
4301346435,3.875,3.866,1.778,2.088,20,20,202.404,425.545,627.9490000000001,580.545,450.455,1031.0,High
24305924052,4.519,4.333,2.144,2.189,38,20,305.708,784.152,1089.86,786.391,809.744,1596.135,High
60629045016,4.709,4.524,2.032,2.492,32,20,250.14,581.297,831.437,698.83,605.605,1304.435,High
4896923514,4.632,4.328,2.052,2.276,35,20,272.479,698.141,970.62,672.92,723.322,1396.242,High
3105023903,4.6080000000000005,4.504,2.008,2.496,35,20,288.928,661.343,950.271,692.692,684.71,1377.402,High
30393107318,4.561999999999999,4.305,2.012,2.293,27,20,229.735,527.131,756.866,622.932,553.269,1176.201,High
62740157460,4.688000000000001,4.479,1.909,2.57,29,20,259.715,555.117,814.8319999999999,682.015,581.192,1263.207,High
55405580576,4.315,4.084,2.034,2.05,25,20,181.3,475.885,657.185,542.252,500.454,1042.706,High
56547545405,4.507,4.426,2.093,2.333,35,20,269.717,657.557,927.274,704.079,683.107,1387.186,High
18430181368,4.498,4.259,2.022,2.237,32,20,250.255,646.055,896.31,653.483,671.071,1324.554,High
1788027551,4.567,4.305,2.005,2.3,28,20,210.84,527.128,737.9680000000001,602.681,551.172,1153.853,High
777354165,4.632,4.386,2.043,2.343,33,20,279.212,633.886,913.098,676.353,658.037,1334.39,High
32788426336,4.509,4.144,2.071,2.073,31,20,281.019,629.756,910.775,716.705,656.349,1373.054,High
67735762790,4.628,4.232,2.044,2.188,40,20,327.06,800.503,1127.563,806.184,828.776,1634.96,High
56104273480,4.229,4.091,1.956,2.135,20,20,175.251,393.277,568.528,579.551,417.701,997.252,High
66826033699,4.753,4.436,2.031,2.405,31,20,212.276,528.69,740.9660000000001,620.735,553.362,1174.097,High
46900422652,4.683,4.357,2.122,2.235,42,20,328.404,900.818,1229.222,797.458,927.602,1725.06,High
29957339446,4.501,4.45,2.045,2.405,34,20,302.266,696.017,998.283,726.674,721.242,1447.916,High
61272162833,4.401,4.027,1.858,2.169,19,20,146.509,336.624,483.133,518.231,360.913,879.144,High
7451058144,4.249,4.225,2.078,2.147,30,20,280.958,614.023,894.981,684.609,637.951,1322.56,High
8059723609,4.623,4.41,1.988,2.422,32,20,295.859,613.926,909.785,664.722,637.73,1302.452,High
23474622592,4.726,4.488,2.109,2.379,23,20,176.192,431.677,607.869,544.023,453.961,997.984,High
30823070430,4.646,4.194,2.048,2.146,37,20,277.067,753.902,1030.969,751.796,781.397,1533.1930000000002,High
62433305379,4.725,4.368,2.133,2.235,25,20,191.358,444.366,635.7239999999999,591.01,468.131,1059.141,High
5718589579,4.46,4.459,1.979,2.48,26,20,209.95,497.276,707.226,608.266,520.709,1128.975,High
17135697884,4.743,4.53,1.892,2.638,46,20,386.98,935.298,1322.278,865.797,960.782,1826.579,High
42117533779,4.696,4.411,2.041,2.37,30,20,206.413,520.536,726.949,611.259,544.712,1155.971,High
26247223968,4.713,4.381,1.931,2.45,27,20,287.999,535.443,823.442,632.217,557.81,1190.027,High
31729918434,4.45,4.456,2.093,2.363,24,20,160.321,458.2,618.521,536.345,481.636,1017.981,High
9447001192,4.525,4.502,1.907,2.595,26,20,252.68,524.924,777.604,651.877,548.738,1200.615,High
65766182370,4.573,4.452,2.025,2.427,40,20,285.339,754.653,1039.992,796.36,781.485,1577.845,High
3140738919,4.871,4.5,1.901,2.599,39,20,360.781,772.136,1132.917,770.06,796.591,1566.6509999999998,High
46475250636,4.591,4.086,1.816,2.27,25,20,219.328,507.313,726.641,644.388,533.945,1178.333,High
4978820231,4.383,4.107,1.805,2.302,23,20,203.908,455.907,659.8149999999999,562.986,479.381,1042.367,High
35979254231,4.928,4.538,1.934,2.604,33,20,245.617,598.516,844.1329999999999,659.965,621.256,1281.221,High
54938292669,4.325,4.198,1.989,2.209,34,20,240.262,683.378,923.64,732.286,711.083,1443.369,High
17832296946,4.827,4.437,2.031,2.406,27,20,196.223,536.143,732.366,578.794,560.195,1138.989,High
48027766928,4.545,4.29,2.197,2.093,27,20,228.818,543.243,772.061,623.786,567.422,1191.208,High
20993064239,4.341,4.063,2.098,1.965,34,20,259.094,739.722,998.816,719.417,767.694,1487.111,High
38316023942,4.747,4.566,2.18,2.386,24,20,194.374,435.356,629.73,558.922,457.855,1016.777,High
3721210166,4.563000000000001,4.401,1.823,2.578,32,20,295.24,652.093,947.333,720.652,676.283,1396.935,High
11607072564,4.76,4.478,1.965,2.513,36,20,360.37,740.777,1101.147,778.588,765.839,1544.427,High
62275206005,4.88,4.428,2.12,2.308,41,20,300.13,782.332,1082.462,749.971,809.412,1559.383,High
19354569684,4.393,4.246,2.15,2.096,29,20,247.474,594.279,841.7529999999999,655.099,619.284,1274.383,High
5435203879,4.681,4.355,1.769,2.586,31,20,218.696,575.822,794.518,636.697,600.175,1236.8719999999998,High
5796887801,4.665,4.435,2.0,2.435,34,20,295.271,701.294,996.565,694.029,725.254,1419.283,High
55592513082,4.515000000000001,4.35,2.097,2.253,33,20,273.165,637.39,910.555,708.761,663.126,1371.887,High
65967931121,4.832,4.509,1.908,2.601,44,20,413.022,885.472,1298.494,849.62,911.542,1761.162,High
17192417503,4.593999999999999,4.498,2.025,2.473,34,20,336.652,681.683,1018.335,744.709,705.012,1449.721,High
67395464661,4.641,4.214,1.923,2.291,35,20,303.085,678.963,982.048,777.569,707.103,1484.672,High
27629533690,4.708,4.419,2.038,2.381,38,20,270.065,800.977,1071.042,729.046,826.471,1555.517,High
47107607353,4.44,4.372,2.016,2.356,36,20,273.987,679.856,953.843,713.023,706.354,1419.377,High
68361866572,4.659,4.435,2.147,2.288,38,20,307.967,714.514,1022.481,772.202,741.616,1513.818,High
54771845006,4.465,4.298,2.164,2.134,25,20,182.688,480.082,662.77,576.193,504.636,1080.829,High
31186398370,4.564,4.264,2.126,2.138,31,20,243.505,629.538,873.043,658.949,656.298,1315.2469999999998,High
52483509116,4.635,4.314,1.972,2.342,28,20,229.159,566.455,795.614,609.679,590.306,1199.985,High
63339807446,4.714,4.445,1.74,2.705,35,20,358.619,711.754,1070.373,781.249,738.388,1519.6370000000002,High
40842917268,4.483,4.438,2.089,2.349,31,20,295.329,600.401,895.73,707.574,625.057,1332.631,High
45073880682,4.513999999999999,4.385,2.091,2.294,37,20,342.696,758.116,1100.812,762.641,783.769,1546.41,High
49806108391,4.611000000000001,4.203,1.96,2.243,35,20,324.481,761.518,1085.999,778.233,788.673,1566.906,High
40726015984,4.62,4.384,2.014,2.37,40,20,331.125,829.237,1160.362,803.533,853.902,1657.435,High
50466312044,4.277,4.215,1.853,2.362,29,20,218.666,550.669,769.335,624.818,576.834,1201.652,High
68182103628,4.598999999999999,4.481,2.105,2.376,38,20,313.98,755.916,1069.8960000000002,800.446,782.448,1582.894,High
49699442056,4.704000000000001,4.453,1.996,2.457,26,20,216.206,488.637,704.843,609.616,513.24,1122.856,High
20003058001,4.567,4.15,1.939,2.211,26,20,183.632,488.74,672.3720000000001,555.411,511.505,1066.916,High
27049392986,4.412,4.339,2.019,2.32,32,20,258.558,604.937,863.495,668.815,629.798,1298.613,High
44040686555,4.712,4.443,1.756,2.687,31,20,212.394,542.783,755.177,609.611,566.995,1176.606,High
20495275304,4.429,4.229,2.082,2.147,26,20,218.996,541.44,760.436,624.604,565.733,1190.337,High
68532918297,4.775,4.549,2.051,2.498,31,20,224.645,545.388,770.033,670.151,570.617,1240.768,High
20266959497,4.489,4.201,2.097,2.104,18,20,155.639,333.656,489.295,456.236,355.02,811.256,High
38264803656,4.484,4.422,2.141,2.281,22,20,155.245,391.58,546.825,488.317,413.062,901.379,High
16498561316,4.638,4.063,1.942,2.121,27,20,217.348,540.591,757.9390000000001,643.032,566.359,1209.391,High
8589066000,4.558999999999999,4.429,1.989,2.44,36,20,304.563,716.982,1021.545,714.177,741.183,1455.36,High
33842479807,4.657,4.319,1.953,2.366,34,20,265.08,686.943,952.023,740.458,713.969,1454.427,High
5061079798,4.6850000000000005,4.421,1.95,2.471,33,20,317.113,704.242,1021.355,747.197,729.475,1476.672,High
14751144253,4.686999999999999,4.472,1.915,2.557,38,20,273.586,734.061,1007.647,739.407,759.51,1498.917,High
14586352183,4.763,4.59,2.043,2.547,31,20,240.708,544.135,784.843,626.825,567.651,1194.476,High
51892670714,4.617,4.237,1.97,2.267,28,20,252.426,583.868,836.2940000000001,650.427,609.106,1259.533,High
25951196127,4.517,4.261,1.997,2.264,37,20,294.488,762.451,1056.939,763.804,789.593,1553.397,High
64464480399,4.599,4.238,2.035,2.203,28,20,215.463,550.18,765.6429999999999,626.455,576.945,1203.4,High
39541503026,4.774,4.262,2.089,2.173,30,20,248.767,626.307,875.0740000000001,707.078,652.492,1359.57,High
62573554354,4.678,4.259,2.14,2.119,31,20,269.082,632.341,901.423,711.448,658.612,1370.06,High
49207851560,4.519,4.33,2.042,2.288,24,20,206.455,432.751,639.206,575.052,457.596,1032.648,High
17302271353,4.691,4.349,2.031,2.318,32,20,247.042,634.49,881.532,673.767,660.159,1333.926,High
9713887813,4.516,4.268,1.918,2.35,27,20,262.257,539.633,801.8900000000001,669.533,564.765,1234.298,High
24105348775,4.541,4.323,1.944,2.379,35,20,277.445,697.976,975.421,753.933,724.65,1478.583,High
4208846201,4.741,4.497,2.126,2.371,38,20,318.582,785.312,1103.894,745.422,809.193,1554.615,High
6511488253,4.691,4.344,1.962,2.382,32,20,292.343,656.062,948.405,698.161,680.269,1378.4299999999998,High
50701924334,4.698,4.424,1.911,2.513,41,20,304.564,804.141,1108.705,765.519,830.583,1596.102,High
9763919746,4.486000000000001,4.256,1.859,2.397,29,20,291.578,604.834,896.4119999999999,735.49,630.227,1365.717,High
43793937542,4.49,4.197,1.792,2.405,26,20,265.917,540.175,806.0919999999999,652.434,565.638,1218.072,High
42113255927,4.651,4.617,2.096,2.521,37,20,240.554,634.198,874.752,632.427,658.422,1290.8490000000002,High
4667682646,4.829000000000001,4.561,1.821,2.74,33,20,305.125,614.497,919.622,708.37,638.213,1346.583,High
32651035269,4.731,4.321,1.916,2.405,26,20,207.995,491.011,699.0060000000001,616.921,515.372,1132.293,High
6044518894,4.175,3.929,1.956,1.973,26,20,230.159,578.99,809.149,616.822,604.537,1221.359,High
63769737080,4.698,4.473,2.02,2.453,37,20,330.976,772.104,1103.08,768.087,797.128,1565.215,High
29506293602,4.654,4.302,1.892,2.41,37,20,337.641,727.847,1065.488,762.779,754.416,1517.1950000000002,High
46044565376,7.0,4.286,1.916,2.37,27,20,275.707,547.777,823.484,641.34,570.599,1211.939,High
2508423962,4.634,4.137,2.003,2.134,22,20,182.273,419.059,601.332,525.934,442.663,968.597,High
29514153475,4.473,4.271,1.878,2.393,34,20,294.003,659.346,953.349,712.121,684.532,1396.653,High
61090578448,4.389,4.335,2.053,2.282,18,20,170.211,334.602,504.813,522.299,356.628,878.9269999999999,High
29788226293,4.7010000000000005,4.37,2.067,2.303,32,20,223.67,612.637,836.3069999999999,663.529,638.923,1302.452,High
42155045991,4.6370000000000005,4.497,1.894,2.603,33,20,247.083,620.677,867.76,661.357,645.057,1306.414,High
7713789729,4.536,4.417,1.854,2.563,30,20,218.793,545.118,763.9110000000001,626.549,567.897,1194.446,High
45076179026,4.678000000000001,4.452,1.981,2.471,36,20,305.94,720.601,1026.541,758.064,745.614,1503.678,High
41191381933,4.802,4.658,2.103,2.555,34,20,264.672,623.4,888.072,717.161,648.008,1365.169,High
36848856537,4.51,4.289,2.03,2.259,34,20,293.774,710.083,1003.857,687.095,733.935,1421.03,High
18011853474,4.298,4.167,1.849,2.318,24,20,222.708,474.873,697.581,619.465,499.616,1119.081,High
10524079878,4.34,4.133,1.964,2.169,26,20,268.36,564.352,832.712,735.687,591.308,1326.995,High
8174588220,4.79,4.423,2.038,2.385,33,20,254.536,652.841,907.377,669.005,678.034,1347.039,High
11827040622,4.503,4.457,2.077,2.38,30,20,243.237,574.301,817.538,637.807,597.94,1235.747,High
59002392804,4.436999999999999,4.208,1.791,2.417,28,20,253.778,579.819,833.597,679.647,605.995,1285.642,High
59489218102,4.831,4.281,1.935,2.346,37,20,308.287,755.45,1063.737,785.146,782.621,1567.7669999999998,High
22779319729,4.572,4.379,1.996,2.383,30,20,239.803,568.937,808.74,666.523,594.617,1261.14,High
60063528517,4.359,4.035,1.917,2.118,29,20,261.895,584.169,846.064,674.665,611.897,1286.562,High
2943224672,4.634,4.492,2.023,2.469,27,20,241.369,503.663,745.032,602.064,526.227,1128.291,High
8520289457,4.692,4.431,2.104,2.327,36,20,341.537,742.807,1084.344,760.653,767.279,1527.932,High
12301751492,4.712,4.278,1.724,2.554,34,20,315.993,717.507,1033.5,718.303,742.822,1461.125,High
30364408739,4.68,4.253,1.761,2.492,28,20,277.521,576.916,854.4370000000001,680.994,603.067,1284.061,High
21114782462,4.553,4.092,2.15,1.942,30,20,224.668,630.547,855.215,656.771,657.613,1314.384,High
63924262855,4.688000000000001,4.473,2.116,2.357,38,20,294.278,698.656,992.934,753.285,725.267,1478.552,High
3851223279,4.45,4.317,2.084,2.233,30,20,241.633,585.422,827.0550000000001,619.239,609.457,1228.696,High
66150740641,4.632,4.257,2.053,2.204,30,20,222.966,554.422,777.388,646.136,580.518,1226.654,High
55738343165,4.609,4.217,2.084,2.133,40,20,280.084,799.722,1079.806,742.095,827.209,1569.304,High
67352119345,4.595,4.542,2.038,2.504,37,20,289.184,671.998,961.182,725.104,697.24,1422.344,High
23498885473,4.651,4.458,2.12,2.338,27,20,220.89,496.154,717.044,545.747,518.093,1063.84,High
8671885272,4.587,4.244,2.02,2.224,29,20,241.315,576.169,817.4839999999999,647.076,601.02,1248.096,High
68251823936,4.164000000000001,4.057,1.96,2.097,23,20,173.681,414.769,588.45,611.323,441.147,1052.47,High
35213789802,4.614,4.453,2.149,2.304,29,20,282.237,573.673,855.9100000000001,670.986,598.211,1269.197,High
66899614790,4.776,4.194,1.85,2.344,30,20,255.126,594.667,849.793,715.176,622.709,1337.885,High
2622505271,4.486000000000001,4.177,1.877,2.3,24,20,198.679,459.828,658.507,559.24,483.204,1042.444,High
40715081381,4.658,4.47,2.026,2.444,37,20,309.769,706.619,1016.388,725.535,730.81,1456.3449999999998,High
50600279889,7.0,4.373,1.918,2.455,31,20,213.95,547.149,761.0989999999999,589.107,571.601,1160.708,High
38107062212,4.75,4.348,1.912,2.436,37,20,299.81,757.193,1057.003,773.655,783.5,1557.155,High
63087474878,4.774,4.612,2.185,2.427,35,20,276.668,665.197,941.865,703.029,689.547,1392.576,High
31905252087,4.890000000000001,4.242,2.134,2.108,39,20,275.592,770.75,1046.342,745.268,798.444,1543.712,High
9881122472,4.667,4.251,1.827,2.424,33,20,286.715,690.29,977.005,680.402,714.481,1394.883,High
5814504246,4.363,4.307,1.849,2.458,29,20,228.175,563.133,791.308,636.444,587.881,1224.3249999999998,High
56375671054,4.463,4.107,1.935,2.172,23,20,172.821,428.124,600.945,554.669,452.477,1007.146,High
48599868118,4.583,4.26,2.117,2.143,26,20,216.128,538.396,754.5239999999999,639.319,564.606,1203.925,High
58376482695,4.48,4.29,2.055,2.235,34,20,233.835,624.348,858.183,683.521,651.367,1334.888,High
57199526340,4.591,4.353,1.895,2.458,27,20,240.289,528.565,768.854,680.481,553.167,1233.648,High
60923906449,4.436,4.076,1.907,2.169,29,20,216.23,568.324,784.554,667.894,595.386,1263.28,High
13367072454,4.609999999999999,4.143,1.968,2.175,34,20,322.794,742.695,1065.489,754.079,768.323,1522.402,High
46091596354,4.521,4.32,1.974,2.346,29,20,262.302,583.259,845.561,702.239,608.864,1311.103,High
50785757824,4.94,4.48,2.084,2.396,22,20,205.13,404.223,609.3530000000001,578.786,427.243,1006.029,High
46140683963,4.798,4.525,2.13,2.395,40,20,322.713,768.915,1091.628,783.778,794.281,1578.059,High
10162561211,4.622,4.208,1.978,2.23,33,20,316.666,712.698,1029.364,786.06,737.852,1523.9119999999998,High
29580883844,4.4590000000000005,4.29,2.177,2.113,29,20,226.464,585.307,811.771,669.702,611.593,1281.295,High
34527240694,4.68,4.535,1.923,2.612,35,20,281.917,704.462,986.379,694.389,727.945,1422.334,High
57682880011,4.774,4.646,2.115,2.531,32,20,232.587,553.256,785.843,673.872,577.908,1251.78,High
39909455199,4.612,4.588,2.106,2.482,38,20,311.925,734.693,1046.618,741.695,759.158,1500.853,High
40511919533,4.827,4.535,1.936,2.599,38,20,297.77,717.203,1014.973,767.694,742.405,1510.099,High
22245303895,4.918,4.507,1.88,2.627,34,20,324.562,672.866,997.428,746.13,698.439,1444.569,High
67016519559,4.622,4.33,1.785,2.545,41,20,340.963,812.69,1153.653,810.795,839.868,1650.663,High
24549144984,4.694,4.435,2.042,2.393,33,20,296.799,668.156,964.955,742.046,693.171,1435.217,High
48519094321,4.622,4.238,2.082,2.156,30,20,225.701,581.575,807.2760000000001,628.527,606.604,1235.131,High
30693295595,4.864,4.4,2.012,2.388,36,20,276.689,674.278,950.967,702.177,700.052,1402.229,High
60253012449,4.138,3.958,1.68,2.278,26,20,209.921,504.876,714.797,601.226,530.541,1131.767,High
36779621745,4.372,4.133,1.925,2.208,29,20,320.583,644.245,964.828,706.595,667.404,1373.999,High
5867236059,4.7010000000000005,4.409,2.013,2.396,38,20,314.571,748.715,1063.286,781.041,773.974,1555.015,High
28328750493,4.555,4.396,2.207,2.189,34,20,279.558,623.12,902.678,695.413,647.859,1343.272,High
33626767928,4.66,4.443,1.974,2.469,31,20,244.154,579.875,824.029,693.826,605.554,1299.38,High
3786283564,4.352,4.048,1.961,2.087,26,20,246.989,552.351,799.34,640.777,576.677,1217.4540000000002,High
26965143544,4.872,4.63,2.13,2.5,41,20,333.307,781.649,1114.956,773.07,806.285,1579.355,High
55513962321,4.899,4.446,2.013,2.433,35,20,299.048,636.51,935.558,710.349,661.407,1371.756,High
11921215087,4.736000000000001,4.175,1.808,2.367,36,20,305.864,735.657,1041.521,846.348,763.008,1609.356,High
32710811927,4.704000000000001,4.587,2.06,2.527,35,20,277.788,618.465,896.253,702.352,643.289,1345.641,High
35057592555,4.521,4.131,1.9,2.231,27,20,255.495,586.279,841.774,653.904,611.218,1265.1219999999998,High
6453696193,4.495,4.235,2.155,2.08,25,20,234.122,485.374,719.4960000000001,609.303,509.528,1118.831,High
63867365350,4.709,4.247,2.048,2.199,41,20,289.017,827.819,1116.836,781.762,856.261,1638.023,High
56376221518,4.731,4.223,1.937,2.286,30,20,294.95,596.974,891.924,698.193,621.922,1320.115,High
54891621871,4.6240000000000006,4.4,2.221,2.179,41,20,309.806,810.682,1120.488,826.211,838.302,1664.513,High
24501683681,4.8,4.516,2.146,2.37,29,20,220.28,538.561,758.841,617.247,561.806,1179.053,High
56043141118,4.702999999999999,4.47,2.101,2.369,39,20,295.797,765.648,1061.4450000000002,747.258,791.331,1538.589,High
59030179714,4.695,4.303,1.924,2.379,34,20,289.763,653.357,943.12,776.158,680.333,1456.491,High
53220894347,4.584,4.372,2.099,2.273,28,20,223.57,506.422,729.992,620.1,530.966,1151.066,High
44298497194,4.539,4.418,1.996,2.422,29,20,280.997,591.325,872.3220000000001,675.249,615.029,1290.278,High
51942345841,4.059,4.01,1.997,2.013,22,20,185.02,425.514,610.534,536.39,449.465,985.855,High
44291051562,4.627,4.539,2.095,2.444,32,20,237.771,608.904,846.675,668.368,633.238,1301.6060000000002,High
55856369286,4.295999999999999,4.07,1.937,2.133,24,20,236.089,500.913,737.002,627.666,526.715,1154.381,High
565627952,4.468,4.263,1.962,2.301,25,20,222.776,491.641,714.417,573.771,514.715,1088.486,High
53317669298,4.536,4.358,1.918,2.44,32,20,249.223,653.488,902.711,685.269,678.018,1363.287,High
8270905696,4.46,4.116,2.026,2.09,26,20,192.345,552.998,745.3430000000001,551.451,576.057,1127.508,High
11109232994,4.839,4.505,1.964,2.541,26,20,245.239,512.639,757.878,622.283,535.584,1157.867,High
19734787841,4.178,4.007,1.84,2.167,24,20,256.282,497.897,754.179,600.312,521.461,1121.773,High
45613553041,4.952,4.41,1.924,2.486,35,20,249.339,621.468,870.807,681.894,646.872,1328.766,High
2457630058,4.872,4.489,2.103,2.386,30,20,296.481,626.821,923.302,665.399,649.337,1314.736,High
10263415360,4.391,4.02,1.893,2.127,27,20,238.346,562.629,800.975,650.471,588.38,1238.851,High
58069336932,4.619,4.308,2.135,2.173,27,20,200.976,504.733,705.7090000000001,637.995,530.666,1168.661,High
11561605624,4.336,4.051,2.063,1.988,26,20,239.033,569.815,808.8480000000001,641.26,594.939,1236.199,High
21671264736,4.841,4.301,2.109,2.192,27,20,204.339,535.804,740.143,581.801,559.301,1141.102,High
31425092631,4.6530000000000005,4.421,2.04,2.381,29,20,275.653,564.518,840.171,688.264,590.409,1278.673,High
50800828702,4.503,4.452,2.031,2.421,35,20,271.64,680.794,952.434,744.926,707.006,1451.932,High
42947509593,4.686,4.385,2.116,2.269,44,20,357.291,902.596,1259.887,836.191,928.77,1764.961,High
40354895030,4.535,4.508,2.051,2.457,34,20,265.882,632.961,898.8430000000001,715.136,658.26,1373.396,High
24646107498,4.9510000000000005,4.437,2.031,2.406,29,20,252.823,559.514,812.337,620.813,584.587,1205.4,High
18736959068,4.606,4.272,1.811,2.461,33,20,310.202,685.434,995.636,768.309,710.939,1479.248,High
6509247880,4.661,4.438,1.979,2.459,32,20,248.598,637.895,886.4929999999999,637.893,661.774,1299.667,High
55519290881,4.661,4.148,2.049,2.099,26,20,212.028,462.202,674.23,608.699,487.19,1095.889,High
43040718888,4.285,4.123,2.011,2.112,20,20,171.476,401.705,573.181,543.041,426.163,969.204,High
17843938117,4.3950000000000005,4.244,1.818,2.426,26,20,231.04,489.211,720.251,633.178,514.972,1148.15,High
41480554543,4.552,4.323,2.018,2.305,31,20,251.028,577.997,829.025,638.021,602.695,1240.716,High
67819564823,4.574,4.298,1.989,2.309,36,20,310.749,700.53,1011.279,763.823,728.127,1491.9499999999998,High
2284493680,4.322,4.116,1.818,2.298,22,20,211.558,444.238,655.796,601.072,467.434,1068.506,High
40707532133,4.838,4.513,1.986,2.527,36,20,317.65,688.822,1006.472,717.15,713.102,1430.252,High
687584986,4.484,4.43,1.945,2.485,33,20,283.891,693.202,977.093,708.051,716.427,1424.478,High
36275172502,7.0,4.438,2.034,2.404,29,20,255.212,572.114,827.326,645.656,596.817,1242.473,High
29381000584,4.785,4.504,2.109,2.395,36,20,303.411,686.799,990.21,739.985,711.634,1451.619,High
56864707149,4.926,4.381,2.119,2.262,31,20,259.112,566.428,825.54,681.545,592.397,1273.942,High
9316067022,4.621,4.419,2.037,2.382,34,20,305.666,670.286,975.952,753.904,695.771,1449.675,High
60550544260,4.379,4.096,1.851,2.245,31,20,261.81,611.392,873.202,707.878,638.428,1346.306,High
36192747759,4.45,4.316,2.154,2.162,27,20,185.785,524.022,709.807,636.208,548.641,1184.849,High
44687242182,4.841,4.486,2.025,2.461,31,20,226.007,576.055,802.0619999999999,673.694,600.825,1274.519,High
367725189,4.631,4.209,2.096,2.113,25,20,220.632,497.845,718.4770000000001,611.979,522.616,1134.595,High
25974253912,4.604,4.356,1.939,2.417,27,20,218.312,522.317,740.629,613.016,546.665,1159.681,High
23837425182,4.698,4.536,2.027,2.509,31,20,260.692,580.97,841.662,650.028,605.226,1255.254,High
54415202535,4.317,4.225,2.18,2.045,33,20,242.279,629.677,871.956,701.111,656.131,1357.242,High
64948334886,4.585,4.291,1.939,2.352,32,20,268.705,648.465,917.17,707.305,675.286,1382.591,High
20617269603,4.643,4.274,1.989,2.285,28,20,184.182,528.254,712.436,571.878,551.797,1123.6750000000002,High
24718492645,4.284,4.107,2.088,2.019,27,20,195.957,552.732,748.689,641.165,579.731,1220.896,High
40070278508,4.626,4.391,2.042,2.349,36,20,333.508,726.581,1060.089,769.947,752.487,1522.434,High
14288560683,4.609,4.127,2.04,2.087,28,20,258.269,586.43,844.699,689.165,612.727,1301.8919999999998,High
33606321981,4.501,4.492,1.996,2.496,38,20,316.878,725.531,1042.409,749.426,751.615,1501.0410000000002,High
25117460080,4.6370000000000005,4.352,2.064,2.288,28,20,266.455,556.765,823.22,632.785,580.145,1212.9299999999998,High
47168496449,4.408,4.344,2.092,2.252,30,20,228.323,569.418,797.741,640.022,593.84,1233.862,High
49537201219,4.128,4.041,1.879,2.162,28,20,247.784,558.341,806.125,656.402,585.412,1241.814,High
62677111907,4.593,4.399,1.942,2.457,36,20,290.954,670.784,961.738,731.698,697.693,1429.391,High
18395317433,4.505,4.199,1.958,2.241,26,20,202.156,517.674,719.8299999999999,566.818,542.04,1108.858,High
873219145,4.253,4.045,1.997,2.048,20,20,189.778,390.925,580.703,521.88,413.339,935.219,High
12266207192,4.679,4.344,1.904,2.44,37,20,325.616,782.234,1107.85,744.706,807.641,1552.347,High
16707625896,4.548,4.249,2.055,2.194,30,20,261.357,640.653,902.01,686.566,666.415,1352.981,High
27335986462,4.845000000000001,4.491,1.94,2.551,33,20,286.513,609.97,896.483,678.43,635.272,1313.702,High
19308571394,4.575,4.323,1.844,2.479,26,20,251.579,514.434,766.0129999999999,635.171,538.689,1173.86,High
37935203153,4.389,4.191,2.021,2.17,28,20,225.655,551.324,776.9789999999999,611.611,575.803,1187.414,High
13932900679,4.8580000000000005,4.457,2.06,2.397,35,20,267.427,657.339,924.766,698.275,681.627,1379.902,High
17304834831,4.589,4.479,1.955,2.524,29,20,239.364,528.423,767.787,641.84,552.604,1194.444,High
1475530236,4.718999999999999,4.396,2.052,2.344,37,20,280.696,778.533,1059.229,752.076,804.488,1556.564,High
47648390863,4.384,4.327,2.017,2.31,31,20,276.301,627.714,904.015,657.404,652.155,1309.559,High
49313247849,4.476999999999999,4.437,2.06,2.377,33,20,285.216,660.95,946.166,721.031,686.67,1407.701,High
27879433976,4.816,4.425,2.075,2.35,40,20,302.584,808.794,1111.378,744.456,834.258,1578.714,High
46872537645,4.463,4.272,2.052,2.22,29,20,281.911,563.096,845.0070000000001,690.893,588.711,1279.604,High
19918782045,4.325,4.303,2.126,2.177,31,20,254.134,611.483,865.617,667.765,636.741,1304.506,High
16328028039,4.677,4.282,1.845,2.437,40,20,343.528,788.061,1131.589,786.959,814.701,1601.66,High
59954320803,4.616,4.439,2.136,2.303,36,20,252.509,660.561,913.07,709.908,686.743,1396.651,High
1095556281,4.888999999999999,4.534,2.075,2.459,28,20,255.368,554.773,810.1410000000001,648.947,576.743,1225.69,High
33377256247,4.555,4.373,2.027,2.346,32,20,208.701,572.76,781.461,632.924,598.923,1231.847,High
5514099749,4.314,4.272,1.929,2.343,27,20,257.236,535.915,793.151,644.819,559.797,1204.616,High
64216711888,4.85,4.223,2.162,2.061,31,20,258.035,633.642,891.6770000000001,716.017,660.398,1376.415,High
67900829160,4.606,4.435,2.026,2.409,39,20,282.57,722.794,1005.364,724.737,748.994,1473.731,High
62510526093,4.5120000000000005,4.449,1.984,2.465,38,20,295.664,701.207,996.871,742.678,727.367,1470.045,High
44549273061,4.712,4.313,1.916,2.397,43,20,334.564,859.567,1194.131,813.594,886.547,1700.141,High
58305872535,4.657,4.137,2.097,2.04,29,20,241.207,580.637,821.8439999999999,681.325,607.835,1289.16,High
29635887956,4.595000000000001,4.328,2.041,2.287,34,20,277.422,671.347,948.769,710.881,697.754,1408.635,High
46583981770,4.406000000000001,4.302,2.152,2.15,32,20,277.022,662.2,939.222,677.992,687.63,1365.6219999999998,High
17313131328,4.507,4.263,1.895,2.368,24,20,187.832,466.722,654.554,584.865,490.905,1075.77,High
37714030470,4.432,4.35,2.095,2.255,36,20,280.059,726.314,1006.373,708.279,752.68,1460.9589999999998,High
592366028,4.706,4.506,2.108,2.398,28,20,226.674,537.976,764.65,597.813,560.991,1158.804,High
41629478812,4.652,4.482,1.972,2.51,37,20,326.27,741.767,1068.037,792.015,766.463,1558.478,High
56736588691,4.623,4.249,2.004,2.245,30,20,241.376,571.718,813.0939999999999,668.509,598.013,1266.522,High
52866450985,4.629,4.105,1.997,2.108,26,20,182.478,461.152,643.63,577.965,486.578,1064.543,High
50486715148,4.541,4.173,2.046,2.127,26,20,206.828,496.907,703.735,608.306,523.0,1131.306,High
64498932546,4.254,4.037,1.852,2.185,30,20,251.21,565.476,816.686,732.425,593.238,1325.663,High
4682629745,4.678,4.324,2.013,2.311,27,20,223.05,525.037,748.087,610.851,549.081,1159.932,High
50988165991,4.706,4.355,1.988,2.367,38,20,287.24,737.622,1024.862,709.718,764.193,1473.911,High
13601042032,4.585,4.486,2.044,2.442,34,20,271.886,666.905,938.791,703.256,690.803,1394.059,High
35085852264,4.677,4.448,1.8,2.648,29,20,244.55,541.435,785.9849999999999,651.67,565.24,1216.91,High
22394132239,4.587,4.446,1.954,2.492,35,20,277.099,670.775,947.874,751.647,696.691,1448.3380000000002,High
2929126237,4.738,4.284,2.054,2.23,36,20,293.705,686.192,979.897,735.374,712.075,1447.449,High
34798904983,4.459,4.269,2.034,2.235,29,20,276.732,604.041,880.7730000000001,659.138,627.825,1286.9630000000002,High
63521579281,4.521,4.422,2.044,2.378,27,20,189.435,457.582,647.017,576.797,481.014,1057.811,High
18590389346,4.683,4.106,1.888,2.218,23,20,249.602,479.374,728.976,635.964,503.995,1139.959,High
18228110458,4.788,4.459,2.137,2.322,33,20,300.934,701.692,1002.626,702.604,725.925,1428.529,High
35334414692,4.652,4.422,1.956,2.466,22,20,213.195,450.163,663.358,557.884,471.59,1029.474,High
10330680655,4.609999999999999,4.34,2.038,2.302,33,20,273.405,648.44,921.845,713.96,674.372,1388.332,High
42165046617,4.702,4.277,2.074,2.203,35,20,290.389,697.437,987.826,710.751,723.024,1433.775,High
28931588639,4.9670000000000005,4.511,2.097,2.414,30,20,273.998,550.502,824.5,647.585,575.178,1222.763,High
34203771171,4.5760000000000005,4.27,2.021,2.249,32,20,223.816,593.666,817.4820000000001,655.974,619.57,1275.544,High
44449819358,4.581,4.343,2.018,2.325,34,20,285.132,713.268,998.4,714.383,738.922,1453.305,High
19015031606,4.752,4.324,2.077,2.247,32,20,244.094,598.589,842.683,664.27,624.016,1288.286,High
30025464233,4.775,4.365,1.918,2.447,35,20,314.469,694.732,1009.201,729.131,720.263,1449.394,High
58520573706,4.398,4.208,2.001,2.207,22,20,215.588,438.397,653.985,631.757,464.049,1095.806,High
37349339853,4.66,4.444,2.095,2.349,28,20,252.749,565.405,818.154,673.465,589.872,1263.337,High
22791127610,4.593,4.5,2.16,2.34,27,20,210.248,499.858,710.106,616.353,524.565,1140.918,High
62003808898,4.553,4.4,2.053,2.347,32,20,233.537,546.533,780.07,684.405,572.428,1256.833,High
47750130590,4.683,4.548,2.127,2.421,31,20,243.679,569.163,812.842,631.991,593.502,1225.493,High
27054261156,4.1530000000000005,4.075,1.963,2.112,26,20,197.934,524.064,721.9979999999999,650.203,550.299,1200.502,High
48165123867,4.708,4.541,2.12,2.421,40,20,354.467,769.369,1123.836,783.088,794.992,1578.08,High
26657225558,4.529999999999999,4.368,2.019,2.349,34,20,296.391,687.032,983.423,722.925,712.172,1435.097,High
40422044414,4.6240000000000006,4.451,2.032,2.419,38,20,320.176,765.717,1085.893,748.247,790.867,1539.114,High
3060887115,4.767,4.673,2.091,2.582,30,20,281.405,568.522,849.927,687.393,592.007,1279.4,High
60957318858,4.607,4.402,1.955,2.447,34,20,300.502,674.874,975.376,761.754,700.259,1462.013,High
66567487122,4.933,4.535,2.1,2.435,41,20,369.983,774.532,1144.515,866.684,801.452,1668.136,High
31207743613,4.652,4.367,2.129,2.238,26,20,185.561,472.63,658.191,566.157,496.878,1063.035,High
58454074438,4.444,4.197,1.787,2.41,26,20,228.479,492.444,720.923,615.23,517.72,1132.95,High
47690274054,4.62,4.39,1.792,2.598,33,20,270.762,609.842,880.604,690.293,635.453,1325.746,High
49769682921,4.338,4.29,1.931,2.359,33,20,242.881,622.756,865.637,687.153,649.066,1336.219,High
39283814477,4.871,4.618,2.063,2.555,32,20,267.434,594.142,861.576,677.795,618.435,1296.23,High
60459823395,4.585,4.08,2.055,2.025,32,20,235.298,635.088,870.386,683.365,662.482,1345.847,High
66074254363,4.366,4.204,1.971,2.233,31,20,236.317,607.248,843.565,692.949,634.376,1327.3249999999998,High
20169606271,4.789,4.401,2.099,2.302,35,20,265.67,694.475,960.145,706.832,720.398,1427.23,High
60584595551,4.6370000000000005,4.285,1.989,2.296,33,20,288.099,657.192,945.291,739.011,684.285,1423.2959999999998,High
33234830341,4.68,4.507,1.786,2.721,32,20,267.678,548.523,816.201,640.703,573.082,1213.785,High
59630792797,4.892,4.342,1.898,2.444,31,20,230.571,575.143,805.714,666.718,601.586,1268.304,High
54031331210,4.055,3.752,1.885,1.867,25,20,250.682,554.245,804.927,768.151,583.96,1352.111,High
67407374470,4.643,4.457,1.828,2.629,31,20,253.472,580.81,834.2819999999999,687.97,607.031,1295.001,High
15202814605,4.468999999999999,3.934,1.974,1.96,24,20,211.335,494.827,706.162,660.975,521.775,1182.75,High
29256289654,4.646,4.236,2.127,2.109,40,20,318.154,839.868,1158.022,791.507,867.763,1659.27,High
9777150500,4.604,4.063,1.926,2.137,25,20,190.677,508.589,699.266,643.765,534.514,1178.279,High
35151336744,4.895,4.667,2.147,2.52,30,20,258.674,533.476,792.15,654.983,556.024,1211.007,High
41579513809,4.383,4.207,2.022,2.185,32,20,247.539,601.171,848.71,680.918,627.084,1308.002,High
58571103478,4.5760000000000005,4.575,2.12,2.455,33,20,252.888,645.681,898.5690000000001,687.745,670.34,1358.085,High
3057120613,4.707,4.316,1.9,2.416,36,20,310.519,711.268,1021.787,740.57,737.001,1477.571,High
38019294130,4.765000000000001,4.494,2.048,2.446,25,20,231.539,470.753,702.2919999999999,615.412,493.695,1109.107,High
60604927050,4.433,4.231,2.12,2.111,30,20,247.236,590.226,837.462,670.427,616.25,1286.677,High
49609845776,4.439,4.26,1.86,2.4,28,20,248.121,520.656,768.7769999999999,634.876,545.933,1180.809,High
36453727984,4.91,4.424,2.098,2.326,36,20,313.866,740.604,1054.47,747.595,764.296,1511.891,High
32291083408,4.725,4.513,1.974,2.539,28,20,225.649,495.289,720.938,620.782,519.525,1140.307,High
4822419579,4.617,4.453,2.08,2.373,30,20,256.719,591.469,848.1880000000001,662.18,615.467,1277.647,High
50009808233,4.783,4.329,1.998,2.331,33,20,251.205,612.099,863.3040000000001,687.318,637.991,1325.309,High
12201039842,4.658,4.45,1.964,2.486,37,20,324.008,734.939,1058.947,743.512,759.742,1503.254,High
65117516651,4.368,4.254,2.097,2.157,35,20,272.241,684.093,956.334,750.271,710.927,1461.198,High
22553204946,4.561999999999999,4.153,1.817,2.336,23,20,190.994,449.602,640.596,577.283,474.075,1051.358,High
65249446152,4.681,4.395,1.907,2.488,25,20,213.142,447.803,660.9449999999999,589.456,472.525,1061.981,High
41703703373,4.787,4.325,2.039,2.286,31,20,233.695,593.97,827.665,652.407,619.755,1272.162,High
15904118284,4.838,4.619,2.027,2.592,33,20,285.506,633.773,919.279,705.487,658.012,1363.4989999999998,High
13765438360,4.843,4.616,1.901,2.715,33,20,264.441,626.593,891.0339999999999,661.098,650.268,1311.366,High
3906400779,4.513,4.497,2.073,2.424,29,20,241.178,523.415,764.593,626.02,545.941,1171.961,High
59752960662,4.720000000000001,4.271,1.95,2.321,32,20,255.112,643.493,898.605,736.706,670.119,1406.825,High
37696495013,4.691000000000001,4.625,2.076,2.549,34,20,250.804,611.297,862.101,651.132,635.684,1286.8159999999998,High
21166199243,4.575,4.142,2.043,2.099,32,20,239.908,672.799,912.707,661.365,698.773,1360.138,High
47759288903,4.63,4.273,1.994,2.279,33,20,313.784,669.382,983.166,754.452,695.461,1449.913,High
45284032141,4.513,4.384,2.04,2.344,33,20,255.725,638.685,894.41,677.198,663.91,1341.108,High
11528450746,4.7010000000000005,4.458,2.029,2.429,31,20,267.755,585.524,853.279,673.966,610.311,1284.277,High
55896227032,4.597,4.435,1.879,2.556,30,20,252.962,596.868,849.83,676.07,622.012,1298.082,High
2382408077,4.406,4.05,2.068,1.982,21,20,157.543,383.152,540.6949999999999,518.429,407.024,925.453,High
29120380480,4.857,4.579,2.014,2.565,32,20,283.603,605.733,889.336,697.634,629.641,1327.275,High
36051553855,4.6080000000000005,4.455,2.147,2.308,32,20,272.613,615.622,888.2349999999999,673.333,640.145,1313.478,High
34506937871,4.513,4.329,1.892,2.437,23,20,176.92,401.946,578.866,513.261,423.902,937.163,High
55724426052,4.533,4.269,1.953,2.316,31,20,249.321,608.762,858.083,687.533,633.677,1321.21,High
62672204414,4.498,4.281,2.105,2.176,40,20,287.299,800.931,1088.23,757.665,829.158,1586.823,High
38744243626,4.774,4.324,1.945,2.379,30,20,279.074,576.196,855.27,668.657,601.2,1269.857,High
17409181859,4.643,4.42,2.035,2.385,24,20,180.362,441.832,622.194,581.896,464.94,1046.836,High
55590160899,4.495,4.292,1.93,2.362,28,20,226.937,515.974,742.9110000000001,645.104,540.675,1185.779,High
55183041816,4.643000000000001,4.597,2.038,2.559,28,20,238.265,495.338,733.6030000000001,613.177,518.305,1131.482,High
36508335083,4.486000000000001,4.347,1.995,2.352,28,20,204.889,535.369,740.258,566.177,558.208,1124.385,High
66674246487,4.5760000000000005,4.181,1.995,2.186,28,20,213.501,529.099,742.6,638.612,556.16,1194.772,High
37387167440,4.63,4.269,2.152,2.117,29,20,282.664,588.478,871.1419999999999,668.938,612.624,1281.562,High
23144910266,4.691,4.541,1.964,2.577,35,20,259.6,683.43,943.03,677.099,708.245,1385.344,High
21283709649,4.753,4.515,1.912,2.603,30,20,260.721,572.575,833.296,684.411,596.516,1280.927,High
42487544066,4.526,4.285,1.879,2.406,26,20,224.779,486.103,710.8820000000001,597.992,510.683,1108.675,High
38692135157,4.676,4.506,2.126,2.38,27,20,225.385,512.514,737.899,612.549,535.349,1147.898,High
55440483431,4.553,4.379,2.097,2.282,30,20,225.21,531.614,756.8240000000001,620.237,555.89,1176.127,High
43517882637,4.554,4.092,1.948,2.144,28,20,252.814,562.763,815.577,645.607,588.675,1234.282,High
18344715540,4.325,4.062,1.97,2.092,25,20,215.715,487.706,703.421,615.552,513.95,1129.502,High
45088943515,4.617,4.484,2.019,2.465,39,20,264.557,698.085,962.642,717.48,723.783,1441.263,High
3402096689,4.654999999999999,4.203,2.065,2.138,26,20,217.922,499.756,717.678,614.106,523.17,1137.2759999999998,High
13063339183,4.7010000000000005,4.411,1.974,2.437,33,20,278.448,632.623,911.071,686.237,658.097,1344.3339999999998,High
5655009834,4.395,3.961,1.886,2.075,19,20,217.462,417.749,635.211,599.577,443.361,1042.938,High
14845171828,4.721,4.391,1.853,2.538,34,20,281.506,669.868,951.374,701.028,694.795,1395.823,High
31346058502,4.549,4.242,1.837,2.405,32,20,253.528,602.659,856.187,692.283,629.035,1321.318,High
65046098914,4.228,4.157,1.841,2.316,30,20,255.872,590.87,846.742,673.821,617.111,1290.932,High
22766845421,4.547000000000001,4.29,2.043,2.247,35,20,276.45,654.675,931.125,694.851,681.09,1375.941,High
67096819218,4.597,4.281,1.98,2.301,29,20,282.427,576.053,858.48,712.067,603.275,1315.342,High
10463823504,4.8580000000000005,4.552,2.045,2.507,29,20,227.297,520.679,747.976,621.592,544.111,1165.703,High
53228551522,4.305,4.11,2.066,2.044,30,20,247.735,600.649,848.384,712.382,627.507,1339.889,High
45389340291,4.484,4.327,2.126,2.201,28,20,270.298,559.863,830.1610000000001,689.589,584.648,1274.237,High
1435767355,4.299,4.026,1.943,2.083,24,20,230.001,500.099,730.1,617.577,525.219,1142.796,High
53456028402,4.458,3.982,2.005,1.977,27,20,271.895,615.107,887.002,731.474,642.509,1373.9830000000002,High
66122865248,4.587,4.453,1.971,2.482,32,20,245.512,566.197,811.7090000000001,674.281,591.72,1266.001,High
49367179684,4.497,4.423,1.968,2.455,32,20,225.298,579.222,804.52,618.049,603.202,1221.251,High
31344029008,4.508,4.17,1.923,2.247,35,20,272.112,703.408,975.52,725.853,729.814,1455.667,High
49891932185,4.593999999999999,4.376,1.975,2.401,32,20,266.383,604.825,871.2080000000001,689.082,630.33,1319.412,High
49648261069,4.702999999999999,4.228,1.935,2.293,35,20,258.23,670.212,928.442,715.115,697.22,1412.335,High
26951845588,4.62,4.304,2.019,2.285,28,20,234.403,553.295,787.698,653.258,578.731,1231.989,High
63776431947,4.834,4.436,2.141,2.295,38,20,349.278,731.873,1081.151,808.992,757.912,1566.904,High
14494803324,4.68,4.652,2.044,2.608,40,20,303.33,769.094,1072.424,754.317,793.935,1548.252,High
19314474459,4.537,4.399,2.055,2.344,43,20,334.218,873.038,1207.256,819.281,899.557,1718.838,High
51493199125,4.638999999999999,4.441,1.87,2.571,41,20,359.661,771.912,1131.573,815.204,798.269,1613.473,High
26570565482,4.787,4.53,2.149,2.381,38,20,268.325,739.074,1007.399,699.173,764.784,1463.957,High
10259764473,4.538,4.424,2.05,2.374,33,20,246.29,630.859,877.149,667.245,655.699,1322.944,High
56940135146,4.279,4.249,2.158,2.091,27,20,210.59,543.863,754.4530000000001,652.312,570.428,1222.74,High
35542469590,4.534000000000001,4.414,1.85,2.564,32,20,254.589,623.883,878.472,676.042,649.097,1325.139,High
34151571632,4.492999999999999,4.4,2.109,2.291,31,20,235.293,618.237,853.53,666.212,643.036,1309.248,High
14709865876,4.633,4.271,1.859,2.412,34,20,308.468,667.699,976.167,746.684,693.571,1440.255,High
4752619674,4.458,4.263,1.877,2.386,29,20,238.327,577.535,815.862,665.393,602.354,1267.747,High
26398677177,4.693,4.466,2.095,2.371,35,20,279.509,689.941,969.45,692.514,714.982,1407.496,High
24926426077,4.52,4.38,2.079,2.301,35,20,286.047,715.873,1001.92,729.652,742.347,1471.999,High
36267105355,4.497,4.366,2.031,2.335,29,20,236.656,544.229,780.885,643.272,568.296,1211.5680000000002,High
37530500498,4.474,4.344,1.96,2.384,37,20,346.563,785.785,1132.348,769.601,810.585,1580.186,High
55798445392,4.619,4.41,2.052,2.358,33,20,284.008,654.739,938.747,697.294,679.967,1377.261,High
2613168121,4.614,4.374,2.057,2.317,35,20,304.769,704.455,1009.224,721.134,729.002,1450.136,High
8131024499,4.763,4.522,1.954,2.568,32,20,254.271,594.155,848.4259999999999,654.811,618.131,1272.942,High
31924200501,4.641,4.338,2.046,2.292,33,20,252.121,637.601,889.722,680.362,664.203,1344.565,High
25470655709,4.834,4.391,2.105,2.286,40,20,331.03,767.369,1098.399,775.608,794.175,1569.783,High
26375607176,4.767,4.604,2.012,2.592,24,20,195.915,431.593,627.508,579.552,454.746,1034.298,High
42896632206,4.728,4.458,2.016,2.442,36,20,282.518,666.564,949.082,699.602,692.081,1391.683,High
5534047781,4.805,4.398,1.806,2.592,32,20,274.149,628.891,903.04,692.856,653.149,1346.005,High
22478614453,4.753,4.646,1.838,2.808,39,20,323.142,745.221,1068.363,745.055,769.31,1514.3649999999998,High
46720133629,4.722,4.489,2.014,2.475,38,20,290.062,750.128,1040.19,725.164,774.997,1500.161,High
36186459771,4.759,4.553,1.873,2.68,32,20,289.691,607.646,897.337,681.357,630.88,1312.237,High
50960204520,4.836,4.512,1.918,2.594,34,20,297.315,638.054,935.369,694.201,663.304,1357.505,High
63030414606,4.583,4.39,2.027,2.363,36,20,273.926,663.072,936.998,753.627,689.543,1443.17,High
68431341062,4.659,4.342,1.887,2.455,35,20,257.519,651.378,908.897,740.226,678.705,1418.931,High
20411115320,4.406000000000001,4.22,2.118,2.102,27,20,229.89,558.54,788.43,648.814,583.194,1232.0079999999998,High
18078758578,4.8870000000000005,4.442,1.966,2.476,33,20,308.694,666.335,975.029,730.123,691.439,1421.562,High
27847329228,4.715,4.38,2.02,2.36,33,20,287.223,663.961,951.184,774.614,690.488,1465.102,High
64783644733,4.835,4.391,1.955,2.436,39,20,269.55,712.14,981.69,729.45,739.488,1468.938,High
57973575360,4.7940000000000005,4.41,2.168,2.242,36,20,317.591,705.145,1022.736,734.543,730.214,1464.757,High
21490185499,4.399,4.081,1.809,2.272,25,20,219.299,518.829,738.1279999999999,619.164,545.064,1164.228,High
10325019853,4.964,4.561,2.015,2.546,36,20,279.956,674.637,954.593,753.363,699.754,1453.1170000000002,High
46491808004,4.623,4.468,2.04,2.428,22,20,168.358,392.097,560.4549999999999,549.263,415.136,964.399,High
42360732880,4.595000000000001,4.321,2.018,2.303,33,20,298.191,697.45,995.641,751.293,722.703,1473.996,High
57322700886,4.745,4.322,1.896,2.426,25,20,209.926,489.978,699.904,606.874,514.995,1121.869,High
21953674889,4.457,4.199,2.097,2.102,28,20,252.221,569.046,821.267,659.169,594.091,1253.26,High
67056908546,4.569,4.397,2.144,2.253,33,20,248.225,572.622,820.847,639.498,598.381,1237.879,High
44562762326,4.736000000000001,4.349,1.891,2.458,26,20,236.533,496.524,733.057,623.962,520.433,1144.395,High
32544187796,4.474,4.432,2.07,2.362,33,20,278.868,671.358,950.226,737.499,697.6,1435.0990000000002,High
45519899770,4.684,4.435,2.091,2.344,30,20,260.669,593.335,854.004,667.267,617.687,1284.9540000000002,High
21368120862,4.611000000000001,4.238,2.006,2.232,33,20,295.489,682.775,978.264,723.125,708.197,1431.322,High
27333064638,4.548,4.419,2.097,2.322,40,20,317.87,830.283,1148.153,782.602,856.719,1639.321,High
57544721856,4.614,4.215,2.14,2.075,32,20,253.378,639.85,893.2280000000001,676.238,666.42,1342.658,High
57979309979,4.667,4.358,2.048,2.31,42,20,296.171,789.357,1085.528,779.963,816.824,1596.7869999999998,High
6248237793,4.694,4.348,2.043,2.305,27,20,271.007,542.51,813.517,648.955,565.443,1214.398,High
68349525200,4.75,4.32,2.003,2.317,37,20,294.417,754.697,1049.114,755.376,781.714,1537.09,High
53815897883,4.729,4.197,2.016,2.181,36,20,311.809,718.537,1030.346,771.464,746.634,1518.098,High
63306543501,4.846,4.371,2.126,2.245,36,20,287.015,666.244,953.259,728.721,692.815,1421.536,High
24362579734,4.795,4.443,2.1,2.343,33,20,287.675,635.504,923.179,735.869,660.969,1396.8380000000002,High
38939659315,4.438000000000001,4.274,2.031,2.243,27,20,258.151,554.093,812.2439999999999,636.006,577.992,1213.998,High
33769502284,4.720000000000001,4.204,2.056,2.148,34,20,311.102,698.587,1009.689,794.694,725.8,1520.494,High
16657101755,4.577999999999999,4.203,1.963,2.24,36,20,288.181,731.32,1019.501,743.367,758.024,1501.391,High
7527593711,4.68,4.142,1.865,2.277,38,20,348.776,833.782,1182.558,850.093,860.634,1710.727,High
60460998345,4.809,4.128,1.926,2.202,31,20,279.036,606.302,885.338,732.56,634.517,1367.077,High
31632080752,4.925,4.674,1.979,2.695,39,20,303.202,724.014,1027.216,737.719,748.525,1486.244,High
3490247863,4.567,4.048,1.783,2.265,28,20,300.752,628.914,929.666,734.818,654.151,1388.969,High
8316850340,4.674,4.459,2.054,2.405,28,20,258.738,571.05,829.788,699.794,594.987,1294.781,High
137963737,4.607,4.271,2.048,2.223,22,20,207.549,452.747,660.296,521.938,473.838,995.776,High
19760823923,4.586,4.257,1.773,2.484,34,20,325.105,719.082,1044.187,745.661,744.346,1490.007,High
5145885671,4.724,4.423,1.938,2.485,41,20,374.087,819.943,1194.03,785.85,844.462,1630.312,High
32561494856,4.694,4.373,2.092,2.281,30,20,240.216,575.947,816.163,659.423,601.45,1260.873,High
55780009588,4.867,4.451,2.026,2.425,38,20,328.325,729.748,1058.073,763.413,755.247,1518.66,High
17350027416,4.659,4.244,2.097,2.147,21,20,183.136,409.783,592.919,510.748,431.416,942.164,High
64831582420,4.436999999999999,4.171,1.97,2.201,25,20,198.192,533.088,731.28,642.954,559.57,1202.524,High
64365903429,4.702,4.195,1.874,2.321,34,20,265.336,642.648,907.984,699.741,669.888,1369.629,High
514968853,4.415,4.332,2.03,2.302,29,20,244.17,539.604,783.774,644.227,563.613,1207.84,High
32090208760,4.695,4.488,1.977,2.511,36,20,294.738,771.997,1066.735,736.804,796.256,1533.06,High
62927217656,4.605,4.222,2.056,2.166,30,20,214.263,594.088,808.351,691.869,621.935,1313.804,High
11256383945,4.698,4.413,2.056,2.357,37,20,286.2,693.622,979.822,697.387,718.439,1415.826,High
39207454585,4.552,4.396,2.051,2.345,30,20,220.717,575.327,796.044,648.628,599.626,1248.254,High
62720433177,4.564,4.315,2.106,2.209,32,20,307.469,642.895,950.364,734.422,669.397,1403.819,High
5535996279,4.569,4.361,1.961,2.4,34,20,275.666,707.674,983.34,705.091,732.387,1437.478,High
28806286720,4.433,4.277,1.965,2.312,30,20,263.441,602.81,866.251,691.82,627.637,1319.457,High
22793909474,4.644,4.471,2.016,2.455,34,20,287.164,677.805,964.969,736.755,702.921,1439.676,High
19442937270,4.683,4.224,2.117,2.107,33,20,281.187,674.939,956.126,772.836,702.483,1475.319,High
43245988481,4.327999999999999,4.137,1.577,2.56,23,20,205.857,475.269,681.126,621.817,499.639,1121.456,High
40689586244,4.59,4.413,1.991,2.422,24,20,223.841,480.83,704.671,619.825,504.238,1124.063,High
67104332147,4.695,4.476,2.076,2.4,41,20,325.538,799.823,1125.361,762.709,826.442,1589.1509999999998,High
63206221817,4.559,4.357,2.027,2.33,40,20,294.688,779.843,1074.531,754.728,807.041,1561.769,High
3062371945,4.3580000000000005,4.23,1.965,2.265,23,20,271.999,478.072,750.071,686.523,502.937,1189.46,High
64981386673,4.279999999999999,3.918,1.835,2.083,27,20,230.406,548.979,779.385,704.786,577.981,1282.7669999999998,High
35730569897,4.556,4.425,2.095,2.33,29,20,259.29,568.692,827.982,658.973,592.517,1251.49,High
50759299232,4.585,4.418,2.095,2.323,29,20,272.196,613.299,885.495,648.573,636.851,1285.424,High
51424625310,4.8,4.428,2.156,2.272,31,20,280.403,611.457,891.86,676.656,636.781,1313.437,High
48699961966,4.553,4.45,2.035,2.415,37,20,300.208,748.64,1048.848,760.109,774.355,1534.464,High
40637383471,4.427,4.038,2.105,1.933,33,20,292.224,683.288,975.512,781.11,711.035,1492.145,High
49560247920,4.57,4.351,1.968,2.383,27,20,223.037,516.274,739.311,591.678,540.207,1131.885,High
29119781003,4.636,4.585,2.171,2.414,32,20,265.935,587.567,853.502,663.235,612.547,1275.7820000000002,High
38464350920,4.663,4.37,2.152,2.218,30,20,257.322,574.611,831.933,670.959,599.08,1270.039,High
52130497138,4.443,4.282,1.956,2.326,23,20,187.212,471.62,658.832,606.228,496.158,1102.386,High
63588038962,4.619,4.188,2.042,2.146,31,20,230.324,574.076,804.4000000000001,746.236,600.804,1347.04,High
42630822152,4.643,4.372,2.1,2.272,32,20,298.523,623.608,922.131,689.883,648.014,1337.897,High
62023097130,4.689,4.524,2.107,2.417,33,20,277.384,644.145,921.529,717.161,668.517,1385.678,High
8422872459,4.76,4.552,1.837,2.715,33,20,256.367,601.021,857.3879999999999,677.399,625.423,1302.822,High
24500023784,4.797000000000001,4.347,2.115,2.232,27,20,220.441,554.222,774.663,601.259,577.806,1179.065,High
7921161596,4.555,4.414,1.987,2.427,32,20,260.257,616.459,876.7159999999999,669.666,640.793,1310.459,High
33102295502,4.642,4.386,2.181,2.205,36,20,285.619,715.342,1000.961,721.248,741.538,1462.786,High
62288184428,4.7170000000000005,4.258,2.087,2.171,26,20,191.345,499.395,690.74,599.293,524.765,1124.058,High
7170424470,5.0760000000000005,4.673,1.855,2.818,37,20,308.294,708.882,1017.176,711.605,732.371,1443.976,High
49893453879,4.502,4.377,1.975,2.402,35,20,257.366,673.817,931.183,719.946,700.101,1420.047,High
37059655649,4.541,4.197,1.954,2.243,34,20,295.995,710.957,1006.952,703.658,734.876,1438.534,High
31878902371,4.743,4.46,1.861,2.599,30,20,207.342,530.171,737.513,590.155,553.883,1144.038,High
8835414823,4.412,4.378,1.839,2.539,31,20,254.224,570.878,825.1020000000001,649.049,595.188,1244.237,High
50361252492,4.861000000000001,4.559,2.032,2.527,32,20,284.604,605.532,890.136,695.116,630.396,1325.512,High
17521543355,4.505999999999999,4.43,2.104,2.326,29,20,245.898,568.595,814.493,646.821,592.043,1238.864,High
4226071368,4.63,4.324,2.105,2.219,32,20,282.72,665.346,948.066,712.147,689.897,1402.044,High
62089846505,4.504,4.457,1.977,2.48,40,20,291.846,766.262,1058.108,748.574,791.955,1540.529,High
66785213848,4.906000000000001,4.499,1.999,2.5,36,20,267.729,656.001,923.73,689.919,681.533,1371.452,High
34667253905,4.456,4.291,1.978,2.313,20,20,181.322,378.912,560.2339999999999,524.891,400.278,925.169,High
67818708675,4.396,4.345,2.107,2.238,36,20,288.418,682.735,971.153,763.627,709.458,1473.085,High
57035456726,4.353,4.019,2.077,1.942,25,20,181.599,511.108,692.707,599.265,538.51,1137.775,High
16266828817,4.325,4.156,1.991,2.165,25,20,208.975,490.378,699.353,620.734,514.537,1135.2710000000002,High
15904560967,4.702999999999999,4.342,1.861,2.481,39,20,356.894,802.32,1159.214,781.774,828.457,1610.231,High
6301366954,4.564,4.402,2.04,2.362,34,20,303.593,671.577,975.17,737.522,697.221,1434.743,High
9778419376,4.913,4.592,2.038,2.554,31,20,224.247,564.899,789.146,635.692,588.102,1223.794,High
7878566437,4.545,4.287,2.092,2.195,26,20,267.8,540.852,808.652,655.058,565.969,1221.027,High
28211725871,4.251,4.173,1.992,2.181,31,20,257.241,651.258,908.499,720.948,677.789,1398.737,High
58935990472,4.825,4.234,2.126,2.108,32,20,293.263,674.904,968.167,781.037,701.005,1482.042,High
39961023631,4.493,4.464,2.12,2.344,35,20,293.439,681.226,974.665,746.055,706.91,1452.965,High
48895865757,5.111,4.501,1.9,2.601,35,20,253.216,671.383,924.599,708.295,697.032,1405.327,High
38822469321,4.763,4.396,1.972,2.424,37,20,338.103,744.219,1082.322,792.037,768.792,1560.8290000000002,High
14436071245,4.7490000000000006,4.567,1.907,2.66,37,20,307.878,686.653,994.531,701.497,710.169,1411.666,High
38915586022,4.468999999999999,4.33,1.839,2.491,35,20,299.113,707.302,1006.415,743.504,733.372,1476.876,High
11753067959,4.405,4.232,1.99,2.242,35,20,295.49,711.209,1006.699,761.434,737.379,1498.813,High
40430620384,4.52,4.382,2.017,2.365,32,20,264.87,637.974,902.844,691.526,662.475,1354.001,High
17042807023,4.684,4.362,2.004,2.358,41,20,377.574,823.121,1200.695,834.663,849.666,1684.3290000000002,High
27432390374,4.395999999999999,4.106,2.009,2.097,30,20,248.262,635.931,884.193,676.211,663.699,1339.91,High
43093580160,4.377,4.15,1.781,2.369,22,20,175.045,415.114,590.159,530.945,438.083,969.028,High
36936299397,4.7330000000000005,4.55,2.09,2.46,26,20,195.039,467.54,662.579,562.422,489.796,1052.218,High
13777843468,4.537,4.204,1.99,2.214,28,20,259.033,564.535,823.568,666.226,590.711,1256.937,High
1714785378,4.509,4.344,1.835,2.509,25,20,217.051,491.687,708.738,631.671,515.711,1147.382,High
6284675223,4.801,4.341,1.775,2.566,29,20,278.723,567.717,846.44,681.315,592.765,1274.08,High
41851211594,4.591,4.178,1.978,2.2,35,20,286.221,689.218,975.439,767.847,716.334,1484.181,High
11328788532,4.716,4.419,1.97,2.449,29,20,256.823,588.57,845.393,669.812,613.209,1283.021,High
2693649979,4.634,4.337,2.014,2.323,30,20,246.345,604.024,850.369,665.484,627.213,1292.697,High
43029852611,4.557,4.367,1.868,2.499,28,20,193.094,494.981,688.075,572.63,518.684,1091.314,High
50099964286,4.689,4.327,2.133,2.194,34,20,293.85,669.416,963.266,756.794,695.42,1452.214,High
25536026111,4.613,4.446,2.035,2.411,40,20,295.683,794.59,1090.273,738.393,820.468,1558.861,High
47387693218,4.217,4.182,1.897,2.285,20,20,176.313,386.209,562.5219999999999,559.497,410.572,970.069,High
25767508698,4.892,4.569,2.186,2.383,42,20,383.823,867.276,1251.099,834.116,893.157,1727.273,High
17170727871,4.9510000000000005,4.66,2.015,2.645,42,20,317.14,786.724,1103.864,758.617,811.426,1570.043,High
51736078335,4.571,4.224,2.021,2.203,42,20,320.908,854.447,1175.355,810.606,882.699,1693.3049999999998,High
8685355337,4.131,4.136,1.869,2.267,17,20,120.138,309.214,429.352,445.389,331.115,776.504,High
45844781521,4.479,4.431,1.924,2.507,35,20,264.439,650.649,915.088,708.753,675.104,1383.857,High
60250404014,4.565,4.421,2.039,2.382,31,20,249.216,570.772,819.988,667.993,595.901,1263.894,High
62318323410,4.659,4.48,2.201,2.279,28,20,258.644,522.492,781.136,689.691,547.739,1237.43,High
51346242973,4.686,4.441,1.959,2.482,42,20,316.752,819.805,1136.557,771.583,846.219,1617.802,High
24143552267,4.758,4.375,1.636,2.739,34,20,263.15,642.457,905.607,717.897,668.351,1386.248,High
39028389885,4.549,4.368,2.018,2.35,40,20,310.349,800.704,1111.053,759.368,826.321,1585.689,High
54226020865,4.392,3.965,1.985,1.98,23,20,194.629,410.467,605.096,596.982,435.443,1032.425,High
60318497711,4.712,4.187,2.088,2.099,34,20,221.608,645.999,867.607,711.97,673.987,1385.957,High
20805462486,4.644,4.406,2.162,2.244,29,20,247.251,550.802,798.053,642.883,574.472,1217.355,High
4768216415,4.907,4.39,2.032,2.358,33,20,278.707,648.474,927.181,682.4,672.521,1354.9209999999998,High
39764616690,4.583,4.327,1.908,2.419,34,20,268.137,662.861,930.998,684.62,688.102,1372.722,High
14736297685,4.577999999999999,4.371,1.99,2.381,35,20,291.707,668.253,959.96,716.649,693.632,1410.281,High
27588427388,4.971,4.687,2.095,2.592,38,20,310.937,725.922,1036.859,699.151,749.536,1448.687,High
1351303224,4.305,4.121,1.983,2.138,18,20,194.682,384.732,579.414,526.344,407.566,933.91,High
40661887714,4.742,4.526,2.062,2.464,31,20,267.539,599.148,866.687,695.765,623.714,1319.479,High
15229423009,4.513,4.268,2.032,2.236,33,20,294.448,668.081,962.529,702.513,693.35,1395.863,High
26058900417,4.431,4.189,1.91,2.279,26,20,218.383,509.134,727.517,613.019,532.951,1145.97,High
44676486889,4.771,4.452,2.026,2.426,36,20,298.874,702.219,1001.093,705.137,726.879,1432.016,High
29244631947,4.633,4.358,2.069,2.289,37,20,281.391,698.84,980.231,759.276,725.274,1484.55,High
46159733885,4.614,4.233,1.964,2.269,40,20,311.31,801.493,1112.803,766.327,829.093,1595.42,High
57759365553,4.505,4.462,2.035,2.427,36,20,334.648,735.512,1070.16,796.474,760.269,1556.743,High
52355057359,4.686,4.216,1.851,2.365,32,20,284.197,656.57,940.767,703.329,682.425,1385.754,High
31345457456,4.574,4.403,2.066,2.337,30,20,222.226,552.949,775.175,629.221,576.834,1206.0549999999998,High
9531758596,4.541,3.992,1.892,2.1,17,20,193.267,321.701,514.9680000000001,525.516,344.917,870.433,High
15979557161,4.833,4.591,2.043,2.548,28,20,256.339,534.252,790.5909999999999,631.1,556.474,1187.574,High
25473628386,4.694,4.29,2.168,2.122,31,20,291.524,660.0,951.524,716.917,685.85,1402.767,High
65008285354,4.646,4.205,1.997,2.208,33,20,295.998,684.899,980.897,768.44,713.064,1481.504,High
53264928984,4.859999999999999,4.301,2.153,2.148,28,20,202.302,543.952,746.254,638.543,570.056,1208.5990000000002,High
66496141554,4.777,4.534,2.146,2.388,38,20,337.488,760.075,1097.563,785.522,785.948,1571.47,High
34721284911,4.1690000000000005,4.0,1.986,2.014,27,20,226.224,561.219,787.443,632.989,587.698,1220.687,High
54476540323,4.335999999999999,4.301,2.148,2.153,28,20,182.715,501.887,684.602,595.197,526.606,1121.803,High
59282368378,4.744,4.188,2.002,2.186,33,20,248.475,658.36,906.835,722.156,685.593,1407.7489999999998,High
8256726531,4.314,4.071,1.834,2.237,27,20,219.611,499.344,718.9549999999999,596.424,524.113,1120.537,High
24484852701,4.636,4.354,2.093,2.261,37,20,323.456,767.596,1091.052,775.635,793.772,1569.4070000000002,High
13133703566,4.653,4.607,2.011,2.596,30,20,272.531,536.379,808.9100000000001,659.457,560.263,1219.72,High
41318866843,4.708,4.487,1.92,2.567,42,20,318.773,800.219,1118.9920000000002,800.325,826.291,1626.616,High
38153836967,4.62,4.385,1.746,2.639,31,20,235.456,563.51,798.966,642.457,588.146,1230.603,High
54340542539,4.813000000000001,4.587,2.019,2.568,30,20,207.159,526.929,734.088,647.715,551.198,1198.913,High
35520169856,4.62,4.051,1.994,2.057,23,20,185.273,434.895,620.168,581.926,459.725,1041.651,High
34654851238,4.571,4.078,1.945,2.133,23,20,191.454,468.127,659.581,600.892,492.978,1093.87,High
8812584547,4.511,4.146,1.773,2.373,27,20,234.105,532.844,766.9490000000001,650.176,558.107,1208.283,High
20876856020,4.705,4.367,1.97,2.397,31,20,291.098,623.216,914.314,695.227,648.576,1343.803,High
39786628075,4.646,4.527,2.016,2.511,36,20,277.103,692.07,969.173,716.099,716.768,1432.8670000000002,High
5816328634,4.709,4.226,1.978,2.248,32,20,277.101,667.916,945.017,731.464,692.614,1424.078,High
39261457745,4.409,4.019,1.885,2.134,25,20,206.83,474.379,681.2090000000001,598.45,500.048,1098.498,High
5207316298,4.633,4.323,2.108,2.215,28,20,271.003,576.893,847.896,656.446,601.771,1258.217,High
13657538887,4.241,3.953,1.872,2.081,27,20,213.168,536.844,750.0120000000001,612.079,562.388,1174.467,High
32894810843,5.003,4.521,1.759,2.762,39,20,334.544,759.397,1093.941,788.956,785.191,1574.147,High
59409665706,4.659,4.394,2.094,2.3,32,20,283.905,615.716,899.621,716.165,642.644,1358.809,High
58560917928,4.184,4.142,2.01,2.132,24,20,165.564,467.114,632.678,573.981,492.567,1066.548,High
56941573900,4.572,4.368,2.036,2.332,33,20,283.67,639.726,923.396,735.462,665.627,1401.089,High
48676656233,4.745,4.443,1.995,2.448,35,20,297.822,644.709,942.531,690.922,670.234,1361.156,High
58578092435,4.654,4.239,2.039,2.2,29,20,167.264,545.129,712.393,598.786,570.703,1169.489,High
63022382679,4.5760000000000005,4.357,2.04,2.317,37,20,341.342,720.342,1061.684,794.277,747.394,1541.671,High
38427769659,4.502,4.429,2.112,2.317,35,20,287.376,718.025,1005.401,703.541,743.309,1446.85,High
7858040208,4.582,4.244,2.038,2.206,22,20,216.094,438.275,654.3689999999999,619.196,462.258,1081.454,High
51725193224,4.27,4.174,2.005,2.169,20,20,178.715,367.026,545.741,545.659,391.194,936.853,High
25065496334,4.612,4.411,2.044,2.367,30,20,247.109,553.59,800.6990000000001,664.488,578.458,1242.946,High
42190814423,4.468,4.289,2.092,2.197,37,20,279.875,738.314,1018.189,732.852,764.811,1497.663,High
62220583281,4.682,4.46,2.089,2.371,30,20,218.567,543.732,762.299,623.749,567.642,1191.391,High
54358538876,4.605,4.37,2.097,2.273,28,20,237.777,543.572,781.3489999999999,644.551,567.814,1212.365,High
61634845679,4.57,4.396,2.097,2.299,38,20,302.575,786.446,1089.021,783.466,812.954,1596.42,High
15816342367,4.695,4.546,1.939,2.607,39,20,324.141,750.88,1075.021,737.635,776.259,1513.894,High
33829892916,4.602,4.204,2.142,2.062,29,20,250.185,605.703,855.8879999999999,683.057,632.747,1315.804,High
44547089301,4.738,4.585,2.074,2.511,34,20,243.986,592.072,836.058,691.499,616.92,1308.419,High
62496779776,4.139,4.048,2.134,1.914,24,20,191.215,447.363,638.578,579.045,471.454,1050.499,High
33849002827,4.565,4.346,2.086,2.26,34,20,266.348,650.199,916.547,671.215,676.613,1347.828,High
2370482326,4.568,4.071,1.961,2.11,24,20,236.593,504.954,741.547,632.435,530.306,1162.741,High
12990529787,4.406,4.209,1.954,2.255,32,20,229.704,632.78,862.4839999999999,637.757,658.858,1296.6149999999998,High
6562921943,4.62,4.38,1.831,2.549,35,20,329.097,689.919,1019.016,751.032,715.246,1466.278,High
45932267722,4.562,4.49,2.142,2.348,29,20,255.305,560.699,816.0039999999999,678.694,584.52,1263.214,High
38342324825,4.782,4.423,2.12,2.303,30,20,248.526,568.156,816.682,641.521,592.386,1233.907,High
55351139557,4.752,4.369,2.196,2.173,36,20,293.53,705.305,998.835,760.009,731.809,1491.818,High
27843147248,4.470000000000001,4.191,1.976,2.215,35,20,306.91,751.91,1058.82,756.663,778.904,1535.567,High
59815944684,4.448,4.074,2.006,2.068,37,20,280.877,770.808,1051.685,799.188,799.78,1598.9679999999998,High
65638306685,4.513999999999999,4.142,2.019,2.123,32,20,271.258,671.294,942.552,702.03,698.091,1400.121,High
30946530771,4.587,4.372,2.084,2.288,35,20,287.8,654.564,942.364,706.926,680.489,1387.415,High
22925061261,4.799,4.296,2.101,2.195,30,20,267.346,599.385,866.731,684.544,625.528,1310.072,High
31280129693,4.461,4.408,1.983,2.425,31,20,281.871,602.28,884.151,716.844,626.999,1343.843,High
42439629351,4.335,4.192,2.05,2.142,29,20,244.124,597.913,842.037,693.672,623.875,1317.547,High
58741593346,4.652,4.386,2.061,2.325,27,20,201.568,456.907,658.475,579.686,482.476,1062.162,High
44463036044,4.654999999999999,4.341,2.133,2.208,26,20,237.176,524.199,761.375,625.969,547.842,1173.811,High
55340038981,4.634,4.166,1.916,2.25,31,20,236.24,592.302,828.542,674.464,619.513,1293.977,High
66079935091,4.424,4.246,1.99,2.256,35,20,265.886,681.538,947.424,740.043,709.15,1449.193,High
7191115286,4.713,4.392,2.005,2.387,32,20,278.479,637.464,915.943,696.313,662.296,1358.609,High
37359703047,4.456,4.391,1.944,2.447,31,20,269.474,593.174,862.6479999999999,719.069,618.455,1337.524,High
41578226726,4.9190000000000005,4.472,2.074,2.398,28,20,252.703,491.691,744.394,640.187,516.468,1156.655,High
49787330363,4.573,4.399,2.032,2.367,40,20,305.033,786.984,1092.017,759.018,813.461,1572.479,High
66409899255,4.642,4.21,2.13,2.08,41,20,317.1,795.103,1112.203,798.56,823.803,1622.3629999999998,High
29696433337,4.378,4.345,1.971,2.374,33,20,260.068,645.133,905.201,722.535,671.23,1393.765,High
29828065007,4.625,4.286,2.162,2.124,37,20,313.927,783.88,1097.807,758.822,810.827,1569.649,High
13169825672,4.593999999999999,4.242,1.987,2.255,29,20,263.765,614.812,878.577,699.456,639.863,1339.319,High
37631773423,4.4,4.235,2.135,2.1,31,20,223.625,612.567,836.192,655.989,638.471,1294.46,High
58724766194,4.4350000000000005,4.079,2.039,2.04,30,20,250.197,600.41,850.607,672.295,626.169,1298.464,High
68186652267,4.376,4.148,2.09,2.058,38,20,324.755,795.309,1120.064,803.397,824.082,1627.479,High
45515646789,4.494,4.145,1.99,2.155,31,20,269.63,635.639,905.269,712.747,661.66,1374.407,High
26071924714,4.4270000000000005,4.372,1.986,2.386,32,20,291.71,659.396,951.106,722.877,684.697,1407.574,High
14676419536,4.553,4.306,1.873,2.433,28,20,230.256,573.13,803.386,614.848,597.65,1212.498,High
60897523711,4.595000000000001,4.442,2.046,2.396,46,20,333.854,847.011,1180.865,824.321,874.344,1698.665,High
18883836770,4.55,4.179,2.132,2.047,27,20,214.163,546.582,760.745,615.513,571.936,1187.449,High
52385473656,4.667,4.518,2.065,2.453,29,20,247.106,578.094,825.2,641.158,601.555,1242.713,High
12608348087,4.726,4.338,1.993,2.345,39,20,313.36,739.306,1052.6660000000002,764.823,765.658,1530.481,High
26117586943,4.681,4.286,2.089,2.197,42,20,368.177,885.949,1254.126,857.367,913.473,1770.84,High
65163387094,4.558,4.401,1.941,2.46,27,20,188.194,498.034,686.228,647.942,523.033,1170.975,High
19553027196,4.7010000000000005,4.264,2.123,2.141,32,20,256.648,631.981,888.629,665.953,657.909,1323.862,High
16925513683,4.65,4.329,1.938,2.391,39,20,349.723,783.732,1133.455,811.427,809.582,1621.009,High
5258235523,4.968999999999999,4.435,1.833,2.602,29,20,275.057,548.594,823.6510000000001,647.888,571.63,1219.518,High
14819379548,4.69,4.419,1.871,2.548,34,20,273.064,695.964,969.028,703.44,721.584,1425.024,High
3142500743,4.674,4.277,1.892,2.385,30,20,253.576,582.676,836.2520000000001,620.499,606.07,1226.569,High
30577538239,4.615,4.305,2.12,2.185,34,20,284.04,696.44,980.48,709.359,722.612,1431.971,High
14005475737,4.628,4.188,1.992,2.196,29,20,239.147,581.517,820.664,649.202,606.908,1256.11,High
6227654899,4.715,4.489,2.045,2.444,34,20,268.227,674.431,942.658,688.818,697.864,1386.682,High
56652189995,4.555,4.384,2.03,2.354,31,20,233.695,607.205,840.9000000000001,677.701,632.445,1310.1460000000002,High
52830048577,4.3,4.086,2.148,1.938,24,20,180.278,458.161,638.439,561.937,482.456,1044.393,High
30652442388,4.587,4.284,2.082,2.202,25,20,191.626,469.02,660.646,583.588,494.292,1077.88,High
37152485965,4.99,4.773,2.063,2.71,30,20,250.475,536.355,786.83,624.422,559.87,1184.292,High
3030252096,4.57,4.382,1.908,2.474,26,20,267.18,527.811,794.991,623.144,550.328,1173.472,High
63252617836,4.498,4.307,2.105,2.202,31,20,250.239,601.038,851.277,716.213,627.522,1343.735,High
26300725263,4.653,4.404,2.063,2.341,32,20,261.958,600.345,862.3030000000001,679.582,625.96,1305.542,High
24873133971,4.555,4.269,2.069,2.2,36,20,265.94,709.827,975.767,697.589,735.727,1433.316,High
24005226794,4.617000000000001,4.592,2.082,2.51,30,20,231.762,546.915,778.6769999999999,668.172,570.949,1239.121,High
20591141044,4.616,4.406,2.148,2.258,29,20,227.071,574.448,801.519,654.033,599.308,1253.341,High
22506161186,4.6080000000000005,4.45,2.039,2.411,26,20,255.898,539.17,795.068,649.772,563.02,1212.792,High
27055202147,4.591,4.344,1.897,2.447,35,20,298.589,701.319,999.908,719.035,725.886,1444.9209999999998,High
5744735803,4.688000000000001,4.392,2.03,2.362,34,20,351.377,698.009,1049.386,789.967,723.395,1513.362,High
56727378105,4.598,3.96,1.915,2.045,33,20,235.392,672.421,907.813,706.047,701.088,1407.135,High
24486371272,4.652,4.277,2.148,2.129,31,20,255.645,627.127,882.7719999999999,694.683,652.795,1347.478,High
33877050157,4.862,4.593,2.085,2.508,34,20,279.95,629.119,909.069,662.856,654.441,1317.297,High
56900734041,4.401,4.266,1.961,2.305,33,20,274.382,640.166,914.548,735.154,666.993,1402.147,High
52607842815,4.764,4.645,2.091,2.554,45,20,316.061,882.472,1198.533,806.805,908.55,1715.355,High
63233793472,4.720000000000001,4.279,2.152,2.127,28,20,220.248,518.359,738.607,608.405,543.744,1152.149,High
2917968869,4.721,4.413,1.754,2.659,36,20,297.711,720.419,1018.13,707.306,744.398,1451.7040000000002,High
61209037853,4.43,4.329,2.158,2.171,29,20,253.745,540.548,794.293,715.756,566.324,1282.08,High
50347017145,4.867,4.331,2.017,2.314,34,20,289.498,673.289,962.787,698.844,699.558,1398.402,High
53037467297,4.602,4.25,2.084,2.166,27,20,216.05,494.098,710.148,628.14,518.982,1147.1219999999998,High
28894443508,4.5760000000000005,4.242,2.144,2.098,37,20,283.769,798.46,1082.229,767.913,825.004,1592.917,High
61573064058,4.517,4.193,1.945,2.248,33,20,265.856,634.093,899.949,718.829,661.274,1380.103,High
15549538399,4.57,4.381,2.046,2.335,34,20,264.098,652.39,916.488,709.607,677.948,1387.5549999999998,High
65869090770,4.605,4.412,2.065,2.347,34,20,254.779,623.479,878.258,715.678,650.424,1366.102,High
27733546471,4.666,4.146,2.084,2.062,34,20,328.552,709.711,1038.263,777.476,736.942,1514.418,High
21994313071,4.836,4.501,2.048,2.453,40,20,305.113,772.584,1077.697,752.48,798.603,1551.083,High
18778645724,4.486000000000001,4.332,2.101,2.231,34,20,303.978,720.16,1024.138,777.707,747.208,1524.915,High
52414463793,4.409,4.211,1.99,2.221,29,20,255.371,546.966,802.337,668.419,571.484,1239.903,High
44024530511,4.379,4.274,2.095,2.179,22,20,181.138,420.312,601.45,531.448,442.078,973.526,High
38844045266,4.554,4.355,2.126,2.229,28,20,241.307,548.09,789.397,668.315,572.942,1241.257,High
33211982065,4.678,4.379,2.148,2.231,34,20,248.806,669.435,918.241,659.013,694.305,1353.318,High
49734704403,4.552,4.308,1.788,2.52,34,20,262.615,625.462,888.077,710.0,651.894,1361.894,High
20204906535,4.686,4.243,2.082,2.161,29,20,249.28,561.681,810.961,641.579,586.151,1227.73,High
7659280869,4.487,4.253,1.865,2.388,30,20,248.125,569.429,817.554,648.134,593.787,1241.921,High
24606584889,4.801,4.498,2.035,2.463,31,20,246.527,611.057,857.5840000000001,663.066,635.453,1298.519,High
23450978258,4.593999999999999,4.208,1.97,2.238,32,20,308.554,683.594,992.148,745.755,710.823,1456.578,High
50297512623,4.8,4.617,2.166,2.451,39,20,322.534,721.956,1044.49,739.904,747.423,1487.327,High
57360790703,4.558,4.261,2.091,2.17,37,20,299.359,769.88,1069.239,775.299,796.934,1572.233,High
64283980117,4.611000000000001,4.381,2.079,2.302,40,20,292.622,769.046,1061.668,742.926,795.902,1538.828,High
8926118305,4.390000000000001,4.219,1.938,2.281,20,20,178.057,389.89,567.947,509.289,411.628,920.917,High
23143928937,4.827999999999999,4.566,2.042,2.524,33,20,266.265,635.16,901.425,685.952,659.059,1345.011,High
11373613396,4.602,4.267,1.99,2.277,29,20,230.495,593.369,823.864,653.589,618.455,1272.044,High
24367607634,4.553,4.457,2.048,2.409,31,20,304.006,612.635,916.641,713.025,636.686,1349.711,High
39991455472,4.603,4.321,1.991,2.33,34,20,334.435,707.738,1042.173,771.589,733.194,1504.783,High
37613298717,4.897,4.422,1.982,2.44,32,20,265.944,615.945,881.8890000000001,658.95,640.016,1298.966,High
4574701209,4.707,4.294,2.031,2.263,26,20,248.917,545.419,794.336,655.992,567.449,1223.4409999999998,High
12953216496,4.325,4.064,1.918,2.146,25,20,193.974,480.712,674.6859999999999,564.298,505.348,1069.646,High
59609359122,4.748,4.384,2.132,2.252,31,20,263.519,584.052,847.571,707.685,609.216,1316.9009999999998,High
7787983215,4.670999999999999,4.177,2.019,2.158,31,20,262.981,634.703,897.684,692.452,659.764,1352.216,High
53948387151,4.734999999999999,4.287,2.055,2.232,34,20,261.661,642.902,904.563,728.777,669.44,1398.217,High
50221727561,4.4670000000000005,4.373,2.053,2.32,35,20,287.855,695.841,983.696,743.597,721.424,1465.021,High
32978456227,4.68,4.307,2.138,2.169,38,20,286.363,714.177,1000.54,718.995,741.243,1460.238,High
65280898509,4.683,4.289,2.087,2.202,37,20,302.129,711.036,1013.165,787.122,738.893,1526.015,High
60078932211,4.8,4.406,1.92,2.486,38,20,311.663,774.574,1086.237,754.613,800.734,1555.3470000000002,High
29797681441,4.659,4.05,1.511,2.539,22,20,181.966,411.231,593.197,577.924,435.434,1013.358,High
28661382948,4.55,4.351,1.805,2.546,33,20,291.808,671.206,963.014,740.461,696.802,1437.263,High
32811439516,4.832,4.598,1.979,2.619,38,20,268.602,724.063,992.665,739.596,749.913,1489.509,High
29410734947,4.381,4.169,2.083,2.086,28,20,211.353,534.18,745.5329999999999,617.278,559.247,1176.525,High
35556964194,4.54,4.263,1.837,2.426,28,20,244.243,581.544,825.787,664.071,606.387,1270.458,High
54599323456,4.682,4.316,2.055,2.261,31,20,240.043,579.098,819.141,686.735,604.278,1291.013,High
68443393807,4.674,4.419,2.115,2.304,40,20,322.764,733.904,1056.668,813.917,761.411,1575.328,High
13110281068,4.588,4.231,1.911,2.32,30,20,242.797,567.526,810.323,642.627,593.202,1235.829,High
15512604250,4.506,4.324,1.78,2.544,36,20,306.141,723.035,1029.176,742.938,749.013,1491.951,High
28587995534,4.611000000000001,4.572,2.146,2.426,35,20,261.379,668.076,929.455,701.839,693.378,1395.217,High
52890276838,4.301,4.2,2.109,2.091,26,20,206.271,524.758,731.029,606.299,548.939,1155.2379999999998,High
53125630036,4.536,4.165,2.142,2.023,26,20,218.662,509.065,727.727,635.075,535.266,1170.341,High
58173711428,4.518,4.295,2.009,2.286,28,20,244.341,545.806,790.147,653.269,571.188,1224.457,High
29886420494,4.444,4.435,2.008,2.427,34,20,285.499,653.163,938.662,720.025,679.129,1399.154,High
16642650834,4.548,4.455,2.002,2.453,37,20,307.957,775.76,1083.717,737.086,801.245,1538.331,High
12503169454,4.748,4.319,1.819,2.5,36,20,318.222,744.589,1062.811,753.746,769.919,1523.665,High
1788443375,4.518,4.136,2.034,2.102,34,20,300.289,756.382,1056.6709999999998,732.406,782.003,1514.409,High
48593661170,4.707,4.456,1.96,2.496,30,20,259.769,621.879,881.648,707.98,646.059,1354.039,High
32928771927,4.82,4.515,1.988,2.527,39,20,314.207,727.542,1041.749,735.357,753.692,1489.049,High
4875080181,4.582,4.148,1.99,2.158,32,20,269.026,653.559,922.585,691.571,678.997,1370.568,High
25201336737,4.862,4.483,1.901,2.582,33,20,255.815,627.651,883.4659999999999,641.764,651.155,1292.919,High
51104951999,4.496,4.378,2.038,2.34,43,20,333.571,824.598,1158.169,865.476,852.27,1717.746,High
38173536108,4.468,4.408,2.068,2.34,35,20,273.325,700.081,973.406,713.326,725.275,1438.601,High
12112976941,4.438000000000001,4.266,2.021,2.245,35,20,318.117,753.431,1071.548,769.775,779.155,1548.9299999999998,High
44792686590,4.607,4.24,2.026,2.214,41,20,313.588,875.349,1188.937,770.918,902.649,1673.567,High
59550923968,4.722,4.333,2.027,2.306,32,20,252.833,604.303,857.136,660.988,630.186,1291.174,High
29783028900,4.599,4.327,2.13,2.197,36,20,288.532,708.904,997.436,767.789,735.746,1503.535,High
45062895260,4.734,4.422,2.056,2.366,37,20,340.586,753.604,1094.19,760.213,779.139,1539.352,High
63348036305,4.987,4.555,2.056,2.499,37,20,279.282,669.681,948.963,691.99,694.828,1386.818,High
44693862915,4.585,4.442,1.915,2.527,33,20,231.212,579.471,810.683,674.184,604.693,1278.877,High
65888377228,4.533,4.392,2.138,2.254,31,20,208.22,572.313,780.533,661.335,598.638,1259.973,High
23135516682,4.754,4.502,2.074,2.428,31,20,283.6,614.515,898.115,728.114,638.908,1367.022,High
32480840756,4.29,3.977,2.019,1.958,21,20,193.819,417.257,611.076,557.684,442.845,1000.529,High
61733108745,4.533,4.226,2.095,2.131,32,20,283.678,605.645,889.323,723.762,632.518,1356.28,High
61569744001,4.561999999999999,4.309,2.071,2.238,34,20,270.987,636.359,907.346,724.726,662.623,1387.3490000000002,High
4551045497,4.661,4.482,1.827,2.655,30,20,220.703,556.205,776.908,592.335,580.1,1172.435,High
44103284754,4.404,4.059,1.96,2.099,22,20,186.166,427.612,613.778,556.333,452.594,1008.927,High
15561753851,4.718999999999999,4.208,1.957,2.251,39,20,324.972,813.57,1138.542,802.676,840.573,1643.249,High
9688063457,4.347,4.179,1.594,2.585,26,20,250.339,525.53,775.8689999999999,658.133,550.299,1208.432,High
50960405202,4.5520000000000005,4.5,2.042,2.458,33,20,279.998,632.257,912.255,738.372,657.428,1395.8,High
46967809752,4.946,4.462,1.995,2.467,42,20,346.608,843.561,1190.169,822.182,869.182,1691.364,High
29787667888,4.734,4.386,1.993,2.393,41,20,324.519,835.764,1160.283,783.749,862.175,1645.924,High
8690306383,4.607,4.483,1.97,2.513,36,20,273.615,677.105,950.72,718.273,702.164,1420.437,High
34321539207,4.575,4.37,1.865,2.505,34,20,268.113,657.4,925.513,707.743,683.082,1390.825,High
24321917113,4.58,4.274,1.976,2.298,28,20,218.545,539.274,757.819,622.334,564.53,1186.864,High
28723138084,4.417,4.282,1.936,2.346,21,20,230.066,423.751,653.817,606.365,447.133,1053.498,High
37890890412,4.598,4.366,2.075,2.291,29,20,277.108,609.249,886.357,662.849,634.406,1297.255,High
55683640068,4.584,4.44,1.945,2.495,25,20,204.103,443.826,647.9290000000001,588.493,468.708,1057.201,High
62516278444,4.726,4.397,1.925,2.472,31,20,230.983,555.796,786.779,668.637,581.861,1250.498,High
42543691417,4.8260000000000005,4.344,2.092,2.252,35,20,310.784,714.024,1024.808,752.972,740.023,1492.995,High
5746115422,4.552,4.274,2.095,2.179,35,20,287.358,714.938,1002.296,707.19,740.93,1448.12,High
13118948291,4.806,4.381,1.964,2.417,33,20,239.667,597.452,837.119,622.201,621.708,1243.909,High
4912487740,4.533,4.246,1.965,2.281,29,20,300.293,616.042,916.335,739.385,640.63,1380.015,High
17535080446,4.44,4.168,2.04,2.128,32,20,288.822,725.681,1014.503,722.903,751.196,1474.0990000000002,High
19716208453,4.6370000000000005,4.289,2.083,2.206,33,20,293.209,658.298,951.507,747.765,684.192,1431.957,High
55329615978,4.8260000000000005,4.576,2.119,2.457,32,20,262.001,597.627,859.6279999999999,681.811,621.665,1303.476,High
31506460322,4.729,4.535,2.001,2.534,37,20,282.867,709.118,991.985,738.053,734.439,1472.492,High
757283886,4.404,4.198,1.954,2.244,28,20,246.262,552.045,798.307,655.107,577.101,1232.208,High
26925008301,4.661,4.128,1.735,2.393,31,20,244.623,631.795,876.4179999999999,702.252,658.855,1361.107,High
35318030166,4.587,4.321,1.988,2.333,33,20,301.809,679.921,981.73,690.228,704.071,1394.299,High
18563865382,4.714,4.313,2.004,2.31,28,20,272.558,579.139,851.697,735.651,604.279,1339.9299999999998,High
26338654806,4.497,4.47,1.975,2.495,34,20,279.697,668.814,948.511,713.049,693.919,1406.9679999999998,High
21802608990,4.696,4.314,2.09,2.224,32,20,268.263,655.782,924.045,677.155,681.863,1359.018,High
31617285463,4.644,4.421,2.073,2.348,38,20,295.659,739.022,1034.681,747.603,765.027,1512.63,High
32784180840,4.759,4.49,2.033,2.457,30,20,239.062,563.625,802.687,644.093,588.267,1232.36,High
34281484234,4.665,4.416,2.077,2.339,42,20,363.656,874.178,1237.834,845.911,900.918,1746.829,High
10151688318,4.6,4.323,1.898,2.425,35,20,290.869,704.5,995.369,709.623,729.161,1438.784,High
53427152146,4.49,4.037,1.8,2.237,23,20,186.193,439.477,625.67,570.901,464.269,1035.17,High
38279295639,4.558,4.263,1.923,2.34,34,20,303.025,701.389,1004.414,705.648,726.211,1431.859,High
42327286528,4.599,4.214,1.853,2.361,26,20,211.049,490.012,701.061,563.206,512.82,1076.026,High
3733294646,4.73,4.24,1.866,2.374,28,20,307.29,586.264,893.5540000000001,722.577,611.946,1334.523,High
51390338206,4.642,4.437,2.108,2.329,37,20,301.166,725.297,1026.463,732.609,751.96,1484.569,High
46389396986,4.597,4.209,1.85,2.359,31,20,227.966,574.259,802.225,614.229,599.829,1214.058,High
21485564107,4.332,4.05,1.921,2.129,24,20,187.291,489.817,677.108,590.107,515.217,1105.324,High
12117950806,4.503,4.269,1.855,2.414,25,20,231.052,507.709,738.761,643.874,533.385,1177.259,High
880092329,4.541,4.32,2.12,2.2,26,20,232.965,510.456,743.421,591.952,533.422,1125.374,High
6098644541,4.498,4.255,1.949,2.306,35,20,284.532,692.846,977.378,714.564,718.203,1432.7669999999998,High
8507687253,4.324999999999999,4.315,2.044,2.271,29,20,233.113,574.857,807.97,657.192,599.2,1256.392,High
16044332729,4.652,4.419,2.15,2.269,33,20,298.074,620.81,918.884,689.011,645.834,1334.8449999999998,High
53099095654,4.702,4.445,1.906,2.539,34,20,297.42,681.81,979.23,714.179,706.688,1420.867,High
49769470615,4.65,4.457,2.016,2.441,39,20,301.99,767.251,1069.241,778.976,793.273,1572.249,High
55602256393,4.640000000000001,4.28,2.097,2.183,27,20,216.545,470.249,686.794,609.866,495.754,1105.62,High
20102944028,4.645,4.503,2.045,2.458,30,20,228.326,566.491,794.817,666.281,591.459,1257.7399999999998,High
48995072367,4.748,4.474,2.016,2.458,37,20,300.032,699.601,999.633,725.596,724.359,1449.955,High
13207960815,4.633,4.441,1.996,2.445,36,20,310.334,719.68,1030.014,762.375,745.407,1507.7820000000002,High
49512507184,4.698,4.328,2.038,2.29,32,20,275.921,618.645,894.566,664.578,643.456,1308.034,High
33225497321,4.633,4.317,2.076,2.241,36,20,295.991,700.941,996.932,723.169,726.863,1450.0320000000002,High
54550634614,4.8260000000000005,4.42,2.096,2.324,30,20,275.979,641.517,917.496,687.186,666.928,1354.114,High
63151275502,4.806,4.535,2.005,2.53,43,20,326.349,802.468,1128.817,788.3,828.654,1616.954,High
56411206195,4.291,4.141,1.873,2.268,30,20,248.529,612.078,860.607,664.922,637.864,1302.786,High
45915637319,4.646,4.495,1.943,2.552,27,20,249.323,493.294,742.617,637.771,517.457,1155.228,High
26739294968,4.643,4.46,2.038,2.422,29,20,263.946,595.64,859.586,685.471,620.6,1306.071,High
59740003601,4.433,4.1,2.101,1.999,27,20,211.61,516.859,728.469,636.927,543.009,1179.936,High
15621877507,4.7780000000000005,4.388,1.821,2.567,29,20,243.782,540.599,784.3810000000001,633.329,565.272,1198.601,High
63129005324,4.568,4.406,2.052,2.354,27,20,238.784,497.732,736.5160000000001,652.935,524.012,1176.947,High
65922712745,4.488999999999999,4.167,1.843,2.324,31,20,283.194,614.978,898.172,735.881,642.084,1377.965,High
40069542735,4.73,4.513,2.1,2.413,31,20,264.203,557.575,821.778,659.736,581.486,1241.222,High
26979491833,4.602,4.437,2.088,2.349,33,20,307.567,640.344,947.911,712.436,664.11,1376.546,High
66866436116,4.605,4.22,2.023,2.197,26,20,235.981,523.973,759.954,634.886,550.262,1185.148,High
34628617900,4.417,4.188,1.984,2.204,21,20,206.962,427.048,634.01,560.472,450.225,1010.697,High
9834082854,4.315,4.189,1.845,2.344,19,20,216.249,413.544,629.793,609.278,437.167,1046.445,High
68566354975,4.797000000000001,4.529,1.837,2.692,42,20,316.915,789.982,1106.897,796.479,817.334,1613.813,High
41096116582,4.645,4.464,1.956,2.508,31,20,273.951,586.475,860.426,646.248,610.732,1256.98,High
46878781028,4.355,4.198,2.098,2.1,30,20,267.999,612.386,880.385,722.563,639.088,1361.6509999999998,High
29074146436,4.386,4.009,2.106,1.903,25,20,177.591,505.771,683.3620000000001,626.408,532.526,1158.934,High
20768560330,4.686,4.255,2.125,2.13,32,20,264.189,665.144,929.333,693.439,691.197,1384.636,High
52796858844,4.702,4.325,1.959,2.366,28,20,238.188,538.972,777.16,639.113,564.073,1203.186,High
33779386862,4.728,4.507,1.98,2.527,39,20,302.161,746.785,1048.946,768.084,772.888,1540.972,High
20077068617,4.779999999999999,4.306,2.103,2.203,30,20,235.818,557.251,793.069,616.612,581.491,1198.103,High
40372099209,4.465,4.278,2.103,2.175,29,20,265.22,568.941,834.1610000000001,667.469,594.333,1261.802,High
21759093868,4.607,4.46,2.097,2.363,29,20,289.783,589.43,879.213,710.828,613.63,1324.458,High
60556786208,4.4670000000000005,4.2,1.96,2.24,27,20,257.101,524.291,781.392,663.313,549.338,1212.6509999999998,High
4415011256,4.609,4.391,1.936,2.455,30,20,208.643,575.85,784.493,640.185,600.25,1240.435,High
14325587809,4.741,4.443,1.522,2.921,36,20,288.079,691.069,979.148,679.078,715.366,1394.444,High
29667609545,4.641,4.332,2.115,2.217,32,20,237.333,615.073,852.406,681.232,640.149,1321.381,High
36953181390,4.7620000000000005,4.51,2.055,2.455,30,20,276.341,595.633,871.974,669.443,620.005,1289.448,High
56935320904,4.213,4.054,2.147,1.907,24,20,222.084,477.418,699.502,624.016,503.002,1127.018,High
21029742071,4.663,4.459,1.968,2.491,39,20,285.645,780.282,1065.927,730.323,805.572,1535.895,High
17224474909,4.4030000000000005,4.035,1.965,2.07,20,20,195.837,404.303,600.14,588.971,429.857,1018.828,High
51593482385,4.341,4.325,2.058,2.267,20,20,142.233,351.878,494.111,510.229,374.132,884.361,High
18202711118,4.734999999999999,4.527,2.104,2.423,33,20,280.446,647.683,928.129,726.371,672.21,1398.581,High
35135583136,4.628,4.25,1.974,2.276,26,20,229.436,528.304,757.74,621.318,551.347,1172.665,High
64968938816,4.664,4.214,1.948,2.266,25,20,204.915,468.889,673.804,582.867,493.93,1076.797,High
42783802723,4.709,4.514,2.081,2.433,33,20,232.333,588.515,820.848,642.592,613.126,1255.7179999999998,High
59453031603,4.491,4.445,2.125,2.32,36,20,297.767,711.539,1009.306,754.521,738.0,1492.521,High
33726517524,4.686,4.351,1.93,2.421,28,20,224.03,521.912,745.942,604.07,547.063,1151.133,High
38919345598,4.438999999999999,4.384,1.953,2.431,35,20,250.655,653.474,904.129,692.463,679.071,1371.534,High
55599861006,4.572,4.138,2.04,2.098,27,20,205.838,493.158,698.996,663.377,519.827,1183.204,High
5865285406,4.49,4.064,1.915,2.149,30,20,312.266,671.633,983.899,737.206,698.876,1436.082,High
30255543993,4.633,4.435,1.955,2.48,38,20,286.197,754.318,1040.515,747.439,779.808,1527.2469999999998,High
29662809262,4.827999999999999,4.402,1.875,2.527,30,20,274.381,558.618,832.999,660.529,583.523,1244.052,High
39710684824,4.832,4.52,2.048,2.472,32,20,291.003,647.044,938.047,716.91,671.42,1388.33,High
9740542227,4.659,4.173,1.898,2.275,24,20,191.01,436.148,627.158,545.616,459.621,1005.237,High
23525476952,4.692,4.591,1.976,2.615,28,20,235.778,545.499,781.277,640.638,569.231,1209.869,High
30792638190,4.75,4.436,2.097,2.339,38,20,286.881,752.322,1039.203,729.58,778.479,1508.0590000000002,High
51780557463,4.513,4.232,2.016,2.216,30,20,244.201,606.021,850.222,667.815,631.278,1299.093,High
27673336800,4.775,4.391,2.042,2.349,32,20,282.047,661.603,943.65,730.038,685.875,1415.913,High
52414415268,4.267,4.26,2.032,2.228,20,20,149.965,388.743,538.708,506.758,411.421,918.179,High
44783493088,4.908,4.649,2.037,2.612,35,20,319.123,664.169,983.292,690.562,687.154,1377.716,High
10391873465,4.4670000000000005,4.312,1.918,2.394,37,20,281.803,739.701,1021.504,731.093,765.447,1496.54,High
47706657386,4.583,4.439,2.095,2.344,31,20,269.876,613.055,882.9309999999999,676.454,638.718,1315.172,High
39491026538,4.460000000000001,4.424,1.939,2.485,33,20,290.01,677.283,967.293,735.131,702.354,1437.485,High
21385773895,4.551,4.218,1.749,2.469,29,20,239.114,579.328,818.442,637.309,604.571,1241.88,High
14370925402,4.609999999999999,4.4,1.926,2.474,30,20,271.365,589.613,860.9780000000001,683.502,614.417,1297.919,High
26434903255,4.612,4.423,2.171,2.252,35,20,266.121,667.764,933.885,730.64,694.349,1424.989,High
44178348471,4.487,4.347,2.034,2.313,31,20,254.139,616.533,870.672,678.259,641.029,1319.288,High
33962529247,4.509,4.318,2.115,2.203,35,20,252.448,683.634,936.082,695.436,710.171,1405.607,High
34229878991,7.0,4.4,1.873,2.527,29,20,202.124,534.372,736.496,617.649,559.402,1177.051,High
11817738368,4.375,3.846,1.806,2.04,14,20,142.399,299.06,441.459,493.548,321.923,815.471,High
24740886615,4.816,4.267,2.045,2.222,35,20,275.574,715.191,990.765,725.944,741.717,1467.661,High
39725454938,4.753,4.533,1.926,2.607,35,20,305.115,680.349,985.464,744.868,705.649,1450.517,High
19994167971,4.75,4.341,2.062,2.279,34,20,273.086,669.932,943.018,704.362,695.773,1400.135,High
37827845387,4.495,4.45,2.033,2.417,32,20,258.36,584.713,843.073,677.274,609.989,1287.263,High
26159926887,4.614,4.465,1.894,2.571,30,20,262.323,569.123,831.446,657.062,594.26,1251.322,High
30100397276,4.593999999999999,4.373,1.988,2.385,31,20,292.683,628.473,921.156,705.161,654.635,1359.7959999999998,High
6014740601,4.393999999999999,4.242,2.022,2.22,25,20,197.864,510.087,707.951,593.095,535.04,1128.135,High
36583650906,7.0,4.379,1.895,2.484,27,20,228.198,516.453,744.651,583.299,539.132,1122.431,High
50181543705,4.763,4.581,2.066,2.515,35,20,263.416,626.055,889.471,671.992,650.049,1322.041,High
2530195087,4.855,4.195,2.126,2.069,35,20,309.012,728.749,1037.761,792.731,755.968,1548.699,High
25878203804,4.662,4.449,1.918,2.531,28,20,243.51,524.096,767.606,653.482,548.92,1202.402,High
61972774112,4.491,4.342,1.957,2.385,36,20,303.124,730.731,1033.855,793.712,756.772,1550.484,High
45499712556,4.62,4.47,2.074,2.396,35,20,269.7,675.279,944.979,686.584,701.144,1387.728,High
45359766058,4.678000000000001,4.254,1.931,2.323,30,20,245.302,567.969,813.2710000000001,682.451,594.185,1276.636,High
55902983612,4.495,4.277,1.849,2.428,28,20,216.447,539.029,755.476,651.46,565.998,1217.458,High
55946139583,4.455,4.157,2.069,2.088,38,20,276.99,734.644,1011.634,735.393,763.072,1498.465,High
49016667925,4.759,4.485,1.955,2.53,38,20,338.267,729.091,1067.358,767.801,754.33,1522.131,High
64795510040,4.8740000000000006,4.285,2.099,2.186,26,20,201.719,465.762,667.481,597.347,491.301,1088.648,High
2441874029,4.376,4.072,1.848,2.224,25,20,256.33,516.647,772.9770000000001,625.892,540.547,1166.439,High
32646925367,4.585,4.338,2.047,2.291,35,20,289.694,699.956,989.65,708.103,726.826,1434.929,High
26831989745,4.668,4.362,2.027,2.335,41,20,325.688,806.693,1132.381,797.338,833.273,1630.611,High
10233523017,4.922000000000001,4.569,1.976,2.593,32,20,252.102,565.266,817.3679999999999,651.152,588.244,1239.3960000000002,High
48658826933,4.537,4.417,1.988,2.429,32,20,251.036,600.85,851.886,689.377,626.121,1315.498,High
8665200080,4.491,4.245,1.824,2.421,28,20,253.809,577.468,831.2769999999999,625.806,600.203,1226.009,High
1391755213,4.654999999999999,4.559,2.066,2.493,36,20,321.12,710.218,1031.338,733.252,732.916,1466.168,High
47656680833,4.343,4.163,1.518,2.645,28,20,247.411,543.467,790.8779999999999,640.914,568.527,1209.441,High
42186313458,4.529999999999999,4.257,2.079,2.178,27,20,208.777,535.695,744.472,611.749,560.955,1172.7040000000002,High
60563324562,4.857,4.638,1.908,2.73,35,20,305.434,645.69,951.124,750.265,670.39,1420.655,High
32860705343,4.588,4.265,1.999,2.266,36,20,256.743,685.031,941.774,726.539,711.831,1438.37,High
53353706451,4.47,4.276,2.008,2.268,30,20,252.153,578.419,830.572,655.017,602.845,1257.862,High
11003199603,4.517,4.456,2.055,2.401,32,20,257.63,598.711,856.341,652.404,622.233,1274.637,High
54167196988,4.513999999999999,4.354,1.982,2.372,35,20,295.397,685.911,981.308,749.179,712.177,1461.356,High
65341484708,4.654,4.454,2.126,2.328,37,20,315.47,694.635,1010.105,773.273,721.206,1494.479,High
54773280762,4.644,4.321,2.136,2.185,40,20,313.756,829.401,1143.157,773.598,855.308,1628.906,High
3063505420,4.329,4.281,2.047,2.234,23,20,228.028,463.167,691.1949999999999,630.647,488.249,1118.8960000000002,High
43290338348,4.565,4.313,1.948,2.365,23,20,207.688,440.888,648.576,598.992,464.816,1063.808,High
33617194096,4.752,4.486,2.024,2.462,36,20,361.656,752.51,1114.166,824.183,777.825,1602.008,High
58842128351,4.551,4.418,2.035,2.383,43,20,310.094,818.325,1128.419,781.833,845.394,1627.227,High
63628991142,4.549,4.048,2.015,2.033,30,20,269.206,635.873,905.079,738.078,663.755,1401.833,High
18670848010,4.361,4.155,2.053,2.102,25,20,241.958,504.256,746.2139999999999,618.939,528.829,1147.768,High
52947210918,4.573,4.236,1.941,2.295,30,20,259.477,609.452,868.929,694.146,636.414,1330.56,High
47278301659,4.273,3.927,2.035,1.892,24,20,174.173,489.373,663.546,570.256,515.759,1086.015,High
34098107379,4.516,4.402,1.954,2.448,38,20,311.045,759.537,1070.582,755.624,785.246,1540.87,High
16362093917,4.634,4.254,1.889,2.365,39,20,312.157,774.339,1086.496,781.23,801.216,1582.446,High
33897998069,4.682,4.414,2.039,2.375,40,20,287.593,763.356,1050.949,717.66,789.72,1507.38,High
16995124559,4.63,4.142,2.016,2.126,39,20,293.311,798.334,1091.645,769.0,825.708,1594.708,High
47321935110,4.543,4.155,1.92,2.235,29,20,238.761,538.463,777.2239999999999,639.607,565.235,1204.842,High
19207924176,4.604,4.319,2.055,2.264,27,20,233.731,560.641,794.372,592.846,582.813,1175.659,High
20649953418,4.481999999999999,4.399,2.027,2.372,27,20,215.728,514.98,730.7080000000001,656.678,539.991,1196.669,High
60832608383,4.8420000000000005,4.401,2.027,2.374,39,20,291.426,769.793,1061.219,739.356,795.891,1535.2469999999998,High
1860568613,4.558,4.536,2.082,2.454,25,20,213.579,439.305,652.884,602.721,462.473,1065.194,High
3100101100,4.76,4.529,2.074,2.455,33,20,275.508,631.942,907.45,689.439,654.905,1344.344,High
38666572271,4.415,4.238,1.864,2.374,29,20,226.89,564.629,791.519,640.98,589.162,1230.142,High
15661150265,4.892,4.546,2.081,2.465,30,20,284.124,557.555,841.679,665.227,581.325,1246.552,High
51210420392,4.768,4.379,2.016,2.363,24,20,161.781,429.064,590.845,537.012,452.763,989.775,High
60716279353,4.744,4.374,2.048,2.326,31,20,275.253,630.365,905.618,686.547,656.125,1342.672,High
30369315681,4.5760000000000005,4.382,1.998,2.384,31,20,267.798,580.804,848.602,688.426,605.073,1293.499,High
57773470379,4.811,4.288,2.118,2.17,32,20,228.861,625.624,854.485,681.759,652.124,1333.883,High
14089012159,4.566,4.268,1.916,2.352,35,20,258.276,704.164,962.44,703.136,730.651,1433.7869999999998,High
26726185036,4.664,4.343,1.967,2.376,21,20,206.02,421.491,627.511,591.503,445.391,1036.894,High
45564667087,4.63,4.416,2.031,2.385,39,20,347.174,791.446,1138.62,793.609,818.077,1611.686,High
47873387543,4.67,4.302,1.933,2.369,35,20,302.193,686.49,988.683,726.21,713.477,1439.687,High
22770757056,4.415,4.053,2.028,2.025,29,20,248.299,586.19,834.489,657.144,612.191,1269.335,High
35707566227,4.49,4.366,1.81,2.556,24,20,217.487,447.579,665.066,582.068,470.282,1052.35,High
2988057455,4.481,4.264,2.046,2.218,28,20,248.882,573.173,822.0550000000001,650.19,597.257,1247.447,High
52062888356,4.436000000000001,4.4,2.012,2.388,24,20,203.903,462.894,666.797,607.813,486.265,1094.078,High
55463493655,4.702,4.371,1.917,2.454,28,20,214.573,515.37,729.943,576.248,538.891,1115.139,High
7433559564,4.694,4.484,1.957,2.527,28,20,281.318,530.481,811.799,637.102,553.804,1190.906,High
8494397012,4.702999999999999,4.537,2.041,2.496,33,20,275.402,618.285,893.6869999999999,672.898,641.588,1314.486,High
44496700643,4.493,4.209,1.94,2.269,33,20,262.825,661.249,924.074,680.987,686.422,1367.409,High
65274552473,4.634,4.48,2.053,2.427,29,20,226.974,541.281,768.2549999999999,639.247,566.836,1206.083,High
61862080137,4.631,4.079,1.993,2.086,30,20,256.996,568.486,825.482,719.462,596.743,1316.205,High
32838152901,4.692,4.57,2.169,2.401,32,20,256.251,578.452,834.703,692.569,603.361,1295.9299999999998,High
37091403626,4.718999999999999,4.245,2.068,2.177,32,20,258.692,661.222,919.914,676.078,686.972,1363.05,High
14913564609,4.684,4.227,1.964,2.263,35,20,317.016,732.61,1049.626,745.041,757.925,1502.966,High
62625199015,4.46,4.207,1.965,2.242,30,20,231.514,584.661,816.175,709.484,611.335,1320.819,High
38020967800,4.475,4.436,2.055,2.381,35,20,305.218,721.885,1027.103,704.76,746.375,1451.135,High
34137075594,5.052,4.416,2.148,2.268,38,20,325.144,760.464,1085.6080000000002,786.729,787.162,1573.891,High
51616036669,4.2940000000000005,4.134,1.965,2.169,29,20,218.0,565.054,783.054,626.825,589.719,1216.544,High
9195488554,4.194,3.886,1.929,1.957,20,20,176.091,418.951,595.042,543.875,443.247,987.122,High
14687598851,4.739,4.153,1.871,2.282,32,20,240.261,638.073,878.334,680.76,663.654,1344.414,High
37304163553,4.593,4.461,2.185,2.276,28,20,243.516,506.943,750.459,627.279,531.426,1158.705,High
58317333108,4.824,4.492,1.922,2.57,35,20,315.091,729.157,1044.248,758.164,755.053,1513.217,High
56270352275,4.446,4.409,1.923,2.486,37,20,306.131,717.055,1023.186,770.208,743.259,1513.467,High
8321773911,4.142,3.878,1.849,2.029,24,20,204.137,497.264,701.4010000000001,584.307,523.382,1107.689,High
14851258521,4.651,4.223,1.976,2.247,30,20,245.687,593.477,839.164,653.493,618.971,1272.464,High
15917637454,4.544999999999999,4.477,2.035,2.442,38,20,328.901,719.799,1048.7,780.372,745.185,1525.5569999999998,High
65455403708,4.843,4.636,2.099,2.537,35,20,292.408,652.07,944.478,719.31,677.321,1396.631,High
10460998418,4.574,4.384,1.955,2.429,30,20,213.669,512.349,726.018,582.237,535.984,1118.221,High
6111571903,4.491,4.269,1.985,2.284,38,20,319.862,746.724,1066.586,757.436,773.125,1530.561,High
33086883052,4.692,4.455,2.117,2.338,30,20,242.899,589.453,832.352,694.717,615.072,1309.789,High
56616914522,4.665,4.184,1.969,2.215,30,20,238.67,597.296,835.966,711.917,624.339,1336.256,High
17786697253,4.679,4.272,1.957,2.315,25,20,226.827,490.085,716.912,619.533,514.573,1134.106,High
53821281381,4.640000000000001,4.312,2.124,2.188,35,20,281.373,674.644,956.017,741.774,701.93,1443.704,High
48766083974,4.754,4.659,2.019,2.64,33,20,264.127,611.654,875.781,656.535,635.596,1292.131,High
57502675447,4.431,4.308,2.1,2.208,39,20,257.448,779.683,1037.131,721.714,806.321,1528.035,High
52692113742,4.579000000000001,4.41,2.132,2.278,30,20,207.907,540.98,748.8870000000001,635.913,565.259,1201.172,High
51901272128,4.454000000000001,4.157,1.919,2.238,19,20,151.532,343.143,494.675,544.823,366.443,911.266,High
56367211422,4.822,4.419,2.032,2.387,39,20,327.716,776.909,1104.625,815.698,803.78,1619.478,High
46660353417,4.559,4.392,2.048,2.344,35,20,279.289,666.709,945.998,708.523,691.278,1399.801,High
11922762083,4.692,4.146,1.758,2.388,34,20,245.878,652.789,898.6669999999999,672.722,678.663,1351.385,High
18644021846,4.714,4.12,1.903,2.217,26,20,220.21,543.16,763.37,678.829,570.611,1249.44,High
47053170608,4.696,4.497,2.034,2.463,34,20,274.463,610.627,885.0899999999999,665.546,634.706,1300.252,High
7810093481,4.555,4.142,2.026,2.116,26,20,236.495,527.284,763.779,631.555,552.375,1183.9299999999998,High
46866523250,4.624,4.507,1.958,2.549,33,20,273.592,631.235,904.827,705.499,655.491,1360.99,High
53403377976,4.843,4.238,2.042,2.196,30,20,238.954,559.943,798.8969999999999,686.163,586.545,1272.708,High
46418601633,4.613,4.243,2.144,2.099,32,20,237.589,593.394,830.983,653.978,619.401,1273.379,High
68306476382,4.725,4.548,1.938,2.61,40,20,264.555,703.428,967.983,731.501,730.241,1461.742,High
27314155381,4.342999999999999,4.289,1.912,2.377,35,20,303.489,716.469,1019.958,741.011,741.629,1482.64,High
22682491603,5.029,4.684,2.101,2.583,37,20,323.286,694.885,1018.171,760.386,719.591,1479.977,High
8802067389,4.420999999999999,4.181,2.039,2.142,30,20,231.884,589.908,821.792,626.178,614.856,1241.034,High
5193681210,4.644,4.44,1.943,2.497,26,20,244.368,498.281,742.649,639.101,522.678,1161.779,High
44656506079,4.524,4.237,1.963,2.274,38,20,319.747,777.663,1097.41,767.125,804.763,1571.888,High
20188745289,4.721,4.214,2.095,2.119,32,20,271.262,661.045,932.307,733.459,687.106,1420.565,High
17585359764,4.465,4.297,1.936,2.361,24,20,217.577,474.855,692.432,641.75,498.339,1140.089,High
42223065284,4.87,4.51,1.895,2.615,27,20,212.81,526.963,739.7729999999999,609.608,550.517,1160.125,High
30767760789,4.476,4.355,1.955,2.4,33,20,265.919,626.056,891.975,683.269,651.921,1335.19,High
19386733415,4.3870000000000005,4.094,2.11,1.984,26,20,204.987,531.186,736.173,626.976,556.571,1183.547,High
59541997732,4.8420000000000005,4.416,2.031,2.385,32,20,291.275,630.343,921.618,729.747,656.116,1385.8629999999998,High
11173645385,4.573,4.324,2.032,2.292,20,20,184.551,370.253,554.804,532.871,392.491,925.362,High
13428804643,4.407,4.28,1.789,2.491,25,20,228.538,487.843,716.3810000000001,630.26,512.31,1142.57,High
26127302201,4.553,4.531,2.1,2.431,35,20,289.792,671.789,961.581,708.019,695.691,1403.71,High
56573015181,4.314,3.995,2.072,1.923,27,20,198.996,519.699,718.6949999999999,630.992,547.747,1178.739,High
12514586440,4.66,4.401,2.052,2.349,34,20,314.201,707.679,1021.88,716.895,731.285,1448.1799999999998,High
42457696899,4.658,4.393,2.084,2.309,28,20,225.938,503.661,729.5989999999999,652.481,527.761,1180.242,High
52395322269,3.9580000000000006,3.904,2.016,1.888,24,20,217.385,516.331,733.716,713.242,545.228,1258.4699999999998,High
43463279664,4.607,4.182,2.027,2.155,26,20,228.55,522.984,751.5340000000001,622.868,547.397,1170.265,High
41450533556,4.551,4.346,2.1,2.246,31,20,247.073,602.123,849.196,673.511,627.86,1301.371,High
12388749081,4.674,4.169,2.044,2.125,31,20,279.219,650.277,929.496,710.564,676.208,1386.772,High
25729008039,4.751,4.302,1.95,2.352,33,20,250.938,640.821,891.759,680.184,666.348,1346.532,High
41619871344,4.366,4.282,2.089,2.193,30,20,271.432,643.365,914.797,675.568,667.834,1343.402,High
55521410944,4.4270000000000005,4.094,2.079,2.015,33,20,295.508,656.144,951.652,713.333,682.063,1395.396,High
58363589365,4.554,4.499,2.035,2.464,39,20,306.317,755.487,1061.804,796.195,781.696,1577.891,High
7275790121,4.625,4.316,1.785,2.531,35,20,319.795,721.053,1040.848,748.751,745.828,1494.579,High
1668724546,4.684,4.175,1.962,2.213,31,20,250.954,622.598,873.5519999999999,694.794,648.007,1342.801,High
36109212840,4.364,4.277,1.989,2.288,26,20,212.994,515.071,728.065,600.818,538.362,1139.1799999999998,High
8903071612,4.436999999999999,4.246,2.03,2.216,28,20,259.472,591.047,850.519,686.756,616.407,1303.163,High
61992195967,4.461,4.22,2.167,2.053,43,20,289.288,814.199,1103.487,800.176,843.501,1643.677,High
14357802323,4.854,4.616,2.035,2.581,37,20,270.928,677.836,948.764,709.947,702.582,1412.529,High
13365704636,4.473000000000001,4.39,1.999,2.391,34,20,287.845,693.77,981.615,692.996,718.021,1411.0169999999998,High
9402548215,4.4670000000000005,4.41,1.863,2.547,40,20,376.994,830.737,1207.731,824.235,855.795,1680.03,High
60660141361,4.386,4.227,1.961,2.266,29,20,202.001,517.817,719.818,668.087,544.596,1212.683,High
27200829651,4.55,4.402,1.974,2.428,33,20,264.445,643.124,907.569,714.763,668.621,1383.384,High
68542348826,4.8260000000000005,4.452,2.053,2.399,38,20,313.207,711.665,1024.8719999999998,753.026,738.811,1491.837,High
13203867338,4.670999999999999,4.438,2.109,2.329,24,20,212.138,451.313,663.451,587.435,474.701,1062.136,High
12968949150,4.413,4.188,1.983,2.205,29,20,204.184,543.14,747.324,582.423,568.584,1151.007,High
18935994865,4.472,4.097,1.601,2.496,32,20,270.071,664.975,935.046,685.066,689.22,1374.286,High
6310600745,4.662,4.219,1.805,2.414,19,20,190.551,361.221,551.7719999999999,510.881,383.657,894.538,High
23214800556,4.545,4.416,1.863,2.553,38,20,303.076,778.14,1081.216,764.917,804.433,1569.35,High
39198486234,4.645,4.509,2.111,2.398,31,20,290.624,619.969,910.593,700.946,643.434,1344.38,High
38226601846,4.722,4.418,1.912,2.506,38,20,297.738,769.828,1067.566,770.517,795.857,1566.374,High
56587328057,4.313,4.264,1.941,2.323,30,20,276.869,599.996,876.865,702.266,625.994,1328.26,High
41926990804,4.446,4.378,2.142,2.236,29,20,228.935,558.944,787.8789999999999,647.542,583.906,1231.448,High
46566429006,4.524,4.312,2.047,2.265,33,20,252.714,646.715,899.4290000000001,706.013,673.261,1379.274,High
30202037173,4.488,3.998,1.926,2.072,26,20,228.355,538.978,767.333,667.124,565.515,1232.639,High
59309353504,4.5440000000000005,4.288,2.008,2.28,28,20,244.415,543.816,788.231,662.007,568.99,1230.9969999999998,High
9636684919,4.694,4.233,1.979,2.254,33,20,272.794,657.283,930.077,686.668,681.94,1368.6080000000002,High
40549322450,4.675,4.456,2.017,2.439,32,20,310.082,671.863,981.945,720.736,695.489,1416.225,High
13774852311,4.466,4.446,2.015,2.431,32,20,285.246,581.786,867.0319999999999,689.087,606.712,1295.799,High
42155348529,4.308,4.189,1.901,2.288,27,20,205.045,523.439,728.4839999999999,626.859,548.041,1174.9,High
41311411865,4.663,4.257,2.08,2.177,32,20,270.345,637.158,907.503,702.472,662.976,1365.448,High
40262502487,4.571,4.424,1.96,2.464,34,20,257.522,640.577,898.0989999999999,694.261,665.766,1360.027,High
29327338726,4.413,4.145,2.162,1.983,33,20,293.702,679.889,973.591,734.889,707.533,1442.422,High
18955324645,4.636,4.508,1.98,2.528,33,20,257.982,625.026,883.008,694.526,648.869,1343.395,High
57676060880,4.622,4.465,1.916,2.549,29,20,209.183,533.955,743.138,621.181,558.593,1179.774,High
61954250452,4.552,4.34,2.082,2.258,32,20,249.658,607.142,856.8000000000001,689.18,633.358,1322.538,High
63294683848,4.679,4.291,1.843,2.448,28,20,271.246,573.828,845.074,709.819,599.988,1309.807,High
14832165155,4.697,4.132,1.886,2.246,26,20,203.346,492.425,695.771,559.11,516.207,1075.317,High
25590271236,4.498,4.153,1.849,2.304,28,20,239.68,553.475,793.155,655.585,579.847,1235.432,High
47687038530,4.597,4.321,1.788,2.533,30,20,291.226,605.856,897.082,706.994,630.412,1337.406,High
880959829,4.255,4.075,1.946,2.129,21,20,179.529,402.987,582.5160000000001,523.796,426.727,950.523,High
63338442059,4.627,4.545,2.116,2.429,40,20,289.26,708.86,998.12,744.967,735.144,1480.111,High
11791008372,4.698,4.382,1.979,2.403,29,20,254.63,576.331,830.961,672.946,601.227,1274.173,High
53776351319,4.347,4.102,2.036,2.066,21,20,162.014,402.301,564.315,532.734,426.279,959.013,High
62186576527,4.727,4.454,2.088,2.366,36,20,309.221,712.742,1021.963,802.974,739.281,1542.255,High
2935536828,4.447,4.437,2.025,2.412,34,20,283.146,718.57,1001.716,722.35,743.977,1466.327,High
67649503969,4.504,4.073,2.031,2.042,25,20,229.713,503.235,732.948,656.035,529.936,1185.971,High
25924767877,4.802,4.305,1.8,2.505,21,20,195.356,415.395,610.751,576.196,437.931,1014.127,High
17343547554,4.202000000000001,4.108,1.859,2.249,18,20,160.696,366.793,527.489,562.7,390.624,953.324,High
51830799286,4.62,4.244,1.888,2.356,32,20,282.789,659.967,942.756,738.095,686.059,1424.154,High
2396690274,4.527,4.236,1.964,2.272,30,20,270.998,627.906,898.904,673.04,653.466,1326.506,High
36849313979,4.793,4.562,2.012,2.55,31,20,231.296,583.691,814.9870000000001,667.511,607.519,1275.03,High
65047849724,4.602,4.074,2.172,1.902,37,20,245.223,730.527,975.75,730.176,759.414,1489.59,High
57366166503,4.857,4.576,2.048,2.528,37,20,313.194,686.099,999.293,773.088,711.472,1484.56,High
52909880454,4.476,4.134,2.069,2.065,29,20,290.691,585.656,876.347,713.34,612.138,1325.478,High
18610759637,4.704000000000001,4.5,2.04,2.46,32,20,248.958,618.81,867.7679999999999,681.75,643.427,1325.177,High
49554813052,4.683,4.284,1.923,2.361,30,20,240.904,627.708,868.612,675.531,653.777,1329.308,High
68221541265,4.45,4.306,2.048,2.258,30,20,210.826,527.336,738.162,629.989,553.325,1183.314,High
5536293883,4.664,4.38,2.008,2.372,36,20,324.869,753.954,1078.823,728.515,778.681,1507.196,High
17695017787,4.806,4.441,2.039,2.402,31,20,283.545,577.248,860.7930000000001,682.215,602.004,1284.219,High
62582509461,4.17,4.012,1.993,2.019,31,20,306.132,640.505,946.637,787.451,668.854,1456.305,High
1934606312,4.649,4.443,1.999,2.444,36,20,303.73,743.693,1047.423,731.535,767.571,1499.106,High
28675988957,5.0280000000000005,4.631,2.083,2.548,40,20,318.585,762.189,1080.774,751.682,786.906,1538.588,High
35650967901,4.677,4.456,2.104,2.352,34,20,262.249,627.428,889.677,681.503,651.692,1333.1950000000002,High
8938169449,4.777,4.347,1.873,2.474,25,20,217.859,467.473,685.332,596.447,491.021,1087.468,High
28242542212,4.625,4.24,1.809,2.431,30,20,284.162,630.768,914.93,697.883,657.326,1355.209,High
54119735568,4.771,4.536,2.089,2.447,24,20,213.866,443.43,657.296,566.508,465.53,1032.038,High
16181587654,4.748,4.571,2.029,2.542,38,20,339.804,718.128,1057.932,743.864,742.746,1486.61,High
55323275375,4.628,4.196,2.065,2.131,30,20,213.927,567.023,780.95,602.187,592.553,1194.74,High
4715914334,4.442,4.096,1.982,2.114,28,20,258.633,588.905,847.538,665.389,613.953,1279.342,High
61419653571,4.678,4.285,2.114,2.171,31,20,216.673,566.647,783.32,633.591,591.213,1224.804,High
17134393404,4.536,4.291,2.057,2.234,32,20,263.412,622.361,885.7729999999999,685.326,648.331,1333.6570000000002,High
13700716903,4.385,3.831,1.565,2.266,26,20,235.992,578.994,814.986,668.364,606.06,1274.424,High
37304180983,4.535,4.433,1.985,2.448,31,20,223.732,572.527,796.259,646.88,597.613,1244.493,High
34353507044,4.907,4.349,2.034,2.315,36,20,330.062,750.172,1080.234,769.621,777.083,1546.704,High
13269747138,4.723,4.232,1.984,2.248,27,20,233.098,562.471,795.569,624.194,587.241,1211.435,High
32966593575,4.52,4.353,2.013,2.34,37,20,288.446,676.098,964.544,752.802,702.839,1455.641,High
23932675458,4.559,4.263,2.088,2.175,33,20,272.138,679.865,952.003,687.219,705.605,1392.824,High
55299174707,4.305,4.097,1.82,2.277,28,20,206.102,517.633,723.735,585.8,542.65,1128.4499999999998,High
12730464439,4.542999999999999,4.316,2.069,2.247,39,20,311.828,797.207,1109.035,780.538,823.712,1604.25,High
33703837851,4.667,4.348,2.154,2.194,32,20,278.042,635.506,913.548,671.038,661.466,1332.504,High
39562165425,4.415,4.278,2.042,2.236,33,20,263.168,632.737,895.905,705.866,657.842,1363.708,High
43761823940,4.465,4.247,2.059,2.188,22,20,238.992,477.631,716.6229999999999,605.849,499.858,1105.707,High
3989842607,4.593999999999999,4.233,1.943,2.29,31,20,296.215,626.967,923.182,722.001,652.323,1374.324,High
30397191677,4.577,4.252,2.168,2.084,37,20,318.258,774.818,1093.076,779.445,802.369,1581.814,High
20481339292,4.319,4.144,2.144,2.0,30,20,257.857,630.9,888.7570000000001,739.826,657.177,1397.0030000000002,High
42818051464,4.684,4.294,1.957,2.337,32,20,280.849,615.671,896.52,675.932,640.398,1316.33,High
20634165552,4.549,4.443,1.904,2.539,26,20,198.005,483.529,681.534,566.738,505.975,1072.7130000000002,High
18280881146,4.549,4.346,2.128,2.218,27,20,216.485,531.477,747.962,601.579,555.886,1157.465,High
22117638159,4.686999999999999,4.474,2.1,2.374,24,20,169.382,414.306,583.688,568.022,436.945,1004.967,High
54426451505,4.645,4.355,2.053,2.302,28,20,238.106,514.858,752.9639999999999,640.232,539.301,1179.533,High
8360771420,4.6080000000000005,4.307,2.048,2.259,38,20,347.237,782.75,1129.987,788.905,808.129,1597.034,High
12312170920,4.447,4.265,1.873,2.392,33,20,284.96,710.784,995.744,728.387,735.718,1464.105,High
16783468500,4.405,4.151,1.948,2.203,37,20,339.868,790.647,1130.515,766.48,817.153,1583.633,High
49220490553,4.722,4.55,2.09,2.46,35,20,248.326,618.491,866.817,651.574,642.957,1294.531,High
57982888225,4.252,4.042,1.685,2.357,20,20,165.083,371.621,536.704,518.101,394.822,912.923,High
60319935244,4.63,4.379,2.152,2.227,24,20,241.863,461.092,702.9549999999999,657.175,486.313,1143.4879999999998,High
1022570381,4.728,4.252,2.025,2.227,33,20,290.649,661.873,952.522,708.902,686.365,1395.267,High
20711901201,4.261,4.238,1.97,2.268,21,20,151.549,374.228,525.777,502.595,396.684,899.279,High
11605072876,4.9830000000000005,4.673,1.946,2.727,38,20,279.721,738.076,1017.797,716.865,762.344,1479.209,High
56816449191,4.436999999999999,4.215,2.056,2.159,33,20,308.722,620.706,929.428,738.276,647.8,1386.076,High
44301662899,4.524,4.14,1.858,2.282,31,20,280.594,641.815,922.409,696.16,667.087,1363.2469999999998,High
20582886895,4.377,4.358,1.999,2.359,41,20,325.625,832.078,1157.703,800.926,858.53,1659.456,High
43492973514,4.458,4.255,2.056,2.199,25,20,186.852,472.864,659.716,555.431,496.302,1051.7330000000002,High
49905772917,4.8580000000000005,4.554,1.964,2.59,39,20,293.289,738.507,1031.7959999999998,729.96,763.842,1493.802,High
13239629156,4.533,4.39,1.968,2.422,29,20,254.86,543.241,798.101,641.68,567.534,1209.214,High
27989926200,4.738,4.284,2.043,2.241,22,20,172.304,411.227,583.531,556.693,435.117,991.81,High
27767060300,4.677,4.584,1.999,2.585,35,20,299.287,653.001,952.288,739.821,678.328,1418.149,High
29170386915,4.517,4.218,1.921,2.297,34,20,270.069,682.624,952.693,699.392,709.303,1408.6950000000002,High
24236052567,4.670999999999999,4.21,1.969,2.241,27,20,228.15,525.233,753.3829999999999,642.492,551.434,1193.926,High
58472236458,4.76,4.364,2.121,2.243,34,20,270.81,641.844,912.654,726.892,668.466,1395.3580000000002,High
35291231657,4.704000000000001,4.447,2.095,2.352,33,20,260.98,608.716,869.696,683.451,633.74,1317.191,High
50526813876,4.7330000000000005,4.373,1.939,2.434,37,20,288.321,747.835,1036.156,713.734,774.262,1487.996,High
64238509450,4.689,4.468,2.123,2.345,36,20,308.19,710.553,1018.743,768.059,736.649,1504.708,High
16870258640,4.721,4.239,1.912,2.327,36,20,309.252,740.949,1050.201,734.63,767.008,1501.638,High
37566069853,4.684,4.494,2.119,2.375,36,20,341.433,711.031,1052.464,783.312,736.031,1519.3429999999998,High
3695979193,4.649,4.136,1.545,2.591,27,20,313.978,567.877,881.855,704.569,592.831,1297.4,High
10963116820,4.561,4.315,1.989,2.326,29,20,226.499,547.116,773.615,617.618,571.528,1189.1460000000002,High
36000115994,4.605,4.19,1.869,2.321,27,20,238.033,537.613,775.6460000000001,628.991,562.148,1191.139,High
52844250073,4.541,4.276,2.162,2.114,29,20,188.644,541.555,730.199,622.958,567.008,1189.966,High
59033392673,4.531000000000001,4.213,1.918,2.295,30,20,267.33,556.198,823.528,689.117,582.744,1271.861,High
31272509579,4.689,4.262,2.13,2.132,34,20,243.821,683.633,927.454,714.308,710.379,1424.687,High
38802153746,4.677,4.434,1.971,2.463,23,20,183.426,430.098,613.524,536.57,452.267,988.837,High
43813980903,4.522,4.205,1.848,2.357,28,20,257.017,567.344,824.3610000000001,661.228,593.842,1255.07,High
58619118943,4.782,4.362,1.978,2.384,39,20,277.948,756.582,1034.53,742.904,784.149,1527.053,High
11471288341,4.801,4.585,1.978,2.607,33,20,303.847,638.969,942.816,718.086,663.106,1381.192,High
66726978150,4.558,4.277,1.894,2.383,30,20,259.051,626.014,885.065,707.52,652.302,1359.822,High
39320006887,4.852,4.566,2.07,2.496,35,20,261.272,647.012,908.284,674.292,671.759,1346.051,High
2761503421,4.413,4.258,2.027,2.231,28,20,239.74,572.205,811.945,661.15,596.944,1258.094,High
19900510875,4.604,4.394,2.048,2.346,26,20,253.398,519.746,773.144,643.437,544.852,1188.289,High
39019059422,4.537,4.42,1.996,2.424,36,20,282.693,713.735,996.428,723.133,739.56,1462.693,High
42690366148,4.413,4.178,2.036,2.142,27,20,253.409,550.487,803.896,672.733,576.364,1249.097,High
9186536640,4.621,4.416,2.099,2.317,26,20,238.229,503.289,741.518,628.812,527.315,1156.127,High
21700399819,4.679,4.341,2.014,2.327,29,20,236.063,581.952,818.015,645.166,607.46,1252.6260000000002,High
45081353536,4.44,4.252,2.066,2.186,34,20,267.899,637.418,905.317,677.579,662.67,1340.2489999999998,High
41028063539,4.449000000000001,4.242,2.077,2.165,31,20,221.913,590.881,812.794,633.092,615.852,1248.944,High
22803813670,4.596,4.414,2.075,2.339,32,20,240.665,597.416,838.081,701.257,623.509,1324.766,High
27160696462,4.595000000000001,4.305,2.084,2.221,32,20,288.692,675.616,964.308,744.822,702.428,1447.25,High
32257179359,4.601,4.275,2.091,2.184,41,20,337.051,864.883,1201.934,817.32,893.014,1710.334,High
66538488411,4.376,4.379,2.115,2.264,30,20,213.424,544.053,757.477,628.336,569.837,1198.173,High
39361645276,7.0,4.482,1.911,2.571,24,20,175.341,450.078,625.419,550.662,473.873,1024.535,High
20630073851,4.584,4.313,2.148,2.165,39,20,318.592,792.477,1111.069,744.441,818.241,1562.682,High
15619530909,4.75,4.503,2.062,2.441,34,20,272.044,658.33,930.374,695.061,683.585,1378.6460000000002,High
43711110356,4.783,4.558,2.06,2.498,31,20,264.577,559.432,824.009,658.651,583.261,1241.9119999999998,High
64792228528,4.614,4.181,2.043,2.138,33,20,260.833,665.23,926.063,717.383,692.862,1410.245,High
48284127640,4.873,4.645,2.02,2.625,34,20,254.211,640.76,894.971,663.423,664.762,1328.185,High
5060575937,4.82,4.264,1.336,2.928,22,20,172.853,397.655,570.508,521.661,420.48,942.141,High
35357650669,4.486,4.436,1.999,2.437,39,20,321.144,809.278,1130.422,770.963,833.724,1604.687,High
29794439897,4.901,4.639,2.064,2.575,35,20,267.702,641.857,909.559,676.183,666.926,1343.109,High
29581906563,4.409,4.185,2.201,1.984,23,20,180.166,457.782,637.948,606.572,483.791,1090.363,High
32472920738,4.843,4.268,1.966,2.302,29,20,261.344,605.809,867.153,698.873,632.107,1330.98,High
24572267064,4.757,4.487,1.985,2.502,29,20,247.982,550.952,798.934,664.504,575.048,1239.552,High
45234677782,4.667,4.048,1.967,2.081,22,20,222.298,433.223,655.521,633.149,457.49,1090.639,High
59184895634,4.832,4.482,2.015,2.467,34,20,281.859,635.967,917.826,710.409,662.353,1372.762,High
45509254884,4.688000000000001,4.445,1.921,2.524,26,20,256.561,510.382,766.943,654.238,533.606,1187.844,High
47703239528,4.641,4.415,2.122,2.293,33,20,264.289,626.356,890.645,706.08,651.879,1357.959,High
9353793115,4.477,4.277,1.855,2.422,32,20,255.902,618.296,874.1980000000001,689.638,643.048,1332.686,High
65663827523,4.402,4.25,1.965,2.285,35,20,290.262,695.969,986.231,735.525,722.681,1458.206,High
67102878360,4.617999999999999,4.523,2.015,2.508,34,20,255.242,628.978,884.2199999999999,723.449,654.772,1378.221,High
7476047474,4.617,4.388,1.904,2.484,36,20,307.44,736.383,1043.823,762.394,761.969,1524.363,High
23634719979,4.365,4.193,2.09,2.103,32,20,304.917,679.539,984.456,758.195,705.151,1463.346,High
47216329323,4.656000000000001,4.394,2.108,2.286,30,20,195.8,542.585,738.385,590.176,567.207,1157.383,High
1154229885,4.347,4.313,1.95,2.363,29,20,241.987,573.127,815.1139999999999,652.059,595.526,1247.585,High
28967916558,4.583,4.466,2.101,2.365,36,20,299.026,680.974,980.0,775.512,707.357,1482.869,High
26428420569,4.49,4.384,2.126,2.258,29,20,205.069,552.836,757.905,637.895,578.121,1216.016,High
49304616004,4.471,4.207,1.88,2.327,31,20,291.064,648.169,939.233,702.443,674.776,1377.219,High
38342540220,4.725,4.525,1.854,2.671,37,20,279.211,689.838,969.049,698.005,713.917,1411.922,High
48061356834,4.369,4.179,1.849,2.33,25,20,228.813,513.478,742.2909999999999,665.669,539.06,1204.7289999999998,High
67957411416,4.763999999999999,4.491,1.983,2.508,33,20,246.651,610.186,856.837,705.06,636.251,1341.311,High
35829685179,4.611000000000001,4.47,1.878,2.592,36,20,319.177,720.566,1039.743,775.505,746.319,1521.824,High
40183204374,4.335999999999999,4.297,2.05,2.247,27,20,266.26,544.913,811.173,710.601,570.039,1280.64,High
30596756291,4.84,4.509,2.007,2.502,35,20,295.468,654.362,949.83,691.288,679.27,1370.558,High
15505697964,4.718,4.374,1.986,2.388,32,20,290.679,610.11,900.789,690.459,634.253,1324.712,High
17865174685,4.465,4.291,2.033,2.258,32,20,274.099,668.587,942.686,687.429,692.429,1379.858,High
66104529855,4.426,4.038,2.082,1.956,35,20,198.565,682.176,880.741,713.308,710.942,1424.25,High
58328551101,4.7,4.254,2.156,2.098,34,20,274.955,678.821,953.776,724.456,705.834,1430.29,High
15652006082,4.359,4.329,2.06,2.269,31,20,241.82,595.604,837.424,678.311,619.97,1298.281,High
31057368498,4.728,4.371,1.945,2.426,35,20,297.527,729.998,1027.525,754.208,756.415,1510.623,High
49136509822,4.681,4.339,2.023,2.316,32,20,254.439,658.746,913.185,710.569,684.824,1395.393,High
34964156915,4.558,4.156,1.842,2.314,27,20,170.778,511.479,682.257,551.788,534.431,1086.219,High
14885787566,4.686999999999999,4.249,2.112,2.137,37,20,294.212,756.894,1051.106,753.377,783.876,1537.253,High
15749351511,4.649,4.27,2.023,2.247,30,20,262.479,603.508,865.9870000000001,673.305,628.829,1302.134,High
17159830922,4.799,4.502,2.052,2.45,39,20,353.081,746.588,1099.669,773.672,771.611,1545.283,High
57842187732,4.568,4.401,1.974,2.427,40,20,340.423,780.506,1120.929,809.72,807.914,1617.634,High
52794988567,4.344,4.289,2.019,2.27,28,20,209.623,528.379,738.002,674.348,553.945,1228.293,High
53835183842,4.533,4.294,2.148,2.146,31,20,234.262,626.217,860.479,697.136,651.381,1348.5169999999998,High
22582337242,4.587000000000001,4.183,2.197,1.986,29,20,200.046,563.65,763.6959999999999,616.472,589.229,1205.701,High
46033153401,4.607,4.586,2.122,2.464,39,20,302.789,711.149,1013.938,717.303,736.034,1453.337,High
898674408,4.661,4.135,1.984,2.151,27,20,248.047,560.362,808.409,695.52,585.424,1280.944,High
16700705950,4.623,4.303,2.017,2.286,32,20,267.312,655.158,922.47,708.834,681.65,1390.484,High
23602626054,4.602,4.423,1.944,2.479,35,20,324.698,687.743,1012.441,772.058,713.894,1485.952,High
61780455531,4.435,4.412,2.069,2.343,31,20,235.649,580.388,816.037,678.904,606.534,1285.438,High
58191539124,4.623,4.228,2.042,2.186,32,20,285.294,665.889,951.183,733.486,692.112,1425.598,High
33035973046,4.453,4.2,2.096,2.104,32,20,295.765,712.39,1008.155,736.149,739.425,1475.574,High
66664970048,4.613,4.122,2.032,2.09,28,20,223.289,516.52,739.809,678.214,543.16,1221.374,High
41691530363,4.286,4.039,2.082,1.957,28,20,242.734,564.696,807.4300000000001,659.98,592.031,1252.011,High
27565149024,4.815,4.598,2.055,2.543,24,20,189.784,415.767,605.5509999999999,564.587,438.975,1003.562,High
3626699471,4.383,4.269,1.999,2.27,30,20,289.246,597.309,886.555,666.821,621.17,1287.991,High
61057358347,4.593999999999999,4.281,2.068,2.213,31,20,254.323,590.162,844.485,720.177,617.413,1337.59,High
23435372944,4.711,4.421,2.027,2.394,29,20,261.044,584.236,845.28,664.379,608.355,1272.734,High
45356347213,4.704000000000001,4.34,2.012,2.328,38,20,309.819,731.756,1041.575,770.471,758.018,1528.489,High
46565126000,4.855,4.412,1.839,2.573,41,20,351.627,826.522,1178.149,822.665,852.037,1674.702,High
46675063329,4.317,4.205,1.924,2.281,27,20,232.395,533.456,765.851,614.249,558.272,1172.5210000000002,High
64459663260,4.825,4.193,1.782,2.411,27,20,238.395,549.355,787.75,652.163,575.46,1227.623,High
24273319531,4.786,4.315,2.024,2.291,37,20,294.241,749.654,1043.895,758.683,776.704,1535.387,High
68686429661,4.63,4.239,2.127,2.112,46,20,329.15,901.477,1230.627,818.008,930.434,1748.442,High
20447945178,4.665,4.429,2.052,2.377,30,20,240.936,595.34,836.2760000000001,643.355,620.431,1263.786,High
53067749481,4.632,4.119,2.164,1.955,29,20,251.255,583.018,834.273,688.544,609.706,1298.25,High
40667913991,4.528,4.478,1.95,2.528,40,20,324.335,776.813,1101.148,799.533,802.361,1601.894,High
41580051289,4.659,4.201,1.972,2.229,35,20,282.361,718.481,1000.842,733.554,744.926,1478.48,High
14884479804,4.758,4.489,1.911,2.578,36,20,270.449,688.604,959.053,699.646,713.687,1413.333,High
34765512919,4.566999999999999,4.417,1.926,2.491,28,20,257.076,546.944,804.02,668.608,569.482,1238.09,High
31624528150,4.49,4.21,2.065,2.145,29,20,234.446,566.374,800.82,622.136,592.358,1214.494,High
60231122789,4.218999999999999,4.159,1.918,2.241,33,20,300.758,650.715,951.473,739.873,677.63,1417.5030000000002,High
66410123744,4.734999999999999,4.496,2.111,2.385,30,20,212.594,552.393,764.9870000000001,592.422,576.68,1169.102,High
55251352822,4.808,4.445,1.894,2.551,39,20,335.355,801.252,1136.607,782.905,826.935,1609.84,High
40183267365,4.661,4.397,1.889,2.508,23,20,199.675,430.005,629.6800000000001,535.481,451.662,987.143,High
16064287568,4.554,4.256,1.97,2.286,28,20,208.538,528.044,736.582,641.202,552.713,1193.915,High
42132155956,4.698,4.312,2.016,2.296,33,20,290.993,645.307,936.3,708.374,671.129,1379.5030000000002,High
24535321456,4.738,4.475,2.056,2.419,32,20,248.855,621.246,870.101,682.542,646.32,1328.862,High
11879065372,4.448,3.918,1.959,1.959,24,20,206.58,485.946,692.5260000000001,615.19,511.02,1126.21,High
25831562071,4.605,4.234,1.723,2.511,33,20,286.255,650.754,937.009,739.496,677.387,1416.8829999999998,High
47636628238,4.691,4.509,2.0,2.509,31,20,263.901,578.435,842.336,688.407,604.018,1292.4250000000002,High
33578362949,4.6240000000000006,4.263,1.914,2.349,30,20,251.878,601.853,853.731,677.949,627.841,1305.79,High
26173155089,4.632,4.065,2.037,2.028,22,20,225.177,428.312,653.489,601.685,452.604,1054.289,High
376134156,4.682,4.257,2.105,2.152,21,20,240.769,436.642,677.4110000000001,613.724,461.249,1074.973,High
28642660124,4.775,4.54,2.057,2.483,32,20,319.993,632.294,952.287,716.853,657.062,1373.915,High
68412011216,4.524,4.474,1.978,2.496,35,20,265.258,660.178,925.436,742.292,685.726,1428.018,High
13530701085,4.827999999999999,4.507,2.104,2.403,35,20,297.726,652.954,950.68,684.856,677.04,1361.896,High
36338770067,4.933,4.491,2.056,2.435,29,20,251.281,559.585,810.866,636.849,582.695,1219.544,High
63967369010,4.593999999999999,4.19,2.035,2.155,29,20,216.413,559.596,776.009,643.458,585.75,1229.208,High
54231829603,4.258,4.218,1.942,2.276,26,20,242.381,495.12,737.501,619.972,519.256,1139.228,High
29483103171,4.555,4.341,2.064,2.277,34,20,260.716,652.822,913.538,723.221,678.066,1401.287,High
36187407798,4.712,4.515,2.076,2.439,31,20,243.849,567.478,811.327,634.719,590.565,1225.284,High
13849540450,4.619,4.371,1.968,2.403,36,20,333.958,739.789,1073.747,744.452,764.687,1509.139,High
58129574489,4.581,4.181,2.026,2.155,31,20,253.585,585.802,839.3870000000001,681.583,612.896,1294.4789999999998,High
32706495637,4.768,4.346,2.184,2.162,35,20,286.523,656.671,943.194,729.597,683.341,1412.938,High
12863711840,4.635,4.279,1.814,2.465,32,20,345.633,670.112,1015.745,736.502,695.06,1431.562,High
46664801427,4.474,4.222,1.899,2.323,34,20,271.108,678.508,949.616,708.259,704.834,1413.0929999999998,High
5484844935,4.299,4.106,2.016,2.09,31,20,256.79,641.551,898.3410000000001,688.429,667.939,1356.368,High
7352267437,4.582000000000001,4.489,2.099,2.39,32,20,249.059,640.471,889.53,681.747,664.97,1346.717,High
62712275406,4.593999999999999,4.415,2.177,2.238,34,20,252.534,673.963,926.497,698.729,699.349,1398.078,High
23753674791,4.904,4.335,1.954,2.381,27,20,192.208,516.206,708.414,645.105,541.714,1186.819,High
39882039007,4.521,4.017,1.856,2.161,37,20,299.966,784.433,1084.399,781.656,812.827,1594.483,High
5700223416,4.464,4.258,2.053,2.205,26,20,186.285,525.143,711.428,554.636,549.506,1104.1419999999998,High
23538881652,5.02,4.46,1.928,2.532,34,20,269.528,629.514,899.042,692.76,654.758,1347.518,High
30303638370,4.543,4.178,1.99,2.188,30,20,260.604,635.28,895.884,665.385,660.454,1325.839,High
49355114178,4.585,4.401,2.118,2.283,35,20,312.644,671.831,984.475,729.657,697.468,1427.125,High
66468776867,4.505,4.162,1.787,2.375,34,20,283.98,693.321,977.301,756.325,721.121,1477.446,High
43593370202,4.536,4.368,1.964,2.404,28,20,247.687,534.238,781.9250000000001,677.861,558.497,1236.358,High
41818584058,4.595000000000001,4.385,2.031,2.354,36,20,296.457,745.69,1042.147,738.691,771.377,1510.068,High
21814328504,4.446,4.253,2.04,2.213,28,20,258.089,610.242,868.3309999999999,639.856,633.314,1273.17,High
62554476118,4.3,4.133,1.764,2.369,28,20,229.273,548.332,777.605,711.614,575.398,1287.0120000000002,High
8488127651,4.843,4.504,1.851,2.653,35,20,320.329,688.595,1008.924,737.669,712.051,1449.72,High
47504727159,4.618,4.469,2.092,2.377,33,20,258.242,600.009,858.251,674.5,624.913,1299.413,High
68716639978,5.039,4.692,2.135,2.557,44,20,340.148,823.319,1163.467,815.058,849.315,1664.373,High
21067436516,4.549,4.231,1.986,2.245,33,20,251.007,689.858,940.865,718.223,716.239,1434.462,High
62151324689,4.59,4.426,1.97,2.456,27,20,230.885,495.165,726.05,627.437,518.591,1146.028,High
46550479430,4.716,4.298,1.974,2.324,35,20,304.242,703.236,1007.478,757.283,729.905,1487.188,High
17100416306,4.82,4.582,2.031,2.551,34,20,256.602,636.201,892.803,680.421,660.768,1341.189,High
27334746263,4.721,4.32,1.921,2.399,30,20,230.514,551.034,781.548,648.287,576.497,1224.784,High
9293355548,4.79,4.599,1.918,2.681,29,20,262.238,555.523,817.761,636.576,578.48,1215.056,High
42907355695,4.709,4.484,2.116,2.368,36,20,291.381,694.232,985.613,718.28,719.82,1438.1,High
27728864110,4.668,4.438,2.113,2.325,32,20,314.555,642.241,956.796,737.45,667.103,1404.553,High
64180570250,4.579,4.382,2.148,2.234,31,20,260.419,613.393,873.812,699.449,638.932,1338.381,High
6010095147,4.535,4.387,2.091,2.296,31,20,243.313,594.947,838.26,672.043,619.86,1291.903,High
34145706306,4.8420000000000005,4.432,2.043,2.389,30,20,272.604,591.569,864.173,661.899,615.845,1277.744,High
24020504399,4.63,4.428,1.973,2.455,42,20,315.069,833.393,1148.462,820.774,860.476,1681.25,High
42784641574,4.748,4.382,2.024,2.358,29,20,271.348,583.683,855.031,693.573,609.537,1303.11,High
28074597359,4.609,4.308,2.148,2.16,34,20,325.708,662.357,988.065,744.734,687.989,1432.723,High
42765553967,4.517,4.472,2.058,2.414,32,20,225.518,561.122,786.64,640.183,585.749,1225.932,High
12571082623,4.694,4.476,2.104,2.372,45,20,352.086,893.873,1245.959,805.138,920.005,1725.143,High
47539217579,4.456,4.393,2.032,2.361,33,20,264.484,641.804,906.288,680.251,667.183,1347.434,High
39981898937,4.399,4.329,2.135,2.194,35,20,280.949,696.412,977.361,757.594,722.172,1479.766,High
31201406764,4.52,4.457,1.984,2.473,37,20,298.547,741.702,1040.249,778.392,767.78,1546.172,High
67691965397,4.714,4.281,2.065,2.216,32,20,268.931,613.552,882.483,746.835,641.219,1388.054,High
5599123543,4.806,4.607,1.96,2.647,34,20,272.445,647.268,919.713,695.006,671.308,1366.314,High
4329927909,4.57,4.178,1.877,2.301,27,20,224.259,551.007,775.266,614.884,575.067,1189.951,High
2000837017,4.55,4.275,2.051,2.224,29,20,221.742,556.014,777.756,622.163,580.958,1203.121,High
45611521728,4.565,4.325,2.127,2.198,27,20,233.398,532.688,766.086,634.773,557.686,1192.459,High
60863327493,4.654999999999999,4.121,1.804,2.317,31,20,296.023,605.252,901.275,737.138,632.762,1369.9,High
54319871200,4.801,4.364,2.156,2.208,33,20,251.369,636.071,887.44,702.394,661.468,1363.862,High
64735047647,4.494,4.227,2.003,2.224,37,20,278.265,706.135,984.4,747.557,734.182,1481.739,High
43402249335,4.7330000000000005,4.461,2.005,2.456,35,20,312.635,721.821,1034.456,743.659,746.992,1490.6509999999998,High
20765157600,4.602,4.419,2.215,2.204,26,20,220.412,531.939,752.351,589.647,555.13,1144.777,High
38857736175,4.511,4.202,2.081,2.121,37,20,336.375,780.213,1116.588,812.418,806.783,1619.201,High
5432347852,4.55,4.179,2.038,2.141,29,20,244.413,596.366,840.779,731.84,622.33,1354.17,High
54297408968,4.165,4.045,2.001,2.044,26,20,202.775,526.309,729.084,645.22,552.005,1197.225,High
20644053800,4.606,4.499,2.105,2.394,28,20,201.703,530.07,731.773,619.281,554.356,1173.637,High
58002161589,4.573,4.094,2.201,1.893,34,20,269.147,679.058,948.205,741.839,706.755,1448.594,High
20811149138,4.847,4.404,1.912,2.492,30,20,285.792,605.541,891.3330000000001,709.57,629.528,1339.098,High
57948804734,4.464,4.288,2.001,2.287,35,20,250.667,675.761,926.428,690.344,703.006,1393.35,High
49270824317,4.638,4.255,2.055,2.2,37,20,305.976,752.249,1058.225,810.884,778.333,1589.217,High
58644150667,4.835,4.39,1.994,2.396,37,20,258.513,683.225,941.738,704.967,709.894,1414.861,High
13518937937,4.674,4.259,1.978,2.281,33,20,273.478,620.98,894.4580000000001,697.541,646.624,1344.165,High
40027344689,4.646,4.257,2.0,2.257,29,20,267.811,575.705,843.5160000000001,663.251,601.094,1264.345,High
14422333407,4.664,4.377,2.089,2.288,41,20,351.863,833.222,1185.085,808.968,859.755,1668.723,High
62574662073,4.463,4.258,1.951,2.307,35,20,256.036,708.845,964.881,674.355,735.045,1409.4,High
43904275433,4.514,4.484,2.036,2.448,31,20,256.124,583.102,839.226,657.534,607.068,1264.602,High
48229010613,4.497,4.303,2.048,2.255,33,20,320.148,682.937,1003.085,736.938,709.055,1445.993,High
19501006241,4.452,4.284,2.045,2.239,29,20,279.061,591.777,870.838,708.177,616.959,1325.136,High
32974707149,4.9350000000000005,4.463,2.064,2.399,36,20,283.73,655.176,938.906,686.647,680.554,1367.201,High
31456931003,4.513999999999999,4.349,1.976,2.373,40,20,317.204,828.158,1145.362,767.311,855.027,1622.3380000000002,High
7497902297,4.69,4.633,2.122,2.511,34,20,280.825,671.831,952.656,706.779,695.436,1402.215,High
59885417680,4.8,4.365,2.042,2.323,33,20,276.541,670.334,946.875,697.091,696.053,1393.144,High
29191610739,4.745,4.385,1.94,2.445,34,20,253.1,671.299,924.399,678.894,696.318,1375.212,High
64336640999,4.589,4.477,2.136,2.341,40,20,316.081,759.271,1075.352,781.2,785.986,1567.186,High
55447345195,4.659,4.45,1.996,2.454,32,20,253.41,601.061,854.471,689.03,625.606,1314.636,High
54438421077,4.436999999999999,4.194,1.781,2.413,26,20,225.391,512.046,737.437,645.571,538.542,1184.113,High
34036951475,4.731,4.358,1.996,2.362,35,20,256.86,644.823,901.683,686.009,670.565,1356.574,High
20890566568,4.628,4.371,1.813,2.558,34,20,296.698,693.561,990.259,740.541,718.093,1458.634,High
34120755736,4.5,4.292,1.971,2.321,26,20,250.276,537.18,787.4559999999999,684.619,563.16,1247.779,High
62637415040,4.689,4.449,2.162,2.287,27,20,221.392,494.178,715.5699999999999,612.114,518.627,1130.741,High
27747927533,4.532,4.406,2.064,2.342,39,20,269.853,786.312,1056.165,741.571,812.674,1554.245,High
52321819219,4.803,4.355,1.983,2.372,32,20,285.28,623.577,908.857,731.758,649.354,1381.112,High
31165791729,4.192,4.124,2.097,2.027,30,20,256.659,608.74,865.399,706.861,636.087,1342.948,High
4914170430,4.65,4.282,2.052,2.23,26,20,213.384,541.724,755.1080000000001,611.847,566.117,1177.964,High
1398796997,4.7780000000000005,4.446,2.006,2.44,32,20,329.782,653.519,983.301,766.873,677.472,1444.345,High
27345163847,4.569,4.346,1.937,2.409,35,20,265.433,656.164,921.597,718.587,682.299,1400.886,High
21902887135,4.529,4.3,1.872,2.428,29,20,227.376,572.259,799.635,646.536,597.933,1244.469,High
10911131081,4.5920000000000005,4.24,2.071,2.169,29,20,278.4,587.035,865.435,693.507,611.904,1305.411,High
27671001876,4.7490000000000006,4.44,1.971,2.469,29,20,274.173,580.261,854.434,710.29,605.035,1315.3249999999998,High
66285769067,4.801,4.309,2.034,2.275,36,20,271.957,703.482,975.439,768.901,730.06,1498.9609999999998,High
67149636144,4.409,4.252,1.994,2.258,26,20,189.519,499.106,688.625,609.971,524.272,1134.243,High
12151899912,4.494,4.259,2.027,2.232,28,20,229.596,521.87,751.466,635.608,546.072,1181.6799999999998,High
34467134172,4.7940000000000005,4.358,2.04,2.318,29,20,210.22,559.952,770.172,589.107,584.339,1173.446,High
33032592373,4.543,4.408,2.032,2.376,37,20,304.812,750.051,1054.863,775.972,776.308,1552.28,High
13535707399,4.489,4.267,1.835,2.432,25,20,181.616,452.698,634.314,539.881,475.736,1015.617,High
56337423834,4.766,4.358,2.001,2.357,38,20,309.708,792.254,1101.962,796.771,819.058,1615.829,High
60920022820,4.455,4.143,1.869,2.274,33,20,248.641,631.502,880.1429999999999,725.945,658.77,1384.715,High
62650037232,4.616,4.458,2.144,2.314,35,20,320.381,678.413,998.794,763.738,704.406,1468.144,High
36171382955,4.8740000000000006,4.709,1.882,2.827,32,20,252.736,602.908,855.644,675.576,625.728,1301.304,High
35575565445,4.376,3.949,1.916,2.033,22,20,224.565,452.508,677.073,580.879,476.85,1057.729,High
50594711792,4.468999999999999,4.344,2.103,2.241,31,20,225.604,622.833,848.437,658.195,647.919,1306.114,High
22759462063,4.476,4.22,2.095,2.125,32,20,308.833,660.556,969.389,721.26,686.828,1408.088,High
5101960618,4.555,4.429,2.023,2.406,30,20,260.735,615.002,875.737,657.113,638.022,1295.1350000000002,High
763982189,4.305999999999999,4.274,2.085,2.189,28,20,230.895,562.865,793.76,645.335,587.347,1232.682,High
15927150646,4.39,4.351,1.997,2.354,30,20,235.875,553.202,789.077,647.363,578.386,1225.749,High
56767581866,4.491,4.212,1.957,2.255,34,20,288.87,688.311,977.181,768.877,716.318,1485.195,High
10647626787,4.588,4.273,1.95,2.323,29,20,286.06,588.232,874.2919999999999,732.376,613.084,1345.46,High
61371244985,4.2620000000000005,4.191,2.087,2.104,26,20,175.154,485.721,660.875,625.123,512.259,1137.382,High
39460109846,4.69,4.456,1.935,2.521,25,20,225.17,474.872,700.042,570.636,497.771,1068.407,High
9047666687,4.558,4.137,2.02,2.117,38,20,393.363,850.945,1244.308,844.443,878.218,1722.661,High
67342482976,4.641,4.073,2.025,2.048,35,20,317.735,695.93,1013.665,757.511,722.923,1480.434,High
37604202024,4.656000000000001,4.459,2.045,2.414,24,20,197.128,425.638,622.766,523.888,447.527,971.415,High
6385387854,4.718999999999999,4.459,1.996,2.463,30,20,265.965,594.588,860.5529999999999,673.335,618.283,1291.618,High
32855732066,4.765000000000001,4.445,2.001,2.444,35,20,265.566,683.858,949.424,730.948,709.693,1440.641,High
16029558901,4.684,4.269,1.971,2.298,38,20,338.669,810.996,1149.665,797.374,837.523,1634.897,High
10849305985,4.441,4.176,1.908,2.268,27,20,185.295,496.905,682.1999999999999,581.839,521.935,1103.774,High
10403582699,4.365,4.139,1.969,2.17,27,20,253.647,548.616,802.2629999999999,632.269,573.584,1205.853,High
46466726420,4.538,4.206,1.801,2.405,28,20,247.378,579.692,827.0699999999999,665.911,605.5,1271.411,High
15452239673,4.7,4.307,2.013,2.294,32,20,291.079,608.745,899.8240000000001,692.303,633.408,1325.711,High
27821453696,4.381,4.101,2.081,2.02,24,20,230.387,519.092,749.479,603.458,543.221,1146.679,High
68367519482,4.605,4.33,2.195,2.135,37,20,281.944,742.899,1024.843,753.483,770.613,1524.096,High
52766012598,4.267,4.18,1.955,2.225,29,20,262.106,620.555,882.661,735.682,646.546,1382.228,High
19741327356,4.596,4.18,1.928,2.252,36,20,332.926,813.556,1146.482,775.149,839.73,1614.879,High
30194924475,4.779999999999999,4.571,2.014,2.557,39,20,289.603,721.986,1011.589,728.494,747.726,1476.22,High
4851284347,4.651,4.254,1.856,2.398,29,20,287.514,605.655,893.169,683.753,629.697,1313.45,High
20969399855,4.886,4.295,2.052,2.243,36,20,290.224,748.261,1038.485,795.692,774.282,1569.9740000000002,High
64324116343,4.271,4.138,1.9,2.238,34,20,253.988,683.495,937.483,757.845,712.082,1469.927,High
4245688205,4.479,4.167,2.046,2.121,29,20,256.054,549.291,805.345,653.417,574.099,1227.516,High
41226927469,4.693,4.456,2.022,2.434,36,20,314.012,712.859,1026.871,732.206,737.573,1469.779,High
8388881121,4.617,4.048,1.407,2.641,22,20,219.972,433.162,653.134,605.776,458.024,1063.8,High
52697156658,4.642,4.234,2.013,2.221,31,20,250.041,614.075,864.116,693.328,640.024,1333.352,High
25987380363,4.486,4.45,2.035,2.415,35,20,287.289,664.131,951.42,721.679,689.345,1411.024,High
37559204792,4.727,4.559,1.961,2.598,37,20,292.118,724.681,1016.799,745.618,749.891,1495.509,High
66480086048,4.74,4.298,2.046,2.252,28,20,252.388,531.773,784.1610000000001,656.474,557.27,1213.744,High
65437188316,4.456,4.347,2.051,2.296,32,20,255.238,640.382,895.6199999999999,670.154,665.717,1335.871,High
53244933553,4.339,4.286,2.011,2.275,31,20,256.957,572.193,829.15,702.615,598.084,1300.699,High
16174767480,4.571,4.396,1.905,2.491,33,20,255.849,612.297,868.146,643.134,636.903,1280.037,High
2069835003,4.5280000000000005,4.357,1.976,2.381,40,20,337.532,830.835,1168.367,800.074,856.164,1656.2379999999998,High
50686412631,4.675,4.281,1.882,2.399,36,20,284.191,656.183,940.374,692.153,682.665,1374.818,High
6550239378,4.561,4.334,2.065,2.269,27,20,256.257,538.862,795.1189999999999,640.271,562.704,1202.975,High
9920884448,4.502,4.303,1.777,2.526,30,20,278.318,592.707,871.025,690.32,617.228,1307.548,High
15615121445,4.739,4.383,2.026,2.357,31,20,270.683,612.492,883.175,702.058,637.474,1339.5320000000002,High
54973766618,4.734,4.611,2.1,2.511,31,20,227.727,571.233,798.9599999999999,646.522,595.553,1242.075,High
20326624862,4.859,4.564,1.902,2.662,38,20,352.145,766.209,1118.3539999999998,774.968,791.623,1566.591,High
38374684430,4.709,4.331,2.097,2.234,35,20,312.278,706.204,1018.482,737.638,732.444,1470.082,High
51407207844,4.654,4.476,1.927,2.549,36,20,316.381,700.472,1016.853,745.495,726.094,1471.589,High
14680299741,4.376,4.333,2.05,2.283,32,20,286.162,614.913,901.075,724.863,640.707,1365.5700000000002,High
40024718725,4.642,4.444,1.863,2.581,31,20,252.475,591.528,844.003,665.071,616.074,1281.145,High
31375583338,4.814,4.299,2.103,2.196,28,20,222.56,550.005,772.565,624.647,575.542,1200.189,High
35665601818,4.979,4.654,2.1,2.554,31,20,258.962,558.943,817.905,652.468,581.982,1234.4499999999998,High
60687749024,4.202999999999999,3.855,2.052,1.803,24,20,226.24,504.9,731.14,698.338,532.344,1230.682,High
56908554518,4.5760000000000005,4.232,2.097,2.135,20,20,130.196,347.643,477.839,481.944,371.4,853.344,High
42096177420,4.791,4.37,2.077,2.293,23,20,181.926,403.717,585.643,523.024,427.594,950.618,High
28478417961,4.531000000000001,4.127,2.125,2.002,27,20,221.407,527.331,748.738,630.356,553.354,1183.71,High
57943242938,4.691,4.408,2.035,2.373,39,20,328.086,809.032,1137.118,804.079,835.526,1639.605,High
2310157464,4.465,4.335,2.044,2.291,24,20,211.175,475.792,686.967,580.737,498.339,1079.076,High
27048746421,4.5440000000000005,4.156,1.899,2.257,34,20,282.27,682.317,964.587,719.218,709.37,1428.588,High
32219208933,4.384,4.057,2.187,1.87,28,20,258.406,585.518,843.924,686.03,612.809,1298.839,High
47229101806,4.675,4.232,2.07,2.162,41,20,302.473,841.773,1144.246,764.19,869.184,1633.374,High
53819920871,4.57,4.314,2.237,2.077,35,20,307.845,699.284,1007.129,751.464,726.2,1477.6640000000002,High
40332162454,4.674,4.388,2.093,2.295,39,20,350.418,811.671,1162.089,806.051,837.729,1643.7800000000002,High
33159210949,4.673,4.22,1.836,2.384,33,20,341.294,696.357,1037.6509999999998,767.089,722.723,1489.812,High
51397996207,4.5600000000000005,4.385,2.093,2.292,42,20,314.402,848.404,1162.806,797.208,876.144,1673.352,High
15129219571,4.415,4.239,1.907,2.332,34,20,233.643,655.164,888.807,681.312,680.115,1361.427,High
43837601028,4.415,4.204,1.93,2.274,28,20,242.525,565.429,807.954,619.393,589.997,1209.39,High
39312795516,4.593,4.517,2.107,2.41,36,20,291.574,708.013,999.587,726.76,733.135,1459.895,High
34295412186,4.619,4.459,2.13,2.329,39,20,299.866,741.789,1041.655,777.782,767.736,1545.518,High
67867898091,4.755,4.536,1.978,2.558,41,20,295.316,766.342,1061.658,737.981,792.545,1530.5259999999998,High
40938831971,3.778,3.605,1.936,1.669,17,20,159.047,370.051,529.098,559.375,396.057,955.432,High
17160610060,4.819,4.507,1.94,2.567,31,20,247.286,575.08,822.366,640.407,598.879,1239.286,High
38500497616,4.474,4.428,2.119,2.309,33,20,263.376,662.446,925.822,706.877,687.125,1394.002,High
42281244582,4.474,4.318,1.956,2.362,29,20,274.382,595.803,870.185,680.55,620.586,1301.136,High
61039348487,4.411,4.041,1.899,2.142,31,20,249.799,587.042,836.841,671.279,614.427,1285.706,High
5535072249,4.547000000000001,4.251,2.025,2.226,40,20,324.776,836.621,1161.397,763.966,861.922,1625.888,High
55077302027,4.464,4.243,2.153,2.09,35,20,311.39,717.48,1028.87,782.46,744.558,1527.018,High
65969956455,4.632,4.209,2.066,2.143,37,20,281.595,712.882,994.477,738.323,740.286,1478.609,High
17273869762,4.377,4.333,1.883,2.45,25,20,205.038,475.882,680.9200000000001,616.197,499.934,1116.131,High
59657302128,4.609,4.4,1.957,2.443,29,20,261.274,608.89,870.164,656.991,633.453,1290.444,High
8860933541,4.716,4.182,1.863,2.319,26,20,246.004,514.197,760.201,692.424,538.681,1231.105,High
1969614206,4.8580000000000005,4.364,2.024,2.34,37,20,355.648,779.936,1135.584,784.301,804.916,1589.217,High
59879556114,4.425,4.043,2.034,2.009,26,20,235.824,529.498,765.3220000000001,669.2,557.355,1226.555,High
67408173276,4.531000000000001,4.354,2.148,2.206,35,20,266.901,695.077,961.978,771.099,722.721,1493.8200000000002,High
8137150434,4.521,4.059,2.079,1.98,28,20,245.245,553.106,798.351,656.359,579.374,1235.7330000000002,High
18854777142,4.616,4.291,2.072,2.219,27,20,220.105,548.435,768.54,663.423,573.615,1237.038,High
61450058160,4.483,4.32,2.019,2.301,34,20,275.702,656.752,932.454,701.283,682.311,1383.594,High
59528798738,4.329,4.265,2.042,2.223,24,20,215.695,459.692,675.387,630.106,485.204,1115.31,High
42119809099,4.374,4.291,2.047,2.244,27,20,225.419,507.398,732.817,657.097,532.95,1190.047,High
19381041352,4.7330000000000005,4.61,2.033,2.577,24,20,173.301,455.409,628.71,568.223,477.669,1045.8919999999998,High
22859721992,4.662,4.345,1.843,2.502,27,20,230.319,519.168,749.487,631.374,543.615,1174.989,High
771015644,4.664,4.375,1.981,2.394,30,20,261.246,606.603,867.8489999999999,660.784,630.67,1291.454,High
60726028249,4.602,4.079,2.039,2.04,34,20,279.441,691.191,970.632,758.779,719.518,1478.297,High
57158789526,4.843,4.531,1.939,2.592,37,20,276.012,726.357,1002.369,748.625,752.009,1500.634,High
11849653178,4.406000000000001,4.241,1.904,2.337,31,20,279.18,655.029,934.209,755.254,681.531,1436.785,High
48944562656,4.494,4.213,2.05,2.163,28,20,187.652,534.879,722.531,588.199,559.128,1147.327,High
20818795391,4.711,4.48,1.947,2.533,39,20,334.756,762.404,1097.16,730.991,786.967,1517.958,High
62900123222,4.676,4.386,1.923,2.463,33,20,242.052,598.32,840.3720000000001,697.932,624.888,1322.8200000000002,High
55817556832,4.728,4.445,1.952,2.493,32,20,290.768,646.332,937.1,695.751,670.938,1366.689,High
3551600838,4.873,4.47,2.088,2.382,25,20,230.197,512.174,742.371,586.716,535.068,1121.784,High
24985169858,4.642,4.489,2.177,2.312,34,20,279.449,678.421,957.87,710.861,703.239,1414.1,High
31486369370,4.729,4.376,1.978,2.398,38,20,321.262,763.82,1085.082,798.55,790.436,1588.986,High
30714727763,4.753,4.356,2.165,2.191,36,20,279.202,712.507,991.709,778.249,738.88,1517.129,High
42603203170,4.795,4.47,2.005,2.465,31,20,297.238,612.997,910.235,719.911,637.384,1357.295,High
42597948777,4.47,4.244,2.011,2.233,33,20,279.43,643.925,923.355,684.311,669.334,1353.645,High
42088794967,4.327,4.125,1.97,2.155,28,20,235.318,542.222,777.54,652.662,568.37,1221.0320000000002,High
27330346354,4.87,4.535,2.037,2.498,37,20,262.241,688.281,950.522,703.179,713.424,1416.603,High
47399094929,4.470000000000001,4.288,1.947,2.341,25,20,215.836,464.555,680.3910000000001,608.718,488.269,1096.987,High
27428543718,5.089,4.622,2.005,2.617,34,20,302.603,672.056,974.659,734.319,696.917,1431.236,High
42023364590,4.498,4.237,2.095,2.142,35,20,312.654,762.359,1075.013,746.726,788.341,1535.067,High
37277907010,4.636,4.446,2.044,2.402,31,20,276.023,612.617,888.64,672.885,635.983,1308.868,High
66517945054,4.649,4.459,2.008,2.451,39,20,295.762,728.397,1024.159,736.993,754.956,1491.949,High
57886495724,4.716,4.532,2.001,2.531,37,20,304.261,732.636,1036.897,733.775,757.635,1491.41,High
20324908624,4.621,4.233,2.019,2.214,33,20,331.431,718.741,1050.172,744.94,744.152,1489.092,High
56737903794,4.543,4.422,2.051,2.371,36,20,285.551,688.987,974.538,759.331,715.62,1474.951,High
27090342025,4.803,4.657,2.105,2.552,30,20,226.31,533.736,760.046,616.044,556.924,1172.9679999999998,High
40185807286,4.697,4.691,2.08,2.611,31,20,231.935,549.841,781.7760000000001,636.213,572.974,1209.187,High
36048452847,4.73,4.575,2.016,2.559,37,20,303.472,698.709,1002.181,717.539,722.954,1440.493,High
47556869263,4.5120000000000005,4.417,1.904,2.513,31,20,310.429,622.808,933.237,715.004,647.739,1362.743,High
34392555263,4.672000000000001,4.499,1.861,2.638,38,20,303.516,762.585,1066.101,720.861,787.239,1508.1,High
60238501649,4.551,4.176,1.867,2.309,31,20,251.439,560.109,811.548,671.481,585.696,1257.177,High
25654308920,4.811999999999999,4.524,2.088,2.436,30,20,257.147,603.81,860.9569999999999,675.837,627.522,1303.359,High
65472041296,4.827999999999999,4.551,2.059,2.492,27,20,218.086,511.061,729.1469999999999,573.391,533.822,1107.213,High
8080570722,4.418,4.2,1.942,2.258,29,20,207.594,602.916,810.51,614.588,627.333,1241.9209999999998,High
47624066338,4.529999999999999,4.407,1.896,2.511,30,20,245.966,580.505,826.471,673.42,605.905,1279.3249999999998,High
60888665774,4.881,4.537,2.099,2.438,38,20,279.259,714.186,993.445,749.967,740.15,1490.117,High
42614945321,4.37,4.321,2.095,2.226,27,20,254.155,521.255,775.41,661.792,545.513,1207.305,High
2934159973,4.604,4.392,2.121,2.271,32,20,280.759,616.259,897.018,693.593,641.474,1335.067,High
52072696196,4.641,4.466,2.007,2.459,27,20,183.215,457.14,640.355,575.895,481.086,1056.981,High
38440555353,4.459,4.376,2.051,2.325,32,20,250.989,634.188,885.177,700.365,659.291,1359.656,High
15789242334,4.396,4.177,2.031,2.146,40,20,331.861,841.043,1172.904,809.852,868.287,1678.139,High
66833535115,4.634,4.409,2.016,2.393,33,20,234.966,593.567,828.533,662.271,620.105,1282.376,High
35372558839,4.663,4.434,2.034,2.4,37,20,319.655,743.848,1063.503,707.746,767.145,1474.891,High
45215226827,4.6850000000000005,4.515,2.154,2.361,32,20,238.79,567.273,806.063,639.683,592.197,1231.88,High
62972480520,4.493,4.43,2.109,2.321,28,20,213.108,503.545,716.653,656.657,527.784,1184.441,High
26211998613,4.665,4.423,1.992,2.431,30,20,271.967,599.838,871.805,693.015,625.485,1318.5,High
1517180627,4.5280000000000005,4.229,1.919,2.31,31,20,294.606,656.456,951.062,722.225,681.286,1403.511,High
24610794243,4.797000000000001,4.401,2.069,2.332,33,20,276.709,632.04,908.749,701.603,657.052,1358.655,High
9446849662,4.647,4.574,1.983,2.591,35,20,275.842,688.841,964.683,727.62,713.605,1441.225,High
9835643095,3.719,3.444,1.831,1.613,19,20,164.328,439.548,603.876,582.718,466.75,1049.4679999999998,High
67679276605,4.926,4.424,1.968,2.456,41,20,311.372,812.52,1123.892,798.784,839.404,1638.188,High
53376494263,4.537,4.37,1.919,2.451,36,20,299.693,717.35,1017.043,763.458,743.23,1506.688,High
8666394680,4.172,4.088,1.918,2.17,20,20,174.185,435.432,609.617,557.332,458.837,1016.169,High
30267092029,4.482,4.456,2.02,2.436,31,20,263.483,579.024,842.5070000000001,639.893,602.4,1242.293,High
56998650652,4.759,4.251,1.997,2.254,26,20,196.225,461.982,658.207,618.439,488.381,1106.82,High
39060567159,4.386,4.267,1.922,2.345,30,20,276.316,638.58,914.896,695.162,662.29,1357.452,High
24190063924,4.756,4.407,1.995,2.412,30,20,232.001,574.32,806.321,644.121,599.407,1243.528,High
32532707412,4.644,4.436,1.921,2.515,28,20,239.29,581.127,820.4169999999999,709.439,606.5,1315.939,High
22738399155,4.511,4.225,2.035,2.19,33,20,295.177,661.845,957.022,735.984,688.372,1424.356,High
3978723827,4.597,4.318,1.996,2.322,30,20,207.343,566.888,774.231,574.591,589.917,1164.508,High
10144963389,4.564,4.433,2.031,2.402,38,20,295.902,734.896,1030.798,738.272,759.284,1497.556,High
5097654010,4.468,4.246,1.979,2.267,33,20,304.461,704.141,1008.602,744.887,730.28,1475.167,High
20500894440,4.851,4.598,2.116,2.482,30,20,242.368,589.157,831.5250000000001,632.421,612.459,1244.88,High
45003373681,4.604,4.407,2.082,2.325,33,20,288.147,686.063,974.21,719.859,710.621,1430.48,High
58497909388,4.636,4.337,2.147,2.19,32,20,258.745,637.738,896.4830000000001,735.027,664.139,1399.1660000000002,High
21451128039,4.615,4.187,1.838,2.349,38,20,317.29,783.387,1100.677,776.944,811.214,1588.158,High
57901954396,4.408,4.409,2.135,2.274,38,20,321.628,767.327,1088.955,786.065,794.051,1580.116,High
26310901627,4.555,4.379,2.117,2.262,32,20,265.258,617.825,883.0830000000001,654.809,641.274,1296.083,High
18061936775,4.552,4.093,1.96,2.133,24,20,208.35,473.582,681.932,577.619,498.644,1076.263,High
13509290113,4.605,4.372,2.035,2.337,28,20,203.006,476.857,679.863,578.253,499.958,1078.211,High
63182735499,4.863,4.621,2.048,2.573,34,20,248.833,594.42,843.2529999999999,679.871,619.203,1299.074,High
22316397359,4.541,4.345,2.099,2.246,29,20,277.252,590.48,867.732,681.202,615.597,1296.799,High
62891102921,4.223000000000001,4.145,2.116,2.029,26,20,199.108,488.367,687.475,646.359,515.184,1161.543,High
34519155871,3.831,3.805,1.742,2.063,22,20,178.256,455.225,633.481,594.895,480.857,1075.752,High
17796722468,4.41,4.29,2.095,2.195,24,20,194.028,464.588,658.616,575.961,488.213,1064.174,High
67533455483,4.8100000000000005,4.346,2.036,2.31,35,20,262.327,682.01,944.337,691.367,708.672,1400.039,High
34308265209,4.777,4.499,2.142,2.357,43,20,334.713,824.773,1159.486,790.789,850.852,1641.641,High
4820423833,4.626,4.405,1.967,2.438,31,20,278.739,612.822,891.5609999999999,683.186,637.649,1320.835,High
3199629620,4.65,4.2,1.907,2.293,32,20,282.295,654.219,936.514,711.933,680.109,1392.042,High
38210959323,4.757,4.477,2.087,2.39,39,20,294.157,761.43,1055.587,744.373,786.576,1530.949,High
31591165419,4.7490000000000006,4.553,2.025,2.528,44,20,342.684,873.831,1216.515,807.156,899.504,1706.66,High
36287296434,4.641,4.313,2.013,2.3,30,20,254.578,604.979,859.557,635.055,628.708,1263.763,High
19979155567,4.3870000000000005,4.162,1.963,2.199,33,20,291.381,728.614,1019.995,818.526,756.3,1574.826,High
53224149385,4.498,4.314,2.022,2.292,22,20,182.826,403.015,585.841,546.881,425.91,972.791,High
23288813709,4.597,4.304,2.043,2.261,29,20,247.225,539.917,787.142,667.472,565.496,1232.9679999999998,High
22955350127,4.446,4.34,1.984,2.356,33,20,312.282,689.542,1001.824,745.412,714.746,1460.158,High
13156015404,4.492,4.066,1.897,2.169,25,20,257.027,562.677,819.704,651.523,587.776,1239.299,High
57124136102,4.5280000000000005,4.046,1.795,2.251,31,20,298.162,639.474,937.636,752.07,666.947,1419.017,High
25425326280,4.74,4.325,2.126,2.199,33,20,263.143,683.999,947.142,686.128,709.303,1395.431,High
20018495641,4.703,4.102,2.139,1.963,21,20,181.976,402.131,584.107,551.29,425.326,976.616,High
64166316139,4.597,4.236,2.125,2.111,32,20,232.328,624.242,856.5699999999999,681.666,650.598,1332.264,High
38737568413,4.757,4.488,1.962,2.526,25,20,200.765,456.551,657.316,605.18,480.111,1085.291,High
53509965872,4.643,4.488,2.055,2.433,23,20,195.018,443.956,638.974,580.307,467.374,1047.681,High
40102833808,4.274,4.101,2.058,2.043,26,20,233.733,514.453,748.1859999999999,645.195,540.324,1185.519,High
54525311124,4.8100000000000005,4.664,2.033,2.631,31,20,271.033,568.596,839.629,649.215,591.745,1240.96,High
34760134364,4.688000000000001,4.564,2.062,2.502,34,20,295.499,676.482,971.981,714.632,701.421,1416.053,High
54133868504,4.46,4.138,2.055,2.083,29,20,255.046,592.911,847.9569999999999,688.697,619.602,1308.299,High
46303608967,4.585,4.549,2.139,2.41,28,20,193.2,506.373,699.573,581.565,530.324,1111.889,High
33145686828,4.795,4.56,2.059,2.501,31,20,240.473,575.083,815.556,679.633,600.622,1280.255,High
50731279590,4.763,4.566,2.005,2.561,39,20,307.877,753.426,1061.303,764.92,778.758,1543.678,High
19735803226,4.579000000000001,4.397,2.022,2.375,28,20,271.028,586.151,857.179,655.39,609.193,1264.583,High
20025139045,4.492000000000001,4.299,1.857,2.442,35,20,278.625,700.091,978.716,723.181,724.925,1448.106,High
56587634813,4.651,4.406,2.12,2.286,30,20,221.918,576.506,798.424,642.424,602.675,1245.099,High
62443831876,4.631,4.18,1.83,2.35,25,20,199.425,484.798,684.223,600.057,510.517,1110.574,High
20820705898,4.337,4.212,1.907,2.305,24,20,192.935,469.341,662.2760000000001,547.45,493.306,1040.756,High
66832285056,4.963,4.397,2.099,2.298,33,20,224.293,575.253,799.546,644.768,600.678,1245.446,High
21601376396,4.532,4.338,2.016,2.322,25,20,200.174,495.732,695.9060000000001,636.568,521.093,1157.661,High
34643422460,4.534999999999999,4.514,2.064,2.45,31,20,298.784,639.844,938.628,690.032,662.71,1352.7420000000002,High
57705549038,4.507,4.374,2.025,2.349,37,20,267.138,711.009,978.147,738.603,738.243,1476.846,High
65406981933,4.432,4.111,1.935,2.176,39,20,298.375,746.389,1044.764,772.465,774.712,1547.177,High
33656628903,4.848,4.681,2.142,2.539,37,20,293.987,663.119,957.106,708.273,688.266,1396.539,High
9436778076,4.948,4.634,1.992,2.642,31,20,283.308,628.857,912.165,666.874,651.998,1318.872,High
44997850387,4.565,4.314,1.979,2.335,30,20,258.169,567.72,825.889,664.852,592.694,1257.5459999999998,High
20721307391,4.503,4.425,2.201,2.224,35,20,296.659,693.707,990.366,724.753,719.451,1444.2040000000002,High
26298480559,4.621,4.6,2.146,2.454,40,20,310.958,737.761,1048.719,776.129,763.396,1539.525,High
53837026879,4.792,4.344,2.025,2.319,39,20,318.261,758.147,1076.408,760.389,784.635,1545.024,High
13211600914,4.766,4.199,1.881,2.318,23,20,225.486,483.442,708.928,673.693,508.725,1182.418,High
40574414525,4.421,4.252,2.087,2.165,37,20,349.561,801.843,1151.404,776.7,827.386,1604.086,High
48181292514,4.566,4.42,2.096,2.324,37,20,306.61,714.953,1021.563,755.423,740.846,1496.269,High
61007974093,4.5440000000000005,4.414,2.076,2.338,36,20,273.226,677.176,950.402,717.183,703.068,1420.251,High
2244281102,4.409,4.282,1.975,2.307,21,20,162.643,390.336,552.979,505.672,412.208,917.88,High
45294672099,4.916,4.687,2.079,2.608,33,20,257.318,588.645,845.963,678.616,612.098,1290.714,High
47632724712,4.729,4.556,2.055,2.501,29,20,225.166,562.554,787.72,634.981,586.62,1221.601,High
33334224523,5.0760000000000005,4.566,1.882,2.684,38,20,345.436,720.722,1066.158,778.023,746.435,1524.458,High
24709662965,4.409999999999999,4.368,1.851,2.517,32,20,260.582,628.187,888.769,689.073,653.252,1342.3249999999998,High
29606486150,4.539,4.193,2.119,2.074,27,20,224.66,531.562,756.222,671.992,557.7,1229.692,High
17126301491,4.777,4.593,1.859,2.734,40,20,325.163,738.23,1063.393,752.01,762.666,1514.676,High
37632188375,4.446,4.299,2.148,2.151,36,20,290.716,720.58,1011.296,739.724,746.752,1486.476,High
46097958954,4.460999999999999,4.37,2.055,2.315,29,20,230.906,544.666,775.5720000000001,673.512,570.426,1243.938,High
63059865934,4.766,4.229,2.052,2.177,32,20,270.432,627.548,897.98,740.133,655.325,1395.458,High
56222302867,4.444,4.169,1.826,2.343,28,20,237.135,544.212,781.347,653.013,569.379,1222.392,High
1796436933,4.460000000000001,4.149,1.931,2.218,29,20,234.233,581.381,815.614,658.381,606.526,1264.907,High
16493449274,4.952,4.371,2.015,2.356,28,20,221.13,532.95,754.08,638.947,557.554,1196.501,High
50577871926,4.877,4.339,1.996,2.343,32,20,265.932,637.249,903.181,701.525,662.712,1364.237,High
1360272499,4.521,4.325,1.746,2.579,24,20,205.624,479.203,684.827,574.385,501.325,1075.71,High
27280648715,4.489,4.419,2.093,2.326,27,20,248.764,509.897,758.6610000000001,662.736,534.034,1196.77,High
39227731602,4.787,4.285,1.85,2.435,28,20,240.35,552.697,793.047,684.506,577.742,1262.248,High
26206488139,4.720000000000001,4.481,1.996,2.485,25,20,221.993,457.316,679.309,614.559,480.898,1095.457,High
61518561844,4.761,4.341,2.035,2.306,25,20,215.081,510.165,725.246,673.967,536.545,1210.512,High
34606036115,4.654,4.38,1.961,2.419,27,20,238.245,516.653,754.898,633.026,540.397,1173.423,High
36373020836,4.388999999999999,4.197,1.917,2.28,16,20,131.672,306.943,438.615,419.431,327.505,746.9359999999999,High
24823511851,4.472,4.184,2.115,2.069,34,20,268.14,713.903,982.043,709.591,741.177,1450.768,High
32171655857,4.587,4.453,1.812,2.641,31,20,228.977,554.494,783.471,631.188,579.217,1210.405,High
55151080229,4.543,4.219,2.004,2.215,29,20,218.746,539.671,758.417,671.664,566.617,1238.281,High
54626511842,4.71,4.417,1.917,2.5,39,20,316.682,782.218,1098.9,788.008,808.576,1596.584,High
23348477386,4.629,4.426,2.032,2.394,40,20,315.353,816.056,1131.409,808.841,842.02,1650.861,High
62974506888,4.552,4.209,2.093,2.116,30,20,235.972,578.449,814.4209999999999,690.341,604.596,1294.937,High
5707210397,4.344,4.304,1.859,2.445,30,20,290.945,622.687,913.632,738.95,646.526,1385.476,High
16627857065,4.617,4.357,1.94,2.417,36,20,344.716,737.323,1082.039,796.171,763.021,1559.192,High
33772022733,4.965,4.713,1.999,2.714,38,20,285.788,692.892,978.68,706.254,717.63,1423.884,High
50070428446,4.466,4.19,1.861,2.329,32,20,268.937,649.442,918.379,708.936,675.631,1384.567,High
34561446377,4.541,4.09,1.971,2.119,24,20,174.281,455.621,629.902,564.359,479.906,1044.265,High
30349259962,4.681,4.464,1.942,2.522,33,20,300.654,690.493,991.147,723.134,715.077,1438.211,High
56550477769,4.433999999999999,4.274,2.075,2.199,38,20,269.4,719.124,988.524,708.735,745.678,1454.413,High
67640683661,4.946,4.606,2.128,2.478,40,20,311.17,720.487,1031.657,778.999,746.848,1525.847,High
41724691586,4.781000000000001,4.544,1.914,2.63,30,20,269.067,574.966,844.033,686.793,599.201,1285.994,High
35093525332,4.803,4.309,2.042,2.267,29,20,278.145,603.638,881.783,682.99,628.508,1311.498,High
62847316869,4.908,4.469,2.108,2.361,35,20,322.276,682.933,1005.209,733.595,708.186,1441.781,High
48535248209,4.545,4.489,1.929,2.56,33,20,285.791,608.5,894.2909999999999,687.383,632.465,1319.848,High
49085290154,4.702999999999999,4.533,2.154,2.379,36,20,253.147,649.711,902.858,698.814,675.103,1373.917,High
11918601537,4.509,4.111,1.908,2.203,32,20,254.846,606.39,861.236,651.42,632.465,1283.885,High
26981101004,4.529999999999999,4.186,1.946,2.24,29,20,272.998,598.312,871.31,693.957,624.33,1318.287,High
58373343727,4.485,4.486,2.093,2.393,35,20,240.961,661.671,902.632,705.79,688.013,1393.803,High
49141718485,4.554,4.108,2.075,2.033,34,20,296.059,670.162,966.221,724.747,697.987,1422.734,High
4496632214,4.545,4.25,1.991,2.259,23,20,186.468,396.379,582.847,533.172,418.961,952.133,High
32824110218,4.619,4.165,2.081,2.084,30,20,252.205,607.423,859.628,697.523,634.031,1331.554,High
58025485951,4.468,4.288,2.043,2.245,36,20,248.25,702.694,950.944,685.606,729.257,1414.8629999999998,High
9879092721,4.825,4.441,1.838,2.603,38,20,318.664,740.227,1058.891,775.523,764.19,1539.7130000000002,High
1926312443,4.494999999999999,4.308,2.017,2.291,33,20,266.845,680.833,947.678,660.154,704.895,1365.049,High
22062113518,4.543,4.341,2.176,2.165,24,20,182.906,481.493,664.399,574.734,506.542,1081.276,High
5520736730,4.57,4.14,1.993,2.147,29,20,236.129,592.805,828.934,621.436,618.222,1239.658,High
42540627929,4.692,4.407,2.055,2.352,41,20,322.141,807.495,1129.636,797.187,833.347,1630.534,High
23267323296,4.686,4.488,2.105,2.383,32,20,244.042,599.231,843.273,687.867,623.117,1310.984,High
28504092763,4.715,4.489,2.056,2.433,32,20,285.405,656.186,941.591,738.157,681.975,1420.132,High
64091579509,4.604,4.391,2.001,2.39,37,20,270.497,675.122,945.619,725.189,701.728,1426.917,High
49296684255,4.742,4.364,1.982,2.382,43,20,323.464,868.103,1191.567,772.26,895.35,1667.61,High
45873232627,4.751,4.497,1.985,2.512,36,20,277.51,670.836,948.346,707.607,695.904,1403.511,High
42900955248,4.759,4.366,2.026,2.34,27,20,246.06,542.687,788.7470000000001,636.594,566.829,1203.423,High
14072738249,4.592,4.35,2.112,2.238,32,20,258.444,634.328,892.7719999999999,646.964,659.223,1306.187,High
6902406902,4.8260000000000005,4.343,1.831,2.512,37,20,338.092,788.311,1126.403,796.53,813.636,1610.166,High
66915797475,4.545999999999999,4.399,2.142,2.257,36,20,235.474,647.597,883.0709999999999,665.238,672.624,1337.862,High
46073509920,4.835,4.373,1.98,2.393,24,20,237.477,490.462,727.939,651.679,514.157,1165.836,High
28214510136,4.465,4.403,1.88,2.523,25,20,224.253,509.008,733.261,661.355,533.861,1195.216,High
58604642937,4.787,4.402,1.959,2.443,33,20,262.608,629.518,892.126,691.284,656.165,1347.449,High
54715904342,4.759,4.43,2.072,2.358,31,20,266.538,614.859,881.397,689.587,639.939,1329.5259999999998,High
53437545795,4.521,3.955,1.942,2.013,27,20,227.285,524.378,751.663,685.369,550.986,1236.355,High
28628591653,4.699,4.304,2.005,2.299,27,20,246.28,512.03,758.31,673.795,538.197,1211.992,High
45004416279,4.529,4.412,2.027,2.385,33,20,299.319,666.117,965.436,733.827,691.272,1425.0990000000002,High
62637489477,4.517,4.225,2.071,2.154,34,20,283.199,670.535,953.734,732.637,697.486,1430.123,High
20428869483,4.372,4.303,2.147,2.156,35,20,287.113,699.626,986.739,740.581,724.991,1465.572,High
46082149258,4.408,4.297,1.87,2.427,33,20,289.345,664.855,954.2,717.912,691.15,1409.062,High
5446983565,4.459,4.284,1.988,2.296,30,20,255.261,582.688,837.949,707.85,607.637,1315.487,High
9232962474,4.629,4.431,2.065,2.366,29,20,237.897,558.938,796.835,670.299,583.079,1253.378,High
1696037885,4.539,4.347,2.042,2.305,38,20,275.905,733.74,1009.645,682.458,758.343,1440.801,High
21620176514,4.347,3.934,1.855,2.079,24,20,254.346,535.48,789.826,662.705,561.828,1224.533,High
7472731599,4.821,4.674,2.01,2.664,37,20,331.498,716.716,1048.214,758.198,740.311,1498.509,High
26994713286,4.362,4.279,1.906,2.373,23,20,166.808,420.444,587.252,571.691,444.225,1015.916,High
5469487128,4.522,4.286,2.085,2.201,16,20,119.002,278.987,397.989,429.092,299.775,728.867,High
33602802584,4.702,4.374,2.1,2.274,29,20,216.713,569.474,786.187,617.856,595.136,1212.992,High
23570848645,4.574,4.269,1.965,2.304,34,20,323.641,674.54,998.181,749.447,700.46,1449.9070000000002,High
21219977702,4.795999999999999,4.412,2.089,2.323,34,20,286.715,679.692,966.407,692.914,703.876,1396.79,High
45758421105,4.569,4.235,1.98,2.255,30,20,218.867,590.555,809.4219999999999,669.616,616.173,1285.789,High
51267687675,4.79,4.349,1.955,2.394,43,20,353.165,880.489,1233.654,803.36,907.614,1710.9740000000002,High
15446581028,4.533,4.308,1.904,2.404,26,20,245.847,515.272,761.119,653.369,539.859,1193.228,High
18584365716,4.783,4.398,2.016,2.382,31,20,290.355,614.175,904.53,754.052,639.334,1393.386,High
26015596143,4.805,4.499,2.046,2.453,37,20,296.02,707.7,1003.72,737.286,732.996,1470.282,High
42121279096,4.6080000000000005,4.453,2.076,2.377,37,20,317.076,744.061,1061.1370000000002,744.001,768.864,1512.865,High
44402053910,4.63,4.405,2.012,2.393,27,20,244.507,504.034,748.5409999999999,627.104,529.107,1156.211,High
65319175296,4.503,4.002,2.027,1.975,26,20,189.483,477.792,667.275,609.813,504.424,1114.237,High
17353763104,4.307,4.178,1.888,2.29,21,20,208.725,441.247,649.972,565.87,463.78,1029.65,High
7645332415,4.459,4.202,2.008,2.194,34,20,278.562,701.198,979.76,745.363,728.025,1473.388,High
14516521559,4.5,4.18,1.897,2.283,22,20,218.192,441.31,659.502,620.727,466.745,1087.472,High
18314594468,4.426,4.132,1.913,2.219,20,20,141.909,409.215,551.124,552.225,434.165,986.39,High
22792549375,4.462,4.192,2.026,2.166,39,20,314.581,808.181,1122.7620000000002,769.667,835.812,1605.479,High
31090598107,4.550999999999999,4.41,1.999,2.411,33,20,250.28,639.345,889.625,694.158,664.539,1358.697,High
46427341281,4.684,4.404,2.13,2.274,29,20,197.947,527.056,725.003,577.179,550.474,1127.653,High
36386558237,4.57,4.384,2.058,2.326,31,20,272.864,597.2,870.0640000000001,642.884,620.849,1263.7330000000002,High
8850856328,4.599,4.226,2.06,2.166,26,20,222.976,505.546,728.5219999999999,628.813,530.336,1159.149,High
36945910746,4.5920000000000005,4.454,1.992,2.462,32,20,261.018,623.65,884.6679999999999,689.288,648.271,1337.559,High
61451181544,4.659,4.428,2.084,2.344,35,20,258.373,637.56,895.933,722.995,663.408,1386.403,High
56165307480,4.767,4.453,2.018,2.435,31,20,234.725,566.782,801.5070000000001,677.768,591.82,1269.5880000000002,High
43285335322,4.25,3.97,1.902,2.068,23,20,202.889,464.267,667.156,586.956,490.401,1077.357,High
54082586734,4.629,4.38,2.009,2.371,29,20,219.952,560.344,780.296,688.242,587.038,1275.28,High
1285710830,4.4910000000000005,4.274,2.022,2.252,29,20,250.578,576.073,826.651,631.275,599.992,1231.2669999999998,High
36917637771,4.443,4.344,1.961,2.383,28,20,253.096,544.342,797.438,652.968,567.661,1220.629,High
6539046740,4.57,4.333,1.99,2.343,29,20,245.34,576.45,821.7900000000001,666.53,601.473,1268.003,High
10844926464,4.147,4.144,2.105,2.039,18,20,154.071,346.926,500.997,496.297,369.374,865.671,High
47112170428,4.849,4.554,1.962,2.592,35,20,265.32,652.862,918.182,652.676,677.036,1329.712,High
62569483628,4.404,4.219,2.141,2.078,33,20,302.251,686.411,988.662,760.68,713.595,1474.275,High
44586361619,4.538,4.337,2.058,2.279,28,20,250.436,531.725,782.1610000000001,635.099,556.137,1191.236,High
63300870138,4.455,4.369,2.095,2.274,40,20,324.888,770.316,1095.204,802.246,797.229,1599.475,High
66221825864,4.541,4.355,2.113,2.242,33,20,222.262,599.008,821.27,675.53,625.269,1300.799,High
4680588953,4.665,4.429,2.024,2.405,31,20,275.293,631.568,906.861,680.669,655.498,1336.167,High
7976504911,4.769,4.639,1.902,2.737,40,20,323.272,768.163,1091.435,782.456,792.643,1575.0990000000002,High
28353781466,4.76,4.299,2.097,2.202,30,20,275.448,621.904,897.352,674.106,646.563,1320.669,High
22464133502,4.442,4.25,1.974,2.276,42,20,364.485,899.326,1263.811,836.146,926.162,1762.308,High
10779667412,4.566,4.256,1.88,2.376,23,20,218.457,454.113,672.5699999999999,678.441,479.272,1157.713,High
31885802653,4.348000000000001,4.326,2.142,2.184,36,20,267.257,692.428,959.685,721.076,719.275,1440.351,High
19479753717,4.276,4.162,2.243,1.919,32,20,267.096,650.455,917.551,676.308,675.721,1352.029,High
5101785828,4.308,4.125,1.884,2.241,21,20,218.126,437.0,655.126,590.534,461.673,1052.207,High
27889244662,4.8870000000000005,4.598,2.051,2.547,37,20,302.694,691.663,994.357,726.743,715.988,1442.7310000000002,High
9472454643,4.159999999999999,4.142,1.841,2.301,34,20,272.881,700.596,973.477,731.92,726.926,1458.846,High
11510422494,4.484,4.364,2.035,2.329,35,20,278.972,659.676,938.648,704.597,685.246,1389.8429999999998,High
37006538441,4.678,4.364,2.007,2.357,33,20,276.089,647.505,923.594,670.687,672.06,1342.7469999999998,High
64469115190,4.371,4.159,2.041,2.118,24,20,197.051,493.191,690.242,632.034,520.465,1152.499,High
7788133628,4.674,4.227,1.992,2.235,34,20,315.762,765.555,1081.317,751.977,790.797,1542.774,High
12152337960,4.513999999999999,4.273,2.069,2.204,30,20,262.301,607.808,870.1089999999999,664.678,632.662,1297.34,High
17635230251,4.682,4.383,2.026,2.357,21,20,202.655,395.413,598.068,566.5,417.895,984.395,High
67597223980,4.748,4.551,2.077,2.474,34,20,265.188,611.971,877.159,672.411,637.815,1310.226,High
7090087691,4.715,4.414,1.798,2.616,29,20,225.634,534.598,760.232,627.949,558.907,1186.856,High
8986755947,4.645,4.465,1.981,2.484,30,20,214.034,544.495,758.529,637.386,569.161,1206.547,High
68555539679,4.727,4.506,2.032,2.474,42,20,308.565,776.577,1085.142,761.94,803.816,1565.756,High
22274097937,4.6690000000000005,4.47,2.012,2.458,28,20,200.465,482.57,683.035,593.858,505.544,1099.402,High
30913668586,4.542,4.325,2.001,2.324,33,20,302.268,682.468,984.736,764.48,708.731,1473.211,High
8926031179,4.38,4.356,1.993,2.363,26,20,274.368,488.202,762.5699999999999,630.663,510.603,1141.266,High
30397093268,4.788,4.211,2.139,2.072,34,20,278.393,714.612,993.005,731.391,742.026,1473.417,High
32700077571,4.41,4.127,2.171,1.956,29,20,243.698,550.512,794.2099999999999,675.464,577.415,1252.879,High
8489096647,4.84,4.527,1.939,2.588,40,20,355.031,813.367,1168.398,786.739,837.436,1624.1750000000002,High
14314047338,4.388999999999999,4.135,1.922,2.213,34,20,283.876,681.026,964.902,705.627,707.853,1413.48,High
55124672452,4.642,4.352,2.162,2.19,38,20,300.987,750.63,1051.617,750.026,776.429,1526.455,High
31358460279,4.715,4.267,2.057,2.21,32,20,250.809,630.064,880.8729999999999,670.153,654.804,1324.957,High
23089915277,4.477,4.016,2.069,1.947,23,20,186.701,453.603,640.304,566.619,479.241,1045.86,High
7641799886,4.5600000000000005,4.501,2.1,2.401,36,20,350.15,717.271,1067.4209999999998,795.661,742.429,1538.09,High
21878237671,4.491,4.2,1.896,2.304,30,20,282.702,617.506,900.208,703.242,642.845,1346.087,High
35181019021,4.713,4.426,2.149,2.277,35,20,291.382,680.933,972.315,710.538,704.507,1415.045,High
41184168610,4.5600000000000005,4.267,2.09,2.177,26,20,198.523,479.818,678.341,587.393,505.396,1092.789,High
43946740327,4.721,4.269,2.018,2.251,33,20,297.036,652.854,949.89,706.437,678.56,1384.9969999999998,High
42513390709,4.832,4.438,1.995,2.443,40,20,349.439,807.837,1157.276,784.42,833.958,1618.378,High
10877160981,4.697,4.186,1.985,2.201,23,20,247.418,444.338,691.7560000000001,589.609,467.197,1056.806,High
6016577778,4.508,4.362,1.972,2.39,31,20,269.655,665.094,934.749,693.78,689.319,1383.099,High
39825977289,4.441,4.397,2.081,2.316,30,20,263.686,554.589,818.2750000000001,659.5,579.539,1239.039,High
22206826555,4.648,4.461,2.03,2.431,29,20,207.6,521.565,729.1650000000001,639.851,546.38,1186.231,High
4341446452,4.334,4.207,1.968,2.239,27,20,215.609,530.161,745.77,616.327,554.009,1170.336,High
10883452449,4.345000000000001,4.029,1.542,2.487,23,20,252.719,456.027,708.746,589.139,479.656,1068.795,High
14029586206,4.692,4.573,2.121,2.452,34,20,286.541,618.191,904.732,662.328,642.174,1304.502,High
49375089675,4.8420000000000005,4.613,2.035,2.578,35,20,272.159,645.257,917.416,698.178,669.542,1367.72,High
15359112138,4.739,4.461,2.105,2.356,33,20,293.891,692.71,986.601,699.958,717.838,1417.7959999999998,High
56600529697,4.288,4.244,1.97,2.274,29,20,198.062,502.118,700.1800000000001,654.298,527.906,1182.204,High
28325498259,4.565,4.312,1.811,2.501,31,20,299.618,605.284,904.902,704.114,629.422,1333.536,High
10882111848,4.244999999999999,4.207,1.971,2.236,30,20,265.137,627.282,892.4190000000001,677.305,651.615,1328.92,High
24298037549,4.33,4.249,2.124,2.125,26,20,206.623,473.982,680.605,607.528,498.893,1106.421,High
30083421347,4.68,4.384,1.828,2.556,24,20,216.516,466.172,682.688,631.624,490.292,1121.916,High
2530590768,4.638999999999999,4.459,2.049,2.41,21,20,187.113,415.016,602.129,546.152,437.514,983.666,High
52640733964,4.25,4.214,1.957,2.257,25,20,175.576,457.327,632.903,590.727,482.222,1072.949,High
29330559318,4.712,4.4,1.782,2.618,30,20,260.045,604.846,864.8910000000001,702.597,629.806,1332.403,High
45228493956,4.564,4.353,2.046,2.307,25,20,198.431,453.204,651.635,627.372,478.337,1105.7089999999998,High
705126153,4.5600000000000005,4.177,1.607,2.57,23,20,211.779,423.187,634.966,606.943,446.828,1053.771,High
23519903653,4.817,4.336,1.963,2.373,37,20,364.466,771.892,1136.3580000000002,817.295,797.536,1614.831,High
53712811780,4.359,4.224,2.1,2.124,22,20,190.617,405.693,596.31,584.578,429.891,1014.469,High
29478462499,4.44,4.395,2.111,2.284,31,20,233.607,589.537,823.144,685.35,614.647,1299.997,High
56196922009,4.843,4.433,2.027,2.406,29,20,286.107,578.912,865.019,687.506,605.06,1292.5659999999998,High
22852661875,4.585,4.437,1.854,2.583,35,20,297.509,696.666,994.175,758.998,721.39,1480.388,High
46129369447,4.419,4.348,1.852,2.496,34,20,233.873,621.724,855.597,656.955,646.911,1303.866,High
50319899048,4.63,4.389,2.022,2.367,34,20,289.547,689.807,979.354,741.005,715.179,1456.184,High
66183270913,4.404999999999999,4.213,2.087,2.126,23,20,195.968,410.383,606.351,588.536,434.638,1023.174,High
45357984055,4.803,4.532,1.982,2.55,37,20,251.152,681.749,932.901,681.469,707.073,1388.542,High
22334833882,4.593,4.321,2.138,2.183,28,20,217.497,556.502,773.999,615.381,581.638,1197.019,High
30869737520,4.809,4.42,1.995,2.425,31,20,264.029,627.187,891.216,698.386,652.135,1350.521,High
21496690281,4.33,4.031,1.961,2.07,26,20,258.459,571.642,830.1010000000001,722.956,598.031,1320.987,High
47184861571,4.972,4.575,2.108,2.467,37,20,319.134,660.251,979.385,711.375,683.727,1395.102,High
15069088939,3.954,3.584,1.931,1.653,24,20,225.484,553.343,778.827,676.25,581.955,1258.205,High
58748845438,4.871,4.566,2.111,2.455,39,20,305.294,748.675,1053.969,732.322,774.757,1507.079,High
49813849152,4.407,3.998,1.766,2.232,21,20,177.382,417.839,595.221,527.039,442.302,969.341,High
60450044785,4.724,4.442,2.04,2.402,31,20,251.932,599.96,851.892,679.62,625.09,1304.71,High
64870383530,4.784,4.362,2.027,2.335,38,20,287.326,727.445,1014.771,738.754,754.503,1493.257,High
24342500250,4.609999999999999,4.299,2.094,2.205,33,20,273.139,673.971,947.11,696.23,700.097,1396.327,High
67986563488,4.579000000000001,4.058,2.063,1.995,26,20,193.887,483.974,677.861,599.497,509.689,1109.186,High
16037586120,4.697,4.332,1.956,2.376,32,20,302.597,675.267,977.864,720.191,700.338,1420.529,High
3410409588,4.396,4.31,1.985,2.325,29,20,257.819,566.615,824.434,690.87,590.743,1281.613,High
11200124769,4.538,4.13,1.823,2.307,31,20,308.533,637.748,946.281,705.004,663.236,1368.24,High
46003083023,4.769,4.578,2.003,2.575,41,20,332.613,772.057,1104.67,769.492,797.39,1566.882,High
63264062887,4.549,4.345,2.042,2.303,39,20,324.355,799.735,1124.09,829.79,827.268,1657.058,High
23534768141,4.638,4.488,2.118,2.37,24,20,199.145,437.006,636.151,573.982,460.137,1034.119,High
32561059121,4.783,4.581,2.111,2.47,31,20,227.481,542.521,770.002,632.518,567.094,1199.612,High
56603095447,4.625,4.41,1.922,2.488,35,20,246.319,655.386,901.705,703.766,681.25,1385.016,High
27955529520,4.418,4.347,2.129,2.218,24,20,176.302,434.253,610.555,565.019,457.895,1022.914,High
42890147928,4.654,4.478,1.991,2.487,32,20,267.092,629.291,896.383,689.987,653.863,1343.85,High
54563407493,4.451,4.376,2.14,2.236,30,20,240.657,541.324,781.981,648.826,566.589,1215.415,High
8297680598,4.395,4.138,1.852,2.286,35,20,288.344,723.698,1012.042,733.066,750.538,1483.604,High
57923021139,4.582,4.536,2.039,2.497,34,20,267.085,640.858,907.943,704.052,665.813,1369.865,High
56415081758,4.621,4.403,1.954,2.449,32,20,292.18,616.72,908.9,689.182,642.775,1331.957,High
24931036664,4.444000000000001,4.287,1.833,2.454,33,20,236.369,632.456,868.825,648.842,658.523,1307.365,High
19975350846,4.364999999999999,4.259,2.124,2.135,34,20,273.338,710.897,984.235,751.206,737.97,1489.176,High
49000464011,4.508,4.448,1.745,2.703,35,20,286.261,665.914,952.175,734.853,691.309,1426.1619999999998,High
26793685296,4.534999999999999,4.426,1.993,2.433,26,20,184.302,464.78,649.082,527.767,487.614,1015.381,High
25961245244,4.748,4.448,1.881,2.567,25,20,253.133,515.086,768.219,683.123,540.324,1223.447,High
32478363433,4.772,4.466,1.873,2.593,38,20,330.819,745.908,1076.727,758.7,771.376,1530.076,High
24744548778,4.659,4.359,2.049,2.31,33,20,279.403,671.147,950.55,721.077,696.5,1417.577,High
49391821948,4.959,4.512,2.026,2.486,42,20,354.84,855.25,1210.09,831.745,881.711,1713.456,High
48842835033,4.768,4.547,1.866,2.681,31,20,206.112,523.01,729.122,629.193,547.44,1176.633,High
7769021125,4.487,4.205,2.092,2.113,31,20,240.875,622.505,863.38,667.66,648.64,1316.3,High
41393880353,4.6,4.434,2.019,2.415,29,20,250.546,527.291,777.837,611.806,550.78,1162.586,High
67651428694,4.461,4.165,1.921,2.244,31,20,238.919,583.148,822.067,687.409,610.501,1297.91,High
14551499232,4.633,4.435,2.019,2.416,26,20,215.281,495.098,710.379,595.363,518.156,1113.519,High
6404446615,4.649,4.488,2.042,2.446,35,20,293.888,672.497,966.385,709.118,696.811,1405.929,High
59626760393,4.383,4.175,1.622,2.553,24,20,166.654,445.024,611.678,599.263,470.791,1070.054,High
46735185000,4.491,4.308,2.035,2.273,27,20,220.587,518.34,738.927,615.229,543.108,1158.337,High
29312985679,4.519,4.393,2.095,2.298,30,20,246.46,587.659,834.119,698.975,613.613,1312.5880000000002,High
46075685564,4.705,4.496,1.979,2.517,32,20,275.054,604.229,879.283,722.82,629.805,1352.625,High
40646836214,4.726,4.445,1.975,2.47,44,20,376.417,925.046,1301.463,830.697,951.128,1781.825,High
46762396085,4.532,4.187,1.889,2.298,28,20,227.602,568.438,796.04,647.815,594.966,1242.781,High
25980515830,4.5,4.077,1.89,2.187,35,20,283.064,738.777,1021.841,748.917,765.96,1514.877,High
43827629349,4.5120000000000005,4.275,1.881,2.394,27,20,229.124,498.704,727.828,625.251,522.448,1147.699,High
42462168379,4.801,4.46,2.069,2.391,35,20,247.234,650.869,898.1030000000001,639.549,675.876,1315.425,High
58194566241,4.577999999999999,4.088,2.018,2.07,28,20,223.125,524.913,748.038,645.267,552.368,1197.6350000000002,High
20304472427,4.69,4.312,2.155,2.157,34,20,297.908,717.897,1015.805,715.954,743.426,1459.38,High
48791337335,4.602,4.236,2.034,2.202,35,20,278.503,694.898,973.401,705.217,720.813,1426.03,High
2592898879,4.683,4.423,1.943,2.48,35,20,297.973,725.532,1023.505,734.762,750.634,1485.396,High
61395719823,4.786,4.519,2.109,2.41,32,20,267.809,634.098,901.907,725.637,660.132,1385.7689999999998,High
44550578061,4.852,4.46,2.106,2.354,42,20,338.831,795.114,1133.9450000000002,794.755,820.952,1615.707,High
27241868673,4.739,4.506,2.142,2.364,36,20,302.742,695.1,997.842,723.831,719.817,1443.648,High
64080644394,4.648,4.324,2.132,2.192,25,20,202.585,470.151,672.736,621.047,496.135,1117.182,High
34895103163,4.455000000000001,4.421,2.044,2.377,33,20,286.968,651.095,938.063,713.831,676.391,1390.222,High
19005887521,4.83,4.278,2.042,2.236,28,20,235.468,534.349,769.817,657.052,558.752,1215.804,High
49773713168,4.457999999999999,4.353,2.042,2.311,33,20,237.86,630.28,868.14,683.905,655.159,1339.064,High
29372643398,4.553,4.367,1.828,2.539,36,20,311.231,715.775,1027.006,771.931,742.253,1514.1840000000002,High
62884213188,4.561,4.275,2.016,2.259,27,20,223.031,528.913,751.944,617.163,552.97,1170.133,High
13682249054,4.635,4.335,1.872,2.463,35,20,284.146,681.966,966.112,708.359,707.33,1415.689,High
7197841236,4.368,4.01,2.035,1.975,27,20,250.235,538.985,789.22,662.758,565.324,1228.082,High
44557929849,4.597,4.481,1.916,2.565,38,20,318.485,735.179,1053.664,754.989,760.405,1515.394,High
62604309257,4.736000000000001,4.455,2.065,2.39,28,20,208.008,485.559,693.567,605.055,510.611,1115.666,High
41566785442,4.55,4.307,2.14,2.167,33,20,259.448,632.558,892.006,702.704,658.59,1361.294,High
838026172,4.694,4.525,2.025,2.5,30,20,264.823,604.135,868.958,650.247,627.145,1277.3919999999998,High
29935909406,4.534,4.343,2.065,2.278,31,20,282.517,622.122,904.639,693.113,647.727,1340.84,High
68388169802,4.5120000000000005,4.343,2.045,2.298,26,20,230.766,468.505,699.271,628.972,493.81,1122.782,High
51474907322,4.707,4.483,2.024,2.459,30,20,242.422,563.435,805.857,639.199,588.158,1227.357,High
56391560779,4.635,4.33,2.157,2.173,31,20,269.183,591.267,860.45,707.938,616.659,1324.597,High
9297002517,3.83,3.502,1.776,1.726,15,20,171.522,330.604,502.126,545.86,357.461,903.321,High
17536863451,4.577,4.3,1.946,2.354,31,20,269.84,616.063,885.903,689.958,641.183,1331.141,High
55986806694,4.598,4.182,1.85,2.332,31,20,257.101,609.036,866.137,672.267,635.588,1307.855,High
65416397393,4.661,4.432,1.984,2.448,29,20,240.114,531.603,771.717,653.044,556.409,1209.453,High
11110914633,4.541,4.38,1.935,2.445,25,20,174.456,426.269,600.725,565.405,450.389,1015.794,High
5461255154,4.35,3.942,2.02,1.922,23,20,207.727,487.32,695.047,610.623,513.476,1124.0990000000002,High
39846149392,4.5760000000000005,4.541,2.034,2.507,28,20,182.402,482.582,664.9839999999999,562.727,505.947,1068.674,High
32358502638,4.526,4.208,2.031,2.177,33,20,277.628,683.901,961.529,718.42,711.213,1429.6329999999998,High
31182182764,4.583,4.514,2.036,2.478,29,20,270.213,558.226,828.4390000000001,690.393,583.208,1273.601,High
96640953,4.48,4.258,1.89,2.368,31,20,229.404,581.207,810.611,610.084,605.268,1215.352,High
38013978211,4.5280000000000005,4.34,2.105,2.235,34,20,260.079,667.828,927.907,678.417,691.907,1370.324,High
32662429005,4.6,4.242,2.002,2.24,36,20,299.476,715.713,1015.189,770.228,743.294,1513.522,High
30662236064,4.636,4.283,2.021,2.262,29,20,261.958,584.463,846.421,670.925,609.707,1280.632,High
43085799510,4.357,4.195,1.953,2.242,21,20,219.836,432.322,652.158,566.928,453.956,1020.884,High
7047964511,4.357,4.265,2.084,2.181,34,20,258.99,650.076,909.066,675.563,676.115,1351.678,High
53539200058,4.539,4.357,2.132,2.225,35,20,317.673,705.713,1023.386,744.248,732.55,1476.798,High
51736337673,4.670999999999999,4.472,2.026,2.446,31,20,245.572,554.06,799.632,664.999,578.818,1243.817,High
9738194919,4.33,4.032,1.898,2.134,31,20,295.592,643.126,938.718,730.008,669.229,1399.237,High
27984608426,4.373,4.166,2.145,2.021,27,20,168.859,507.371,676.23,549.947,532.813,1082.76,High
28085747775,4.425,4.097,2.077,2.02,24,20,201.479,481.405,682.884,583.657,506.566,1090.223,High
46042030483,4.229,4.067,1.919,2.148,27,20,233.902,544.983,778.885,640.356,570.227,1210.583,High
58081899395,4.6240000000000006,4.419,2.18,2.239,32,20,218.089,592.926,811.0150000000001,636.827,618.31,1255.137,High
20811808948,4.377,4.232,2.145,2.087,27,20,220.687,568.918,789.605,600.676,593.543,1194.219,High
26603280275,4.635,4.422,1.924,2.498,34,20,321.708,695.189,1016.897,757.496,720.13,1477.626,High
56851476731,4.642,4.302,2.101,2.201,35,20,313.984,721.29,1035.274,758.431,747.132,1505.563,High
33080898248,4.645,4.328,2.139,2.189,32,20,256.418,647.726,904.144,705.32,674.235,1379.555,High
51704780600,7.0,4.518,1.977,2.541,26,20,243.434,510.205,753.639,598.124,533.51,1131.634,High
11051671735,4.73,4.321,1.974,2.347,30,20,305.885,625.43,931.315,730.268,650.823,1381.091,High
47782070180,4.092,4.04,1.92,2.12,22,20,183.843,451.404,635.247,574.397,475.796,1050.193,High
48109490880,4.524,4.341,1.915,2.426,25,20,213.348,485.201,698.549,601.481,509.332,1110.813,High
27952736300,4.666,4.17,1.994,2.176,23,20,256.835,492.73,749.565,678.946,518.521,1197.467,High
32497712159,4.284,4.044,1.971,2.073,31,20,278.073,640.951,919.024,713.992,669.359,1383.351,High
68294335056,4.566,4.33,1.969,2.361,31,20,268.553,592.914,861.467,728.458,619.585,1348.043,High
32395485122,4.875,4.396,2.1,2.296,38,20,306.752,751.007,1057.759,742.456,777.633,1520.089,High
30957998578,4.795999999999999,4.524,1.932,2.592,35,20,273.365,699.734,973.099,697.998,724.469,1422.467,High
36442112823,4.362,4.193,2.042,2.151,31,20,223.058,600.936,823.994,599.042,625.765,1224.807,High
50841421483,4.695,4.466,2.054,2.412,34,20,256.686,628.608,885.2939999999999,692.153,654.41,1346.563,High
65461997938,4.664,4.459,2.055,2.404,38,20,291.578,717.376,1008.954,719.037,742.906,1461.943,High
66496223913,4.744,4.632,2.095,2.537,39,20,333.447,750.022,1083.469,785.76,775.814,1561.574,High
52954981260,4.804,4.479,1.95,2.529,28,20,241.549,543.173,784.722,637.172,566.794,1203.966,High
37135994704,4.662,4.328,2.129,2.199,30,20,256.152,579.357,835.509,662.783,603.68,1266.463,High
66320819466,4.726,4.208,2.109,2.099,29,20,198.587,528.142,726.729,639.914,555.833,1195.7469999999998,High
20738109653,4.68,4.545,1.908,2.637,29,20,217.416,520.004,737.4200000000001,583.082,542.381,1125.463,High
67770121200,4.788,4.459,2.172,2.287,40,20,320.708,787.721,1108.429,749.636,814.421,1564.057,High
44317618751,4.494,4.122,2.142,1.98,27,20,247.481,594.841,842.322,658.934,621.227,1280.161,High
20264372784,4.745,4.463,2.036,2.427,29,20,279.444,595.992,875.4359999999999,681.783,621.081,1302.864,High
18214085565,4.565,4.336,1.941,2.395,33,20,280.861,656.617,937.478,700.487,681.952,1382.439,High
66606714158,4.348,4.001,2.0,2.001,28,20,227.783,565.229,793.0120000000001,679.655,594.599,1274.254,High
44890950781,4.824,4.452,1.982,2.47,36,20,295.404,731.701,1027.105,732.177,757.847,1490.024,High
5805586072,4.603,4.164,1.903,2.261,25,20,237.044,517.167,754.211,663.362,541.129,1204.491,High
48181633909,4.659,4.443,2.005,2.438,38,20,333.214,764.254,1097.468,785.95,790.559,1576.509,High
41173769241,4.686,4.24,1.615,2.625,29,20,262.653,563.103,825.756,680.685,588.896,1269.581,High
56136405599,4.699,4.28,2.008,2.272,35,20,287.558,720.721,1008.279,730.415,747.826,1478.241,High
45440921784,4.376,4.306,2.084,2.222,29,20,280.563,632.339,912.902,677.891,657.152,1335.043,High
11655845742,4.745,4.513,2.109,2.404,39,20,345.667,756.789,1102.456,779.705,782.141,1561.846,High
45868944838,4.2,4.055,1.986,2.069,27,20,196.057,521.426,717.4830000000001,616.791,547.405,1164.196,High
66717798020,4.388999999999999,3.984,1.913,2.071,25,20,238.175,515.803,753.9780000000001,685.167,543.727,1228.894,High
48409251225,4.436,4.359,2.081,2.278,35,20,213.426,625.791,839.2170000000001,624.935,651.643,1276.578,High
29068071877,4.613,4.172,2.076,2.096,31,20,223.904,590.289,814.193,646.85,617.172,1264.022,High
67506775157,4.777,4.361,1.935,2.426,41,20,337.912,803.584,1141.496,827.5,831.717,1659.217,High
15981589612,4.625,4.251,2.001,2.25,32,20,277.064,661.987,939.051,712.939,688.216,1401.155,High
14615151840,4.673,4.52,1.99,2.53,27,20,209.851,493.656,703.5070000000001,595.169,516.97,1112.139,High
23346889326,4.521,4.305,2.049,2.256,32,20,231.868,639.411,871.279,679.634,666.154,1345.788,High
16825611728,4.521999999999999,4.388,1.937,2.451,34,20,276.707,680.528,957.235,714.43,705.5,1419.9299999999998,High
13748745430,4.776,4.399,2.019,2.38,36,20,332.683,758.575,1091.258,767.618,784.256,1551.874,High
63445132641,4.6850000000000005,4.348,2.055,2.293,36,20,258.852,670.835,929.687,732.326,696.927,1429.2530000000002,High
58909188418,4.83,4.375,2.012,2.363,27,20,219.071,522.067,741.138,601.384,546.562,1147.946,High
66514409438,4.589,4.422,2.086,2.336,41,20,296.496,797.843,1094.339,748.294,824.519,1572.813,High
41629849070,4.505,4.304,2.107,2.197,36,20,288.53,724.437,1012.967,721.005,750.458,1471.463,High
52421845410,4.625,4.442,2.042,2.4,27,20,212.213,515.487,727.6999999999999,616.315,538.46,1154.775,High
66452883109,4.558,4.392,1.837,2.555,32,20,261.317,608.369,869.686,707.076,634.459,1341.535,High
42497979519,4.584,4.373,1.969,2.404,37,20,288.918,733.375,1022.293,759.377,759.737,1519.114,High
5141001593,4.598,4.38,2.034,2.346,35,20,293.075,726.963,1020.038,682.983,750.885,1433.868,High
10065963028,4.6240000000000006,4.243,1.978,2.265,30,20,274.704,611.994,886.6980000000001,706.101,637.669,1343.77,High
32529932045,4.799,4.396,1.789,2.607,37,20,338.613,729.177,1067.79,763.664,755.515,1519.179,High
22695485610,4.686,4.219,2.034,2.185,23,20,194.842,459.599,654.441,589.673,483.238,1072.911,High
13041882794,4.484999999999999,4.239,2.017,2.222,29,20,283.242,616.091,899.3330000000001,700.081,642.112,1342.193,High
49506703367,4.5,4.378,1.794,2.584,27,20,199.935,470.031,669.966,596.343,495.018,1091.361,High
55875991882,4.672000000000001,4.235,2.031,2.204,33,20,252.451,645.832,898.283,697.641,672.256,1369.897,High
35622510379,4.65,4.096,1.823,2.273,28,20,242.932,566.603,809.535,679.653,592.709,1272.362,High
53149650316,4.786,4.485,1.825,2.66,37,20,274.341,694.287,968.628,731.974,720.784,1452.758,High
50504155876,4.465,4.386,2.088,2.298,23,20,188.281,445.052,633.3330000000001,573.753,470.065,1043.818,High
6521388782,4.491,4.376,1.853,2.523,33,20,311.808,691.315,1003.123,720.693,715.685,1436.378,High
42747218541,4.864,4.265,1.988,2.277,38,20,333.353,793.061,1126.414,797.649,819.492,1617.141,High
54439794094,4.363,4.201,1.941,2.26,37,20,308.296,755.416,1063.712,769.564,782.695,1552.259,High
15660653376,4.672000000000001,4.285,1.994,2.291,27,20,218.981,496.902,715.883,610.671,520.584,1131.255,High
4114760650,4.429,4.41,2.104,2.306,26,20,191.594,495.589,687.183,571.293,518.078,1089.371,High
28044837315,4.63,4.335,2.171,2.164,28,20,181.097,513.519,694.616,579.869,538.26,1118.129,High
38760997385,4.621,4.322,2.126,2.196,23,20,181.142,394.977,576.1189999999999,562.082,418.714,980.796,High
27196954564,4.32,4.09,1.938,2.152,25,20,216.293,514.554,730.847,673.59,541.377,1214.967,High
23217064008,4.486,4.452,1.946,2.506,26,20,196.459,504.533,700.992,609.176,528.953,1138.129,High
32296501991,4.704000000000001,4.479,2.126,2.353,28,20,165.11,489.952,655.062,585.161,514.904,1100.065,High
26210161493,4.66,4.273,1.939,2.334,30,20,271.283,618.165,889.448,730.259,643.935,1374.194,High
3967529182,4.677,4.365,1.958,2.407,34,20,322.845,711.823,1034.668,727.536,736.576,1464.112,High
37117745084,4.758,4.51,2.116,2.394,34,20,248.612,649.878,898.49,668.309,673.882,1342.1909999999998,High
5291362616,4.786,4.284,2.027,2.257,29,20,261.745,586.576,848.321,690.084,610.941,1301.025,High
64860229648,4.604,4.438,2.019,2.419,22,20,249.07,447.585,696.655,623.653,471.798,1095.451,High
27530293235,4.702999999999999,4.438,2.02,2.418,41,20,366.255,843.491,1209.746,796.191,868.786,1664.977,High
16170891337,4.556,4.344,1.993,2.351,30,20,273.971,607.454,881.425,678.618,631.863,1310.4810000000002,High
12703829237,4.688000000000001,4.46,2.065,2.395,36,20,291.633,697.097,988.73,703.681,722.041,1425.7220000000002,High
52104878838,4.517,4.166,1.931,2.235,32,20,263.291,647.655,910.946,680.117,674.162,1354.279,High
35842233097,4.344,4.312,2.087,2.225,24,20,217.882,444.692,662.5740000000001,556.757,467.032,1023.789,High
43864975021,4.814,4.444,1.99,2.454,34,20,273.9,644.634,918.534,722.089,669.658,1391.747,High
4680012745,4.6530000000000005,4.293,2.007,2.286,32,20,246.111,635.013,881.124,656.293,659.721,1316.014,High
17857385099,4.569,4.43,1.886,2.544,21,20,166.807,365.861,532.668,502.27,387.286,889.556,High
41144849200,4.668,4.361,2.035,2.326,24,20,264.672,489.579,754.251,614.422,512.57,1126.9920000000002,High
44386284227,4.635,4.304,1.884,2.42,29,20,237.082,568.144,805.226,605.262,592.745,1198.007,High
42936715214,4.774,4.554,2.171,2.383,39,20,294.232,768.242,1062.474,733.246,793.288,1526.534,High
50230897841,4.706,4.452,2.058,2.394,37,20,348.003,752.633,1100.636,782.742,777.813,1560.5549999999998,High
5087683926,4.548,4.419,1.968,2.451,38,20,300.296,756.799,1057.095,734.717,782.114,1516.831,High
65560509437,4.814,4.345,1.869,2.476,45,20,306.452,881.073,1187.525,801.54,908.719,1710.259,High
67263790411,4.827,4.395,2.012,2.383,40,20,340.779,764.503,1105.2820000000002,788.407,791.523,1579.93,High
50686307876,4.857,4.342,1.874,2.468,31,20,275.163,561.195,836.3580000000001,686.949,587.018,1273.967,High
22073427921,4.579000000000001,4.436,1.968,2.468,35,20,269.208,682.505,951.713,712.801,706.83,1419.631,High
44744863548,4.482,4.318,1.924,2.394,28,20,267.674,544.638,812.312,677.712,570.417,1248.129,High
18313890031,4.765000000000001,4.27,2.153,2.117,33,20,279.757,667.159,946.916,714.583,693.621,1408.204,High
62851989348,4.642,4.365,1.92,2.445,29,20,266.009,561.999,828.008,705.996,588.109,1294.105,High
2505070047,4.507,4.186,2.024,2.162,33,20,298.701,684.281,982.982,720.042,709.801,1429.843,High
25563466594,4.694,4.315,1.973,2.342,32,20,269.101,670.946,940.047,713.87,696.559,1410.429,High
59075283445,4.372,4.378,2.109,2.269,32,20,237.027,618.407,855.434,691.183,644.181,1335.364,High
56872826009,4.837,4.425,1.995,2.43,34,20,286.792,640.237,927.029,752.554,666.401,1418.955,High
61812198355,4.282000000000001,4.182,1.876,2.306,33,20,227.241,623.642,850.883,693.87,650.593,1344.463,High
44976551112,4.793,4.531,2.014,2.517,32,20,278.504,630.396,908.9,709.429,653.652,1363.081,High
5821195775,4.833,4.502,1.999,2.503,41,20,356.206,848.741,1204.947,775.488,873.091,1648.5790000000002,High
52766205081,4.393999999999999,4.326,2.101,2.225,26,20,206.136,496.552,702.688,614.065,519.817,1133.882,High
47249952745,7.0,3.847,1.748,2.099,25,20,221.296,535.036,756.3319999999999,651.36,562.573,1213.933,High
39815228782,4.503,4.181,1.848,2.333,29,20,265.226,599.609,864.835,686.179,626.018,1312.197,High
53642047498,4.7490000000000006,4.564,2.043,2.521,23,20,202.296,416.192,618.488,578.09,439.277,1017.367,High
23707462236,4.970000000000001,4.619,1.981,2.638,25,20,207.84,450.179,658.019,589.601,473.005,1062.606,High
17779954517,4.404,4.016,1.932,2.084,25,20,197.117,509.043,706.16,672.919,536.166,1209.085,High
37202000438,4.447000000000001,4.397,1.912,2.485,31,20,269.967,639.461,909.428,719.995,663.783,1383.778,High
57195917501,4.501,4.31,1.992,2.318,29,20,213.632,578.021,791.653,645.335,603.278,1248.613,High
7971731246,4.367,4.368,2.105,2.263,37,20,314.535,745.451,1059.986,775.322,770.84,1546.162,High
9985016585,4.495,4.218,2.0,2.218,22,20,184.127,402.839,586.966,583.035,427.23,1010.265,High
51030715934,4.88,4.428,1.911,2.517,36,20,326.169,715.27,1041.439,744.679,741.573,1486.252,High
54627589259,4.699,4.522,2.008,2.514,32,20,244.823,576.818,821.641,655.488,600.03,1255.518,High
20433586394,4.76,4.613,1.75,2.863,33,20,294.568,656.865,951.433,730.242,680.146,1410.388,High
10414333135,4.628,4.496,2.047,2.449,36,20,315.658,689.704,1005.362,726.985,714.092,1441.077,High
32121263439,4.553,4.247,1.961,2.286,38,20,294.302,759.675,1053.977,740.917,787.087,1528.004,High
23008575433,4.757,4.461,1.95,2.511,40,20,344.169,790.077,1134.246,780.368,815.146,1595.514,High
34388579292,4.329000000000001,4.084,1.995,2.089,23,20,206.028,491.169,697.197,607.277,516.344,1123.621,High
29787683301,4.729,4.358,2.134,2.224,43,20,362.359,893.784,1256.143,805.53,920.573,1726.103,High
28628186319,4.974,4.431,1.938,2.493,39,20,323.551,773.598,1097.149,826.009,800.277,1626.286,High
62863467287,4.582,4.503,1.992,2.511,30,20,238.04,547.108,785.1479999999999,696.315,572.885,1269.2,High
35929315220,4.525,4.352,1.987,2.365,33,20,285.345,653.926,939.271,718.716,678.364,1397.08,High
36598060926,4.278,4.248,2.058,2.19,31,20,245.215,637.836,883.051,678.963,663.435,1342.398,High
932546369,4.569,4.413,1.921,2.492,25,20,198.078,452.844,650.922,566.585,476.265,1042.85,High
29545606283,4.738,4.533,1.947,2.586,28,20,222.378,507.594,729.972,609.988,531.547,1141.535,High
14647596788,4.628,4.083,1.973,2.11,28,20,282.56,610.781,893.3409999999999,762.282,637.474,1399.756,High
33364845920,4.551,4.326,2.082,2.244,29,20,234.397,534.298,768.6949999999999,628.035,559.191,1187.226,High
67174747582,4.861000000000001,4.604,2.079,2.525,42,20,294.807,835.915,1130.722,786.441,862.461,1648.902,High
31394252490,4.662,4.479,2.137,2.342,36,20,303.998,691.194,995.192,720.194,716.488,1436.682,High
51471261716,4.748,4.32,1.96,2.36,31,20,272.937,644.125,917.062,688.739,669.385,1358.124,High
22527165639,4.613,4.304,1.969,2.335,34,20,314.919,705.242,1020.161,721.733,731.173,1452.906,High
7694842462,4.814,4.298,1.945,2.353,36,20,295.114,722.938,1018.052,714.494,748.37,1462.864,High
25773426911,4.6370000000000005,4.459,1.973,2.486,29,20,239.06,555.745,794.8050000000001,640.517,578.929,1219.446,High
14154474033,4.579000000000001,4.374,1.927,2.447,26,20,216.663,504.879,721.542,596.661,528.443,1125.1039999999998,High
67928624373,4.401,4.181,2.107,2.074,36,20,308.824,748.322,1057.146,781.919,776.754,1558.673,High
44543751260,4.414999999999999,4.266,1.93,2.336,33,20,261.773,644.033,905.806,688.015,670.969,1358.984,High
14119489337,4.515000000000001,4.333,1.837,2.496,32,20,277.735,601.227,878.962,704.142,626.017,1330.159,High
44323288243,4.686,4.452,2.026,2.426,37,20,281.545,734.336,1015.881,731.301,759.244,1490.545,High
40096179631,4.591,4.467,2.091,2.376,38,20,283.231,750.687,1033.918,752.076,776.384,1528.46,High
45804758513,7.0,4.243,1.849,2.394,31,20,242.837,632.235,875.072,675.525,658.391,1333.916,High
16420804079,4.52,4.283,2.018,2.265,38,20,306.686,769.501,1076.187,753.193,796.17,1549.3629999999998,High
53135238370,4.825,4.504,2.079,2.425,32,20,244.578,640.48,885.058,708.56,665.994,1374.554,High
51173017391,4.783,4.52,2.109,2.411,35,20,256.706,608.096,864.802,676.915,633.701,1310.616,High
33372254821,4.629,4.406,2.091,2.315,28,20,190.156,491.108,681.264,580.078,516.362,1096.44,High
9166179680,4.537,4.209,2.071,2.138,24,20,236.042,509.278,745.32,594.588,532.451,1127.039,High
62706974387,7.0,4.674,2.148,2.526,35,20,291.177,638.967,930.144,688.445,662.728,1351.173,High
25254755516,4.609999999999999,4.414,1.929,2.485,35,20,299.382,732.143,1031.525,758.892,757.877,1516.769,High
50576823248,4.726,4.508,2.03,2.478,30,20,269.472,558.814,828.286,645.112,582.808,1227.92,High
10855509795,4.729,4.371,1.967,2.404,31,20,262.783,578.564,841.347,675.915,603.633,1279.548,High
60186531016,4.537,4.236,2.029,2.207,26,20,186.237,486.887,673.124,616.57,513.745,1130.315,High
61468951875,4.629,4.121,1.928,2.193,35,20,256.272,667.617,923.889,717.706,695.762,1413.4679999999998,High
68444405400,4.832,4.582,1.858,2.724,39,20,314.831,735.317,1050.148,792.105,761.296,1553.401,High
45693075331,4.308999999999999,4.262,2.054,2.208,33,20,250.446,637.927,888.373,703.576,664.251,1367.827,High
13157630295,4.696,4.265,2.008,2.257,22,20,167.959,401.11,569.069,517.842,424.31,942.152,High
12835319241,4.674,4.334,1.999,2.335,37,20,307.103,719.128,1026.231,764.677,744.3,1508.977,High
57643850078,4.891,4.348,2.045,2.303,40,20,321.37,790.83,1112.2,798.11,817.806,1615.9160000000002,High
57026426704,4.406,4.35,2.048,2.302,27,20,196.363,482.639,679.002,621.561,507.519,1129.08,High
50197245308,4.929,4.466,1.974,2.492,44,20,374.375,900.545,1274.92,823.115,927.215,1750.33,High
26921008095,4.525,4.198,2.052,2.146,40,20,338.404,844.537,1182.941,786.732,871.339,1658.071,High
1039343361,4.3340000000000005,4.314,1.965,2.349,30,20,238.596,558.459,797.055,626.668,581.605,1208.273,High
64360044428,4.390000000000001,4.19,2.063,2.127,31,20,263.021,616.318,879.3389999999999,710.841,643.119,1353.96,High
471523298,4.385,4.212,1.848,2.364,30,20,293.537,638.45,931.987,699.77,662.13,1361.9,High
55493263913,4.787,4.252,2.097,2.155,24,20,195.399,453.86,649.259,580.735,479.052,1059.787,High
4318115308,4.186,3.855,1.931,1.924,25,20,224.725,573.172,797.897,668.915,600.632,1269.547,High
25162550085,4.486000000000001,4.225,2.01,2.215,32,20,254.948,638.573,893.521,670.806,664.622,1335.428,High
54527294440,4.559,4.249,2.16,2.089,30,20,263.95,619.217,883.1669999999999,692.173,644.705,1336.8780000000002,High
39936697514,4.761,4.471,2.12,2.351,29,20,277.111,576.686,853.797,668.276,600.571,1268.847,High
20495768681,4.368,4.336,2.036,2.3,29,20,230.395,553.974,784.369,645.764,578.646,1224.41,High
14995134345,4.283,4.238,2.056,2.182,37,20,298.281,707.996,1006.277,723.663,733.941,1457.604,High
59088064304,4.388999999999999,4.203,1.975,2.228,31,20,265.389,627.321,892.71,674.985,652.914,1327.899,High
52753351251,4.238,4.076,2.04,2.036,21,20,205.414,434.096,639.51,564.552,458.514,1023.066,High
22675400310,4.565,4.12,2.058,2.062,33,20,267.063,709.992,977.055,728.63,737.053,1465.683,High
53546649308,4.5280000000000005,4.284,2.164,2.12,30,20,256.418,604.225,860.643,698.575,631.219,1329.794,High
14718605829,4.436999999999999,4.065,1.869,2.196,25,20,221.92,472.478,694.398,634.214,497.815,1132.029,High
66563524655,4.84,4.558,2.092,2.466,42,20,348.224,776.369,1124.593,808.095,803.025,1611.12,High
8839062011,4.698,4.428,1.962,2.466,35,20,247.722,700.72,948.442,673.443,725.172,1398.615,High
62408165148,4.631,4.419,2.117,2.302,30,20,180.775,532.037,712.812,593.0,557.939,1150.939,High
65935340605,4.582,4.365,2.034,2.331,35,20,286.354,692.173,978.527,733.646,718.66,1452.306,High
7607046834,4.643,4.304,1.902,2.402,26,20,252.348,534.171,786.519,649.773,559.149,1208.922,High
61134784492,4.667,4.52,2.107,2.413,39,20,285.664,760.59,1046.254,767.159,786.815,1553.9740000000002,High
14520459108,4.734999999999999,4.202,2.02,2.182,31,20,304.875,681.245,986.12,746.894,707.094,1453.988,High
26243177365,4.633,4.296,1.875,2.421,31,20,249.402,583.396,832.798,668.261,608.741,1277.002,High
4447739261,4.495,4.3,1.961,2.339,33,20,292.816,654.412,947.228,696.318,677.998,1374.316,High
26113347047,4.557,4.422,2.051,2.371,34,20,254.751,654.839,909.59,653.598,679.308,1332.906,High
51796081932,4.720000000000001,4.456,2.087,2.369,27,20,242.846,500.53,743.376,694.01,526.212,1220.222,High
49496220675,4.542,4.164,1.934,2.23,26,20,222.959,464.383,687.342,612.444,488.707,1101.1509999999998,High
3557075746,4.470000000000001,4.278,1.754,2.524,19,20,182.768,338.769,521.537,546.737,361.86,908.597,High
67060340966,4.865,4.619,1.898,2.721,35,20,285.428,641.919,927.347,726.32,667.576,1393.8960000000002,High
64508829850,4.465,4.129,2.039,2.09,23,20,144.681,428.552,573.2330000000001,548.13,455.173,1003.303,High
21123528573,4.59,4.257,1.932,2.325,40,20,346.09,835.099,1181.189,783.897,861.782,1645.679,High
63972202728,4.5760000000000005,4.394,2.009,2.385,28,20,225.268,524.985,750.253,654.153,550.325,1204.478,High
38126612591,4.534,4.348,2.115,2.233,30,20,228.632,578.638,807.27,615.262,602.962,1218.224,High
4493171267,4.431,4.021,1.919,2.102,24,20,203.98,495.66,699.64,590.578,520.883,1111.461,High
24224877311,4.763,4.739,2.126,2.613,39,20,309.677,738.93,1048.607,769.499,763.305,1532.804,High
57081384345,4.289,4.197,2.038,2.159,31,20,219.994,567.386,787.38,673.803,593.451,1267.254,High
43753327614,4.671,4.604,2.109,2.495,43,20,320.609,800.137,1120.746,753.594,825.473,1579.067,High
64459429534,4.057,4.027,1.8,2.227,29,20,257.418,603.028,860.446,716.308,630.918,1347.226,High
23312413567,4.566,4.361,1.951,2.41,38,20,299.355,733.805,1033.16,749.698,760.112,1509.81,High
7861525052,4.631,4.312,1.935,2.377,29,20,260.449,595.661,856.1099999999999,655.732,620.844,1276.576,High
52672720690,4.182,4.175,2.08,2.095,30,20,236.281,606.466,842.7470000000001,702.862,633.648,1336.51,High
11213670642,4.683,4.406,1.902,2.504,27,20,206.266,523.943,730.209,598.399,547.249,1145.648,High
11597728117,4.751,4.529,1.847,2.682,32,20,248.717,602.082,850.799,656.558,626.474,1283.0320000000002,High
27239420219,4.752,4.264,2.08,2.184,31,20,240.426,626.009,866.435,702.18,652.967,1355.147,High
50755689507,4.491,4.127,1.811,2.316,29,20,247.013,570.74,817.753,692.802,597.61,1290.412,High
8843511265,4.649,4.193,1.905,2.288,30,20,229.567,586.172,815.739,645.329,611.316,1256.645,High
33018993778,4.409,4.376,1.967,2.409,31,20,292.609,638.32,930.929,750.957,664.162,1415.119,High
40109006969,4.694,4.51,2.103,2.407,34,20,274.383,650.619,925.002,705.14,675.025,1380.165,High
13986243684,4.241,3.896,1.935,1.961,21,20,213.53,465.583,679.113,639.867,493.344,1133.211,High
17026513171,4.512,4.448,1.97,2.478,38,20,313.284,747.372,1060.656,756.124,772.649,1528.773,High
3199271913,4.805,4.285,2.039,2.246,30,20,266.157,595.706,861.863,668.924,620.173,1289.097,High
35122277232,4.598,4.507,2.043,2.464,30,20,242.574,560.217,802.7909999999999,651.949,583.274,1235.223,High
57841670614,4.4990000000000006,4.444,2.11,2.334,37,20,280.562,729.873,1010.435,782.377,756.403,1538.78,High
28724514608,4.720000000000001,4.36,1.97,2.39,27,20,278.316,544.509,822.825,647.501,568.494,1215.995,High
37306419290,4.702,4.33,2.082,2.248,28,20,233.352,541.689,775.0409999999999,639.943,566.828,1206.771,High
2949938686,4.715,4.349,2.027,2.322,42,20,348.416,879.663,1228.079,803.605,905.829,1709.434,High
52848390508,4.541,4.124,1.999,2.125,24,20,174.383,468.816,643.199,570.892,494.798,1065.69,High
22824432387,4.4350000000000005,4.076,1.895,2.181,24,20,216.315,480.224,696.539,589.046,504.927,1093.973,High
11247623260,4.737,4.537,2.069,2.468,31,20,259.716,598.81,858.526,683.618,623.628,1307.246,High
8502068802,4.327,4.307,2.066,2.241,28,20,226.898,551.662,778.5600000000001,640.086,575.835,1215.921,High
46973774363,4.897,4.467,2.153,2.314,38,20,315.638,728.807,1044.445,764.212,754.822,1519.034,High
3169534120,4.6690000000000005,4.344,2.056,2.288,26,20,229.17,519.278,748.448,597.132,541.964,1139.096,High
57454609204,4.652,4.332,1.928,2.404,28,20,220.4,531.234,751.634,609.491,556.089,1165.58,High
20797722521,4.568,4.229,2.07,2.159,31,20,283.569,623.856,907.425,691.669,650.435,1342.1039999999998,High
2155453487,4.4830000000000005,4.249,1.856,2.393,28,20,262.382,585.229,847.6110000000001,655.948,609.512,1265.46,High
37660766239,4.434,4.242,2.162,2.08,25,20,212.976,477.542,690.518,603.754,502.073,1105.827,High
21544512157,4.358,4.275,1.865,2.41,24,20,195.702,456.954,652.656,570.988,481.718,1052.706,High
37310124570,4.777,4.497,2.056,2.441,30,20,296.604,584.249,880.8530000000001,716.466,609.563,1326.029,High
66326694448,4.641,4.442,2.055,2.387,22,20,176.28,423.719,599.999,579.197,448.429,1027.626,High
23052631285,4.59,4.331,2.208,2.123,36,20,300.311,719.356,1019.667,736.006,745.704,1481.71,High
1000228037,4.581,4.116,2.108,2.008,30,20,285.911,631.075,916.986,683.592,656.5,1340.092,High
12376546721,4.7940000000000005,4.49,1.894,2.596,30,20,254.902,552.655,807.557,640.973,575.773,1216.746,High
16869400171,4.606,4.276,1.819,2.457,42,20,347.625,841.365,1188.99,800.881,868.359,1669.24,High
53179722751,4.705,4.411,2.1,2.311,34,20,231.204,660.363,891.567,664.319,685.717,1350.036,High
58888859852,4.4350000000000005,3.951,1.955,1.996,29,20,272.135,606.55,878.685,794.974,635.308,1430.2820000000002,High
47310363296,4.787,4.567,1.867,2.7,28,20,238.684,538.449,777.1329999999999,646.574,562.335,1208.909,High
23276638521,4.802,4.342,2.0,2.342,33,20,239.552,621.654,861.206,650.14,646.821,1296.961,High
59177411705,4.695,4.418,2.058,2.36,38,20,306.378,716.528,1022.906,721.792,742.919,1464.711,High
65027884192,4.754,4.446,2.101,2.345,30,20,248.696,555.29,803.986,694.804,581.075,1275.879,High
18827640204,4.789,4.373,1.807,2.566,31,20,333.405,628.172,961.577,737.05,653.483,1390.533,High
61265537834,4.795,4.457,2.0,2.457,33,20,241.481,602.451,843.932,685.074,628.916,1313.99,High
41801539462,4.615,4.457,2.019,2.438,36,20,297.147,708.477,1005.624,754.93,733.505,1488.435,High
22578765470,4.6,4.326,1.74,2.586,31,20,289.958,659.165,949.123,711.899,684.774,1396.673,High
6553170547,4.656000000000001,4.17,1.886,2.284,29,20,272.628,612.872,885.5,674.805,638.393,1313.198,High
8419284853,4.621,4.497,1.98,2.517,36,20,286.624,680.004,966.628,695.574,704.498,1400.072,High
542932428,4.531000000000001,4.245,1.962,2.283,29,20,292.019,613.659,905.678,652.456,636.129,1288.585,High
35751624403,4.652,4.385,1.877,2.508,36,20,350.604,738.92,1089.524,764.413,763.853,1528.266,High
41885139207,4.558,4.429,1.984,2.445,22,20,140.556,365.411,505.967,467.218,386.872,854.09,High
8672164154,4.855,4.611,1.955,2.656,29,20,225.116,517.843,742.959,603.014,540.659,1143.673,High
53804136713,4.803,4.309,2.014,2.295,30,20,243.333,585.064,828.3969999999999,660.334,611.025,1271.359,High
28048747006,4.583,4.375,1.995,2.38,43,20,324.16,853.144,1177.304,782.259,880.246,1662.505,High
57937022923,4.721,4.405,2.12,2.285,36,20,350.216,701.551,1051.767,793.194,728.219,1521.413,High
38226458576,4.734,4.312,2.049,2.263,33,20,287.998,693.291,981.289,734.126,719.105,1453.231,High
9998627442,5.1080000000000005,4.791,2.038,2.753,33,20,315.624,636.459,952.083,701.836,659.44,1361.276,High
26081144909,4.609999999999999,4.176,1.892,2.284,23,20,242.4,480.063,722.463,698.213,506.541,1204.754,High
29568240849,4.466,4.23,1.958,2.272,31,20,234.245,619.096,853.341,649.093,645.797,1294.89,High
53294548584,4.656000000000001,4.281,2.077,2.204,26,20,201.251,509.224,710.475,594.891,533.323,1128.214,High
17010606433,4.720000000000001,4.37,2.026,2.344,31,20,265.217,615.057,880.274,641.263,638.485,1279.748,High
38645291156,4.756,4.587,2.062,2.525,30,20,243.709,572.315,816.0240000000001,657.859,596.166,1254.025,High
60354649767,4.6690000000000005,4.328,2.029,2.299,37,20,287.809,691.246,979.055,753.75,717.9,1471.65,High
49367576414,4.732,4.312,1.848,2.464,41,20,342.565,843.279,1185.844,805.566,870.585,1676.151,High
3139769585,4.748,4.449,2.036,2.413,31,20,258.543,594.983,853.526,648.536,618.601,1267.137,High
29391819269,4.406000000000001,4.296,1.852,2.444,29,20,236.544,555.988,792.532,661.538,581.981,1243.519,High
58160004009,4.648,4.597,2.08,2.517,33,20,264.661,596.068,860.729,690.177,620.597,1310.774,High
2756763459,4.42,4.14,2.098,2.042,27,20,227.853,526.136,753.989,622.728,549.772,1172.5,High
52949289362,4.074,3.874,1.806,2.068,20,20,151.232,378.481,529.713,531.298,404.062,935.36,High
42539230716,4.663,4.201,1.915,2.286,36,20,254.375,761.374,1015.749,756.087,789.05,1545.137,High
2013081546,4.729,4.414,2.052,2.362,37,20,344.024,788.831,1132.855,816.708,814.076,1630.784,High
57975649929,4.732,4.528,1.975,2.553,36,20,301.385,648.611,949.996,727.568,673.95,1401.518,High
7974551762,4.504,4.336,2.057,2.279,25,20,208.44,487.731,696.171,595.789,510.918,1106.707,High
12058446414,4.76,4.477,1.857,2.62,33,20,338.171,654.361,992.532,757.3,679.328,1436.628,High
53187389452,4.618,4.288,2.032,2.256,24,20,184.128,418.37,602.498,577.301,443.394,1020.695,High
37560335222,4.789,4.366,2.031,2.335,36,20,284.586,715.178,999.764,714.404,741.168,1455.572,High
55817954002,4.819,4.441,2.15,2.291,29,20,241.603,532.603,774.2059999999999,709.904,558.093,1267.9969999999998,High
18778641213,4.566,4.382,1.965,2.417,34,20,247.708,669.027,916.735,699.821,695.322,1395.143,High
27378386402,4.656000000000001,4.3,2.118,2.182,33,20,262.364,667.204,929.568,711.626,692.96,1404.586,High
6726966789,4.585,4.191,1.611,2.58,28,20,309.853,564.653,874.5060000000001,704.84,589.575,1294.415,High
39956083452,4.736000000000001,4.362,1.91,2.452,30,20,256.052,622.463,878.515,677.532,648.236,1325.768,High
48911332962,4.513999999999999,4.388,1.959,2.429,34,20,278.027,675.426,953.453,746.487,701.513,1448.0,High
6263358421,4.55,4.296,1.811,2.485,31,20,229.961,623.115,853.076,673.016,648.68,1321.696,High
27664002339,4.479,4.342,2.038,2.304,31,20,262.624,613.589,876.2130000000001,679.784,638.497,1318.281,High
18361216926,4.668,4.439,1.986,2.453,36,20,315.502,732.8,1048.302,751.496,758.29,1509.786,High
43329121793,4.401000000000001,4.329,1.637,2.692,30,20,264.778,561.36,826.138,660.69,585.173,1245.863,High
37446637381,4.615,4.397,2.014,2.383,37,20,285.817,720.967,1006.784,717.804,746.386,1464.19,High
32806695569,4.864,4.543,2.041,2.502,31,20,270.549,595.019,865.568,679.692,619.267,1298.959,High
4831218991,4.433,4.297,2.037,2.26,39,20,330.445,768.902,1099.347,764.627,795.447,1560.074,High
27699920105,4.924,4.654,2.149,2.505,33,20,259.152,615.656,874.808,687.431,640.256,1327.687,High
16559200247,4.856,4.335,2.05,2.285,39,20,319.254,788.662,1107.9160000000002,763.976,815.049,1579.025,High
41260491322,4.478,4.282,2.035,2.247,27,20,237.912,538.453,776.365,652.014,563.963,1215.977,High
31070883280,4.7780000000000005,4.587,2.051,2.536,34,20,277.333,667.315,944.648,699.299,691.888,1391.187,High
27782456117,4.5920000000000005,4.526,2.045,2.481,37,20,271.725,697.162,968.887,722.141,722.963,1445.1039999999998,High
17971720440,4.859,4.493,1.99,2.503,29,20,224.531,576.2,800.731,623.791,600.364,1224.1550000000002,High
553894947,4.614,4.226,1.99,2.236,21,20,147.822,367.148,514.97,476.729,388.106,864.835,High
45649425768,4.712,4.524,2.027,2.497,32,20,286.708,625.597,912.305,697.431,649.383,1346.814,High
67648330862,4.583,4.411,2.058,2.353,33,20,261.582,606.173,867.755,690.104,632.841,1322.9450000000002,High
5229620266,4.738,4.261,2.031,2.23,33,20,310.443,686.145,996.588,777.92,712.299,1490.219,High
64534342373,4.5920000000000005,4.391,2.142,2.249,34,20,248.495,612.399,860.894,704.673,639.344,1344.017,High
25277106275,4.52,4.373,1.972,2.401,24,20,164.077,432.26,596.337,546.169,455.913,1002.082,High
42477188563,4.486,4.393,2.043,2.35,40,20,304.427,781.756,1086.183,740.763,807.35,1548.113,High
49154412057,4.558,4.486,1.991,2.495,31,20,285.458,601.866,887.3240000000001,708.704,626.802,1335.506,High
39179210109,4.707,4.473,2.055,2.418,36,20,279.56,663.491,943.051,712.643,688.989,1401.632,High
20268340266,4.478,4.202,2.16,2.042,26,20,231.715,519.66,751.375,613.162,543.895,1157.057,High
14085953506,4.456,4.376,1.935,2.441,35,20,271.246,671.975,943.221,713.904,697.648,1411.552,High
52886511942,4.069,3.98,1.898,2.082,18,20,176.091,377.044,553.135,577.435,401.843,979.278,High
48930529189,4.556,4.341,2.029,2.312,36,20,306.177,711.189,1017.366,748.874,736.362,1485.236,High
52170598191,4.6240000000000006,4.154,1.999,2.155,31,20,249.886,610.507,860.3929999999999,687.821,637.263,1325.084,High
51315957588,4.584,4.282,2.034,2.248,37,20,308.668,756.564,1065.232,746.231,783.713,1529.944,High
64690523609,4.644,4.612,2.097,2.515,40,20,267.173,706.023,973.196,715.993,731.609,1447.602,High
43760881071,4.311,4.252,2.072,2.18,32,20,268.745,629.054,897.799,703.842,653.879,1357.721,High
31928961763,4.968,4.549,2.039,2.51,37,20,310.952,680.311,991.263,700.126,705.309,1405.435,High
36778850191,4.63,4.302,2.035,2.267,29,20,274.538,584.017,858.5550000000001,648.79,607.504,1256.294,High
63614434717,4.591,4.341,2.136,2.205,42,20,308.163,811.007,1119.17,805.537,839.022,1644.5590000000002,High
28872281757,4.492999999999999,4.382,1.978,2.404,33,20,322.365,663.768,986.133,745.223,688.594,1433.817,High
36127247210,4.346,4.252,1.98,2.272,29,20,251.831,580.894,832.725,673.042,605.15,1278.192,High
27504532333,4.571,4.434,2.081,2.353,38,20,275.435,720.584,996.019,767.613,747.114,1514.727,High
62363629620,4.378,4.31,1.879,2.431,28,20,230.296,536.228,766.5239999999999,695.048,561.579,1256.627,High
58537743834,4.678,4.203,2.15,2.053,33,20,249.873,651.287,901.16,695.184,678.011,1373.195,High
1120913789,4.737,4.331,1.995,2.336,33,20,265.082,661.441,926.523,749.141,685.959,1435.1,High
62866206176,4.601,4.369,2.156,2.213,30,20,235.653,576.4,812.053,667.986,601.923,1269.909,High
43282391216,4.914,4.352,1.832,2.52,24,20,213.969,492.942,706.9110000000001,659.546,516.943,1176.489,High
52328207944,4.146,3.983,1.961,2.022,20,20,169.296,399.048,568.344,582.135,425.331,1007.466,High
51518758943,4.420999999999999,4.399,2.107,2.292,36,20,272.602,667.681,940.283,741.335,693.556,1434.891,High
58287449,4.643,4.216,2.105,2.111,27,20,238.729,562.479,801.2080000000001,607.06,587.329,1194.389,High
28229021396,4.739,4.422,1.91,2.512,28,20,272.86,567.635,840.495,705.364,593.185,1298.549,High
30653068088,4.542,4.204,1.979,2.225,26,20,218.556,524.299,742.855,633.481,550.318,1183.799,High
34979985622,4.59,4.315,2.058,2.257,28,20,259.093,585.309,844.402,646.438,609.332,1255.77,High
12061320176,4.6,4.327,1.996,2.331,31,20,252.039,637.39,889.429,710.177,662.585,1372.7620000000002,High
17703296702,4.506,4.287,1.905,2.382,36,20,310.354,775.401,1085.755,747.46,801.971,1549.431,High
21040418914,4.359999999999999,4.055,2.038,2.017,24,20,209.65,508.537,718.187,658.785,534.882,1193.667,High
6936323375,4.892,4.672,2.013,2.659,39,20,314.61,732.199,1046.809,728.979,756.519,1485.498,High
63259954171,4.565,4.312,2.186,2.126,40,20,291.669,765.342,1057.011,782.226,793.007,1575.233,High
20722310738,4.537,4.324,1.805,2.519,29,20,287.055,612.466,899.521,711.529,637.954,1349.483,High
63066568005,4.636,4.223,2.141,2.082,36,20,282.069,655.435,937.504,745.795,683.105,1428.9,High
45788646208,4.615,4.34,1.788,2.552,27,20,210.319,490.702,701.021,616.939,513.826,1130.765,High
62739152451,4.538,4.184,1.965,2.219,34,20,297.486,693.246,990.732,786.468,721.314,1507.782,High
62535807287,4.744,4.206,2.009,2.197,37,20,287.748,719.23,1006.978,756.546,746.663,1503.209,High
47457233618,4.852,4.443,2.041,2.402,33,20,270.983,623.337,894.3199999999999,668.927,648.418,1317.345,High
17149485423,4.697,4.497,2.099,2.398,35,20,267.005,655.454,922.459,659.558,679.827,1339.385,High
22873221102,4.535,4.325,2.104,2.221,39,20,314.256,830.605,1144.861,776.037,857.012,1633.049,High
4941847916,4.731,4.378,1.814,2.564,31,20,291.655,610.476,902.131,697.735,635.463,1333.198,High
37061896229,4.541,4.363,1.858,2.505,25,20,189.541,452.168,641.7090000000001,573.931,474.757,1048.688,High
58505493764,4.7170000000000005,4.398,2.108,2.29,32,20,263.417,591.844,855.261,685.971,617.506,1303.477,High
14927218331,4.47,4.376,1.932,2.444,36,20,357.062,734.867,1091.929,827.844,760.758,1588.602,High
47921562023,4.359,4.192,1.605,2.587,26,20,245.275,522.76,768.035,607.701,547.017,1154.718,High
41667795434,4.515000000000001,4.47,2.092,2.378,31,20,228.179,627.877,856.0559999999999,646.338,652.219,1298.557,High
15896368819,4.955,4.468,2.058,2.41,40,20,372.524,812.256,1184.78,814.32,837.838,1652.158,High
36886811899,4.452,4.277,1.981,2.296,29,20,269.35,592.019,861.369,694.439,617.208,1311.647,High
5078299637,4.524,4.22,1.946,2.274,33,20,269.963,684.959,954.922,694.164,710.916,1405.08,High
6475831070,4.461,4.409,2.025,2.384,35,20,275.289,715.349,990.638,693.588,740.247,1433.835,High
63917288081,4.6080000000000005,4.295,2.107,2.188,28,20,204.646,516.777,721.423,622.345,541.877,1164.222,High
62759529061,4.711,4.279,2.007,2.272,30,20,254.375,552.304,806.679,712.535,578.994,1291.529,High
63884066670,4.902,4.57,2.141,2.429,45,20,394.398,858.055,1252.453,892.922,885.033,1777.955,High
55111503332,4.920999999999999,4.406,2.201,2.205,34,20,251.26,667.645,918.905,696.186,693.355,1389.5410000000002,High
23282806530,4.718999999999999,4.228,2.023,2.205,31,20,278.725,609.733,888.458,693.18,635.447,1328.627,High
67023261575,4.515000000000001,4.132,1.773,2.359,39,20,320.6,784.926,1105.526,826.235,813.539,1639.774,High
53065840901,4.694,4.184,1.869,2.315,29,20,267.073,571.227,838.3,687.719,596.426,1284.145,High
40175077753,4.647,4.47,2.032,2.438,34,20,272.395,653.8,926.195,670.224,677.507,1347.731,High
50379669345,4.686999999999999,4.421,2.026,2.395,38,20,331.728,752.722,1084.45,763.282,777.655,1540.937,High
58587275836,4.482,4.314,1.993,2.321,27,20,203.691,488.892,692.583,630.675,514.922,1145.597,High
1121871261,4.4830000000000005,4.319,2.03,2.289,32,20,245.031,630.633,875.664,671.836,655.402,1327.238,High
66338095493,4.393,4.019,2.004,2.015,28,20,177.985,513.625,691.61,611.395,540.883,1152.278,High
8632023210,4.2490000000000006,3.996,1.955,2.041,19,20,180.084,393.224,573.308,623.381,417.772,1041.153,High
35882744208,4.4,4.205,2.101,2.104,27,20,222.577,533.978,756.555,628.134,558.07,1186.2040000000002,High
56309088880,4.569,4.065,1.787,2.278,21,20,182.104,429.93,612.034,583.283,454.896,1038.179,High
25725538569,4.612,4.613,2.109,2.504,30,20,235.294,534.439,769.733,649.883,557.943,1207.826,High
25196800328,4.732,4.426,2.056,2.37,30,20,237.969,601.59,839.559,683.154,626.358,1309.512,High
25298406911,4.834,4.584,1.992,2.592,43,20,334.663,835.846,1170.509,816.418,861.329,1677.7469999999998,High
55812144217,4.696,4.477,2.107,2.37,36,20,304.901,702.436,1007.337,716.617,728.452,1445.069,High
18410798886,4.368,4.206,1.717,2.489,32,20,297.772,669.65,967.422,714.323,695.026,1409.349,High
25244400864,4.392999999999999,4.34,1.887,2.453,33,20,277.693,681.261,958.954,694.783,706.167,1400.95,High
56811937230,4.638999999999999,4.322,2.126,2.196,35,20,267.595,682.495,950.09,695.899,708.808,1404.707,High
60271489184,4.476,4.311,1.931,2.38,24,20,195.676,475.804,671.48,576.258,498.599,1074.857,High
67894318710,4.6240000000000006,4.216,1.919,2.297,37,20,287.85,741.568,1029.418,758.123,769.658,1527.781,High
37716176347,4.609999999999999,4.309,2.101,2.208,34,20,252.472,653.414,905.886,655.815,677.457,1333.272,High
36284069292,4.795999999999999,4.365,2.026,2.339,33,20,292.562,688.877,981.439,718.558,714.072,1432.63,High
61563071157,4.633,4.398,2.021,2.377,34,20,290.341,673.968,964.309,744.352,700.797,1445.149,High
42904059727,4.753,4.483,1.995,2.488,43,20,364.364,843.932,1208.296,836.22,870.163,1706.383,High
60232338886,4.061,3.827,1.93,1.897,25,20,212.735,501.93,714.665,674.988,529.908,1204.8960000000002,High
36840381473,4.7780000000000005,4.509,2.105,2.404,29,20,237.918,548.251,786.169,628.689,572.075,1200.764,High
66506622275,4.618,4.469,1.883,2.586,32,20,246.506,552.49,798.996,657.912,577.233,1235.145,High
24912978342,4.513999999999999,4.238,2.073,2.165,33,20,267.305,704.585,971.89,691.84,730.633,1422.473,High
58983513731,4.782,4.348,2.03,2.318,37,20,302.725,718.445,1021.17,744.823,744.667,1489.49,High
28375459464,4.582,4.34,2.046,2.294,28,20,257.372,570.621,827.9929999999999,685.938,595.724,1281.662,High
65229594724,4.647,4.279,1.907,2.372,33,20,267.527,655.645,923.172,707.46,681.839,1389.299,High
50093177836,4.93,4.354,2.122,2.232,35,20,294.706,729.125,1023.831,747.817,755.527,1503.344,High
27652753038,4.527,4.204,2.105,2.099,30,20,286.801,649.243,936.044,765.726,675.436,1441.162,High
27900404634,4.593999999999999,4.558,2.086,2.472,38,20,299.025,741.713,1040.7379999999998,763.294,767.058,1530.352,High
14723775465,4.661,4.277,1.972,2.305,40,20,302.492,811.641,1114.133,752.177,838.132,1590.309,High
7324701546,4.549,4.257,1.831,2.426,27,20,237.991,520.518,758.509,638.003,545.993,1183.996,High
6201900726,4.266,4.205,1.93,2.275,35,20,333.826,782.283,1116.109,778.265,808.37,1586.635,High
43996351394,4.575,4.384,2.13,2.254,28,20,222.5,527.435,749.935,622.475,552.002,1174.477,High
47692932355,4.425,4.341,1.914,2.427,27,20,231.172,520.738,751.9100000000001,660.01,545.077,1205.087,High
2415323854,4.766,4.586,1.979,2.607,36,20,285.724,694.557,980.281,757.86,719.046,1476.906,High
41428908320,4.682,4.309,2.013,2.296,27,20,228.681,549.838,778.519,604.206,573.777,1177.9830000000002,High
33687387035,4.879,4.496,2.035,2.461,43,20,344.34,849.884,1194.224,809.65,876.456,1686.106,High
47043687315,4.557,4.346,2.058,2.288,31,20,205.608,560.344,765.952,622.858,585.387,1208.245,High
6442512975,4.492,4.271,1.942,2.329,20,20,171.649,390.505,562.154,519.53,412.948,932.478,High
23830029162,4.541,4.466,2.024,2.442,26,20,187.319,485.669,672.9879999999999,564.299,509.64,1073.939,High
36737195603,4.626,4.267,1.815,2.452,31,20,294.292,622.122,916.414,700.591,647.062,1347.653,High
31033729686,4.734,4.325,2.048,2.277,27,20,263.125,524.8,787.925,664.302,550.637,1214.939,High
40291903810,4.442,4.379,1.885,2.494,26,20,216.232,484.193,700.425,619.776,507.529,1127.3049999999998,High
40061367471,4.888999999999999,4.399,1.975,2.424,41,20,324.405,829.052,1153.457,782.38,855.308,1637.688,High
65861911604,4.643,4.292,1.983,2.309,30,20,257.37,571.945,829.315,708.095,598.975,1307.0700000000002,High
30938793208,4.674,4.256,1.873,2.383,29,20,252.354,579.504,831.8580000000001,626.656,604.18,1230.8359999999998,High
55240843790,4.743,4.209,2.075,2.134,27,20,226.784,543.227,770.011,656.574,569.135,1225.7089999999998,High
28858180665,4.827,4.603,1.965,2.638,28,20,253.651,514.791,768.442,616.864,537.116,1153.98,High
67845711746,4.707,4.519,2.05,2.469,36,20,290.368,693.182,983.55,746.197,719.376,1465.573,High
17092005526,4.85,4.64,1.992,2.648,34,20,302.859,642.26,945.119,715.645,666.164,1381.809,High
4078911360,4.535,4.328,1.757,2.571,30,20,276.915,600.36,877.2750000000001,662.422,623.52,1285.942,High
42263396704,4.5600000000000005,4.443,2.071,2.372,25,20,197.607,472.266,669.873,540.412,494.761,1035.173,High
13772745725,4.772,4.539,2.1,2.439,41,20,325.096,795.714,1120.81,783.539,820.402,1603.941,High
59395976156,4.777,4.223,2.084,2.139,34,20,252.28,638.892,891.172,714.944,666.485,1381.429,High
22243293316,4.92,4.454,1.97,2.484,27,20,293.124,533.815,826.9390000000001,699.896,558.1,1257.996,High
46058392037,4.466,4.282,2.077,2.205,34,20,289.943,677.967,967.91,714.199,703.311,1417.51,High
56880578945,4.707,4.517,1.68,2.837,26,20,225.109,494.328,719.437,570.292,516.156,1086.448,High
48956625285,4.802,4.612,2.096,2.516,28,20,217.348,470.907,688.255,594.85,494.28,1089.13,High
28009393374,4.929,4.62,2.187,2.433,38,20,342.877,752.994,1095.871,795.146,778.073,1573.219,High
15148665506,4.7010000000000005,4.522,1.858,2.664,30,20,264.7,562.903,827.6030000000001,650.044,586.889,1236.933,High
53211198126,4.413,4.268,2.224,2.044,31,20,241.418,612.973,854.391,691.906,639.662,1331.568,High
32564960775,4.539,4.146,1.798,2.348,32,20,258.897,620.46,879.357,673.029,647.695,1320.7240000000002,High
55647427111,4.510999999999999,4.334,1.975,2.359,31,20,278.144,606.803,884.947,721.818,632.651,1354.469,High
25167817064,4.305,4.285,2.16,2.125,31,20,255.082,608.881,863.963,673.899,633.939,1307.838,High
19716099666,4.529999999999999,4.204,2.085,2.119,30,20,281.967,634.674,916.641,733.503,662.008,1395.511,High
31547221169,4.515000000000001,4.234,1.921,2.313,29,20,272.872,615.302,888.174,706.68,640.502,1347.1819999999998,High
4925293044,4.439,4.075,1.993,2.082,23,20,175.546,459.569,635.115,564.187,484.701,1048.888,High
65215582943,4.646,4.508,2.097,2.411,40,20,281.063,732.676,1013.739,753.168,759.149,1512.317,High
59932783823,4.579000000000001,4.029,2.143,1.886,36,20,275.375,736.22,1011.595,787.01,765.901,1552.911,High
65932735634,4.88,4.353,1.96,2.393,33,20,269.227,664.126,933.353,744.672,690.958,1435.63,High
50377758173,4.925,4.449,1.869,2.58,44,20,356.159,886.21,1242.369,858.269,912.837,1771.106,High
51173669292,4.718,4.391,2.126,2.265,30,20,250.881,574.974,825.855,679.982,600.623,1280.605,High
47779581939,4.696,4.463,2.038,2.425,41,20,285.999,784.539,1070.538,730.975,810.593,1541.568,High
35313033164,4.558,4.216,2.153,2.063,31,20,258.714,617.864,876.578,655.148,642.353,1297.501,High
53259333287,4.55,4.366,2.063,2.303,30,20,250.467,562.364,812.831,665.512,588.151,1253.663,High
34858698269,4.696,4.313,2.095,2.218,32,20,303.328,639.924,943.252,722.292,664.72,1387.0120000000002,High
24449263214,4.564,4.317,2.033,2.284,30,20,271.632,619.125,890.7570000000001,706.13,644.62,1350.75,High
38965204023,4.306,4.103,2.014,2.089,29,20,241.93,586.074,828.0039999999999,643.791,612.35,1256.141,High
31554507885,4.681,4.308,1.843,2.465,32,20,310.787,655.227,966.014,774.999,681.778,1456.777,High
57604696755,4.809,4.509,2.042,2.467,31,20,244.739,558.788,803.527,644.329,583.661,1227.9899999999998,High
37991825260,4.5,4.282,2.091,2.191,36,20,317.415,767.477,1084.892,754.158,792.202,1546.36,High
14822686539,4.503,4.359,2.054,2.305,33,20,279.809,624.805,904.614,706.362,650.449,1356.811,High
61555330445,4.659,4.488,2.036,2.452,38,20,282.708,697.338,980.046,736.103,723.286,1459.389,High
55791837978,4.731,4.493,1.888,2.605,34,20,285.221,648.186,933.407,710.108,673.184,1383.292,High
12561825900,4.652,4.534,2.026,2.508,31,20,241.964,577.31,819.2739999999999,654.852,601.169,1256.021,High
48436575818,4.988,4.444,1.955,2.489,32,20,265.728,616.24,881.9680000000001,707.684,641.958,1349.6419999999998,High
5819748652,4.573,4.544,1.966,2.578,28,20,226.493,512.056,738.549,599.562,534.466,1134.028,High
65972827733,4.6690000000000005,4.427,1.936,2.491,35,20,281.701,652.82,934.521,705.953,678.82,1384.773,High
25259598720,4.533,4.154,2.14,2.014,26,20,204.93,512.351,717.281,580.627,536.614,1117.241,High
56928449028,4.341,4.29,1.87,2.42,20,20,163.191,372.748,535.939,533.92,396.935,930.855,High
14159242278,4.602,4.153,1.949,2.204,32,20,284.232,669.302,953.534,729.759,696.507,1426.266,High
14375406343,4.59,4.171,1.796,2.375,31,20,262.993,594.809,857.8019999999999,689.216,620.215,1309.431,High
41436465198,4.927,4.675,1.957,2.718,30,20,276.939,540.793,817.732,654.632,564.201,1218.833,High
55396585471,4.59,4.285,2.052,2.233,43,20,314.965,887.949,1202.914,784.896,915.803,1700.699,High
30725222785,4.695,4.386,2.043,2.343,30,20,243.23,581.134,824.364,664.878,605.28,1270.158,High
43267452491,4.384,4.139,2.086,2.053,30,20,266.073,638.467,904.54,692.31,665.014,1357.324,High
10983922957,4.586,4.419,1.986,2.433,32,20,249.192,575.973,825.165,651.645,600.911,1252.556,High
4235512121,4.678,4.426,1.822,2.604,31,20,273.32,594.669,867.989,645.263,617.67,1262.933,High
64215024455,4.539,4.413,2.009,2.404,30,20,197.536,560.816,758.3520000000001,625.497,586.144,1211.641,High
29505909377,4.515000000000001,4.211,1.962,2.249,27,20,241.874,542.852,784.726,625.722,567.52,1193.242,High
39435580397,4.739,4.376,1.928,2.448,35,20,291.382,667.722,959.104,732.839,693.478,1426.317,High
14112367010,4.221,4.146,2.037,2.109,24,20,219.425,508.276,727.701,630.64,532.825,1163.465,High
32008387850,4.556,4.453,2.104,2.349,35,20,287.867,691.796,979.663,729.229,717.988,1447.217,High
48426616839,4.556,4.355,1.82,2.535,27,20,169.429,473.241,642.67,584.395,498.068,1082.463,High
29674003624,4.534,4.206,2.073,2.133,31,20,274.323,647.422,921.745,733.47,673.067,1406.537,High
68321186985,4.432,4.235,2.025,2.21,29,20,195.144,528.758,723.902,637.484,555.631,1193.115,High
49201684333,4.51,4.198,1.869,2.329,38,20,301.887,726.629,1028.516,736.736,753.583,1490.319,High
47480583105,4.652,4.202,1.571,2.631,23,20,183.778,419.811,603.5889999999999,533.795,442.573,976.368,High
64856706984,4.672000000000001,4.273,2.057,2.216,32,20,260.736,617.529,878.265,689.256,644.471,1333.727,High
14043072296,4.346,4.171,1.949,2.222,22,20,179.271,413.202,592.473,557.007,437.056,994.063,High
17010511542,4.658,4.415,1.968,2.447,40,20,325.821,818.367,1144.188,801.931,844.469,1646.4,High
55567398746,4.489,4.34,2.086,2.254,32,20,236.831,607.536,844.367,687.328,632.881,1320.2089999999998,High
20314462979,4.505,4.269,1.911,2.358,30,20,225.936,544.526,770.462,667.878,569.74,1237.618,High
10419617711,4.59,4.466,1.994,2.472,40,20,370.683,756.208,1126.891,802.226,781.73,1583.956,High
68337132195,4.640000000000001,4.251,1.904,2.347,33,20,258.717,651.822,910.539,705.706,678.919,1384.625,High
53322374698,4.644,4.151,1.961,2.19,28,20,243.136,540.042,783.178,707.672,566.734,1274.406,High
11625190902,4.718,4.458,1.948,2.51,37,20,314.031,740.342,1054.373,732.589,765.249,1497.8380000000002,High
33079911731,4.664,4.32,2.048,2.272,38,20,323.584,755.697,1079.281,787.089,782.935,1570.024,High
50521404968,4.849,4.278,1.985,2.293,31,20,288.211,638.983,927.194,729.628,664.76,1394.388,High
15964407220,4.611000000000001,4.435,2.001,2.434,36,20,283.094,711.995,995.089,749.533,737.636,1487.169,High
39581400439,4.444,4.381,2.048,2.333,39,20,320.608,792.646,1113.254,758.356,818.464,1576.8200000000002,High
13213922274,4.686999999999999,4.298,1.992,2.306,31,20,313.939,659.436,973.375,710.844,684.07,1394.9140000000002,High
3793014524,4.4,4.185,1.799,2.386,30,20,272.492,644.711,917.203,684.493,670.097,1354.59,High
62084383784,4.275,4.209,2.162,2.047,23,20,179.015,409.798,588.813,577.106,434.48,1011.586,High
62981990462,4.657,4.462,1.804,2.658,30,20,228.409,542.408,770.817,630.909,567.586,1198.495,High
66859638699,4.468,4.316,2.108,2.208,35,20,278.318,675.577,953.895,718.638,702.792,1421.43,High
11525872177,4.884,4.531,1.988,2.543,36,20,331.71,681.287,1012.997,730.425,705.587,1436.012,High
38857677688,4.308000000000001,4.256,2.047,2.209,25,20,223.469,513.386,736.855,586.326,536.782,1123.1080000000002,High
46975168760,4.802,4.295,1.992,2.303,35,20,243.762,722.543,966.305,690.001,748.76,1438.761,High
49918717746,4.728000000000001,4.502,2.002,2.5,36,20,302.315,673.4,975.715,724.043,699.258,1423.301,High
32688214395,4.784,4.412,2.007,2.405,38,20,303.154,728.273,1031.427,727.399,753.684,1481.083,High
13082057602,4.684,4.27,1.95,2.32,23,20,188.484,434.212,622.696,561.125,458.943,1020.068,High
13868153178,4.531000000000001,4.362,1.983,2.379,33,20,270.03,668.652,938.682,679.946,693.883,1373.8290000000002,High
25643737277,4.618,4.46,2.023,2.437,33,20,297.593,681.754,979.347,746.854,706.503,1453.357,High
63455863913,4.745,4.224,2.084,2.14,30,20,198.182,538.734,736.916,628.315,566.042,1194.357,High
1697609640,4.418,4.214,1.981,2.233,33,20,267.372,666.904,934.276,703.564,691.37,1394.934,High
4549203126,4.568,4.389,2.076,2.313,33,20,259.756,627.958,887.7139999999999,657.742,652.543,1310.285,High
8968123361,4.652,4.455,1.996,2.459,26,20,195.88,491.214,687.094,596.852,514.754,1111.606,High
65940999994,4.708,4.418,2.031,2.387,37,20,301.787,704.267,1006.054,737.215,731.203,1468.418,High
67557890857,4.728,4.315,2.044,2.271,34,20,249.999,632.671,882.6700000000001,694.58,659.737,1354.317,High
35545855482,4.686,4.315,2.165,2.15,34,20,257.522,692.115,949.637,747.65,718.076,1465.726,High
52118246024,4.882,4.41,2.113,2.297,24,20,214.861,470.165,685.0260000000001,628.357,494.146,1122.503,High
48978949169,4.643000000000001,4.572,2.033,2.539,37,20,281.039,685.724,966.763,720.225,710.627,1430.852,High
30204237394,4.253,4.122,1.86,2.262,21,20,213.228,441.176,654.404,586.418,464.926,1051.344,High
58130740614,4.491,4.06,1.875,2.185,30,20,264.756,622.478,887.2339999999999,693.972,649.947,1343.919,High
41924965184,4.524,4.298,1.842,2.456,25,20,203.435,477.73,681.165,563.148,500.911,1064.059,High
55049089635,4.424,4.25,2.105,2.145,30,20,265.513,581.791,847.3040000000001,692.002,606.064,1298.0659999999998,High
24668207413,4.883,4.417,2.026,2.391,37,20,285.707,720.466,1006.173,745.074,745.972,1491.0459999999998,High
15103574156,4.658,4.529,2.059,2.47,25,20,187.022,429.424,616.4459999999999,555.965,451.498,1007.463,High
33707504800,4.5440000000000005,4.281,1.645,2.636,31,20,257.47,648.218,905.688,698.071,674.057,1372.1280000000002,High
22804312930,4.646,4.524,1.982,2.542,31,20,253.667,588.093,841.76,662.489,611.932,1274.421,High
38991874043,4.5920000000000005,4.329,2.034,2.295,33,20,311.642,670.477,982.119,695.265,694.836,1390.101,High
54152441409,4.577,4.207,2.048,2.159,31,20,296.353,626.575,922.928,722.634,651.762,1374.396,High
53267304705,4.301,4.036,1.958,2.078,24,20,181.596,475.502,657.098,597.814,500.925,1098.739,High
31152898527,4.649,4.215,2.107,2.108,32,20,282.715,663.323,946.038,720.269,690.23,1410.499,High
8443627393,4.5760000000000005,4.334,1.885,2.449,30,20,222.208,571.231,793.439,650.439,595.588,1246.027,High
53859641844,4.359999999999999,4.236,1.9,2.336,30,20,241.219,617.294,858.5129999999999,683.55,642.789,1326.339,High
13266641463,4.561999999999999,4.277,1.995,2.282,28,20,227.418,550.119,777.537,635.071,575.701,1210.772,High
59648621722,4.678,4.335,2.105,2.23,36,20,297.501,733.734,1031.235,744.059,760.49,1504.549,High
68320668602,4.561,4.314,1.734,2.58,37,20,276.515,709.789,986.304,722.376,737.314,1459.69,High
67651432400,4.588,4.469,2.106,2.363,35,20,253.282,620.675,873.957,695.243,645.943,1341.186,High
10196018720,4.493,4.287,1.895,2.392,31,20,296.847,627.112,923.959,720.784,651.794,1372.578,High
37134984863,4.601,4.32,1.882,2.438,35,20,315.897,708.998,1024.895,742.657,734.803,1477.46,High
45954428471,4.45,4.32,1.968,2.352,35,20,306.711,726.438,1033.149,775.468,753.204,1528.672,High
65114176937,4.941,4.373,2.046,2.327,35,20,251.471,655.291,906.762,705.916,681.687,1387.603,High
39840463752,4.509,4.342,2.056,2.286,27,20,234.105,528.402,762.5070000000001,672.796,553.448,1226.244,High
17201487195,4.604,4.187,1.892,2.295,30,20,262.004,617.243,879.2470000000001,666.93,642.501,1309.431,High
66357782446,4.641,4.396,2.066,2.33,41,20,331.441,831.732,1163.173,815.803,859.113,1674.9160000000002,High
27934442316,4.495,4.106,1.886,2.22,21,20,166.865,408.425,575.29,566.819,434.044,1000.863,High
6192162856,4.404,4.339,2.027,2.312,23,20,223.572,448.401,671.973,618.767,471.793,1090.56,High
32677164908,4.849,4.334,2.082,2.252,41,20,360.362,862.597,1222.959,829.371,889.628,1718.999,High
9677004087,4.354,4.256,2.009,2.247,31,20,282.26,632.086,914.346,687.974,656.637,1344.611,High
42829917113,4.6080000000000005,4.435,2.058,2.377,37,20,295.019,739.937,1034.956,705.305,764.661,1469.966,High
61740945825,3.836,3.806,1.977,1.829,20,20,154.591,398.021,552.6120000000001,555.731,422.09,977.821,High
27817606769,4.811,4.551,2.095,2.456,34,20,317.478,670.234,987.712,733.626,694.439,1428.065,High
5271530140,4.55,4.332,2.034,2.298,28,20,263.744,566.724,830.4680000000001,644.235,590.712,1234.947,High
32455655740,4.332,4.238,2.043,2.195,25,20,159.953,448.497,608.45,563.181,473.681,1036.862,High
37124553271,4.379,4.266,2.018,2.248,31,20,297.556,627.756,925.312,727.889,653.296,1381.185,High
36346887214,4.609,4.541,2.074,2.467,33,20,290.811,650.288,941.099,719.349,674.834,1394.183,High
31271870010,4.8580000000000005,4.662,2.048,2.614,39,20,280.702,731.079,1011.781,710.649,756.483,1467.132,High
55148713155,4.6240000000000006,4.071,2.148,1.923,31,20,266.234,615.227,881.461,756.097,643.512,1399.609,High
25833962180,4.802,4.331,2.005,2.326,29,20,243.038,580.471,823.509,679.134,606.466,1285.6,High
4517090898,4.728,4.227,1.974,2.253,27,20,261.612,581.547,843.1590000000001,652.794,605.829,1258.623,High
4473011825,4.66,4.266,1.989,2.277,29,20,281.208,617.194,898.402,648.59,639.831,1288.421,High
16195882156,4.151,4.131,1.935,2.196,32,20,246.015,660.665,906.68,711.538,688.218,1399.756,High
19883636852,4.545,4.177,2.077,2.1,22,20,243.157,482.138,725.295,644.226,506.467,1150.693,High
49863616407,4.551,4.513,2.204,2.309,36,20,297.066,644.808,941.874,704.904,669.45,1374.354,High
46738026704,4.531000000000001,4.319,1.908,2.411,27,20,248.156,574.269,822.425,664.235,598.057,1262.292,High
60864273616,4.447,4.109,2.141,1.968,30,20,248.347,609.507,857.8539999999999,718.362,637.706,1356.068,High
25104759733,4.611000000000001,4.14,1.97,2.17,32,20,298.823,688.612,987.435,737.09,715.127,1452.217,High
4394993668,4.5120000000000005,4.344,2.018,2.326,21,20,202.277,370.353,572.63,587.464,393.445,980.909,High
23950978611,4.765000000000001,4.422,1.97,2.452,35,20,329.888,685.41,1015.298,753.938,710.77,1464.708,High
20693583352,4.585,4.537,2.187,2.35,34,20,260.136,673.827,933.963,675.143,697.052,1372.1950000000002,High
17901705655,4.754,4.487,2.036,2.451,30,20,221.589,539.386,760.9749999999999,624.154,563.29,1187.444,High
67805639565,4.723,4.366,1.974,2.392,35,20,271.05,647.927,918.977,735.922,675.102,1411.024,High
56912094022,4.5920000000000005,4.236,2.107,2.129,25,20,204.327,499.807,704.134,614.585,525.214,1139.799,High
66013186548,4.636,4.42,1.939,2.481,35,20,289.886,705.537,995.423,733.285,731.683,1464.9679999999998,High
61177313198,4.692,4.421,2.122,2.299,40,20,327.091,807.098,1134.189,805.72,833.836,1639.556,High
9794203525,4.728,4.32,1.996,2.324,33,20,263.388,632.393,895.781,702.309,658.036,1360.3449999999998,High
32089635252,4.555,4.22,2.048,2.172,33,20,296.064,722.201,1018.265,726.946,748.007,1474.953,High
642067345,4.316,4.039,1.613,2.426,22,20,197.969,423.286,621.255,568.917,447.444,1016.361,High
18696105548,4.824,4.569,2.014,2.555,33,20,307.134,664.197,971.331,757.067,688.145,1445.212,High
33683208359,4.804,4.399,2.028,2.371,40,20,353.764,810.042,1163.806,800.107,836.574,1636.681,High
49839425163,4.936,4.464,2.085,2.379,32,20,264.152,612.922,877.0740000000001,683.649,637.981,1321.63,High
50820665476,4.627,4.459,2.035,2.424,28,20,217.653,511.738,729.391,605.476,536.053,1141.529,High
41772253307,4.688000000000001,4.432,2.119,2.313,31,20,217.423,577.548,794.971,598.421,601.612,1200.033,High
51030016310,4.311,4.258,2.065,2.193,26,20,168.223,491.499,659.722,577.532,516.725,1094.257,High
8687191607,4.3100000000000005,3.959,1.588,2.371,26,20,211.973,546.07,758.0430000000001,591.842,570.859,1162.701,High
7382134230,4.484999999999999,4.117,2.097,2.02,30,20,247.846,607.257,855.103,650.505,632.463,1282.9679999999998,High
66450033027,4.417,4.199,2.065,2.134,31,20,263.918,603.796,867.714,689.944,630.07,1320.014,High
55722667756,4.738,4.49,1.997,2.493,37,20,315.931,720.568,1036.499,767.467,745.17,1512.637,High
21538011683,4.591,4.318,2.031,2.287,29,20,225.723,555.273,780.9960000000001,634.558,580.075,1214.633,High
46418445694,4.691,4.362,2.085,2.277,34,20,255.389,660.642,916.031,692.965,686.926,1379.891,High
59400041277,4.364999999999999,4.3,2.01,2.29,31,20,249.288,574.1,823.388,686.716,600.991,1287.707,High
31343882538,4.545999999999999,4.299,1.956,2.343,31,20,251.213,614.199,865.4119999999999,676.508,639.875,1316.383,High
60794852835,4.615,4.444,2.036,2.408,40,20,280.46,724.398,1004.858,746.114,751.385,1497.499,High
16774632402,4.904999999999999,4.601,2.078,2.524,33,20,287.666,649.035,936.701,724.158,673.362,1397.52,High
52213343088,4.474,4.336,2.04,2.296,22,20,200.934,435.603,636.537,570.591,457.589,1028.18,High
13613601265,4.623,4.463,1.947,2.516,34,20,252.715,670.119,922.834,683.692,694.029,1377.721,High
57923332028,4.652,4.559,2.104,2.455,42,20,342.615,816.258,1158.873,883.174,842.132,1725.306,High
47583279451,4.4190000000000005,4.179,1.961,2.218,34,20,277.737,660.226,937.963,708.384,686.414,1394.798,High
23644467438,4.849,4.603,1.943,2.66,31,20,248.443,597.404,845.847,653.946,621.372,1275.318,High
19579629014,4.756,4.389,1.971,2.418,33,20,280.726,646.665,927.391,699.742,672.672,1372.414,High
16255090851,4.364,3.977,2.014,1.963,21,20,167.767,438.357,606.124,560.603,463.447,1024.05,High
3007898119,4.739,4.448,1.881,2.567,24,20,238.076,463.514,701.59,611.075,486.423,1097.498,High
20860306220,4.603,4.428,2.033,2.395,30,20,248.586,600.725,849.311,707.272,625.576,1332.848,High
54137391880,4.6080000000000005,4.305,2.017,2.288,27,20,225.705,470.064,695.769,614.652,494.856,1109.508,High
16543620007,4.443,4.417,1.994,2.423,35,20,284.721,670.258,954.979,749.814,695.665,1445.4789999999998,High
14944220957,4.908,4.403,2.038,2.365,40,20,380.548,794.955,1175.5030000000002,805.455,820.251,1625.706,High
9537913887,4.286,3.986,1.908,2.078,23,20,201.533,449.645,651.178,540.615,473.579,1014.194,High
58166553871,4.535,4.463,2.032,2.431,38,20,343.291,702.799,1046.09,787.631,728.982,1516.6129999999998,High
8337566635,4.576,4.338,2.069,2.269,35,20,336.356,702.427,1038.783,741.723,727.276,1468.9989999999998,High
64000305769,4.722,4.354,2.0,2.354,36,20,257.438,636.684,894.122,711.124,664.066,1375.19,High
53306944876,4.640000000000001,4.348,2.084,2.264,36,20,281.828,689.347,971.175,721.149,715.134,1436.283,High
58134164551,4.417,4.085,2.079,2.006,27,20,272.4,555.273,827.673,686.342,581.696,1268.038,High
51488850662,4.6690000000000005,4.411,1.872,2.539,36,20,337.753,737.609,1075.362,757.853,763.602,1521.455,High
21264075430,4.526000000000001,4.449,2.103,2.346,27,20,238.576,545.779,784.355,656.121,570.659,1226.78,High
21110341182,4.785,4.467,1.816,2.651,34,20,264.314,653.809,918.123,689.571,678.777,1368.348,High
56368739501,4.581,4.412,1.979,2.433,39,20,295.819,723.18,1018.999,779.452,750.31,1529.762,High
21950335856,4.777,4.345,1.857,2.488,29,20,230.462,541.311,771.773,635.834,566.023,1201.857,High
7962577933,4.859999999999999,4.361,1.956,2.405,31,20,291.183,607.949,899.132,704.009,632.703,1336.712,High
22511106971,4.615,4.349,2.028,2.321,34,20,267.666,650.409,918.075,697.391,676.554,1373.945,High
37241274543,4.462,4.439,2.111,2.328,28,20,204.499,530.946,735.445,582.911,555.387,1138.2979999999998,High
9284620813,4.861000000000001,4.422,2.056,2.366,20,20,207.135,372.399,579.534,543.67,394.513,938.183,High
45262536010,4.631,4.434,2.028,2.406,34,20,280.163,683.492,963.655,728.784,708.316,1437.1,High
20822744105,4.631,4.45,2.032,2.418,30,20,248.089,562.008,810.097,644.829,585.714,1230.543,High
29661275661,4.49,4.469,2.104,2.365,35,20,266.304,645.482,911.786,681.884,670.881,1352.765,High
27016751982,4.586,4.378,2.087,2.291,31,20,257.14,625.398,882.538,709.097,651.265,1360.362,High
35963012228,4.436999999999999,4.222,1.875,2.347,21,20,174.055,395.046,569.101,559.09,419.033,978.123,High
8922819251,4.662,4.297,2.074,2.223,34,20,264.413,671.076,935.489,741.355,696.848,1438.203,High
32172108786,4.5760000000000005,4.49,2.204,2.286,41,20,296.251,802.61,1098.861,725.145,828.81,1553.955,High
1507722944,4.5,4.286,1.802,2.484,26,20,252.394,526.146,778.54,599.327,548.022,1147.3490000000002,High
8803668378,4.62,4.406,2.025,2.381,29,20,247.449,578.449,825.8979999999999,624.248,601.581,1225.8290000000002,High
27522991861,4.761,4.433,1.97,2.463,37,20,294.72,740.28,1035.0,744.775,764.958,1509.733,High
23766755881,4.69,4.332,2.03,2.302,28,20,233.303,546.938,780.241,655.073,571.844,1226.917,High
8368271426,4.425,4.334,1.959,2.375,25,20,218.561,512.764,731.325,620.931,536.14,1157.071,High
5037641552,4.545999999999999,4.305,2.097,2.208,23,20,216.634,429.672,646.306,542.318,450.939,993.257,High
10469673746,4.696,4.175,1.996,2.179,21,20,185.311,397.05,582.361,543.335,420.446,963.781,High
59617958608,4.375,4.37,2.14,2.23,28,20,196.948,524.188,721.136,599.675,549.067,1148.742,High
25472943220,5.001,4.436,1.972,2.464,33,20,267.415,615.164,882.579,686.04,640.937,1326.977,High
49797978158,4.507,4.361,2.091,2.27,26,20,219.966,531.104,751.07,652.548,555.631,1208.179,High
27468864331,4.427,4.03,1.911,2.119,31,20,216.744,610.501,827.245,668.408,638.287,1306.6950000000002,High
47181596097,7.0,4.499,2.156,2.343,33,20,252.577,577.052,829.629,614.073,600.442,1214.515,High
24162464443,4.853,4.329,1.967,2.362,30,20,288.467,607.826,896.293,711.404,633.266,1344.67,High
25649692798,4.641,4.381,2.045,2.336,34,20,267.297,693.966,961.263,682.817,719.458,1402.275,High
843837828,4.581,4.364,1.928,2.436,23,20,210.082,475.319,685.4010000000001,580.409,497.796,1078.205,High
14428680241,4.568,4.344,1.874,2.47,22,20,170.329,382.393,552.722,511.579,403.299,914.878,High
57813210458,4.681,4.408,2.162,2.246,38,20,309.891,756.572,1066.463,776.659,783.203,1559.862,High
21525349394,4.354,4.219,2.182,2.037,18,20,140.973,329.852,470.825,505.913,351.969,857.8820000000001,High
20020432321,4.598,4.192,1.612,2.58,30,20,274.999,603.028,878.027,674.322,627.28,1301.602,High
38516141013,4.691,4.485,2.089,2.396,40,20,315.73,806.686,1122.4160000000002,811.762,832.372,1644.134,High
24272300767,4.798,4.406,2.038,2.368,42,20,372.032,854.212,1226.244,844.282,881.097,1725.379,High
30016569910,4.642,4.394,2.095,2.299,28,20,235.455,519.806,755.2610000000001,639.433,545.305,1184.7379999999998,High
62181477263,4.475,4.132,1.948,2.184,33,20,268.15,642.184,910.334,718.036,669.888,1387.924,High
30958670247,4.843999999999999,4.571,1.943,2.628,36,20,253.613,650.176,903.789,677.855,675.086,1352.941,High
26541474606,4.673,4.502,1.886,2.616,36,20,291.384,694.5,985.884,733.952,719.757,1453.7089999999998,High
42078390423,4.357,4.136,1.986,2.15,25,20,215.632,477.011,692.643,638.973,502.352,1141.3249999999998,High
35924033705,4.627,4.371,2.043,2.328,27,20,267.604,546.326,813.9300000000001,636.189,569.656,1205.8449999999998,High
22575445418,4.377000000000001,4.258,2.052,2.206,31,20,293.243,665.713,958.956,754.153,691.991,1446.144,High
33086110266,4.811999999999999,4.449,2.0,2.449,34,20,281.215,654.596,935.811,737.893,680.641,1418.534,High
9088610317,4.635,4.205,2.025,2.18,25,20,251.098,511.121,762.219,633.435,535.624,1169.059,High
25933760947,4.582,4.355,1.972,2.383,30,20,250.468,569.013,819.481,638.223,593.648,1231.871,High
59734182738,4.465,4.288,2.064,2.224,34,20,266.191,658.295,924.486,713.572,684.512,1398.0839999999998,High
30330082459,4.716,4.418,2.173,2.245,32,20,269.902,612.644,882.546,720.641,638.949,1359.59,High
37728586951,4.567,4.365,1.824,2.541,29,20,252.087,562.267,814.354,635.143,585.992,1221.135,High
11532290444,4.7620000000000005,4.379,2.094,2.285,28,20,227.444,528.447,755.891,610.76,552.136,1162.896,High
35798809191,4.597,4.343,1.707,2.636,34,20,287.311,646.075,933.386,690.678,671.08,1361.758,High
8509733332,4.479,4.301,2.054,2.247,33,20,298.465,701.367,999.832,734.829,726.351,1461.1799999999998,High
17272198570,4.436,4.11,2.001,2.109,23,20,219.34,471.208,690.548,627.282,497.169,1124.451,High
54135168136,4.5920000000000005,4.264,2.073,2.191,27,20,258.3,547.427,805.7270000000001,652.767,572.667,1225.4340000000002,High
3629969306,4.561,4.387,1.999,2.388,33,20,321.812,698.549,1020.361,724.989,722.029,1447.018,High
57980787718,4.436999999999999,4.383,1.95,2.433,35,20,290.273,670.073,960.346,766.557,696.904,1463.461,High
46519725549,4.672000000000001,4.414,2.092,2.322,39,20,281.905,748.648,1030.553,749.557,774.684,1524.241,High
60232616852,4.404999999999999,4.03,2.048,1.982,26,20,205.424,500.652,706.076,643.407,527.478,1170.885,High
33957128582,4.306,4.087,1.9,2.187,23,20,182.214,444.016,626.23,589.715,469.389,1059.104,High
44530520497,4.56,4.46,2.027,2.433,33,20,286.375,647.69,934.065,685.2,671.607,1356.807,High
11446097245,4.716,4.455,1.959,2.496,34,20,299.569,675.682,975.251,712.752,700.763,1413.515,High
43511706886,4.756,4.392,1.896,2.496,33,20,277.302,643.543,920.845,703.917,668.801,1372.718,High
12882515013,4.702,4.427,2.06,2.367,36,20,309.586,703.682,1013.268,741.319,728.876,1470.195,High
24526908945,4.464,4.394,1.926,2.468,33,20,266.643,636.356,902.999,709.406,661.897,1371.303,High
30406356311,4.452999999999999,4.003,1.799,2.204,33,20,261.22,690.31,951.53,718.632,717.41,1436.042,High
32947965586,4.5760000000000005,4.422,2.138,2.284,33,20,293.361,648.762,942.123,742.699,674.879,1417.578,High
51334540429,4.722,4.689,2.103,2.586,37,20,332.044,690.367,1022.411,754.84,715.316,1470.156,High
29192517663,4.553,4.275,2.054,2.221,29,20,226.721,521.29,748.011,605.841,546.077,1151.918,High
52362518722,4.43,4.071,1.936,2.135,21,20,183.624,427.146,610.77,580.551,450.657,1031.208,High
10698931018,4.694,4.54,2.099,2.441,34,20,285.029,653.597,938.626,707.849,677.862,1385.711,High
48484692099,4.677,4.227,1.855,2.372,27,20,259.177,553.951,813.128,651.886,579.183,1231.069,High
63512487560,4.924,4.693,2.14,2.553,28,20,213.588,479.794,693.382,581.995,502.634,1084.629,High
15172980514,4.423,3.961,1.865,2.096,23,20,249.659,465.633,715.2919999999999,653.473,492.517,1145.99,High
26906702029,4.6,4.376,2.05,2.326,28,20,208.546,546.154,754.7,635.71,571.772,1207.482,High
19596521463,4.339,3.934,2.14,1.794,34,20,299.267,727.62,1026.887,761.124,754.966,1516.09,High
54299948643,4.369,4.239,2.064,2.175,31,20,224.164,554.047,778.211,689.404,580.225,1269.629,High
57207635423,4.545999999999999,4.213,2.083,2.13,42,20,350.007,860.675,1210.682,841.433,888.851,1730.284,High
23945411768,4.895,4.337,1.852,2.485,34,20,282.762,703.662,986.424,702.713,729.292,1432.005,High
25029302379,4.8740000000000006,4.622,1.966,2.656,37,20,304.473,729.848,1034.321,711.314,754.256,1465.57,High
15493310036,4.599,4.373,1.876,2.497,31,20,288.718,658.799,947.517,725.229,684.275,1409.504,High
61586123821,4.416,4.388,2.158,2.23,34,20,274.258,617.415,891.673,739.232,644.051,1383.283,High
58690095580,4.64,4.461,2.125,2.336,35,20,260.418,662.44,922.858,700.025,688.254,1388.279,High
65739130230,4.721,4.4,2.134,2.266,38,20,314.037,729.67,1043.707,778.652,756.782,1535.4340000000002,High
38173427598,4.465,4.263,2.095,2.168,29,20,206.302,573.975,780.277,608.168,599.113,1207.281,High
11977069625,4.864,4.314,1.978,2.336,30,20,234.037,586.957,820.994,633.154,611.562,1244.716,High
54886505845,4.394,4.291,2.012,2.279,39,20,303.968,790.835,1094.803,781.319,818.727,1600.0459999999998,High
50235403264,4.506,4.362,2.006,2.356,24,20,179.68,433.782,613.462,551.99,457.121,1009.111,High
21888139864,4.675,4.314,2.025,2.289,19,20,167.694,366.461,534.155,522.721,390.069,912.79,High
52512510688,4.427999999999999,4.348,2.133,2.215,30,20,286.375,644.644,931.019,669.002,668.474,1337.476,High
28881685907,4.478,4.431,2.048,2.383,37,20,299.665,739.862,1039.527,749.809,765.04,1514.849,High
52993231516,4.907,4.524,2.179,2.345,27,20,232.954,501.145,734.0989999999999,625.907,525.764,1151.671,High
24607487850,4.864,4.48,2.025,2.455,35,20,321.813,727.017,1048.83,755.455,752.195,1507.65,High
32578338193,4.686,4.308,1.925,2.383,38,20,294.428,743.251,1037.679,732.042,770.065,1502.107,High
40625345725,4.397,4.173,1.879,2.294,37,20,286.976,785.101,1072.077,763.981,812.709,1576.69,High
46536156779,4.510999999999999,4.421,2.091,2.33,35,20,275.069,675.234,950.303,709.437,701.065,1410.502,High
38323965630,4.303,4.285,2.013,2.272,34,20,260.787,696.674,957.461,709.792,722.549,1432.341,High
2272366865,4.757,4.288,1.963,2.325,23,20,158.831,416.536,575.367,494.754,439.62,934.374,High
40746104675,4.397,4.244,1.89,2.354,33,20,284.181,666.434,950.615,715.87,691.735,1407.605,High
40162506834,4.461,4.371,2.023,2.348,31,20,292.573,644.439,937.012,712.929,668.984,1381.913,High
32737846461,4.876,4.389,2.146,2.243,41,20,353.022,810.989,1164.011,817.723,838.149,1655.8719999999998,High
22304049180,4.747,4.297,2.053,2.244,25,20,285.747,536.08,821.827,672.76,560.825,1233.585,High
52618724219,4.122,3.944,2.006,1.938,23,20,217.616,465.55,683.166,639.561,491.211,1130.772,High
66660228859,4.531000000000001,4.28,2.071,2.209,37,20,252.672,687.111,939.783,716.976,714.978,1431.954,High
38958272326,4.618,4.247,1.915,2.332,23,20,238.938,460.166,699.104,607.159,483.871,1091.03,High
54224638076,4.531000000000001,4.082,2.097,1.985,22,20,183.681,457.408,641.089,598.735,482.734,1081.469,High
83385704,4.885,4.277,2.039,2.238,26,20,233.628,538.113,771.741,614.647,561.011,1175.658,High
17868856536,4.327,4.135,2.057,2.078,24,20,201.13,497.355,698.485,624.847,521.935,1146.782,High
67938287924,4.821,4.243,2.097,2.146,25,20,192.551,471.768,664.319,589.901,497.846,1087.7469999999998,High
5663946551,4.679,4.427,1.793,2.634,34,20,333.198,692.816,1026.014,714.629,717.596,1432.225,High
41343683905,4.479,4.311,1.589,2.722,23,20,169.354,391.197,560.551,532.267,414.257,946.524,High
61821696000,4.317,4.1,2.053,2.047,23,20,199.26,456.039,655.299,595.011,479.591,1074.602,High
22463812270,4.825,4.514,2.105,2.409,32,20,297.28,646.496,943.776,747.925,671.094,1419.019,High
56013524728,4.285000000000001,4.235,1.867,2.368,31,20,257.94,607.394,865.3340000000001,693.388,633.736,1327.124,High
16376425495,4.532,4.341,1.968,2.373,28,20,287.041,569.262,856.3029999999999,703.85,593.618,1297.468,High
25093008540,4.741,4.423,2.148,2.275,36,20,297.081,746.281,1043.362,732.898,772.916,1505.814,High
9800007848,4.468,4.132,1.84,2.292,15,20,132.833,292.143,424.976,434.275,312.891,747.1659999999999,High
19001359276,4.533,4.354,2.038,2.316,30,20,230.437,605.483,835.92,653.551,629.823,1283.374,High
16171721148,4.529999999999999,4.243,1.776,2.467,34,20,285.497,742.014,1027.511,722.717,768.903,1491.62,High
27827728992,4.543,4.427,1.966,2.461,26,20,269.615,552.599,822.214,658.799,576.354,1235.153,High
68065438848,4.691,4.438,2.067,2.371,24,20,193.984,408.119,602.1030000000001,568.277,431.832,1000.109,High
24839730050,4.551,3.964,2.132,1.832,21,20,179.96,418.006,597.966,551.888,443.334,995.222,High
199325705,4.602,4.355,2.034,2.321,23,20,206.787,421.28,628.067,525.689,443.879,969.568,High
39609106806,4.615,4.179,2.005,2.174,28,20,220.645,569.251,789.896,609.32,594.439,1203.759,High
4884124917,4.597,4.251,1.896,2.355,34,20,301.247,708.854,1010.101,737.094,734.511,1471.605,High
42898504468,4.852,4.595,2.035,2.56,33,20,263.03,618.044,881.074,683.982,642.391,1326.373,High
38287641140,4.572,4.386,2.067,2.319,28,20,230.63,528.881,759.511,658.643,552.726,1211.369,High
50377701697,4.619,4.225,1.875,2.35,35,20,292.293,709.524,1001.817,737.372,735.003,1472.375,High
64404584639,4.713,4.435,2.132,2.303,47,20,364.598,928.043,1292.641,858.334,955.71,1814.044,High
52957458968,4.7,4.412,2.081,2.331,20,20,161.884,344.154,506.038,495.868,367.364,863.232,High
26601996117,4.627,4.327,1.982,2.345,33,20,330.742,646.796,977.538,737.681,672.309,1409.99,High
53383380401,4.666,4.421,1.918,2.503,37,20,277.467,709.656,987.123,741.413,734.917,1476.33,High
60473171522,4.248,4.016,1.743,2.273,29,20,269.745,586.945,856.69,723.792,615.141,1338.933,High
63044965738,4.773,4.487,2.092,2.395,37,20,255.52,679.863,935.383,720.499,705.752,1426.251,High
7208730801,4.334,4.342,2.137,2.205,27,20,203.711,523.21,726.921,576.544,546.471,1123.015,High
61162579073,4.614,4.107,2.064,2.043,30,20,239.853,546.596,786.4490000000001,667.577,572.915,1240.492,High
51358477460,4.558000000000001,4.468,2.166,2.302,33,20,296.645,605.355,902.0,733.248,630.841,1364.089,High
29580355897,4.66,4.468,2.095,2.373,27,20,182.424,489.85,672.274,596.873,514.68,1111.553,High
53583424036,4.379,4.171,1.721,2.45,26,20,229.609,504.905,734.514,647.992,530.686,1178.678,High
58548184410,4.67,4.287,2.031,2.256,35,20,263.411,691.545,954.956,739.537,717.962,1457.499,High
21944335323,4.757,4.417,1.965,2.452,43,20,380.856,898.041,1278.897,833.531,924.257,1757.788,High
13641288786,4.542,4.313,1.863,2.45,28,20,254.819,529.779,784.598,655.09,554.363,1209.453,High
62851476155,4.625,4.503,1.935,2.568,34,20,277.351,671.772,949.123,751.355,697.847,1449.202,High
25205338405,4.777,4.298,2.066,2.232,33,20,257.806,652.996,910.802,683.164,678.997,1362.161,High
12726266496,4.555,4.565,2.0,2.565,28,20,234.815,498.24,733.0550000000001,614.959,521.161,1136.12,High
17656790625,4.408,4.363,1.99,2.373,28,20,283.85,577.202,861.052,671.865,599.874,1271.739,High
53414693479,4.48,4.337,1.998,2.339,30,20,238.486,582.202,820.688,715.034,608.938,1323.972,High
24629391682,4.517,4.328,1.946,2.382,26,20,205.628,475.524,681.152,606.617,499.392,1106.009,High
57873379080,4.585,4.441,2.158,2.283,30,20,224.465,543.014,767.479,648.126,567.192,1215.318,High
25243922576,4.567,4.448,1.99,2.458,25,20,194.028,468.798,662.826,569.656,491.695,1061.351,High
37951672155,4.413,4.304,1.948,2.356,30,20,237.855,589.403,827.258,684.528,615.543,1300.071,High
3654871611,4.925,4.558,2.057,2.501,33,20,306.807,665.629,972.436,730.037,688.732,1418.769,High
29817570466,4.751,4.248,2.162,2.086,24,20,213.051,462.266,675.317,583.912,487.858,1071.77,High
35474230626,4.677,4.471,1.843,2.628,29,20,247.596,571.105,818.701,642.462,594.25,1236.712,High
68652362718,4.929,4.482,1.926,2.556,49,20,429.231,1019.553,1448.784,939.506,1047.056,1986.562,High
46102110087,4.801,4.26,1.65,2.61,39,20,320.13,787.846,1107.976,773.66,814.837,1588.4969999999998,High
46598716861,4.711,4.357,1.958,2.399,45,20,375.437,948.001,1323.438,833.783,974.18,1807.963,High
62277761726,4.1770000000000005,4.155,2.064,2.091,29,20,220.679,582.143,802.822,664.022,608.292,1272.314,High
65924987756,4.808,4.362,2.032,2.33,39,20,330.445,785.391,1115.836,804.067,812.495,1616.562,High
6442450946,3.699,3.35,1.938,1.412,6,20,52.857,113.603,166.45999999999998,280.724,132.777,413.501,High
36977179869,4.6240000000000006,4.354,2.14,2.214,33,20,257.139,630.953,888.092,654.866,655.258,1310.124,High
4735837000,4.4430000000000005,4.368,2.038,2.33,22,20,186.131,396.843,582.974,570.488,419.719,990.207,High
34368848451,4.208,4.07,1.888,2.182,16,20,127.412,278.505,405.917,446.493,300.43,746.923,High
51540181121,4.164,3.825,1.691,2.134,12,20,97.741,225.899,323.64,378.767,247.57,626.337,High
43794813908,4.531,4.338,1.967,2.371,32,20,283.708,667.555,951.263,714.71,693.117,1407.827,High
37689990790,4.427,4.279,1.94,2.339,33,20,292.998,677.372,970.37,751.812,703.935,1455.7469999999998,High
3878632521,4.489,4.312,1.96,2.352,30,20,273.889,590.384,864.273,693.683,615.422,1309.105,High
19114801236,4.601,4.572,1.95,2.622,27,20,234.973,520.198,755.171,633.054,543.799,1176.853,High
57644400054,4.585,4.446,2.135,2.311,43,20,322.523,885.359,1207.882,827.038,911.86,1738.898,High
64855248313,4.523,4.276,1.897,2.379,34,20,288.641,677.884,966.525,726.777,704.666,1431.4430000000002,High
34616171348,4.663,4.444,2.004,2.44,26,20,224.479,506.03,730.509,624.741,529.987,1154.728,High
68668751339,4.946,4.504,2.02,2.484,48,20,396.524,944.865,1341.389,876.326,971.653,1847.979,High
3870514717,4.582,4.263,1.926,2.337,34,20,290.359,655.004,945.363,728.159,680.844,1409.0030000000002,High
19897109738,4.77,4.56,2.014,2.546,34,20,296.716,681.637,978.353,731.35,705.302,1436.652,High
42529712846,4.872,4.485,2.082,2.403,40,20,337.219,783.009,1120.228,807.64,808.964,1616.604,High
66538438119,4.821,4.666,1.826,2.84,51,20,386.283,963.019,1349.302,877.338,989.369,1866.707,High
7867051331,4.665,4.317,1.762,2.555,32,20,260.924,642.076,903.0,702.799,667.291,1370.09,High
1621164544,4.021,3.798,1.87,1.928,10,20,97.575,181.103,278.678,355.815,199.827,555.642,High
20431489548,4.696,4.54,2.027,2.513,27,20,252.639,508.628,761.267,617.787,531.512,1149.299,High
51226086117,4.623,4.435,2.154,2.281,32,20,257.601,568.182,825.783,673.269,593.834,1267.103,High
62206185983,4.516,4.414,2.16,2.254,41,20,273.348,799.675,1073.023,747.437,826.666,1574.103,High
66029092798,4.908,4.655,2.094,2.561,48,20,340.379,894.428,1234.807,828.903,921.195,1750.098,High
55465085218,4.629,4.444,2.034,2.41,29,20,249.329,544.894,794.223,616.622,568.347,1184.969,High
7791618025,4.6850000000000005,4.423,2.016,2.407,34,20,280.934,667.462,948.396,663.164,691.323,1354.487,High
65080097400,4.552,4.488,1.919,2.569,33,20,246.623,607.574,854.1969999999999,683.942,633.98,1317.922,High
8870800716,4.609999999999999,4.428,2.032,2.396,30,20,307.18,606.849,914.029,687.428,630.288,1317.716,High
32157396812,4.754,4.45,2.101,2.349,39,20,335.253,766.134,1101.387,795.729,791.949,1587.678,High
25755082751,4.73,4.429,2.148,2.281,50,20,449.911,1024.952,1474.863,946.735,1053.268,2000.003,High
32166792499,4.697,4.417,1.995,2.422,38,20,267.485,682.184,949.669,712.566,708.352,1420.918,High
32442855407,4.779999999999999,4.556,2.126,2.43,45,20,394.317,866.525,1260.842,885.317,893.413,1778.73,High
57654670660,4.974,4.388,1.945,2.443,31,20,277.044,602.56,879.6039999999999,680.245,627.335,1307.58,High
59770243746,4.302,4.011,1.839,2.172,31,20,253.816,618.146,871.962,687.002,645.867,1332.869,High
53742927946,4.404,4.284,2.005,2.279,17,20,146.615,331.5,478.115,507.756,354.162,861.9179999999999,High
991058970,4.728,4.123,2.053,2.07,26,20,261.387,545.362,806.749,676.368,570.334,1246.702,High
15569247986,4.890000000000001,4.465,2.055,2.41,45,20,443.615,946.362,1389.977,905.308,972.323,1877.631,High
29445506837,4.816,4.368,1.964,2.404,32,20,273.822,591.882,865.704,681.365,617.821,1299.186,High
11679013661,4.601,4.348,2.014,2.334,34,20,297.076,641.044,938.12,686.09,665.446,1351.536,High
48579894799,4.396000000000001,4.303,1.904,2.399,36,20,281.537,697.29,978.827,736.921,724.096,1461.017,High
39727882231,4.656000000000001,4.633,1.954,2.679,48,20,371.505,945.41,1316.915,834.827,971.3,1806.127,High
67641405103,4.922000000000001,4.63,2.138,2.492,48,20,347.153,936.622,1283.775,843.884,964.051,1807.935,High
65026700902,4.448,4.17,1.886,2.284,34,20,301.288,671.486,972.774,775.098,700.067,1475.165,High
29141142568,4.782,4.563,2.036,2.527,27,20,197.871,483.618,681.489,587.085,507.127,1094.212,High
30111019843,4.426,4.145,1.865,2.28,25,20,212.91,488.37,701.28,614.02,513.912,1127.932,High
437913664,4.252,3.854,2.029,1.825,14,20,161.448,314.472,475.92,464.842,335.74,800.582,High
68440604252,4.424,4.363,1.879,2.484,40,20,298.029,754.946,1052.975,780.918,782.391,1563.309,High
28583141708,4.616,4.432,2.042,2.39,27,20,192.221,493.285,685.5060000000001,600.443,517.744,1118.187,High
38136649745,4.392,4.206,1.901,2.305,24,20,198.945,452.995,651.94,579.681,475.687,1055.368,High
45351477338,4.542,4.353,2.066,2.287,26,20,210.026,509.256,719.2819999999999,615.197,534.554,1149.751,High
41953259253,4.640000000000001,4.452,1.983,2.469,38,20,333.034,736.966,1070.0,768.209,762.562,1530.771,High
30054116767,4.825,4.615,2.043,2.572,46,20,359.579,895.27,1254.849,891.351,921.55,1812.901,High
25754852990,4.747,4.282,2.055,2.227,44,20,397.177,952.824,1350.001,862.635,981.024,1843.659,High
66537914367,4.763999999999999,4.411,2.087,2.324,55,20,411.065,1114.736,1525.8010000000002,936.248,1143.834,2080.0820000000003,High
11765178973,4.574,4.352,2.044,2.308,30,20,265.964,569.188,835.152,669.096,594.046,1263.142,High
48322392472,4.407,4.19,2.052,2.138,25,20,206.109,510.663,716.772,602.346,535.378,1137.7240000000002,High
44197487471,4.311999999999999,4.126,2.095,2.031,27,20,209.455,537.721,747.176,600.754,563.447,1164.201,High
9962529,3.904,3.605,1.58,2.025,13,20,132.221,274.497,406.718,434.032,296.6,730.6320000000001,High
12663675144,4.731,4.278,2.032,2.246,24,20,238.97,480.111,719.081,600.086,503.998,1104.084,High
48767260458,4.662,4.384,1.986,2.398,32,20,261.59,629.607,891.1969999999999,674.54,655.107,1329.647,High
56282369941,4.327,4.123,2.035,2.088,32,20,262.505,648.003,910.508,689.759,675.052,1364.811,High
24821355369,4.628,4.596,2.013,2.583,37,20,263.825,694.027,957.852,707.338,719.485,1426.823,High
46989043490,4.704000000000001,4.18,1.954,2.226,30,20,261.768,618.564,880.3319999999999,730.743,644.507,1375.25,High
16137505793,4.489,4.13,1.8,2.33,27,20,271.932,535.879,807.811,665.079,561.161,1226.2399999999998,High
2113574,3.969,3.733,1.684,2.049,11,20,108.26,220.306,328.56600000000003,378.249,240.123,618.3720000000001,High
31196751248,4.609999999999999,4.393,2.065,2.328,29,20,236.567,573.981,810.548,645.472,599.461,1244.933,High
59979863562,4.677,4.454,2.044,2.41,28,20,219.588,492.204,711.792,642.129,518.129,1160.258,High
29818550424,4.66,4.463,2.091,2.372,30,20,256.117,596.45,852.567,683.967,620.704,1304.6709999999998,High
13493420548,4.457,4.052,1.974,2.078,17,20,148.065,299.549,447.614,489.812,321.937,811.749,High
68182604799,4.8580000000000005,4.468,1.989,2.479,55,20,404.7,1125.336,1530.036,944.345,1153.82,2098.165,High
34431877670,4.4510000000000005,4.274,2.031,2.243,20,20,183.872,373.188,557.06,491.363,394.782,886.145,High
37145526377,4.702,4.469,2.073,2.396,25,20,181.155,440.453,621.608,570.058,463.887,1033.945,High
50992582676,4.645999999999999,4.469,1.842,2.627,30,20,228.337,543.553,771.89,642.796,568.032,1210.828,High
30210747905,4.34,4.179,1.939,2.24,24,20,226.889,449.134,676.023,625.447,473.534,1098.981,High
449169243,4.575,4.272,1.97,2.302,31,20,263.188,611.006,874.194,671.098,635.173,1306.271,High
27148166357,4.52,4.188,2.04,2.148,26,20,249.102,545.216,794.318,655.571,570.42,1225.991,High
33999869055,4.601,4.301,2.151,2.15,40,20,320.895,812.372,1133.2669999999998,782.247,840.118,1622.365,High
61872429785,4.69,4.363,2.066,2.297,36,20,255.375,671.553,926.928,718.198,698.898,1417.096,High
59829858496,4.779,4.456,1.954,2.502,26,20,191.629,470.5,662.129,574.006,493.79,1067.796,High
21359928362,4.39,4.264,2.097,2.167,29,20,251.783,575.113,826.8960000000001,676.638,600.101,1276.739,High
48447879412,4.765000000000001,4.52,1.766,2.754,40,20,284.54,779.69,1064.23,737.779,805.268,1543.047,High
68484149592,4.748,4.444,2.027,2.417,33,20,318.053,688.974,1007.027,716.815,714.99,1431.805,High
22625633681,4.57,4.327,1.813,2.514,26,20,201.864,482.192,684.056,614.122,507.625,1121.7469999999998,High
1116065357,4.484,4.273,2.06,2.213,25,20,232.456,490.477,722.933,604.533,513.866,1118.399,High
63887629295,4.766,4.357,2.011,2.346,51,20,410.02,1043.549,1453.569,910.692,1072.045,1982.737,High
23563597691,4.737,4.465,2.012,2.453,44,20,385.148,892.8,1277.948,820.657,919.125,1739.7820000000002,High
52401534291,4.931,4.638,2.041,2.597,38,20,326.975,699.175,1026.15,755.544,723.786,1479.33,High
13305405544,4.684,4.423,2.017,2.406,19,20,193.426,383.354,576.78,491.021,403.898,894.9190000000001,High
60664307708,4.714,4.439,1.974,2.465,48,20,388.985,962.49,1351.475,892.707,990.307,1883.014,High
22424538838,4.666,4.324,1.875,2.449,34,20,292.847,704.385,997.232,745.193,730.099,1475.292,High
28268226757,4.537,4.377,2.009,2.368,32,20,255.305,619.95,875.2550000000001,693.18,645.245,1338.425,High
167838976,3.601,3.486,1.766,1.72,10,20,71.397,172.581,243.978,355.799,193.158,548.957,High
19907836189,4.561,4.184,2.028,2.156,29,20,264.056,593.307,857.363,719.199,619.784,1338.983,High
53285667414,4.424,4.198,1.99,2.208,24,20,185.973,448.595,634.568,572.571,473.233,1045.804,High
35943066719,4.753,4.462,1.987,2.475,38,20,334.482,753.285,1087.767,775.274,779.083,1554.357,High
53054163076,4.321,4.108,1.857,2.251,21,20,178.177,394.391,572.568,585.938,418.882,1004.82,High
27070390345,4.535,4.329,2.168,2.161,23,20,186.943,419.799,606.742,565.824,443.75,1009.574,High
49343742692,4.657,4.448,2.127,2.321,34,20,326.734,672.802,999.536,711.661,697.939,1409.6,High
27373440219,4.587,4.443,2.101,2.342,38,20,296.628,737.998,1034.626,751.908,764.201,1516.109,High
47378860083,4.061999999999999,3.784,1.934,1.85,15,20,134.505,295.258,429.763,449.656,317.535,767.191,High
8,2.838,2.651,1.2,1.451,4,20,28.043,67.656,95.699,230.594,87.743,318.337,High
937729061,4.618,4.321,2.081,2.24,27,20,243.123,534.308,777.431,643.391,559.385,1202.7759999999998,High
68718428158,4.753,4.498,2.08,2.418,55,20,434.376,1136.212,1570.588,998.132,1164.791,2162.923,High
556178651,4.682,4.277,1.899,2.378,30,20,245.095,585.869,830.964,681.028,609.272,1290.3000000000002,High
254402410,4.566,4.309,2.0,2.309,31,20,271.136,632.228,903.364,748.98,657.682,1406.662,High
38752991819,4.466,4.263,2.027,2.236,31,20,274.846,627.765,902.611,742.756,653.732,1396.4879999999998,High
5598135941,4.557,4.083,2.035,2.048,29,20,252.106,587.895,840.001,689.795,613.343,1303.138,High
6401258344,4.524,4.316,1.942,2.374,31,20,282.162,639.625,921.787,723.357,664.948,1388.3049999999998,High
33126687613,4.399,4.408,2.033,2.375,33,20,222.983,614.926,837.9090000000001,668.008,641.509,1309.517,High
19900939716,4.529999999999999,4.271,1.638,2.633,25,20,212.21,504.505,716.715,645.054,528.609,1173.663,High
46036663807,4.822,4.456,2.122,2.334,52,20,407.941,1075.636,1483.577,917.204,1102.903,2020.107,High
4230808595,4.32,4.173,2.039,2.134,27,20,240.732,509.061,749.793,613.737,533.268,1147.005,High
64424508411,4.673,4.557,1.98,2.577,53,20,406.096,1048.414,1454.51,967.558,1075.737,2043.295,High
42324846105,4.731,4.357,1.974,2.383,32,20,259.942,597.357,857.299,650.044,622.02,1272.064,High
51296033187,4.838,4.312,2.006,2.306,36,20,307.018,748.189,1055.207,749.368,774.127,1523.495,High
48207993433,4.666,4.51,1.966,2.544,33,20,294.509,627.02,921.529,706.103,652.281,1358.384,High
64419921279,4.833,4.314,1.818,2.496,51,20,397.108,1052.183,1449.291,955.831,1081.145,2036.976,High
57567616612,4.332,4.165,2.016,2.149,30,20,246.785,606.431,853.216,694.819,633.325,1328.144,High
33017612498,4.611000000000001,4.341,2.064,2.277,21,20,172.295,432.966,605.261,549.058,456.082,1005.14,High
28848378755,4.756,4.451,2.228,2.223,37,20,289.027,706.092,995.119,714.788,731.334,1446.1219999999998,High
18223181407,4.869,4.375,2.06,2.315,37,20,339.867,769.11,1108.977,853.731,796.087,1649.818,High
68718821367,4.531000000000001,4.466,2.03,2.436,54,20,390.297,1112.259,1502.556,978.388,1140.762,2119.15,High
59055783679,4.758,4.583,1.974,2.609,52,20,399.565,1055.549,1455.114,934.459,1083.757,2018.216,High
47264367173,4.125,4.057,1.827,2.23,19,20,166.702,367.838,534.54,552.353,393.183,945.536,High
67779952639,4.684,4.407,2.19,2.217,55,20,401.665,1136.664,1538.329,930.816,1166.221,2097.0370000000003,High
39334727712,3.916,3.697,1.866,1.831,13,20,160.159,299.463,459.622,501.856,323.185,825.0409999999999,High
44285800593,4.729,4.505,2.127,2.378,29,20,203.177,518.9,722.077,572.491,542.497,1114.9879999999998,High
46297513184,4.782,4.537,1.992,2.545,34,20,300.44,651.648,952.088,723.63,676.586,1400.216,High
21226171629,4.670999999999999,4.491,1.789,2.702,37,20,323.332,752.541,1075.873,776.17,777.124,1553.294,High
39850255735,4.604,4.41,2.035,2.375,33,20,220.969,599.001,819.97,645.705,624.737,1270.442,High
3,2.653,2.413,1.107,1.306,6,20,37.392,127.46,164.852,292.913,150.464,443.377,High
30551937551,4.602,4.097,2.077,2.02,25,20,235.547,490.519,726.066,715.061,517.397,1232.458,High
11187536078,4.481,4.331,2.052,2.279,25,20,231.046,527.943,758.989,631.277,553.015,1184.292,High
16244151764,4.704000000000001,4.507,2.117,2.39,29,20,245.844,540.742,786.586,640.847,564.778,1205.625,High
1074008080,4.005000000000001,3.817,1.836,1.981,9,20,69.857,150.893,220.75,313.491,168.727,482.218,High
28672540509,7.0,4.423,1.912,2.511,34,20,259.669,639.419,899.088,656.899,663.754,1320.653,High
43051696272,3.781,3.64,1.882,1.758,16,20,153.048,346.518,499.566,551.804,372.451,924.255,High
35794891028,4.272,4.102,2.098,2.004,23,20,209.824,461.241,671.065,589.455,486.484,1075.939,High
39819044557,4.706,4.498,2.132,2.366,31,20,243.102,565.752,808.8539999999999,644.57,590.397,1234.967,High
68719476703,4.704000000000001,4.491,1.949,2.542,56,20,442.18,1134.744,1576.924,999.381,1163.768,2163.149,High
37631428692,4.409,4.256,2.03,2.226,17,20,119.214,309.048,428.262,466.268,331.277,797.545,High
37474249986,4.605,4.457,1.821,2.636,28,20,218.499,521.686,740.1850000000001,614.06,544.569,1158.629,High
54626612219,4.768,4.588,1.97,2.618,46,20,369.819,918.352,1288.171,844.218,944.608,1788.826,High
38639177531,4.724,4.272,1.94,2.332,36,20,324.063,691.541,1015.604,796.361,718.417,1514.778,High
20700071042,4.605,4.211,2.146,2.065,21,20,207.758,423.901,631.659,570.898,447.501,1018.399,High
30985025161,4.654,4.422,2.112,2.31,35,20,293.225,710.837,1004.062,749.116,736.835,1485.951,High
61433670214,4.684,4.333,1.915,2.418,32,20,287.96,634.725,922.685,726.841,661.563,1388.404,High
13234368820,4.470000000000001,4.16,1.868,2.292,27,20,226.516,547.984,774.5,625.774,572.654,1198.428,High
5504929544,4.577999999999999,4.249,2.015,2.234,22,20,210.45,420.709,631.159,576.287,442.578,1018.865,High
5228293627,4.577,4.245,1.932,2.313,39,20,292.086,813.219,1105.305,807.247,839.752,1646.9989999999998,High
68717359083,4.892,4.282,2.066,2.216,51,20,420.634,1058.883,1479.517,1017.499,1088.257,2105.7560000000003,High
2933688455,4.461,4.228,1.862,2.366,27,20,235.913,540.747,776.66,639.408,565.612,1205.02,High
64424488871,4.833,4.415,1.623,2.792,49,20,391.841,979.984,1371.825,915.663,1008.094,1923.757,High
1025894183,4.68,4.246,2.028,2.218,31,20,268.467,613.286,881.7529999999999,680.546,638.201,1318.747,High
28276316638,4.593999999999999,4.388,1.912,2.476,35,20,291.092,695.752,986.844,744.965,721.748,1466.7130000000002,High
34164745052,4.638999999999999,4.41,2.059,2.351,30,20,235.277,576.13,811.4069999999999,634.843,601.982,1236.8249999999998,High
34722158560,4.531000000000001,4.353,1.993,2.36,26,20,233.165,500.74,733.905,618.316,524.24,1142.556,High
3889714650,4.646,4.342,2.056,2.286,34,20,285.987,713.84,999.827,729.575,739.556,1469.131,High
22052517434,4.471,4.286,2.046,2.24,32,20,283.868,670.85,954.718,744.729,695.968,1440.697,High
7340032,3.588,3.386,1.748,1.638,5,20,86.669,104.455,191.124,297.966,124.015,421.981,High
1493261556,4.391,4.368,1.854,2.514,28,20,249.635,555.629,805.264,650.15,578.788,1228.938,High
68441254988,4.789,4.138,2.063,2.075,38,20,281.826,756.787,1038.613,781.224,786.212,1567.436,High
59844263414,4.627,4.58,2.002,2.578,48,20,340.622,964.368,1304.99,838.334,990.86,1829.194,High
224,3.069,2.93,1.419,1.511,8,20,64.309,194.919,259.228,331.469,217.921,549.39,High
60838881550,4.647,4.343,2.095,2.248,28,20,223.439,503.21,726.649,653.302,528.924,1182.226,High
169947168,4.216,3.842,1.889,1.953,12,20,119.466,257.546,377.012,405.98,278.45,684.4300000000001,High
27891185508,4.635,4.59,2.035,2.555,36,20,292.139,716.557,1008.696,732.681,740.992,1473.673,High
6384816848,4.521,4.277,1.971,2.306,24,20,231.358,483.89,715.248,602.952,507.258,1110.21,High
55188175999,4.718999999999999,4.34,2.057,2.283,41,20,334.257,838.425,1172.682,776.365,864.702,1641.067,High
53950020167,4.809,4.471,2.038,2.433,35,20,290.907,657.756,948.663,731.952,683.945,1415.897,High
59045204416,4.865,4.367,2.067,2.3,32,20,271.564,634.178,905.742,704.025,658.566,1362.591,High
68704796671,4.787,4.434,1.907,2.527,55,20,403.809,1119.016,1522.825,950.641,1148.534,2099.175,High
2190247196,4.5,3.991,1.895,2.096,21,20,209.989,433.737,643.726,638.837,458.175,1097.012,High
31856885118,4.7170000000000005,4.498,2.012,2.486,41,20,294.837,826.697,1121.534,767.879,852.712,1620.591,High
6038674500,4.73,4.476,1.987,2.489,32,20,301.442,635.144,936.586,735.868,659.795,1395.663,High
29794922463,4.743,4.424,2.142,2.282,48,20,360.779,967.088,1327.867,887.222,994.94,1882.162,High
55500179737,4.724,4.229,1.916,2.313,25,20,187.616,448.527,636.143,564.381,472.829,1037.21,High
36507484216,3.955,3.776,1.991,1.785,11,20,84.634,214.931,299.565,343.288,235.037,578.325,High
60078831594,4.894,4.479,2.206,2.273,41,20,353.193,820.825,1174.018,801.954,847.321,1649.275,High
14940093787,4.813000000000001,4.662,2.102,2.56,43,20,356.526,834.495,1191.021,789.582,858.678,1648.26,High
15953094557,4.724,4.39,2.039,2.351,37,20,333.693,733.136,1066.829,764.341,758.682,1523.023,High
24481982241,4.579,4.465,2.083,2.382,33,20,273.618,642.136,915.754,704.219,665.778,1369.997,High
21512182395,4.367,4.294,1.784,2.51,31,20,272.73,652.739,925.469,755.596,678.299,1433.895,High
34627067536,4.79,4.267,1.864,2.403,29,20,250.809,588.555,839.3639999999999,655.034,613.505,1268.539,High
65153720884,4.723,4.37,1.989,2.381,31,20,264.394,612.809,877.203,723.254,639.023,1362.277,High
31934949126,4.6690000000000005,4.384,1.987,2.397,34,20,298.832,677.939,976.771,740.816,704.512,1445.328,High
5990083871,4.458,4.05,1.882,2.168,31,20,289.685,630.704,920.389,725.997,658.224,1384.221,High
67475847103,4.605,4.394,1.981,2.413,50,20,351.378,988.58,1339.958,866.151,1017.481,1883.632,High
35003138560,4.27,3.996,1.913,2.083,14,20,146.048,277.775,423.823,472.108,300.779,772.887,High
27591187248,4.744,4.469,2.097,2.372,25,20,186.611,440.855,627.466,545.667,463.234,1008.901,High
35392674148,4.465,4.373,1.804,2.569,28,20,231.131,544.206,775.337,627.214,568.041,1195.255,High
9278900477,4.572,4.332,1.982,2.35,28,20,245.052,553.78,798.832,628.721,577.56,1206.281,High
39347445076,4.561,4.188,1.779,2.409,29,20,264.573,584.889,849.462,665.155,610.384,1275.539,High
14172296,4.248,3.962,1.887,2.075,12,20,127.068,265.445,392.513,437.664,287.529,725.193,High
1077938704,3.699,3.423,1.864,1.559,8,20,98.953,169.163,268.116,373.913,190.174,564.087,High
37155622734,4.460000000000001,4.413,1.924,2.489,32,20,275.315,627.339,902.654,695.584,653.004,1348.588,High
4350997079,4.793,4.331,2.019,2.312,31,20,271.978,606.622,878.5999999999999,654.098,630.773,1284.871,High
59555445759,4.813000000000001,4.513,2.058,2.455,48,20,350.664,946.324,1296.9879999999998,825.265,973.401,1798.666,High
55331258369,3.695,3.59,1.558,2.032,10,20,66.339,170.449,236.788,358.973,191.589,550.562,High
1082523816,4.16,3.857,1.868,1.989,13,20,109.434,246.802,356.236,408.058,267.401,675.4590000000001,High
68712119295,4.724,4.417,1.908,2.509,52,20,406.866,1048.165,1455.031,890.674,1076.686,1967.36,High
30304913084,4.652,4.142,2.053,2.089,29,20,249.797,597.541,847.3380000000001,714.118,623.901,1338.019,High
68702698935,4.861000000000001,4.643,2.142,2.501,52,20,404.161,1003.468,1407.629,924.022,1030.378,1954.4,High
42196796577,4.681,4.422,2.132,2.29,23,20,186.319,419.049,605.3679999999999,544.631,441.789,986.42,High
67444408319,4.613,4.53,2.093,2.437,54,20,398.157,1107.532,1505.689,952.245,1136.139,2088.384,High
33554299895,4.929,4.526,2.026,2.5,50,20,437.021,1020.699,1457.72,947.18,1047.541,1994.721,High
37991528297,4.618,4.456,2.122,2.334,32,20,291.113,652.316,943.429,693.039,675.473,1368.512,High
3495041061,4.577,4.153,1.818,2.335,20,20,184.813,369.541,554.354,543.936,392.258,936.194,High
2336189520,4.720000000000001,4.512,1.979,2.533,28,20,237.388,561.346,798.734,615.185,583.566,1198.751,High
56018761688,4.73,4.568,2.044,2.524,35,20,273.136,667.842,940.978,713.731,692.357,1406.088,High
65375934569,4.8580000000000005,4.576,2.107,2.469,32,20,272.942,603.12,876.062,646.85,627.35,1274.2,High
5656410205,4.758,4.476,1.992,2.484,31,20,276.56,600.551,877.1110000000001,685.744,624.78,1310.524,High
19503562831,4.066,3.839,1.925,1.914,19,20,196.292,401.818,598.11,571.39,427.479,998.869,High
55867946317,4.721,4.167,1.656,2.511,33,20,251.974,657.913,909.887,685.615,685.353,1370.9679999999998,High
6509586432,3.877,3.221,1.946,1.275,8,20,92.796,178.35,271.146,404.948,202.084,607.0319999999999,High
41215629955,4.659,4.113,1.86,2.253,25,20,248.758,482.877,731.635,688.226,508.019,1196.245,High
25801200934,4.461,4.213,1.945,2.268,29,20,238.16,593.8,831.9599999999999,667.516,619.563,1287.079,High
68652105727,4.7170000000000005,4.3,1.899,2.401,55,20,421.284,1176.331,1597.6149999999998,974.319,1206.245,2180.564,High
1032390779,4.486000000000001,4.312,2.082,2.23,27,20,258.251,526.604,784.855,685.277,550.62,1235.897,High
62927022438,4.484,4.323,2.046,2.277,35,20,243.255,661.531,904.786,734.356,688.435,1422.791,High
41647474688,4.558,4.298,2.004,2.294,16,20,134.485,292.65,427.135,427.641,313.28,740.921,High
37061415178,4.402,4.133,2.077,2.056,17,20,152.592,329.011,481.60300000000007,531.078,351.551,882.6289999999999,High
671808,3.855,3.711,1.531,2.18,8,20,81.876,145.37,227.246,351.064,165.35,516.414,High
60129542144,3.596,3.293,1.905,1.388,5,20,16.105,70.179,86.284,214.482,87.992,302.474,High
18987538204,4.651,4.498,1.999,2.499,36,20,297.196,718.971,1016.167,729.088,743.799,1472.887,High
64692944895,4.526,4.418,2.011,2.407,54,20,383.887,1096.899,1480.7859999999998,946.134,1126.347,2072.481,High
60629260592,4.573,4.09,1.986,2.104,26,20,227.727,529.529,757.256,649.877,556.046,1205.923,High
6744572000,4.303,4.138,1.779,2.359,13,20,104.844,236.912,341.756,376.642,256.793,633.435,High
42915102123,4.547000000000001,4.42,2.035,2.385,41,20,320.064,827.473,1147.537,786.526,853.518,1640.044,High
55105493209,4.365,3.991,1.87,2.121,28,20,211.573,587.896,799.4689999999999,661.394,615.507,1276.9009999999998,High
47119982591,4.657,4.515,2.036,2.479,44,20,329.204,885.863,1215.067,764.206,911.483,1675.689,High
5934484752,4.407,4.031,1.878,2.153,23,20,234.0,472.082,706.082,646.035,496.965,1143.0,High
50920753665,4.58,4.188,2.096,2.092,26,20,237.127,499.867,736.994,635.439,524.298,1159.737,High
50383702711,4.555,4.363,2.142,2.221,35,20,284.776,711.386,996.162,728.207,737.793,1466.0,High
17130593493,4.9190000000000005,4.564,1.959,2.605,34,20,296.655,600.617,897.2719999999999,700.933,625.23,1326.163,High
2072146486,4.475,4.222,1.985,2.237,28,20,254.841,572.561,827.402,644.098,598.102,1242.1999999999998,High
45569456133,4.536,4.423,1.847,2.576,26,20,215.92,436.33,652.25,578.296,459.408,1037.7040000000002,High
47405855026,4.563000000000001,4.307,1.769,2.538,29,20,249.442,594.817,844.259,670.293,620.143,1290.436,High
6675912493,4.631,4.262,1.861,2.401,33,20,280.028,655.167,935.195,705.339,680.67,1386.009,High
45291072440,4.462999999999999,4.324,2.142,2.182,33,20,297.018,670.531,967.549,739.063,696.745,1435.808,High
60062264315,4.788,4.337,2.148,2.189,48,20,383.758,1024.584,1408.342,892.519,1052.049,1944.568,High
159416833,3.494,3.28,1.488,1.792,9,20,82.935,166.908,249.843,367.22,189.167,556.3870000000001,High
4120633600,4.6690000000000005,4.253,1.97,2.283,24,20,245.492,484.864,730.356,573.37,506.499,1079.869,High
36507222304,3.764,3.434,1.934,1.5,7,20,41.34,114.55,155.89,270.942,133.13,404.072,High
17325195283,4.211,3.973,1.761,2.212,18,20,151.48,349.7,501.18,511.534,372.986,884.52,High
30769954016,4.177,4.023,2.093,1.93,25,20,236.306,540.053,776.359,676.578,565.819,1242.397,High
32749253702,4.527,4.148,1.96,2.188,24,20,186.061,482.189,668.25,574.889,508.639,1083.528,High
68184051626,4.453,4.373,2.046,2.327,30,20,270.426,530.911,801.337,697.08,557.206,1254.286,High
3252220962,4.529999999999999,4.366,2.0,2.366,26,20,243.907,535.428,779.335,623.871,558.607,1182.478,High
67877112021,4.517,4.299,1.978,2.321,34,20,254.063,640.6,894.663,697.689,667.807,1365.496,High
48607831010,4.59,4.413,1.805,2.608,24,20,177.311,458.198,635.509,589.692,482.023,1071.715,High
17622797193,4.518,4.314,2.051,2.263,26,20,222.884,475.482,698.366,595.335,498.458,1093.793,High
28443342768,4.598999999999999,4.458,2.059,2.399,37,20,312.171,740.209,1052.38,781.292,765.69,1546.982,High
9330007042,4.416,4.276,1.893,2.383,22,20,224.638,424.035,648.673,562.116,445.867,1007.983,High
18646647649,4.481,4.256,1.749,2.507,28,20,230.57,567.44,798.01,649.915,592.49,1242.405,High
3951705419,4.6370000000000005,4.189,2.052,2.137,33,20,299.926,667.434,967.36,701.308,692.926,1394.234,High
15490561250,4.567,4.355,2.0,2.355,33,20,282.014,688.954,970.968,722.739,714.406,1437.145,High
14354272843,4.317,4.291,1.924,2.367,33,20,287.857,638.182,926.039,700.541,664.284,1364.825,High
54894504338,4.5440000000000005,4.418,2.051,2.367,35,20,265.404,657.443,922.847,732.65,683.184,1415.8339999999998,High
6062893312,4.696,4.105,2.057,2.048,18,20,169.556,345.526,515.082,484.695,366.924,851.6189999999999,High
1737034650,4.649,4.37,2.02,2.35,26,20,212.783,495.18,707.963,601.796,519.441,1121.237,High
2115620,4.125,3.692,1.648,2.044,10,20,113.368,199.672,313.04,382.642,219.783,602.425,High
68719476731,4.619,4.573,2.096,2.477,56,20,433.422,1119.667,1553.089,982.586,1147.669,2130.255,High
24270476337,4.547,4.353,1.873,2.48,25,20,173.994,440.796,614.79,587.615,464.698,1052.313,High
1449451522,4.317,4.081,1.909,2.172,17,20,176.564,355.552,532.116,515.155,378.807,893.962,High
46349330569,4.795999999999999,4.301,1.983,2.318,25,20,201.834,450.856,652.69,571.018,475.287,1046.305,High
49577178270,4.827999999999999,4.46,2.092,2.368,34,20,260.274,645.861,906.135,669.194,671.568,1340.762,High
59953643019,4.767,4.313,2.025,2.288,36,20,271.28,666.495,937.775,699.485,693.551,1393.036,High
84567974,4.18,3.982,2.007,1.975,24,20,218.48,499.239,717.7189999999999,585.286,524.319,1109.605,High
66210749597,4.892,4.687,1.991,2.696,41,20,316.829,744.542,1061.371,763.124,770.209,1533.333,High
38450406735,4.573,4.407,2.081,2.326,36,20,279.813,698.211,978.024,712.447,723.603,1436.05,High
5771888716,4.267,4.26,1.948,2.312,16,20,158.998,314.358,473.356,495.617,335.626,831.2429999999999,High
68265369212,4.73,4.272,1.843,2.429,42,20,315.196,853.594,1168.79,803.44,881.871,1685.311,High
67377297308,4.9510000000000005,4.616,2.207,2.409,47,20,388.028,900.844,1288.872,855.962,927.376,1783.338,High
60982879622,4.781000000000001,4.34,1.876,2.464,32,20,291.738,655.017,946.755,728.826,681.105,1409.931,High
51876833338,4.554,4.269,2.085,2.184,23,20,219.99,471.055,691.0450000000001,638.2,495.437,1133.6370000000002,High
66516649350,4.777,4.464,1.896,2.568,35,20,241.579,638.051,879.6300000000001,673.639,663.769,1337.408,High
66720177109,4.242000000000001,4.189,2.031,2.158,34,20,234.006,649.44,883.446,718.924,677.121,1396.045,High
39316334405,4.759,4.422,2.031,2.391,35,20,284.205,659.372,943.577,707.642,684.503,1392.145,High
62586074306,4.588,4.453,2.073,2.38,31,20,243.322,589.656,832.978,709.439,615.581,1325.02,High
20722170228,4.597,4.333,2.048,2.285,30,20,240.032,610.821,850.8530000000001,647.464,635.984,1283.448,High
271280947,4.303,4.059,1.936,2.123,25,20,214.109,512.876,726.985,600.915,536.753,1137.668,High
67462133568,4.404999999999999,4.215,2.095,2.12,32,20,231.748,574.051,805.799,675.149,599.96,1275.109,High
34604124584,4.683,4.396,2.081,2.315,21,20,142.794,371.957,514.751,503.463,394.64,898.1030000000001,High
66482503898,4.791,4.37,2.061,2.309,33,20,248.304,648.574,896.8779999999999,675.546,675.227,1350.773,High
56389016384,4.353,3.851,1.953,1.898,19,20,201.958,378.39,580.348,581.625,403.156,984.781,High
51470319615,4.811999999999999,4.605,2.122,2.483,52,20,402.121,1047.258,1449.379,910.962,1074.593,1985.555,High
5358142057,4.766,4.563,1.999,2.564,32,20,281.841,614.016,895.857,700.418,637.714,1338.132,High
37205426775,4.549,4.221,2.007,2.214,32,20,268.783,651.723,920.506,647.337,676.448,1323.785,High
6541522353,4.713,4.496,2.012,2.484,34,20,251.487,637.108,888.5949999999999,656.389,661.379,1317.768,High
31545809074,4.721,4.337,1.926,2.411,29,20,245.728,573.261,818.989,635.546,598.245,1233.7910000000002,High
36127661830,4.271,4.265,1.879,2.386,27,20,245.06,509.527,754.587,652.089,534.019,1186.1080000000002,High
50204238877,4.727,4.208,1.882,2.326,32,20,296.368,629.305,925.673,720.842,656.27,1377.112,High
1967158064,4.584,4.284,2.004,2.28,22,20,193.296,431.133,624.429,564.361,454.015,1018.376,High
32201864269,4.782,4.516,2.103,2.413,37,20,311.016,712.579,1023.595,757.578,738.527,1496.105,High
66012888426,4.803,4.577,1.983,2.594,40,20,307.614,766.866,1074.48,775.372,792.699,1568.071,High
65461773259,4.729,4.332,2.101,2.231,39,20,296.248,742.942,1039.19,766.144,769.844,1535.988,High
30438140643,4.811999999999999,4.548,2.13,2.418,25,20,205.032,460.814,665.846,600.223,485.106,1085.329,High
9868370712,4.529,4.28,1.96,2.32,24,20,177.049,422.372,599.421,560.746,445.417,1006.163,High
41912308029,4.67,4.365,2.041,2.324,28,20,220.262,532.446,752.7080000000001,626.875,556.687,1183.562,High
13603341340,4.561999999999999,4.335,2.033,2.302,26,20,206.957,483.064,690.021,599.89,507.475,1107.365,High
12294139174,4.702,4.218,1.943,2.275,33,20,331.54,683.17,1014.71,765.124,709.399,1474.523,High
22752215390,4.711,4.309,1.987,2.322,26,20,191.486,474.72,666.206,566.74,499.433,1066.173,High
68583029229,4.662,4.519,2.096,2.423,48,20,370.88,970.383,1341.263,883.418,997.769,1881.187,High
35807818545,4.708,4.524,2.035,2.489,31,20,249.068,590.796,839.864,671.803,614.54,1286.3429999999998,High
64113748871,4.821,4.534,2.071,2.463,37,20,264.614,650.853,915.467,693.295,676.327,1369.6219999999998,High
35301275289,4.642,4.318,2.076,2.242,30,20,278.245,582.71,860.955,637.759,605.198,1242.957,High
40340312378,4.555,4.199,1.939,2.26,27,20,227.211,570.075,797.2860000000001,620.88,595.226,1216.106,High
19988870079,4.752,4.542,2.038,2.504,41,20,340.012,825.83,1165.842,771.981,851.629,1623.61,High
20945207488,4.5,4.306,1.934,2.372,22,20,187.207,418.196,605.403,511.867,439.909,951.776,High
134271138,4.018000000000001,3.901,1.78,2.121,13,20,104.724,275.289,380.013,385.587,295.519,681.106,High
68682948571,4.616,4.314,2.095,2.219,47,20,323.118,906.202,1229.32,843.04,934.743,1777.783,High
3592429568,4.523,4.116,2.109,2.007,11,20,112.867,208.376,321.243,386.643,228.183,614.826,High
40336140805,4.383,4.312,1.951,2.361,23,20,199.985,421.46,621.4449999999999,596.961,445.706,1042.667,High
44543351802,4.638,4.586,2.154,2.432,43,20,345.023,867.951,1212.9740000000002,781.129,892.756,1673.885,High
45461627081,4.645,4.498,1.986,2.512,29,20,252.952,579.566,832.518,679.284,602.936,1282.22,High
27715661695,4.766,4.485,2.032,2.453,46,20,379.592,950.622,1330.214,850.719,978.078,1828.797,High
19027679296,4.566,4.399,1.945,2.454,22,20,168.717,385.219,553.936,513.401,407.756,921.157,High
38903212380,4.73,4.55,2.041,2.509,36,20,269.493,668.357,937.85,708.324,693.305,1401.629,High
39368003566,4.409,4.113,1.839,2.274,30,20,252.221,617.836,870.057,665.495,644.128,1309.623,High
68719280127,4.783,4.598,2.122,2.476,56,20,429.956,1128.431,1558.3870000000002,939.617,1156.878,2096.495,High
1677797894,4.4,4.086,1.619,2.467,15,20,164.687,282.557,447.244,476.614,304.74,781.354,High
68578410355,4.73,4.509,1.898,2.611,47,20,338.447,900.526,1238.973,864.291,927.875,1792.1660000000002,High
25463184294,4.551,4.339,2.139,2.2,36,20,295.838,755.17,1051.008,742.002,781.941,1523.943,High
25135690595,4.575,4.308,1.847,2.461,31,20,268.276,601.119,869.395,648.957,625.657,1274.614,High
32645077413,4.48,4.427,2.14,2.287,33,20,294.176,643.169,937.345,728.352,668.285,1396.637,High
68173160415,4.732,4.437,2.08,2.357,52,20,389.834,1038.609,1428.443,942.822,1067.694,2010.516,High
68719468543,4.815,4.442,2.039,2.403,57,20,420.714,1179.268,1599.982,968.617,1208.816,2177.433,High
20812323903,4.714,4.589,2.014,2.575,35,20,249.43,628.483,877.913,646.702,652.288,1298.99,High
51539344383,4.884,4.411,2.122,2.289,53,20,415.729,1116.816,1532.545,967.774,1144.586,2112.36,High
53086923840,4.506,4.166,2.115,2.051,23,20,229.313,456.14,685.453,577.494,479.838,1057.332,High
68719475775,4.705,4.446,2.051,2.395,51,20,360.144,1039.999,1400.143,886.704,1068.426,1955.13,High
38989349299,4.645,4.408,1.842,2.566,30,20,220.016,584.813,804.829,635.399,608.766,1244.165,High
65259572243,4.325,4.078,1.996,2.082,28,20,230.35,516.736,747.086,696.12,543.755,1239.875,High
1655293927,4.63,4.344,1.942,2.402,33,20,273.119,688.697,961.816,656.414,712.486,1368.9,High
66727171973,4.42,4.36,2.089,2.271,36,20,281.496,675.602,957.098,763.087,701.91,1464.9969999999998,High
33278897453,4.768,4.413,1.833,2.58,40,20,343.588,763.546,1107.134,830.423,790.699,1621.1219999999998,High
27441658601,4.635,4.373,1.981,2.392,35,20,251.302,672.825,924.127,696.305,699.398,1395.703,High
6526743211,4.374999999999999,4.156,2.093,2.063,24,20,194.351,448.188,642.539,566.576,472.515,1039.091,High
43612705818,4.524,4.265,2.107,2.158,27,20,197.507,489.028,686.5350000000001,560.827,513.323,1074.15,High
39130670857,4.576,4.385,2.116,2.269,29,20,260.647,527.895,788.5419999999999,613.257,550.803,1164.06,High
4727758879,4.665,4.31,1.924,2.386,30,20,306.811,606.35,913.161,693.987,631.386,1325.373,High
41193473380,4.725,4.541,2.039,2.502,28,20,206.788,507.742,714.53,629.59,531.72,1161.31,High
125829120,3.831,3.538,1.992,1.546,6,20,30.768,103.608,134.376,244.12,121.924,366.044,High
37965501284,4.471,4.368,2.099,2.269,30,20,266.209,620.785,886.9939999999999,699.13,646.482,1345.612,High
8567570047,4.636,4.462,1.938,2.524,44,20,356.272,897.417,1253.689,835.576,924.009,1759.585,High
34076621743,4.597,4.251,1.848,2.403,47,20,387.331,976.098,1363.429,886.685,1004.595,1891.28,High
27143403287,4.551,4.372,1.971,2.401,38,20,349.856,763.725,1113.581,797.286,789.72,1587.006,High
8572971906,4.525,4.349,2.055,2.294,35,20,290.279,709.466,999.745,731.934,734.306,1466.24,High
65569567984,4.255999999999999,4.2,2.138,2.062,25,20,193.673,458.387,652.06,597.105,484.443,1081.548,High
17831925708,4.568,4.345,2.06,2.285,32,20,344.638,669.742,1014.38,775.231,694.934,1470.165,High
46922164165,4.611000000000001,4.368,2.013,2.355,37,20,271.529,689.765,961.294,717.309,715.392,1432.701,High
52672725561,4.366,4.099,2.056,2.043,22,20,150.229,429.797,580.0260000000001,552.105,454.641,1006.746,High
29093672056,4.416,4.27,2.089,2.181,32,20,227.429,629.162,856.591,639.2,653.602,1292.802,High
41997078020,4.395,4.009,1.823,2.186,25,20,252.437,511.404,763.841,655.554,538.246,1193.8,High
34104508071,4.529999999999999,4.269,1.933,2.336,37,20,354.108,791.426,1145.534,801.356,818.924,1620.28,High
61786944255,4.355,4.154,2.03,2.124,37,20,313.124,811.945,1125.069,772.667,839.996,1612.663,High
49996938477,4.607,4.157,1.929,2.228,34,20,281.785,683.846,965.631,706.727,710.538,1417.265,High
51261896703,4.942,4.662,2.047,2.615,49,20,319.12,933.806,1252.926,789.426,959.838,1749.264,High
38649682697,4.632,4.518,2.089,2.429,33,20,279.954,596.462,876.4159999999999,690.875,620.837,1311.712,High
34179375071,4.881,4.446,2.035,2.411,50,20,424.173,1000.664,1424.837,925.27,1028.746,1954.016,High
5314309767,4.582,4.263,1.793,2.47,31,20,305.388,624.884,930.272,709.922,649.42,1359.342,High
65545375405,4.271999999999999,4.216,2.112,2.104,35,20,254.891,675.392,930.283,726.141,702.356,1428.4969999999998,High
32143725531,4.801,4.56,2.065,2.495,40,20,335.778,783.953,1119.731,806.492,809.88,1616.3719999999998,High
8111192608,4.535,4.541,2.033,2.508,30,20,283.263,563.821,847.0840000000001,664.247,586.216,1250.463,High
38570024876,4.833,4.487,2.171,2.316,40,20,321.329,813.152,1134.481,769.889,838.072,1607.961,High
15684852001,4.646,4.437,1.993,2.444,31,20,216.854,575.808,792.662,630.241,599.163,1229.404,High
46436863465,4.644,4.495,2.035,2.46,40,20,265.45,764.294,1029.744,719.473,789.747,1509.2199999999998,High
55743946744,4.5760000000000005,4.381,2.049,2.332,37,20,303.631,744.668,1048.299,748.352,770.543,1518.895,High
68652103039,4.728,4.453,1.954,2.499,50,20,400.498,1036.291,1436.789,935.655,1064.329,1999.984,High
28981317559,4.804,4.591,1.98,2.611,46,20,390.944,876.111,1267.055,858.231,902.412,1760.643,High
16247281763,4.463,4.313,1.851,2.462,29,20,237.091,578.6,815.691,651.95,603.31,1255.26,High
159391808,3.707,3.521,1.768,1.753,10,20,104.022,200.988,305.01,362.541,221.575,584.116,High
7185741827,4.272,4.141,1.924,2.217,24,20,238.472,479.757,718.229,645.357,504.021,1149.378,High
2115,3.326,3.144,1.468,1.676,9,20,72.27,191.699,263.969,347.456,213.42,560.876,High
23622840601,4.49,4.315,2.093,2.222,24,20,160.923,415.498,576.421,510.711,439.658,950.369,High
17494801289,4.536,4.324,1.986,2.338,29,20,218.799,547.023,765.822,619.09,571.443,1190.533,High
57477571549,4.35,4.29,2.098,2.192,36,20,271.082,704.163,975.245,737.903,730.884,1468.787,High
54243810156,4.5840000000000005,4.479,2.016,2.463,32,20,282.669,618.544,901.213,736.989,642.819,1379.808,High
65934458871,4.798,4.516,1.912,2.604,50,20,410.941,1015.931,1426.872,921.789,1043.781,1965.57,High
10742743040,3.736,3.523,1.933,1.59,8,20,99.738,176.787,276.525,431.911,199.923,631.8340000000001,High
19855908693,4.326,4.332,1.898,2.434,31,20,254.629,588.854,843.4830000000001,684.63,614.905,1299.535,High
28458508725,4.49,4.327,2.057,2.27,25,20,173.004,463.483,636.487,568.562,487.121,1055.683,High
25769894913,3.788,3.637,1.449,2.188,12,20,102.978,223.584,326.562,436.718,246.166,682.884,High
51218669420,4.667,4.307,1.971,2.336,43,20,356.4,872.256,1228.656,827.569,899.134,1726.703,High
12110255801,4.890000000000001,4.546,1.996,2.55,35,20,351.88,697.587,1049.467,759.932,721.514,1481.446,High
68344743747,4.341,4.312,2.038,2.274,31,20,253.622,571.089,824.711,687.574,597.691,1285.265,High
47418990141,4.59,4.28,2.027,2.253,32,20,271.117,624.885,896.002,648.728,649.688,1298.416,High
53013976976,4.67,4.424,2.104,2.32,28,20,204.712,526.63,731.342,637.084,552.14,1189.224,High
50367807746,4.48,4.373,2.141,2.232,26,20,213.461,469.28,682.741,590.063,492.654,1082.717,High
60023672447,4.779,4.507,2.117,2.39,40,20,333.049,784.171,1117.22,762.047,810.619,1572.6660000000002,High
53674512926,4.455,4.058,1.987,2.071,25,20,223.383,495.024,718.407,670.106,522.757,1192.8629999999998,High
68718165946,4.639,4.499,2.03,2.469,50,20,367.271,1003.852,1371.123,906.907,1031.435,1938.342,High
34016922553,4.651,4.43,2.129,2.301,34,20,230.648,642.405,873.053,685.508,668.843,1354.351,High
68450967535,4.8580000000000005,4.622,2.039,2.583,53,20,384.449,1036.242,1420.691,895.095,1064.044,1959.139,High
7618925627,4.503,4.413,1.911,2.502,33,20,268.479,637.422,905.901,673.155,661.647,1334.802,High
290467910,4.337,4.188,1.789,2.399,16,20,169.67,341.213,510.883,503.753,362.874,866.627,High
3718102557,4.675,4.456,1.924,2.532,35,20,328.428,706.372,1034.8,757.279,730.159,1487.438,High
35450450432,4.083,3.812,1.941,1.871,14,20,123.075,253.403,376.478,417.76,275.515,693.275,High
11518002174,4.589,4.413,1.982,2.431,36,20,289.221,689.382,978.603,733.131,714.844,1447.975,High
28240107518,4.994,4.602,2.192,2.41,42,20,351.617,866.161,1217.778,800.397,892.266,1692.663,High
45148478411,4.697,4.329,2.156,2.173,31,20,235.484,575.696,811.1800000000001,646.024,601.368,1247.392,High
5679087760,4.511,4.079,1.996,2.083,13,20,107.944,257.284,365.228,395.727,278.442,674.169,High
5681202190,4.327,4.158,2.026,2.132,21,20,203.444,435.188,638.632,579.156,459.288,1038.444,High
65866723311,4.666,4.356,1.885,2.471,48,20,349.706,930.062,1279.768,838.311,958.675,1796.986,High
8388608,3.26,3.033,1.714,1.319,3,20,16.301,34.623,50.92399999999999,189.495,51.855,241.35,High
13863604288,4.706,4.24,2.013,2.227,23,20,228.136,485.158,713.294,595.58,508.245,1103.825,High
38644351351,4.636,4.511,2.055,2.456,33,20,234.254,601.966,836.22,632.041,626.357,1258.398,High
52841179692,4.773,4.147,2.164,1.983,26,20,237.907,511.035,748.942,703.067,537.154,1240.221,High
65406060048,4.577999999999999,4.095,2.034,2.061,24,20,205.42,430.444,635.864,592.022,455.959,1047.981,High
57043916065,4.299,4.264,2.131,2.133,24,20,194.738,407.155,601.893,565.958,430.419,996.377,High
12480432562,4.592,4.396,1.952,2.444,33,20,250.092,644.987,895.079,671.144,669.697,1340.841,High
17020206877,4.634,4.496,2.002,2.494,43,20,333.692,838.386,1172.078,815.626,863.799,1679.425,High
34368127106,3.582,3.383,1.812,1.571,8,20,48.899,155.775,204.674,298.848,175.616,474.46400000000006,High
2147500546,3.618,3.29,1.765,1.525,7,20,76.994,141.916,218.91,341.582,162.498,504.08,High
61332536609,4.282,4.219,1.947,2.272,31,20,251.746,569.478,821.2239999999999,704.517,596.345,1300.862,High
61570733983,4.674999999999999,4.576,2.057,2.519,42,20,307.674,775.329,1083.003,778.37,801.768,1580.138,High
31871341534,7.0,4.547,1.916,2.631,37,20,274.56,720.231,994.791,713.183,746.044,1459.227,High
23336395889,4.527,4.248,2.107,2.141,33,20,275.58,670.343,945.923,729.601,696.487,1426.088,High
32546420832,4.534000000000001,4.433,2.035,2.398,31,20,259.901,645.906,905.807,719.701,670.714,1390.415,High
37444802528,4.533,4.419,2.077,2.342,32,20,246.182,640.904,887.086,643.233,665.634,1308.867,High
6786437969,4.288,4.103,1.779,2.324,21,20,179.789,403.128,582.9169999999999,571.327,427.866,999.193,High
102425600,4.214,3.951,2.029,1.922,15,20,153.444,302.458,455.902,463.343,325.272,788.615,High
19077099376,4.563000000000001,4.358,1.898,2.46,31,20,275.986,609.403,885.389,691.824,633.193,1325.0169999999998,High
20414742529,4.351,3.921,2.109,1.812,13,20,90.974,241.198,332.172,414.349,262.975,677.3240000000001,High
26047685126,4.575,4.098,1.655,2.443,15,20,165.638,290.398,456.03600000000006,509.797,313.383,823.1800000000001,High
65430060222,4.599,4.552,2.109,2.443,45,20,385.192,915.421,1300.613,894.905,942.427,1837.332,High
22146531621,4.186999999999999,3.836,1.833,2.003,18,20,161.264,364.167,525.431,545.574,388.828,934.402,High
262144,3.041,2.84,1.618,1.222,3,20,16.843,28.257,45.1,186.813,45.748,232.561,High
50331648,3.544,3.14,1.713,1.427,4,20,23.281,65.102,88.38300000000001,222.876,83.277,306.153,High
13750668652,4.779,4.342,1.977,2.365,34,20,295.22,680.66,975.88,705.523,706.829,1412.352,High
49207426797,4.807,4.619,2.089,2.53,44,20,404.902,862.219,1267.121,840.957,886.639,1727.596,High
146840628,4.348,3.862,1.781,2.081,20,20,195.572,412.8,608.3720000000001,556.634,436.636,993.27,High
10745130309,4.434,4.269,1.869,2.4,28,20,249.256,531.705,780.961,649.16,555.96,1205.12,High
53435762207,4.486000000000001,4.265,2.068,2.197,26,20,196.107,473.634,669.741,568.374,497.99,1066.364,High
20904251673,4.696,4.656,2.082,2.574,33,20,279.087,630.462,909.549,657.868,653.585,1311.453,High
2690127897,4.137,3.947,1.942,2.005,18,20,215.029,385.143,600.172,529.483,407.772,937.255,High
36671135356,4.481,4.347,1.874,2.473,31,20,260.252,617.512,877.7639999999999,660.776,641.214,1301.99,High
68622996127,4.868,4.648,2.109,2.539,42,20,337.181,790.169,1127.35,771.632,816.292,1587.924,High
62704883013,4.462,4.218,2.048,2.17,26,20,222.473,469.934,692.407,595.471,495.819,1091.29,High
68717346815,4.619,4.573,2.096,2.477,56,20,423.083,1117.308,1540.391,976.923,1146.022,2122.945,High
40060843661,4.597,4.472,1.794,2.678,38,20,332.017,750.513,1082.53,762.587,775.388,1537.975,High
66298748015,4.997,4.679,2.109,2.57,44,20,372.966,791.285,1164.251,836.774,817.682,1654.456,High
15032426600,3.965,3.534,1.889,1.645,13,20,127.602,312.115,439.717,483.997,336.92,820.917,High
20546162756,4.412,4.025,2.099,1.926,20,20,186.689,400.618,587.307,556.941,425.103,982.044,High
25164705524,4.807,4.634,2.088,2.546,42,20,352.101,859.908,1212.009,796.511,884.604,1681.115,High
10881336456,4.2090000000000005,4.19,2.046,2.144,17,20,156.723,309.903,466.626,479.666,331.74,811.406,High
268435456,3.253,3.05,1.842,1.208,3,20,26.091,36.058,62.149,204.438,53.402,257.84,High
2043708382,4.715,4.17,1.877,2.293,31,20,267.908,654.727,922.635,657.369,679.588,1336.957,High
68627196783,4.851,4.457,2.014,2.443,47,20,372.798,936.08,1308.8780000000002,869.728,963.591,1833.319,High
22205171242,4.5,4.18,2.024,2.156,23,20,192.496,472.379,664.875,623.279,496.942,1120.221,High
55800932351,4.573,4.509,1.996,2.513,49,20,362.583,977.764,1340.347,877.62,1004.764,1882.384,High
61865291231,4.706,4.31,2.044,2.266,45,20,322.576,889.018,1211.594,810.924,917.563,1728.487,High
14818144995,4.647,4.514,2.07,2.444,35,20,302.544,696.305,998.849,740.836,720.868,1461.7040000000002,High
55830344127,4.816,4.531,2.156,2.375,45,20,315.909,883.844,1199.7530000000002,796.866,910.38,1707.246,High
61191489840,4.818,4.338,2.034,2.304,28,20,219.597,511.48,731.077,616.367,535.686,1152.053,High
39728631257,4.045999999999999,3.838,2.1,1.738,24,20,215.512,486.432,701.944,626.944,513.393,1140.337,High
1675024677,4.944,4.614,2.012,2.602,30,20,254.876,539.736,794.612,646.989,562.28,1209.269,High
8622623391,4.681,4.449,2.056,2.393,30,20,261.771,584.457,846.2280000000001,659.465,608.484,1267.949,High
32860367567,4.598,4.528,2.062,2.466,35,20,284.862,642.498,927.36,751.746,668.207,1419.953,High
66110396130,4.545999999999999,4.278,2.11,2.168,34,20,282.107,661.372,943.479,749.523,687.706,1437.229,High
536877185,4.027,3.724,1.59,2.134,11,20,87.544,185.39,272.934,327.294,204.073,531.367,High
64323846095,4.692,4.355,1.991,2.364,49,20,374.561,1028.672,1403.233,905.031,1056.617,1961.648,High
32720311815,4.408,4.126,1.934,2.192,30,20,291.39,590.326,881.716,738.045,617.276,1355.321,High
63171797050,4.492,4.276,1.899,2.377,30,20,219.148,565.078,784.226,676.726,591.826,1268.552,High
40842720760,4.603,4.257,2.127,2.13,33,20,255.668,678.118,933.786,669.632,703.202,1372.8339999999998,High
67095836705,4.714,4.307,1.998,2.309,31,20,270.251,603.708,873.959,692.179,629.22,1321.399,High
23918262467,4.666,4.466,2.148,2.318,30,20,247.421,580.875,828.296,661.166,604.59,1265.756,High
52479720644,4.522,4.306,2.109,2.197,27,20,243.672,541.547,785.219,632.817,564.73,1197.547,High
35949074130,4.931,4.654,1.926,2.728,32,20,338.403,642.159,980.562,749.184,666.225,1415.409,High
15516293277,4.827999999999999,4.334,2.012,2.322,38,20,300.422,731.782,1032.2040000000002,739.218,758.117,1497.335,High
23775412274,4.292,4.005,2.037,1.968,15,20,101.822,292.788,394.61,442.515,315.998,758.5129999999999,High
3522365467,4.629,4.414,2.039,2.375,26,20,217.346,505.588,722.934,590.163,528.504,1118.667,High
251658240,3.511,3.482,1.759,1.723,6,20,42.137,99.096,141.233,255.774,117.835,373.609,High
65493925887,4.7940000000000005,4.397,2.08,2.317,54,20,404.05,1120.188,1524.238,943.42,1149.751,2093.171,High
27007063885,4.311000000000001,4.26,1.803,2.457,34,20,282.424,688.996,971.42,732.069,714.608,1446.677,High
56555958853,4.835,4.541,1.868,2.673,34,20,303.728,629.354,933.082,723.689,653.921,1377.61,High
31179787131,5.002,4.499,1.854,2.645,37,20,286.471,703.643,990.114,720.767,729.233,1450.0,High
34159781026,4.694,4.457,2.171,2.286,30,20,223.408,562.461,785.869,669.259,588.042,1257.301,High
23114241284,4.602,4.386,1.871,2.515,29,20,216.443,525.978,742.4209999999999,639.016,550.271,1189.2869999999998,High
33872301140,4.642,4.335,2.059,2.276,31,20,260.287,616.793,877.0799999999999,682.544,643.153,1325.697,High
68717379567,4.857,4.47,2.047,2.423,55,20,431.338,1117.563,1548.901,993.826,1146.533,2140.359,High
25313181091,4.7490000000000006,4.518,2.043,2.475,33,20,269.818,633.032,902.85,675.936,658.052,1333.988,High
5732694850,4.705,4.272,1.761,2.511,29,20,269.664,603.396,873.06,713.626,628.492,1342.118,High
43301999036,4.267,3.986,1.995,1.991,21,20,149.33,440.115,589.445,553.004,466.079,1019.083,High
8590082201,3.799,3.559,1.907,1.652,13,20,106.169,264.782,370.951,419.639,287.619,707.258,High
458896,3.621,3.39,1.857,1.533,9,20,59.876,186.268,246.144,342.134,207.601,549.735,High
61104541240,4.421,4.371,2.057,2.314,29,20,264.843,602.052,866.895,685.882,626.916,1312.798,High
8594940567,4.163,3.871,1.626,2.245,21,20,207.889,462.908,670.797,582.852,487.458,1070.31,High
36492123277,5.016,4.412,2.052,2.36,33,20,291.198,636.404,927.602,714.412,662.293,1376.705,High
2104634445,4.84,4.584,2.103,2.481,31,20,252.046,560.787,812.8330000000001,641.847,584.019,1225.866,High
42496583466,4.813000000000001,4.661,2.048,2.613,36,20,316.622,671.264,987.886,749.035,695.631,1444.666,High
26257705774,4.8260000000000005,4.442,2.092,2.35,30,20,264.461,556.363,820.8240000000001,673.567,580.867,1254.434,High
50295684078,4.803,4.519,1.967,2.552,43,20,309.453,849.911,1159.364,762.809,876.055,1638.864,High
7310628555,4.619,4.278,2.054,2.224,39,20,364.025,816.899,1180.924,856.002,842.872,1698.8739999999998,High
23956681103,4.654,4.291,2.033,2.258,38,20,321.795,804.857,1126.652,781.106,831.324,1612.4299999999998,High
32170071326,4.886,4.567,2.085,2.482,38,20,335.1,733.187,1068.287,759.379,758.9,1518.279,High
21564162937,4.6,4.119,1.855,2.264,25,20,212.271,486.525,698.7959999999999,639.312,513.128,1152.44,High
24442180764,4.596,4.37,2.159,2.211,31,20,267.806,610.836,878.642,688.654,636.618,1325.272,High
21254622709,4.564,4.33,2.136,2.194,42,20,336.561,885.865,1222.426,797.393,912.417,1709.81,High
20333210534,4.549,4.39,2.15,2.24,35,20,284.217,710.697,994.914,701.284,736.15,1437.434,High
9411395013,4.631,4.311,1.922,2.389,33,20,322.854,684.694,1007.548,725.826,709.209,1435.035,High
55851468065,4.0760000000000005,3.634,1.962,1.672,18,20,133.364,344.057,477.4210000000001,535.628,370.186,905.814,High
33014659031,4.817,4.327,2.02,2.307,44,20,359.587,906.966,1266.553,854.305,934.869,1789.174,High
34359476213,4.824,4.608,2.097,2.511,52,20,361.053,1039.124,1400.177,871.023,1065.329,1936.352,High
68274220532,4.731,4.256,1.976,2.28,44,20,350.949,879.57,1230.519,852.148,908.212,1760.36,High
65408791567,4.696,4.253,1.999,2.254,35,20,323.585,690.035,1013.62,765.933,718.024,1483.957,High
46337160,4.2170000000000005,3.883,1.961,1.922,17,20,134.339,347.088,481.427,461.629,370.444,832.0730000000001,High
11319778006,4.521,4.18,1.868,2.312,29,20,268.701,594.284,862.985,698.667,620.813,1319.48,High
1115819522,4.299,4.087,1.865,2.222,14,20,130.98,263.353,394.333,442.672,284.206,726.878,High
8647561860,4.698,4.348,1.97,2.378,23,20,208.332,460.52,668.852,614.433,485.159,1099.592,High
53286363009,4.402,4.131,2.065,2.066,29,20,271.76,551.191,822.951,667.658,574.412,1242.0700000000002,High
22965935949,4.876,4.387,2.117,2.27,33,20,275.683,633.257,908.94,674.063,657.413,1331.476,High
56644569386,4.436999999999999,4.033,2.063,1.97,25,20,193.882,489.772,683.654,608.178,516.383,1124.561,High
62257098681,4.866,4.502,2.065,2.437,45,20,368.279,868.673,1236.952,824.457,894.722,1719.179,High
48136821137,4.802,4.559,2.115,2.444,31,20,258.777,570.087,828.864,662.341,593.773,1256.114,High
68584210303,4.591,4.457,2.039,2.418,54,20,371.756,1090.127,1461.8829999999998,940.672,1119.285,2059.9570000000003,High
34996375069,4.76,4.421,2.119,2.302,30,20,234.763,550.659,785.422,631.827,574.927,1206.754,High
536904704,3.993,3.786,1.754,2.032,8,20,62.449,124.785,187.234,276.563,141.221,417.784,High
43391479816,4.379,4.304,1.996,2.308,20,20,175.941,400.018,575.959,544.863,423.443,968.306,High
22206430304,4.679,4.324,1.937,2.387,30,20,258.291,610.717,869.008,658.063,635.117,1293.1799999999998,High
53429246696,4.5280000000000005,4.3,2.114,2.186,27,20,237.671,549.948,787.6189999999999,642.949,574.024,1216.973,High
68283251589,4.698,4.503,2.117,2.386,42,20,298.758,776.443,1075.201,783.714,803.024,1586.738,High
23185491384,4.738,4.615,2.013,2.602,32,20,244.282,603.892,848.1740000000001,696.776,628.242,1325.018,High
51271035775,4.755,4.39,2.009,2.381,50,20,402.543,1040.765,1443.308,913.497,1068.299,1981.796,High
68702699511,4.723,4.478,2.059,2.419,55,20,417.048,1112.225,1529.273,963.26,1140.896,2104.156,High
58852826326,4.683,4.425,1.891,2.534,39,20,304.19,791.622,1095.812,779.925,818.199,1598.1239999999998,High
34030652620,4.598,4.3,2.012,2.288,32,20,232.901,593.031,825.932,654.309,619.681,1273.99,High
7237706839,4.58,4.407,1.95,2.457,34,20,285.345,641.051,926.396,718.697,666.247,1384.944,High
38252053657,4.102,3.868,1.817,2.051,18,20,151.617,333.66,485.277,519.947,357.737,877.684,High
46317242179,4.43,4.231,2.046,2.185,27,20,267.172,537.473,804.645,687.66,562.304,1249.964,High
37027916669,4.667,4.345,1.919,2.426,33,20,256.859,652.211,909.07,664.994,677.865,1342.859,High
30244368241,4.697,4.247,1.955,2.292,33,20,289.075,659.306,948.381,708.073,684.822,1392.895,High
34211348,4.364,4.108,1.896,2.212,14,20,141.198,256.066,397.264,420.57,275.651,696.221,High
1074829827,4.434,4.258,1.881,2.377,14,20,144.559,241.256,385.815,431.908,260.933,692.841,High
18132800447,4.51,4.489,2.098,2.391,33,20,285.406,667.634,953.04,698.703,690.713,1389.416,High
40389648043,4.7620000000000005,4.266,2.1,2.166,36,20,302.333,735.07,1037.403,804.842,762.06,1566.902,High
66228638975,4.504,4.151,1.893,2.258,41,20,321.36,849.663,1171.023,848.828,879.088,1727.916,High
17222205539,3.884,3.503,1.735,1.768,15,20,132.811,318.608,451.419,471.048,344.169,815.217,High
19821312797,4.731,4.349,2.13,2.219,32,20,302.362,623.62,925.982,699.684,649.009,1348.693,High
16661535075,4.916,4.532,1.872,2.66,31,20,272.788,585.314,858.102,669.518,609.039,1278.557,High
47274328081,4.259,3.92,1.517,2.403,16,20,118.195,299.763,417.958,453.156,322.686,775.842,High
15732370105,4.772,4.555,1.956,2.599,34,20,291.605,676.128,967.733,721.598,700.788,1422.386,High
28954757416,4.656000000000001,4.324,2.004,2.32,32,20,227.443,600.599,828.042,642.071,625.854,1267.9250000000002,High
42535862471,4.5440000000000005,4.175,1.593,2.582,31,20,218.994,630.921,849.9150000000001,633.523,657.302,1290.825,High
16581989926,4.463,4.139,1.983,2.156,32,20,301.374,661.38,962.754,727.427,688.002,1415.429,High
11440562054,4.775,4.496,1.954,2.542,32,20,309.874,635.949,945.823,708.63,660.117,1368.7469999999998,High
49620981809,4.71,4.209,2.058,2.151,27,20,192.745,481.739,674.4839999999999,582.024,506.099,1088.123,High
6509560320,3.635,3.278,1.885,1.393,6,20,43.369,95.476,138.845,268.417,114.322,382.739,High
9160399579,4.323,4.061,1.795,2.266,24,20,216.506,480.722,697.228,587.906,505.234,1093.14,High
65877551475,4.732,4.263,2.115,2.148,38,20,262.734,745.263,1007.997,726.411,772.841,1499.252,High
17245818633,4.665,4.36,2.01,2.35,28,20,210.642,523.932,734.5740000000001,617.398,548.21,1165.6080000000002,High
55122204012,4.538,4.277,1.991,2.286,29,20,229.0,576.779,805.779,674.428,603.077,1277.505,High
1073741824,3.174,3.032,1.835,1.197,3,20,10.174,29.918,40.092,176.807,46.938,223.745,High
47078450770,4.4510000000000005,4.204,2.05,2.154,27,20,279.14,543.011,822.151,691.875,569.511,1261.386,High
34427406404,4.543,4.294,1.879,2.415,13,20,105.327,219.4,324.727,386.834,239.089,625.923,High
29340374995,4.666,4.458,1.975,2.483,36,20,250.168,668.595,918.763,706.881,694.182,1401.063,High
31597519873,4.573,4.121,2.014,2.107,30,20,276.476,612.076,888.552,701.986,638.3,1340.286,High
55515751548,4.52,4.268,1.936,2.332,38,20,320.209,765.647,1085.856,773.633,792.742,1566.375,High
16574101327,4.5600000000000005,4.284,2.126,2.158,41,20,348.319,853.732,1202.051,806.906,880.835,1687.741,High
6255841991,4.759,4.533,1.764,2.769,27,20,241.817,526.539,768.356,602.156,549.036,1151.192,High
56574225990,4.113,4.068,1.857,2.211,26,20,246.522,519.766,766.288,673.569,545.293,1218.862,High
2639190051,4.585,4.341,2.029,2.312,28,20,243.565,539.885,783.45,652.985,562.876,1215.861,High
68711612415,4.779,4.479,2.126,2.353,54,20,354.239,1072.987,1427.226,903.834,1101.802,2005.636,High
65124212948,4.428,4.057,1.988,2.069,27,20,231.046,562.574,793.6199999999999,705.803,590.175,1295.978,High
53257975268,4.529999999999999,4.016,1.999,2.017,31,20,272.075,649.62,921.695,718.132,677.292,1395.424,High
64416118855,4.7490000000000006,4.551,2.042,2.509,43,20,356.232,812.336,1168.568,840.022,838.506,1678.528,High
23446201886,4.556,4.096,2.047,2.049,27,20,255.761,558.483,814.2439999999999,712.534,586.14,1298.674,High
21610828940,4.506,4.133,2.101,2.032,21,20,210.55,429.165,639.715,576.588,453.668,1030.256,High
5233770327,4.7170000000000005,4.481,2.024,2.457,41,20,343.703,832.951,1176.654,801.819,858.568,1660.387,High
24037208783,4.59,4.485,2.039,2.446,33,20,299.696,664.419,964.115,734.704,689.169,1423.873,High
55356361942,4.5280000000000005,4.133,1.921,2.212,36,20,297.314,765.904,1063.218,769.397,794.091,1563.488,High
31164186843,4.555,4.318,2.109,2.209,28,20,230.634,546.715,777.349,646.524,572.676,1219.2,High
6693517049,4.772,4.575,2.054,2.521,41,20,344.982,791.656,1136.638,762.045,815.858,1577.9029999999998,High
47059420855,4.784,4.53,1.932,2.598,38,20,310.937,751.081,1062.018,756.949,776.518,1533.467,High
5243425,3.319,3.328,1.662,1.666,9,20,97.143,181.554,278.697,384.169,203.702,587.871,High
18097105392,4.612,4.187,2.095,2.092,32,20,261.33,708.352,969.682,700.548,734.401,1434.949,High
16284063892,4.405,4.322,1.902,2.42,27,20,239.526,547.334,786.8599999999999,654.568,572.389,1226.957,High
16029393758,4.614,4.466,1.969,2.497,37,20,347.18,757.281,1104.461,798.013,782.79,1580.803,High
15066806907,4.727,4.374,1.878,2.496,30,20,260.897,601.45,862.347,687.325,624.999,1312.324,High
34390250598,4.4670000000000005,4.006,1.937,2.069,24,20,239.822,512.612,752.434,657.118,538.092,1195.21,High
33071239490,4.593999999999999,4.283,1.877,2.406,27,20,221.004,545.347,766.351,633.068,570.319,1203.387,High
4828337971,4.568,4.366,1.934,2.432,34,20,273.138,664.817,937.955,692.348,690.122,1382.4699999999998,High
18662811953,4.776,4.515,1.961,2.554,27,20,224.791,502.591,727.3820000000001,609.448,524.501,1133.949,High
49777381144,4.743,4.329,2.025,2.304,35,20,291.707,675.857,967.564,702.659,701.919,1404.578,High
50979029760,4.707,4.382,1.832,2.55,26,20,196.247,448.614,644.861,537.057,471.236,1008.293,High
32223027813,4.354,4.312,1.893,2.419,22,20,191.636,423.698,615.334,592.472,448.586,1041.058,High
3541575838,4.409,4.09,2.099,1.991,26,20,232.057,568.109,800.166,632.424,593.732,1226.156,High
22512486192,4.584,4.386,2.011,2.375,30,20,273.004,616.884,889.888,704.676,642.279,1346.955,High
49422675639,4.628,4.306,2.185,2.121,33,20,244.436,639.359,883.7950000000001,698.345,665.922,1364.267,High
67368908795,4.688,4.605,2.115,2.49,52,20,347.556,992.104,1339.66,866.874,1019.407,1886.281,High
290998281,4.473,4.284,1.812,2.472,17,20,164.641,324.146,488.787,506.716,345.363,852.079,High
59773909725,4.4990000000000006,4.322,2.164,2.158,41,20,305.871,816.36,1122.231,802.052,843.226,1645.278,High
56434681878,4.375,4.148,1.954,2.194,27,20,226.014,524.115,750.129,701.083,550.938,1252.021,High
268435488,3.291,3.105,1.601,1.504,5,20,44.309,100.918,145.227,271.762,120.181,391.943,High
14203853085,4.754,4.496,1.898,2.598,34,20,296.899,647.69,944.589,697.157,672.304,1369.461,High
17448304676,3.7,3.512,1.996,1.516,8,20,71.334,165.315,236.649,318.123,185.211,503.334,High
33828435964,4.494,4.384,2.061,2.323,38,20,302.179,779.316,1081.495,748.211,805.312,1553.523,High
19327356680,4.049,3.665,2.001,1.664,12,20,115.864,233.223,349.087,396.447,254.785,651.232,High
43091863774,4.452,4.324,2.031,2.293,30,20,286.964,634.901,921.865,679.309,659.409,1338.7179999999998,High
20453548426,4.926,4.329,2.109,2.22,22,20,189.121,406.404,595.525,530.246,429.539,959.785,High
11257547664,4.306,4.196,2.019,2.177,21,20,161.384,392.003,553.387,533.252,415.391,948.643,High
28678377551,4.528,4.362,2.125,2.237,34,20,275.527,665.593,941.12,706.612,691.318,1397.9299999999998,High
23184948557,4.529999999999999,4.346,2.117,2.229,36,20,289.529,716.361,1005.89,725.179,743.032,1468.211,High
27603435840,4.635,4.339,1.95,2.389,22,20,163.906,402.947,566.8530000000001,513.267,425.612,938.879,High
10846233667,4.5600000000000005,4.392,1.895,2.497,28,20,249.627,531.971,781.598,628.83,555.694,1184.524,High
39205945437,4.654,4.509,2.056,2.453,26,20,220.779,486.433,707.212,642.012,510.346,1152.358,High
23707978358,4.728,4.328,2.077,2.251,27,20,227.319,538.873,766.192,685.572,563.53,1249.102,High
44219815673,4.772,4.424,2.068,2.356,37,20,297.355,734.146,1031.501,737.208,759.651,1496.859,High
59440889855,4.877,4.615,1.87,2.745,51,20,368.259,988.264,1356.523,898.141,1015.457,1913.598,High
20840744345,4.439,4.331,2.129,2.202,28,20,240.646,540.405,781.0509999999999,635.009,565.049,1200.058,High
35743242710,4.643,4.47,2.03,2.44,32,20,287.913,619.309,907.222,717.928,643.372,1361.3,High
55482215175,4.901,4.639,2.101,2.538,37,20,319.575,673.332,992.907,747.089,697.62,1444.709,High
62033423049,4.632,4.512,1.873,2.639,34,20,337.016,646.985,984.001,774.146,671.975,1446.121,High
593701045,4.686999999999999,4.342,2.013,2.329,25,20,201.035,480.751,681.786,561.301,504.649,1065.95,High
65357954240,4.607,4.458,2.129,2.329,34,20,237.869,615.908,853.777,684.598,641.733,1326.331,High
56150229720,4.678,4.273,2.024,2.249,23,20,202.662,459.729,662.391,602.796,485.275,1088.071,High
29501419594,4.652,4.611,2.178,2.433,33,20,267.367,631.651,899.018,697.992,656.393,1354.385,High
52680379775,4.657,4.487,2.039,2.448,43,20,301.162,833.481,1134.643,754.077,859.949,1614.0259999999998,High
67125249,3.582,3.331,1.42,1.911,6,20,32.945,79.413,112.358,235.337,96.689,332.02599999999995,High
46623879497,4.942,4.452,2.027,2.425,36,20,327.278,720.31,1047.588,743.252,745.482,1488.734,High
64347924856,4.852,4.457,1.958,2.499,39,20,311.031,799.764,1110.795,743.713,825.845,1569.558,High
12787320509,4.612,4.451,2.095,2.356,37,20,273.334,708.633,981.967,689.745,733.586,1423.331,High
27276295980,4.5600000000000005,4.125,2.044,2.081,34,20,294.116,742.363,1036.479,778.082,769.267,1547.3490000000002,High
44522513343,4.542,4.294,1.975,2.319,43,20,334.643,888.252,1222.895,811.126,915.178,1726.304,High
5804916736,3.819,3.572,1.776,1.796,8,20,68.458,154.045,222.503,302.236,173.444,475.68,High
310378504,3.541,3.367,1.878,1.489,7,20,71.044,150.159,221.203,343.244,171.165,514.409,High
34527510528,3.655,3.584,1.955,1.629,5,20,25.053,66.411,91.464,223.135,83.196,306.331,High
53883020167,4.545000000000001,4.479,2.013,2.466,32,20,245.587,579.318,824.905,659.384,603.833,1263.217,High
33330043367,4.667,4.351,1.992,2.359,31,20,232.945,577.548,810.4929999999999,628.594,603.403,1231.997,High
17594833859,4.475,4.301,1.932,2.369,32,20,271.03,658.425,929.455,725.544,682.625,1408.169,High
66378948223,4.607,4.355,2.075,2.28,44,20,375.531,862.719,1238.25,923.448,891.254,1814.702,High
54039296499,4.909,4.511,2.036,2.475,38,20,302.029,731.331,1033.36,726.49,756.004,1482.494,High
40877763105,4.259,4.122,1.944,2.178,16,20,143.038,284.29,427.328,487.237,306.963,794.2,High
62803508932,4.43,4.32,2.079,2.241,36,20,273.139,700.633,973.772,759.845,727.855,1487.7,High
34019289755,4.805,4.393,1.711,2.682,37,20,299.907,711.879,1011.786,745.545,738.602,1484.147,High
14901021184,4.207,4.212,1.991,2.221,21,20,199.85,397.574,597.424,556.866,420.374,977.24,High
20269484314,4.604,4.552,2.01,2.542,29,20,215.357,513.628,728.985,607.628,536.203,1143.831,High
68079643487,4.759,4.53,1.894,2.636,43,20,357.675,851.319,1208.994,842.626,878.125,1720.751,High
46335457394,4.83,4.301,1.809,2.492,34,20,316.252,712.408,1028.66,730.588,737.548,1468.136,High
3759453750,4.189,4.032,1.849,2.183,26,20,253.795,556.651,810.4459999999999,675.379,581.276,1256.655,High
61531491206,4.388,4.139,2.051,2.088,22,20,186.105,449.254,635.359,619.675,476.71,1096.385,High
10776994073,4.792,4.368,1.958,2.41,27,20,217.684,500.412,718.096,644.781,524.813,1169.594,High
48337374695,4.699,4.105,1.89,2.215,32,20,257.836,649.752,907.588,760.169,677.519,1437.688,High
32673647050,4.84,4.463,2.138,2.325,28,20,231.847,533.295,765.1419999999999,610.187,558.035,1168.222,High
34006150105,4.723,4.382,2.035,2.347,40,20,338.687,800.96,1139.647,785.365,827.621,1612.986,High
17172579988,4.733,4.55,1.99,2.56,34,20,291.497,650.33,941.827,718.746,674.913,1393.659,High
839393345,4.283,3.944,1.846,2.098,12,20,145.23,244.788,390.018,439.827,265.819,705.646,High
10476091598,4.693,4.372,1.849,2.523,30,20,310.695,638.543,949.238,702.177,662.058,1364.235,High
51409075189,4.513999999999999,4.231,1.943,2.288,35,20,324.569,745.206,1069.775,766.875,771.884,1538.759,High
61314304483,4.468,4.09,2.069,2.021,32,20,203.162,606.259,809.421,639.76,632.925,1272.685,High
68717313535,4.789,4.526,2.087,2.439,55,20,416.464,1104.05,1520.514,919.712,1132.169,2051.8810000000003,High
68719476720,4.774,4.503,2.138,2.365,50,20,395.62,1020.261,1415.881,898.116,1046.656,1944.772,High
20838953306,4.555,4.186,2.097,2.089,26,20,230.799,565.424,796.223,624.799,591.213,1216.012,High
24923087479,4.569,4.401,1.919,2.482,29,20,234.044,577.43,811.4739999999999,651.612,602.007,1253.619,High
66569359167,4.902,4.681,1.982,2.699,49,20,350.047,905.858,1255.905,844.613,932.942,1777.555,High
29925832702,4.459,4.384,2.031,2.353,50,20,388.808,1050.469,1439.277,915.049,1078.363,1993.412,High
13992663080,4.383,4.121,1.777,2.344,21,20,163.922,392.085,556.007,489.492,414.575,904.067,High
6660580202,4.416,4.243,1.994,2.249,23,20,166.451,429.231,595.682,537.924,452.638,990.562,High
52889148905,4.308,4.187,1.901,2.286,31,20,254.696,615.474,870.1700000000001,684.366,640.152,1324.518,High
15119487706,4.48,4.165,2.121,2.044,27,20,203.995,533.396,737.391,624.688,558.974,1183.662,High
68712136703,4.806,4.591,1.968,2.623,55,20,398.419,1087.141,1485.56,921.036,1115.641,2036.677,High
13196817830,4.538,4.437,1.848,2.589,34,20,276.021,655.894,931.915,713.681,681.029,1394.71,High
13164960849,4.617,4.225,1.965,2.26,26,20,253.804,526.69,780.494,689.701,550.727,1240.428,High
23340997381,4.582,4.281,1.87,2.411,33,20,285.508,629.79,915.298,730.782,656.26,1387.042,High
14189199257,4.909,4.479,1.979,2.5,41,20,338.943,802.713,1141.656,754.921,827.462,1582.383,High
55233447144,5.03,4.652,1.795,2.857,31,20,259.744,546.442,806.186,641.566,570.054,1211.62,High
16447973708,4.684,4.478,2.103,2.375,24,20,201.344,436.837,638.181,570.486,460.379,1030.865,High
5521946628,4.355,4.127,1.872,2.255,18,20,165.081,321.326,486.407,486.434,343.451,829.885,High
49694212719,4.379,4.32,2.027,2.293,25,20,185.496,466.719,652.215,579.346,492.14,1071.486,High
22541721202,4.711,4.43,1.889,2.541,38,20,302.221,762.957,1065.178,771.305,789.082,1560.387,High
67111568761,4.239000000000001,4.135,1.996,2.139,29,20,248.301,574.417,822.7180000000001,706.113,601.959,1308.072,High
22106372415,4.708,4.491,2.04,2.451,33,20,246.328,613.764,860.092,661.206,639.093,1300.299,High
35363733048,4.7780000000000005,4.454,2.091,2.363,35,20,299.144,694.219,993.363,741.168,718.619,1459.787,High
62641862462,4.831,4.366,2.013,2.353,42,20,351.539,839.756,1191.295,816.295,867.324,1683.619,High
46219071527,4.597,4.353,2.058,2.295,28,20,230.927,545.887,776.814,622.614,570.717,1193.331,High
57523064371,4.492,4.216,1.962,2.254,29,20,241.828,540.906,782.7339999999999,670.893,566.387,1237.28,High
18525154954,4.33,4.206,1.836,2.37,28,20,261.037,605.633,866.6700000000001,707.239,630.099,1337.3380000000002,High
28,2.9560000000000004,2.784,1.301,1.483,8,20,68.994,193.611,262.605,333.092,216.436,549.528,High
16655895528,4.483,4.239,2.096,2.143,29,20,243.554,584.611,828.165,665.551,610.4,1275.951,High
39554159859,4.312,4.103,2.027,2.076,33,20,302.241,699.345,1001.586,742.091,726.58,1468.671,High
2685444224,4.024,3.831,1.804,2.027,12,20,121.986,226.633,348.619,385.269,246.952,632.221,High
34049252649,4.9350000000000005,4.706,1.983,2.723,40,20,285.635,713.778,999.413,714.053,738.082,1452.135,High
7633842242,4.462,4.21,1.939,2.271,20,20,157.2,391.6,548.8,505.683,414.049,919.732,High
3311836580,4.458,4.431,1.939,2.492,30,20,237.706,555.541,793.2470000000001,618.941,579.247,1198.188,High
64423984127,4.804,4.45,1.957,2.493,54,20,398.54,1084.234,1482.774,937.135,1112.337,2049.472,High
68567233407,4.709,4.453,2.012,2.441,47,20,335.922,932.946,1268.868,837.364,960.682,1798.046,High
25044466887,4.472,4.368,1.863,2.505,31,20,261.002,602.312,863.3140000000001,751.447,628.48,1379.927,High
68711088125,4.914,4.459,2.173,2.286,55,20,414.427,1122.947,1537.3739999999998,947.805,1150.832,2098.637,High
9086138689,4.506,4.226,1.775,2.451,28,20,235.612,532.851,768.463,600.87,556.414,1157.284,High
45129835086,4.9830000000000005,4.663,1.996,2.667,28,20,235.472,504.926,740.398,590.846,527.879,1118.725,High
68667047935,4.682,4.361,1.958,2.403,55,20,366.985,1118.83,1485.815,917.419,1148.559,2065.978,High
10666783920,4.656000000000001,4.417,1.998,2.419,30,20,272.155,604.234,876.389,681.841,629.12,1310.961,High
47221489244,4.972,4.803,2.04,2.763,41,20,317.723,748.617,1066.34,754.21,772.834,1527.044,High
18837411865,4.538,4.22,2.15,2.07,23,20,210.431,463.185,673.616,563.61,486.059,1049.669,High
1144004644,4.273,4.03,1.796,2.234,13,20,120.207,242.916,363.123,426.9,263.9,690.8,High
25303083633,4.528999999999999,4.248,2.024,2.224,31,20,239.399,590.231,829.63,651.68,616.1,1267.78,High
68702699455,4.718,4.527,2.043,2.484,55,20,399.023,1100.583,1499.6060000000002,936.921,1129.351,2066.272,High
6891873510,4.691,4.468,2.049,2.419,33,20,315.162,664.989,980.151,726.738,689.441,1416.179,High
28247051971,5.062,4.489,2.046,2.443,33,20,292.219,651.357,943.576,732.684,676.634,1409.318,High
28115524582,4.626,4.329,2.098,2.231,35,20,263.53,714.418,977.948,702.384,741.187,1443.571,High
3145939658,4.797000000000001,4.545,2.038,2.507,29,20,220.261,555.578,775.8389999999999,616.597,579.135,1195.732,High
38949027562,4.924,4.546,1.973,2.573,34,20,285.381,666.852,952.233,679.79,691.058,1370.848,High
68585259002,4.671,4.577,2.104,2.473,53,20,413.08,1073.605,1486.685,943.842,1100.872,2044.714,High
2266730955,4.406000000000001,4.312,1.994,2.318,27,20,230.898,522.133,753.0310000000001,625.906,546.857,1172.763,High
24197464690,4.181,4.162,1.983,2.179,22,20,193.218,441.66,634.878,590.632,465.887,1056.519,High
22431268872,4.394,4.028,1.807,2.221,12,20,97.413,213.119,310.532,368.959,233.499,602.458,High
30919387500,4.444,4.318,2.033,2.285,30,20,263.621,632.696,896.317,701.431,658.779,1360.21,High
2685408418,4.484999999999999,4.101,1.869,2.232,16,20,170.167,313.265,483.432,497.742,334.857,832.599,High
2846743312,4.558,4.252,2.003,2.249,28,20,268.524,556.646,825.17,646.035,579.622,1225.657,High
66580502670,4.552,4.266,1.957,2.309,25,20,178.734,459.794,638.528,611.836,486.139,1097.975,High
57571685064,4.462,4.148,2.038,2.11,27,20,220.812,545.398,766.21,680.775,572.858,1253.6329999999998,High
60807458046,4.4350000000000005,4.242,2.091,2.151,34,20,278.284,695.748,974.032,692.216,720.786,1413.002,High
6502221897,4.612,4.265,2.005,2.26,18,20,140.459,343.485,483.944,516.319,364.659,880.978,High
23038824194,4.652,4.141,1.897,2.244,26,20,271.336,537.413,808.749,727.332,564.445,1291.777,High
6508153154,4.463,4.204,2.001,2.203,26,20,210.47,517.932,728.402,600.481,542.053,1142.534,High
36239835648,3.5500000000000003,3.552,2.095,1.457,8,20,80.147,153.781,233.928,355.155,175.302,530.457,High
9368709774,4.74,4.455,2.126,2.329,30,20,275.825,576.46,852.2850000000001,675.169,601.087,1276.256,High
62890422688,4.5280000000000005,4.121,1.96,2.161,28,20,208.273,560.556,768.8290000000001,627.709,586.118,1213.827,High
25490648922,4.82,4.449,1.962,2.487,40,20,349.565,803.059,1152.624,797.186,829.331,1626.517,High
39732258924,4.420999999999999,4.274,1.96,2.314,22,20,201.421,447.841,649.262,580.163,471.17,1051.333,High
8148736616,4.525,4.246,1.996,2.25,31,20,260.221,648.604,908.825,721.513,674.253,1395.766,High
1143915766,4.369,4.173,1.752,2.421,28,20,252.461,580.482,832.943,676.251,605.029,1281.28,High
28745637271,4.668,4.482,1.966,2.516,38,20,339.471,753.592,1093.063,811.591,779.015,1590.606,High
67108876,3.566,3.294,1.808,1.486,7,20,55.094,127.582,182.676,262.903,146.255,409.158,High
3071564741,4.39,4.337,1.849,2.488,30,20,252.323,574.968,827.2909999999999,676.948,599.815,1276.763,High
29895278205,4.741,4.658,2.076,2.582,43,20,354.194,834.697,1188.891,819.992,859.643,1679.635,High
46707507058,4.755,4.371,1.919,2.452,46,20,385.248,956.616,1341.864,877.192,983.648,1860.84,High
38552824242,4.759,4.581,2.142,2.439,36,20,331.417,732.878,1064.295,719.364,755.792,1475.156,High
64842475012,4.565,4.289,1.931,2.358,26,20,250.162,524.364,774.5260000000001,638.436,549.719,1188.1550000000002,High
11939426197,4.486,4.218,2.113,2.105,33,20,301.498,666.283,967.781,722.178,692.705,1414.883,High
51430952692,4.395,4.202,2.132,2.07,33,20,281.854,679.623,961.477,694.912,706.436,1401.348,High
33687083826,4.525,4.136,2.024,2.112,34,20,280.764,731.349,1012.113,750.684,759.362,1510.0459999999998,High
65802469576,4.366,4.112,2.095,2.017,20,20,137.518,398.12,535.638,511.165,422.05,933.215,High
524864,3.712,3.38,1.631,1.749,7,20,72.936,133.83,206.766,322.689,154.198,476.88700000000006,High
40132554090,4.596,4.178,2.031,2.147,28,20,247.451,561.532,808.9830000000001,640.026,586.105,1226.131,High
4196370,3.487,3.25,1.714,1.536,8,20,109.939,183.759,293.698,383.917,205.04,588.957,High
59514222479,4.738,4.374,2.148,2.226,41,20,323.288,807.351,1130.639,807.019,834.128,1641.147,High
36297462704,4.666,4.35,2.036,2.314,33,20,281.57,702.336,983.906,719.734,726.96,1446.694,High
44979408632,4.779,4.637,2.018,2.619,37,20,333.049,740.085,1073.134,729.549,763.319,1492.868,High
9650744858,4.741,4.459,2.017,2.442,34,20,280.091,665.299,945.39,688.521,690.079,1378.6,High
68655295649,4.9,4.51,2.053,2.457,34,20,264.41,617.056,881.4660000000001,662.622,642.151,1304.773,High
23318197855,4.573,4.359,2.016,2.343,42,20,388.812,864.079,1252.891,867.458,891.679,1759.137,High
34288826783,4.734999999999999,4.534,2.035,2.499,44,20,356.438,870.121,1226.559,813.228,896.412,1709.64,High
57331957856,4.423,4.086,2.0,2.086,17,20,152.363,341.032,493.395,516.763,364.686,881.4490000000001,High
32124444819,4.313,4.272,2.065,2.207,28,20,208.817,532.659,741.476,617.82,557.578,1175.398,High
27551614702,4.644,4.295,2.051,2.244,31,20,278.917,643.794,922.711,706.302,669.535,1375.837,High
67965749807,4.604,4.439,1.99,2.449,29,20,247.098,553.722,800.8199999999999,682.486,579.906,1262.3919999999998,High
10809832103,4.455,4.189,2.051,2.138,27,20,212.701,534.122,746.823,613.346,558.151,1171.4969999999998,High
9126872096,3.755,3.364,1.831,1.533,10,20,101.928,202.449,304.377,410.129,224.489,634.618,High
68703207695,4.670999999999999,4.332,2.035,2.297,36,20,262.957,658.042,920.999,693.443,684.544,1377.987,High
98308,3.846,3.687,1.713,1.974,6,20,50.143,100.657,150.8,254.518,117.724,372.242,High
46610245009,4.569,4.452,2.03,2.422,35,20,256.691,658.074,914.765,696.862,683.166,1380.028,High
45131040228,3.861,3.724,1.966,1.758,21,20,167.208,431.534,598.742,616.96,460.164,1077.124,High
44911323167,4.785,4.558,1.796,2.762,34,20,278.096,643.112,921.208,693.348,666.999,1360.347,High
67140126734,4.711,4.267,2.082,2.185,28,20,233.699,550.95,784.6490000000001,648.528,578.047,1226.575,High
68467818495,4.811999999999999,4.482,2.025,2.457,52,20,388.015,1067.85,1455.8649999999998,885.653,1096.306,1981.959,High
16519458462,4.746,4.226,2.075,2.151,35,20,280.712,730.328,1011.04,744.446,756.824,1501.27,High
44446335219,4.349,4.289,2.037,2.252,29,20,243.283,601.492,844.775,679.439,625.035,1304.474,High
47097619753,4.631,4.579,2.099,2.48,37,20,308.69,673.79,982.48,731.394,698.312,1429.706,High
40428689107,4.764,4.323,1.899,2.424,36,20,357.16,750.615,1107.775,795.489,776.226,1571.715,High
63467868887,4.466,4.418,2.019,2.399,39,20,293.787,743.666,1037.453,789.343,771.07,1560.413,High
28146291864,4.508,4.313,1.947,2.366,30,20,209.897,561.381,771.278,678.309,586.367,1264.676,High
4563402752,3.458,3.189,1.901,1.288,4,20,39.112,63.024,102.136,232.543,81.021,313.564,High
45092878236,4.674,4.625,2.115,2.51,43,20,330.317,824.651,1154.9679999999998,776.129,849.911,1626.04,High
21423896798,4.664000000000001,4.574,2.14,2.434,39,20,294.42,774.008,1068.428,766.089,798.71,1564.799,High
26831044518,4.595000000000001,4.177,2.081,2.096,36,20,294.007,738.966,1032.973,752.659,766.852,1519.511,High
26099999049,4.798,4.639,2.061,2.578,28,20,218.495,505.38,723.875,601.257,528.721,1129.978,High
11464716770,5.026,4.458,2.05,2.408,30,20,300.212,635.397,935.609,697.366,659.33,1356.696,High
18150410567,4.470000000000001,4.376,1.932,2.444,30,20,251.049,608.738,859.787,659.647,632.84,1292.487,High
48872580467,4.401,3.874,1.862,2.012,27,20,254.376,589.324,843.6999999999999,716.295,618.129,1334.424,High
24930442133,4.647,4.617,2.136,2.481,35,20,284.924,666.736,951.66,724.117,691.812,1415.929,High
38320467593,4.645,4.491,2.053,2.438,31,20,255.203,546.365,801.568,612.507,569.994,1182.501,High
26077672588,4.493,4.374,2.102,2.272,26,20,241.983,536.339,778.3220000000001,675.566,561.583,1237.149,High
27816009079,4.721,4.415,1.994,2.421,42,20,388.27,860.138,1248.408,832.734,886.199,1718.933,High
15835328247,4.63,4.607,1.96,2.647,47,20,390.221,922.94,1313.161,889.243,948.915,1838.158,High
68719476607,5.072,4.761,2.15,2.611,56,20,441.783,1077.269,1519.052,965.501,1104.814,2070.315,High
42530202148,4.614999999999999,4.541,2.077,2.464,32,20,266.706,617.447,884.153,703.888,641.9,1345.788,High
62914560,3.4330000000000003,3.366,1.921,1.445,6,20,45.399,121.086,166.485,286.618,140.773,427.391,High
21463440684,4.664,4.512,2.12,2.392,34,20,269.894,632.542,902.436,683.803,658.196,1341.999,High
51721930382,4.323,4.242,2.101,2.141,27,20,231.215,527.287,758.5020000000001,645.834,552.783,1198.617,High
1826674927,4.533,4.211,2.039,2.172,33,20,262.595,672.051,934.646,672.166,696.489,1368.6550000000002,High
61480971526,4.257,3.973,1.829,2.144,25,20,241.119,525.67,766.789,666.802,553.023,1219.825,High
3504698576,4.473,4.33,1.939,2.391,28,20,284.028,582.62,866.648,678.958,605.701,1284.659,High
39208079672,4.679,4.36,2.012,2.348,28,20,248.354,578.076,826.4300000000001,627.76,602.103,1229.8629999999998,High
22396660978,4.789,4.692,2.12,2.572,36,20,284.052,711.691,995.743,733.733,736.152,1469.885,High
8855581521,4.679,4.152,2.026,2.126,31,20,239.399,615.552,854.951,662.352,640.933,1303.285,High
13956111530,4.802,4.499,2.035,2.464,38,20,358.509,774.49,1132.999,790.859,799.733,1590.592,High
16433481886,4.751,4.396,1.951,2.445,26,20,221.008,529.793,750.801,677.627,555.167,1232.794,High
11585997520,4.491,4.236,1.784,2.452,23,20,239.719,481.798,721.517,641.07,506.473,1147.543,High
28466216534,4.801,4.563,1.968,2.595,36,20,300.941,710.848,1011.789,746.935,735.669,1482.6039999999998,High
4277887035,4.647,4.445,1.986,2.459,34,20,293.147,689.658,982.805,757.121,714.678,1471.799,High
8691258912,4.363,4.204,1.951,2.253,17,20,176.672,310.925,487.597,462.343,330.684,793.027,High
40953632072,4.365,4.255,2.023,2.232,24,20,191.074,432.532,623.606,596.185,456.9,1053.085,High
68719476543,4.757,4.584,2.038,2.546,54,20,426.408,1065.603,1492.011,945.84,1093.942,2039.782,High
37279437057,4.781000000000001,4.536,1.874,2.662,20,20,110.684,284.125,394.809,426.652,304.878,731.53,High
28335765436,4.7,4.295,2.097,2.198,36,20,311.178,776.584,1087.762,750.992,802.435,1553.427,High
54296555961,4.593,4.201,1.982,2.219,31,20,198.155,598.177,796.332,631.03,624.249,1255.279,High
50677733969,4.466,4.215,1.99,2.225,30,20,222.774,536.06,758.834,617.386,561.687,1179.073,High
68252322141,4.62,4.284,2.103,2.181,37,20,255.468,674.862,930.33,725.549,702.668,1428.217,High
54471841823,4.783,4.468,1.926,2.542,33,20,244.317,564.097,808.414,643.649,590.06,1233.7089999999998,High
23157270695,4.763,4.46,1.925,2.535,30,20,263.287,553.853,817.1399999999999,669.89,578.725,1248.615,High
14073462512,4.716,4.42,2.039,2.381,39,20,353.513,782.012,1135.525,767.441,806.881,1574.322,High
16584990430,4.5680000000000005,4.514,2.005,2.509,41,20,279.223,777.16,1056.383,755.745,802.725,1558.47,High
12399820230,4.673,4.339,1.734,2.605,32,20,287.984,627.431,915.415,683.814,653.221,1337.035,High
53532848132,4.589,4.119,1.93,2.189,25,20,218.998,490.314,709.312,628.525,516.295,1144.82,High
22728884662,4.603,4.499,2.109,2.39,34,20,279.672,664.734,944.406,705.914,688.98,1394.894,High
3240764532,4.365,4.247,1.821,2.426,23,20,242.083,457.134,699.217,626.045,480.582,1106.627,High
52587917315,4.559,4.139,2.126,2.013,27,20,263.046,569.236,832.2819999999999,706.396,595.517,1301.913,High
40157365647,4.783,4.384,2.086,2.298,32,20,260.457,607.883,868.34,653.206,632.717,1285.923,High
44692258388,4.427,4.432,1.867,2.565,36,20,342.626,732.979,1075.605,807.385,758.745,1566.13,High
4874337771,4.526,4.127,1.87,2.257,31,20,285.177,659.177,944.354,715.357,684.904,1400.261,High
55834573823,4.866,4.656,2.084,2.572,52,20,381.012,1032.621,1413.633,912.024,1059.362,1971.386,High
55000267681,4.366,4.064,2.011,2.053,31,20,236.45,589.22,825.6700000000001,701.443,616.651,1318.094,High
49385504250,4.883,4.454,2.093,2.361,47,20,366.074,959.541,1325.615,831.226,985.991,1817.217,High
19125954508,4.708,4.323,2.038,2.285,39,20,323.142,845.733,1168.875,777.586,871.648,1649.234,High
65495559919,4.848,4.605,1.873,2.732,48,20,329.036,905.519,1234.555,823.487,932.781,1756.268,High
34393642950,4.438000000000001,4.084,1.921,2.163,24,20,180.631,465.595,646.226,556.757,490.492,1047.249,High
34359738367,4.708,4.552,2.034,2.518,57,20,454.045,1171.263,1625.308,972.552,1199.608,2172.16,High
20193854520,4.68,4.587,2.01,2.577,27,20,219.307,526.452,745.759,629.797,550.372,1180.169,High
60372060470,4.390000000000001,4.159,1.894,2.265,32,20,217.444,597.212,814.656,660.966,623.354,1284.3200000000002,High
30907365323,4.684,4.51,2.099,2.411,36,20,312.197,736.494,1048.691,746.584,761.059,1507.643,High
491520,3.274,3.085,1.76,1.325,6,20,51.105,108.919,160.024,283.554,129.088,412.642,High
35701652807,4.718999999999999,4.306,2.035,2.271,40,20,357.665,807.517,1165.182,844.405,834.492,1678.897,High
34628969090,4.388,4.212,1.929,2.283,14,20,122.074,266.314,388.388,434.006,286.152,720.1579999999999,High
32732293605,4.755,4.399,2.031,2.368,42,20,320.506,841.367,1161.873,788.474,867.709,1656.183,High
39157850676,4.723,4.406,1.854,2.552,30,20,265.182,619.436,884.618,679.095,644.535,1323.63,High
49647821371,4.691,4.498,1.868,2.63,35,20,292.023,673.859,965.882,736.994,699.302,1436.296,High
37078567490,4.504,4.349,1.81,2.539,19,20,163.404,326.877,490.281,484.298,348.721,833.019,High
45862614308,4.554,4.378,1.938,2.44,36,20,274.759,705.345,980.104,741.036,730.704,1471.7399999999998,High
6942971865,4.658,4.471,2.058,2.413,38,20,301.607,745.685,1047.292,741.513,770.256,1511.769,High
45226220673,4.816,4.39,2.054,2.336,30,20,252.654,544.61,797.264,639.516,569.186,1208.702,High
59055792125,4.7780000000000005,4.678,2.089,2.589,52,20,374.437,1021.535,1395.972,897.333,1047.681,1945.014,High
44099463538,4.37,4.028,2.112,1.916,25,20,233.741,513.533,747.274,633.54,538.787,1172.327,High
63887635455,4.617,4.468,2.093,2.375,52,20,380.567,1048.294,1428.861,880.869,1076.18,1957.049,High
31106547744,4.414,4.297,1.944,2.353,20,20,184.985,402.797,587.782,539.308,424.752,964.06,High
59095225214,4.652,4.33,2.158,2.172,34,20,278.101,698.671,976.772,711.798,725.357,1437.155,High
64116088799,4.449999999999999,4.285,2.094,2.191,48,20,370.148,990.293,1360.441,860.808,1019.377,1880.185,High
30050835582,4.688000000000001,4.426,2.137,2.289,43,20,359.812,856.793,1216.605,862.045,883.906,1745.951,High
114688,3.518,3.224,1.924,1.3,5,20,50.392,90.925,141.317,248.886,109.671,358.557,High
48317689223,4.776,4.494,1.638,2.856,42,20,351.639,805.07,1156.709,793.12,831.146,1624.266,High
32527164517,4.536,4.292,2.031,2.261,28,20,206.623,534.585,741.2080000000001,633.577,561.314,1194.891,High
34364064013,3.723,3.672,1.991,1.681,13,20,76.679,223.47,300.149,353.048,243.367,596.415,High
1526587169,4.819,4.219,1.954,2.265,33,20,325.792,710.824,1036.616,732.01,734.045,1466.0549999999998,High
50518177414,4.651,4.406,2.126,2.28,31,20,249.327,592.63,841.957,672.595,618.135,1290.73,High
4234899379,4.525,4.314,1.919,2.395,39,20,320.016,789.479,1109.495,778.555,814.635,1593.19,High
18649305955,4.55,4.427,2.078,2.349,32,20,246.281,618.953,865.2339999999999,675.952,644.164,1320.116,High
1160,3.601,3.334,1.428,1.906,9,20,81.789,179.058,260.847,323.17,199.102,522.272,High
60124260311,4.745,4.706,2.148,2.558,47,20,346.381,866.322,1212.703,840.135,892.542,1732.677,High
58601808270,4.667,4.159,2.043,2.116,28,20,206.21,544.473,750.683,681.036,571.33,1252.366,High
56403913453,4.806,4.455,2.103,2.352,38,20,281.769,735.576,1017.345,742.342,761.466,1503.808,High
16156725706,4.397,4.338,2.074,2.264,25,20,165.211,446.606,611.817,543.155,470.605,1013.76,High
3715257327,4.691,4.323,2.103,2.22,36,20,306.629,742.426,1049.055,741.213,767.11,1508.323,High
122880,3.464,3.305,1.846,1.459,6,20,68.843,126.969,195.812,307.831,147.714,455.545,High
10147557371,4.779999999999999,4.403,1.792,2.611,43,20,375.798,863.317,1239.115,836.034,888.809,1724.8429999999998,High
39012624531,4.589,4.393,1.897,2.496,27,20,226.1,511.52,737.62,646.343,535.855,1182.198,High
15597257600,4.6,4.189,1.767,2.422,23,20,190.223,457.714,647.937,555.864,481.843,1037.707,High
38234056899,4.643,4.279,2.013,2.266,32,20,289.758,653.608,943.366,704.351,678.817,1383.168,High
19811875065,4.890000000000001,4.313,1.956,2.357,32,20,290.224,662.855,953.079,738.816,687.848,1426.664,High
68182597535,4.732,4.572,2.042,2.53,52,20,375.519,1022.863,1398.382,912.162,1050.968,1963.13,High
63356322264,4.003,3.723,1.828,1.895,24,20,211.779,533.216,744.995,665.827,561.858,1227.685,High
6964349632,4.602,4.242,2.05,2.192,26,20,259.827,542.025,801.852,670.881,566.605,1237.486,High
47517071806,4.41,4.389,2.021,2.368,34,20,285.366,719.166,1004.532,726.35,743.309,1469.659,High
7312666254,4.763999999999999,4.478,2.052,2.426,37,20,331.259,758.561,1089.8200000000002,755.399,783.361,1538.76,High
55113430800,4.659,4.521,2.114,2.407,24,20,174.457,378.793,553.25,517.353,401.424,918.777,High
65198291944,4.5600000000000005,4.331,1.858,2.473,39,20,328.401,759.841,1088.242,769.337,786.316,1555.653,High
16145278837,4.485,4.259,1.992,2.267,35,20,286.994,686.347,973.341,728.55,712.403,1440.953,High
47501979053,4.721,4.39,2.046,2.344,38,20,319.969,706.174,1026.143,748.314,732.364,1480.678,High
31817739413,4.4670000000000005,4.303,2.021,2.282,31,20,311.077,631.632,942.709,743.264,657.113,1400.377,High
68718684479,4.711,4.458,2.026,2.432,46,20,372.701,912.723,1285.424,864.036,940.619,1804.655,High
44555396619,4.816,4.602,2.055,2.547,33,20,298.948,603.301,902.249,736.651,627.957,1364.608,High
1300252256,4.185,3.916,2.001,1.915,17,20,159.716,350.848,510.564,501.657,374.962,876.6189999999999,High
42645259109,4.556,4.23,1.982,2.248,32,20,268.753,665.973,934.726,721.879,692.197,1414.076,High
67091020365,4.772,4.558,2.089,2.469,41,20,363.445,776.445,1139.89,831.472,802.989,1634.461,High
59765856489,4.421,4.348,2.016,2.332,33,20,225.936,620.143,846.0790000000001,667.103,645.822,1312.925,High
32859917282,4.66,4.316,2.086,2.23,33,20,233.593,641.621,875.2139999999999,674.096,667.982,1342.078,High
15728640,3.522,3.225,1.788,1.437,6,20,73.255,140.626,213.881,320.696,162.515,483.211,High
66294882259,4.48,4.347,2.047,2.3,46,20,308.474,898.395,1206.869,862.936,926.695,1789.631,High
2876579044,4.577999999999999,4.316,1.98,2.336,32,20,315.653,657.817,973.47,722.077,682.854,1404.931,High
145696420,4.436,3.999,1.856,2.143,24,20,224.894,517.937,742.831,585.215,541.525,1126.74,High
16979066888,4.347,4.103,1.923,2.18,15,20,130.5,263.401,393.901,418.186,284.934,703.12,High
61171772953,4.628,4.229,2.019,2.21,32,20,275.37,616.93,892.3,693.342,643.16,1336.502,High
68652367871,4.704,4.574,2.065,2.509,56,20,424.862,1142.694,1567.556,967.252,1171.241,2138.493,High
52050974908,4.664,4.331,2.072,2.259,32,20,276.962,681.868,958.83,721.062,707.932,1428.994,High
1107296288,3.634,3.54,1.944,1.596,6,20,50.472,110.103,160.575,279.642,128.235,407.877,High
65892515839,4.679,4.556,2.024,2.532,54,20,396.184,1073.722,1469.906,944.161,1102.215,2046.376,High
57344,3.439,3.169,1.786,1.383,5,20,69.897,103.503,173.4,297.077,123.864,420.941,High
26172588104,3.955,3.579,1.965,1.614,11,20,102.363,234.279,336.642,395.868,256.204,652.072,High
32744898485,5.015,4.471,2.048,2.423,46,20,374.993,930.666,1305.659,862.062,957.089,1819.151,High
17180395664,4.061,3.894,1.959,1.935,11,20,92.67,206.441,299.111,344.652,225.718,570.37,High
52394175741,4.682,4.462,2.121,2.341,40,20,354.378,810.587,1164.965,807.654,836.468,1644.1219999999998,High
40871924893,4.284999999999999,4.104,1.95,2.154,23,20,189.272,466.461,655.733,578.206,491.077,1069.283,High
52534840649,4.497,4.263,2.006,2.257,29,20,213.556,526.7,740.2560000000001,629.419,551.818,1181.237,High
22271181434,4.718999999999999,4.551,1.926,2.625,34,20,249.889,645.574,895.463,690.864,670.817,1361.681,High
64138697486,4.91,4.34,2.206,2.134,40,20,303.819,760.167,1063.986,794.516,787.974,1582.49,High
34216997719,4.728,4.36,1.997,2.363,44,20,368.04,918.134,1286.174,855.143,945.325,1800.468,High
55461261650,4.670999999999999,4.469,2.129,2.34,34,20,255.131,665.869,921.0,676.872,689.593,1366.465,High
58880592687,4.494000000000001,4.342,2.111,2.231,36,20,255.445,666.535,921.98,715.386,693.181,1408.567,High
42915282533,4.737,4.303,2.004,2.299,39,20,351.811,809.76,1161.571,782.008,836.387,1618.395,High
25483868983,4.585000000000001,4.451,2.03,2.421,42,20,311.616,813.739,1125.355,797.466,840.003,1637.469,High
64641581830,4.631,4.229,1.905,2.324,25,20,205.113,448.219,653.332,622.085,473.53,1095.615,High
64017742884,4.332,4.199,2.017,2.182,31,20,241.519,584.412,825.931,703.896,611.857,1315.753,High
801640488,4.263,4.124,2.028,2.096,17,20,168.639,369.594,538.233,518.898,393.025,911.923,High
25905307762,4.488,4.114,2.04,2.074,20,20,186.974,410.154,597.1279999999999,543.326,433.267,976.593,High
20056106361,4.706,4.35,2.096,2.254,39,20,324.859,804.695,1129.554,779.147,830.305,1609.452,High
43802346925,4.69,4.367,2.094,2.273,31,20,261.623,620.792,882.415,666.943,646.659,1313.602,High
184549888,3.298,3.023,1.797,1.226,6,20,46.461,115.513,161.974,307.792,137.041,444.833,High
9208093010,4.6690000000000005,4.332,1.992,2.34,25,20,223.468,499.833,723.301,585.254,523.076,1108.33,High
8006029586,4.664,4.25,1.871,2.379,25,20,212.199,483.088,695.287,614.502,507.255,1121.757,High
66571927527,4.8,4.414,2.133,2.281,52,20,421.664,1058.568,1480.232,949.204,1087.149,2036.353,High
24979960623,4.833,4.43,2.047,2.383,36,20,329.827,726.526,1056.353,740.812,752.033,1492.845,High
34358657019,4.8260000000000005,4.588,1.978,2.61,53,20,413.982,1067.83,1481.812,936.044,1095.062,2031.106,High
43604141133,4.644,4.246,2.053,2.193,25,20,195.646,452.244,647.89,574.732,476.913,1051.645,High
3887891167,4.506,4.395,2.07,2.325,35,20,298.786,709.637,1008.423,741.064,735.26,1476.324,High
17179869316,3.781,3.605,1.823,1.782,7,20,39.669,120.152,159.821,266.337,137.897,404.234,High
20716751178,4.497,4.314,2.112,2.202,23,20,204.232,461.956,666.188,600.134,486.53,1086.664,High
66371095657,4.54,4.056,2.023,2.033,30,20,226.847,543.75,770.597,656.05,571.487,1227.5369999999998,High
67941539143,4.524,4.213,1.998,2.215,35,20,275.67,667.854,943.524,739.039,695.973,1435.012,High
7098832208,4.54,4.157,2.001,2.156,30,20,259.698,614.862,874.56,681.449,640.501,1321.9499999999998,High
7262169455,4.711,4.49,1.954,2.536,37,20,290.603,744.643,1035.246,728.903,768.903,1497.806,High
4251261630,4.662,4.507,2.042,2.465,36,20,307.379,709.817,1017.196,715.356,733.862,1449.2179999999998,High
43626703880,4.448,4.183,1.983,2.2,22,20,248.238,443.488,691.726,587.453,466.613,1054.066,High
8923863550,4.791,4.577,1.912,2.665,38,20,344.769,753.544,1098.313,748.848,778.417,1527.265,High
30207508109,4.522,4.313,1.963,2.35,30,20,249.425,576.639,826.0640000000001,678.572,601.728,1280.3,High
10996978455,4.79,4.587,2.041,2.546,32,20,262.273,585.934,848.207,658.423,609.964,1268.3870000000002,High
67142656,3.439,3.212,1.709,1.503,7,20,63.846,117.862,181.708,265.71,136.778,402.488,High
45739828043,4.52,4.474,2.088,2.386,32,20,238.89,567.61,806.5,641.643,592.138,1233.781,High
29224412619,4.787,4.255,1.897,2.358,36,20,296.72,740.891,1037.611,744.998,767.645,1512.643,High
38874918742,4.239,4.242,2.03,2.212,25,20,215.035,484.18,699.215,594.988,508.699,1103.687,High
9204600612,4.271,4.025,1.95,2.075,23,20,188.854,436.442,625.296,573.29,461.219,1034.509,High
35027454470,4.51,4.248,1.895,2.353,22,20,208.941,423.434,632.375,612.779,448.316,1061.095,High
6092959734,4.694,4.431,2.112,2.319,39,20,303.261,782.486,1085.747,756.345,807.518,1563.863,High
66484020592,4.73,4.259,2.089,2.17,33,20,261.842,650.247,912.089,671.8,677.059,1348.859,High
54368284813,4.254,4.11,2.122,1.988,25,20,205.747,487.386,693.133,623.228,512.825,1136.053,High
50379799894,4.773,4.601,2.125,2.476,41,20,353.794,796.322,1150.116,795.784,821.766,1617.55,High
34427375616,4.027,3.945,1.999,1.946,7,20,84.543,109.956,194.499,275.233,126.37,401.603,High
68321952763,4.565,4.206,2.14,2.066,38,20,245.686,728.182,973.868,706.004,756.156,1462.16,High
41514548518,4.873,4.569,2.087,2.482,35,20,308.518,662.524,971.042,739.917,686.886,1426.803,High
29645306556,4.853,4.361,1.882,2.479,42,20,335.655,874.684,1210.339,835.749,901.648,1737.397,High
61172305359,4.484999999999999,4.105,2.123,1.982,38,20,307.408,751.441,1058.8490000000002,781.501,780.28,1561.781,High
47178355459,4.258,4.127,1.913,2.214,26,20,212.898,478.066,690.9639999999999,601.441,502.86,1104.301,High
60463893872,4.782,4.278,1.974,2.304,33,20,281.074,702.462,983.536,749.117,729.222,1478.339,High
603979782,3.742,3.527,1.776,1.751,8,20,76.591,149.513,226.104,330.522,168.523,499.045,High
4591960030,4.628,4.191,2.06,2.131,39,20,295.64,840.018,1135.658,777.674,866.432,1644.106,High
37079000788,4.541,4.219,1.946,2.273,25,20,243.112,510.497,753.609,618.386,534.708,1153.094,High
56807452271,4.782,4.274,1.914,2.36,40,20,340.793,861.82,1202.613,867.502,889.815,1757.317,High
17486053892,3.575,3.463,1.857,1.606,9,20,89.588,194.923,284.511,415.223,218.148,633.371,High
62680256509,4.406000000000001,4.094,1.995,2.099,36,20,279.516,744.089,1023.605,730.433,770.647,1501.08,High
39628849920,4.286,3.994,1.958,2.036,17,20,146.445,311.687,458.132,452.404,332.725,785.129,High
62187864063,4.843,4.378,2.099,2.279,48,20,389.895,995.371,1385.266,905.989,1024.185,1930.174,High
10168474690,4.619,4.333,1.856,2.477,26,20,258.999,503.319,762.318,654.661,527.664,1182.3249999999998,High
28596648135,4.787,4.581,1.853,2.728,33,20,279.771,619.878,899.6490000000001,701.882,642.942,1344.824,High
28313118562,4.795999999999999,4.51,2.111,2.399,37,20,280.783,703.251,984.034,749.614,729.023,1478.6370000000002,High
3221225472,3.55,3.34,1.878,1.462,4,20,24.528,53.091,77.619,196.875,69.839,266.714,High
33435880946,4.554,4.262,1.808,2.454,36,20,294.348,753.295,1047.643,734.616,780.143,1514.759,High
34749825543,4.12,3.8,1.964,1.836,17,20,171.824,344.557,516.3810000000001,524.974,369.397,894.3710000000001,High
65648998476,4.556,4.329,1.94,2.389,29,20,256.355,581.279,837.634,678.459,607.057,1285.516,High
5279898147,4.404999999999999,4.294,1.948,2.346,29,20,261.076,579.01,840.086,684.339,603.109,1287.448,High
33617816470,4.786,4.503,1.882,2.621,34,20,267.145,666.889,934.034,703.17,692.909,1396.079,High
68576864255,4.678,4.5,2.037,2.463,54,20,411.52,1078.59,1490.11,966.075,1107.249,2073.324,High
59181135894,4.73,4.322,1.972,2.35,31,20,265.041,612.86,877.9010000000001,714.095,639.952,1354.047,High
41713418153,4.666,4.455,2.112,2.343,35,20,289.533,647.776,937.309,711.06,672.402,1383.462,High
18229702500,4.729,4.274,2.057,2.217,30,20,301.489,603.072,904.561,716.08,629.067,1345.147,High
19721491432,4.629,4.421,2.109,2.312,31,20,271.214,638.922,910.136,702.67,664.353,1367.023,High
35656359515,4.876,4.352,1.711,2.641,31,20,295.285,609.884,905.169,694.077,634.893,1328.97,High
60121145183,4.931,4.455,2.116,2.339,50,20,402.742,1011.665,1414.407,909.08,1040.126,1949.206,High
54038548347,4.485,4.336,2.1,2.236,38,20,290.724,731.565,1022.289,743.494,758.262,1501.756,High
16350999381,4.505999999999999,4.451,1.981,2.47,32,20,306.317,613.388,919.705,726.189,638.52,1364.7089999999998,High
32903142911,4.422,4.332,2.162,2.17,39,20,316.898,798.352,1115.25,792.767,825.579,1618.346,High
68719408990,4.779999999999999,4.364,1.997,2.367,50,20,396.988,1028.695,1425.683,925.012,1057.498,1982.51,High
20929202520,4.745,4.398,2.062,2.336,31,20,264.383,633.827,898.21,663.442,659.147,1322.589,High
58358324896,4.563000000000001,4.218,2.04,2.178,30,20,321.204,626.837,948.041,759.376,652.871,1412.2469999999998,High
18421665793,4.154,3.953,1.671,2.282,13,20,92.865,218.328,311.193,403.193,239.758,642.951,High
48167253359,4.563999999999999,4.535,2.091,2.444,45,20,359.997,904.267,1264.264,851.85,930.435,1782.285,High
20304359574,4.711,4.593,2.191,2.402,31,20,268.919,609.614,878.533,720.361,633.893,1354.254,High
15949786694,4.66,4.25,1.831,2.419,35,20,343.751,719.666,1063.417,786.167,746.249,1532.4160000000002,High
377228676,4.5,4.264,1.927,2.337,24,20,250.544,493.422,743.966,582.533,516.416,1098.949,High
57017634656,4.486000000000001,4.153,1.919,2.234,24,20,193.855,437.028,630.883,571.878,462.113,1033.991,High
11962843503,4.33,4.145,2.078,2.067,27,20,209.154,529.217,738.371,622.022,553.578,1175.6,High
6653010142,4.5440000000000005,4.152,1.983,2.169,27,20,276.583,586.922,863.5050000000001,760.872,612.814,1373.686,High
11443534648,4.6,4.128,2.027,2.101,28,20,241.355,568.391,809.746,663.348,594.164,1257.512,High
26669263406,4.675,4.302,1.873,2.429,31,20,306.986,628.406,935.392,729.375,654.696,1384.071,High
37183225872,4.339,4.159,2.034,2.125,16,20,118.648,276.728,395.376,436.545,297.759,734.3040000000001,High
57018496063,4.441,4.382,1.979,2.403,32,20,233.331,618.977,852.308,686.449,644.699,1331.148,High
2827142432,4.486999999999999,4.328,1.923,2.405,20,20,157.178,343.176,500.354,471.829,364.196,836.0250000000001,High
48620405143,4.193999999999999,4.063,1.889,2.174,22,20,161.029,421.939,582.9680000000001,533.745,447.463,981.208,High
24513346485,4.759,4.473,1.923,2.55,38,20,306.024,762.578,1068.602,745.532,788.605,1534.1370000000002,High
28852397192,4.879,4.433,2.049,2.384,33,20,293.912,652.689,946.601,710.518,677.944,1388.462,High
6199500995,4.477,4.196,1.892,2.304,24,20,241.342,497.041,738.383,623.618,520.933,1144.551,High
16549677363,4.621,4.149,2.086,2.063,28,20,236.661,555.165,791.826,658.54,580.846,1239.386,High
66606662272,4.362,3.862,2.065,1.797,15,20,100.776,282.193,382.969,478.964,306.77,785.7339999999999,High
2566820075,4.633,4.261,1.861,2.4,33,20,306.299,695.813,1002.112,707.883,719.757,1427.64,High
52093845525,4.19,4.024,1.92,2.104,15,20,106.796,273.288,380.084,478.023,295.513,773.5360000000001,High
63408223331,4.6080000000000005,4.349,2.025,2.324,33,20,263.84,614.659,878.499,700.13,641.468,1341.598,High
42177177765,4.442,4.36,2.092,2.268,32,20,282.045,626.972,909.017,714.085,651.643,1365.728,High
8588268379,4.788,4.553,2.126,2.427,39,20,310.165,739.178,1049.343,751.511,763.919,1515.4299999999998,High
1966080,3.981,3.613,1.735,1.878,8,20,74.071,142.711,216.782,281.823,160.519,442.342,High
62533730032,4.888,4.643,2.079,2.564,38,20,273.062,700.093,973.155,759.613,724.658,1484.2710000000002,High
66742359729,4.696,4.476,2.138,2.338,32,20,204.575,552.054,756.6289999999999,667.66,577.339,1244.999,High
23689495052,3.936,3.839,1.993,1.846,12,20,94.907,229.501,324.408,453.549,251.616,705.165,High
29053793891,4.728,4.31,2.024,2.286,35,20,317.926,729.174,1047.1,755.107,755.665,1510.772,High
19338108172,4.339,4.14,1.859,2.281,20,20,196.228,373.996,570.2239999999999,544.676,397.346,942.022,High
66562219884,4.534,4.416,2.057,2.359,44,20,330.149,846.883,1177.0320000000002,795.972,874.308,1670.28,High
63212205951,4.636,4.464,2.044,2.42,49,20,371.629,967.74,1339.369,891.213,996.22,1887.433,High
56388502208,4.318,4.061,1.887,2.174,14,20,116.428,272.163,388.591,485.225,295.148,780.373,High
52405642796,4.613,4.41,2.046,2.364,32,20,248.032,593.712,841.744,687.952,619.258,1307.21,High
55500912760,4.727,4.44,1.983,2.457,29,20,250.943,585.883,836.826,646.988,609.4,1256.388,High
68719083519,4.7780000000000005,4.31,2.166,2.144,56,20,429.63,1193.748,1623.3780000000002,1013.33,1223.751,2237.081,High
61119076775,4.609000000000001,4.31,2.011,2.299,36,20,284.862,736.774,1021.636,755.737,763.731,1519.4679999999998,High
55188542283,4.657,4.434,1.973,2.461,34,20,301.271,643.941,945.212,715.923,668.621,1384.544,High
55994849920,4.182,3.862,1.817,2.045,22,20,213.185,439.558,652.7429999999999,618.717,465.731,1084.448,High
8060865170,4.561999999999999,4.135,1.906,2.229,26,20,221.537,514.293,735.83,599.93,539.227,1139.157,High
61794709690,4.496,4.455,2.065,2.39,26,20,219.023,502.687,721.71,670.555,528.229,1198.784,High
17318916,4.231,3.812,1.81,2.002,11,20,105.897,215.17,321.067,376.644,234.79,611.434,High
67584507671,4.384,4.175,1.884,2.291,40,20,333.579,779.66,1113.239,783.667,808.482,1592.149,High
29364191106,4.555,4.419,1.853,2.566,37,20,327.623,739.749,1067.372,793.129,765.674,1558.803,High
840837504,4.347,4.183,1.987,2.196,19,20,205.504,377.575,583.079,534.175,398.803,932.978,High
8704,3.42,2.979,1.557,1.422,4,20,44.771,65.722,110.493,246.859,85.39,332.249,High
18740532651,4.677,4.366,1.98,2.386,34,20,284.72,636.078,920.798,677.894,661.142,1339.036,High
66705149950,4.651,4.456,2.109,2.347,48,20,364.837,970.975,1335.812,884.271,999.169,1883.44,High
26239894216,4.482,4.112,2.049,2.063,17,20,152.761,332.678,485.439,519.443,356.469,875.912,High
17093861102,4.734999999999999,4.219,1.796,2.423,44,20,389.729,970.073,1359.802,926.784,998.018,1924.802,High
48408549702,4.642,4.337,2.013,2.324,35,20,249.845,657.683,907.528,709.811,683.786,1393.597,High
43032475482,4.596,4.414,2.025,2.389,36,20,300.926,690.136,991.062,714.26,715.316,1429.576,High
42792108110,4.771,4.495,2.038,2.457,32,20,272.406,617.869,890.2750000000001,689.361,643.071,1332.432,High
46752177917,4.784,4.544,2.027,2.517,38,20,311.912,741.225,1053.137,763.328,766.509,1529.837,High
68717018107,4.8870000000000005,4.579,1.915,2.664,49,20,394.936,962.817,1357.753,870.641,989.934,1860.575,High
32116072208,4.686,4.304,2.062,2.242,29,20,261.344,565.323,826.6669999999999,646.304,589.836,1236.14,High
60194475548,4.596,4.151,2.005,2.146,32,20,270.411,636.235,906.646,714.73,664.248,1378.978,High
2214625281,3.576,3.439,1.581,1.858,7,20,46.778,102.673,149.451,265.485,120.912,386.3970000000001,High
52832600579,4.533,4.189,1.906,2.283,20,20,145.563,332.789,478.352,517.333,355.384,872.717,High
60112748543,4.606,4.582,2.107,2.475,54,20,381.363,1088.909,1470.2720000000002,923.368,1117.039,2040.407,High
5110640819,4.603,4.395,1.985,2.41,25,20,228.38,513.857,742.237,601.217,536.642,1137.859,High
8416221756,4.557,4.383,2.047,2.336,32,20,292.179,638.322,930.501,704.333,663.604,1367.937,High
46994166661,4.319,4.011,2.148,1.863,24,20,187.179,466.83,654.009,588.992,493.143,1082.135,High
63887097855,4.852,4.435,2.021,2.414,54,20,413.233,1094.815,1508.048,953.393,1123.838,2077.231,High
60008564248,4.311999999999999,4.219,2.16,2.059,27,20,225.16,507.534,732.694,624.208,533.242,1157.4499999999998,High
13112417419,4.414,4.137,1.784,2.353,33,20,264.026,643.429,907.455,703.544,669.516,1373.06,High
54172956303,4.798,4.264,2.056,2.208,37,20,313.708,747.996,1061.704,780.876,775.143,1556.019,High
68615141239,4.768,4.514,1.919,2.595,46,20,371.024,894.861,1265.885,860.502,922.067,1782.569,High
49377327974,4.775,4.281,1.932,2.349,38,20,325.143,769.191,1094.334,795.52,796.003,1591.523,High
25484449007,4.797,4.727,2.095,2.632,45,20,331.271,870.396,1201.667,797.978,895.827,1693.8049999999998,High
66571983870,4.766,4.576,2.035,2.541,52,20,370.73,1050.653,1421.383,889.925,1077.942,1967.867,High
3729426298,4.797000000000001,4.636,2.134,2.502,33,20,262.337,609.458,871.795,664.062,633.24,1297.302,High
31502092866,4.569,4.276,2.172,2.104,30,20,231.495,581.761,813.256,678.65,608.354,1287.004,High
4437637983,4.6850000000000005,4.195,2.031,2.164,28,20,236.445,560.021,796.4659999999999,633.699,584.203,1217.902,High
65939329879,4.7,4.305,1.932,2.373,33,20,317.81,625.634,943.444,768.62,652.943,1421.563,High
58160371506,4.532,4.08,2.054,2.026,30,20,242.053,583.141,825.194,723.649,610.812,1334.461,High
18459545963,4.519,4.249,1.891,2.358,25,20,202.54,458.922,661.462,605.933,483.562,1089.495,High
68711088126,4.696000000000001,4.564,2.181,2.383,55,20,435.992,1116.601,1552.593,977.433,1144.778,2122.211,High
33263384535,4.823,4.559,2.142,2.417,46,20,366.55,877.397,1243.947,820.807,903.79,1724.597,High
31529113337,4.712,4.551,1.992,2.559,33,20,282.833,638.892,921.725,718.181,664.178,1382.359,High
68719476471,4.621999999999999,4.418,2.101,2.317,54,20,458.884,1117.235,1576.119,995.541,1146.427,2141.968,High
31479864442,4.8420000000000005,4.466,2.081,2.385,33,20,282.772,640.321,923.093,727.265,665.235,1392.5,High
25904029697,4.2010000000000005,4.052,2.022,2.03,10,20,67.049,140.515,207.564,287.23,156.783,444.013,High
29950942942,4.695,4.397,1.821,2.576,40,20,370.01,834.129,1204.139,868.171,860.338,1728.509,High
17570201873,4.173,3.683,1.821,1.862,15,20,123.091,304.407,427.498,475.924,329.024,804.948,High
66399790887,4.529,4.321,2.0,2.321,40,20,311.378,754.264,1065.642,784.465,781.988,1566.453,High
16272315862,4.661,4.426,2.081,2.345,39,20,332.388,774.607,1106.995,777.455,800.286,1577.741,High
22560,4.12,3.836,1.901,1.935,9,20,75.662,166.892,242.554,293.79,184.337,478.127,High
67460244623,4.756,4.406,2.082,2.324,37,20,274.705,693.715,968.42,734.948,720.733,1455.681,High
50897730677,4.542,4.327,1.979,2.348,40,20,329.881,852.101,1181.982,816.605,879.068,1695.673,High
14422386098,4.698,4.509,2.002,2.507,32,20,244.448,611.267,855.715,652.374,635.722,1288.096,High
13921940317,4.48,4.309,2.03,2.279,41,20,335.237,822.716,1157.953,792.915,848.943,1641.858,High
4574834269,4.69,4.269,1.961,2.308,30,20,287.938,628.714,916.652,672.455,652.136,1324.591,High
50233617449,4.791,4.602,2.059,2.543,28,20,232.755,501.773,734.528,622.895,525.166,1148.061,High
40901205727,4.651,4.591,2.056,2.535,40,20,339.013,764.576,1103.589,796.253,790.283,1586.536,High
57092613680,4.497,4.414,2.033,2.381,29,20,252.792,548.172,800.964,673.78,572.015,1245.795,High
25357236009,4.883,4.379,1.985,2.394,34,20,284.246,675.309,959.555,724.668,701.318,1425.986,High
48265207021,4.668,4.491,2.1,2.391,38,20,313.857,723.06,1036.917,750.532,748.25,1498.7820000000002,High
68448944127,4.577,4.334,2.053,2.281,56,20,413.309,1168.173,1581.482,987.223,1198.345,2185.568,High
63991895749,4.677,4.311,2.2,2.111,38,20,294.061,671.388,965.449,753.293,698.835,1452.1280000000002,High
34104070826,4.6690000000000005,4.239,2.024,2.215,29,20,254.128,605.413,859.5409999999999,696.991,631.862,1328.853,High
2148094016,3.949,3.669,1.888,1.781,10,20,114.435,217.006,331.44100000000003,430.218,239.087,669.3050000000001,High
17318322176,4.1080000000000005,3.86,2.099,1.761,10,20,81.107,171.422,252.529,306.218,189.16,495.378,High
56853791888,4.304,4.168,1.991,2.177,20,20,170.795,361.833,532.628,528.11,385.592,913.702,High
1074272770,4.15,3.972,1.882,2.09,11,20,126.046,210.844,336.89,424.825,230.123,654.948,High
33954538833,4.616,4.344,1.99,2.354,35,20,312.384,699.671,1012.055,751.725,726.385,1478.11,High
60376435123,4.88,4.465,1.956,2.509,36,20,267.574,628.998,896.5720000000001,681.472,654.323,1335.795,High
31989845979,4.615,4.415,2.056,2.359,43,20,319.346,853.668,1173.014,793.44,880.615,1674.055,High
37948449149,4.686,4.602,2.0,2.602,35,20,281.605,668.045,949.65,695.418,692.071,1387.489,High
25043412849,4.574,4.22,2.065,2.155,31,20,260.944,615.971,876.915,689.311,641.891,1331.202,High
12312275944,4.635,4.237,2.087,2.15,38,20,312.867,804.726,1117.593,745.614,830.641,1576.255,High
67844439005,4.802,4.384,2.03,2.354,46,20,354.943,908.923,1263.866,843.837,936.627,1780.464,High
38651790162,4.665,4.495,1.934,2.561,32,20,257.222,604.364,861.586,700.426,628.972,1329.398,High
37002042063,4.731,4.511,2.051,2.46,36,20,323.353,710.813,1034.166,742.314,735.092,1477.406,High
64996713744,4.394,4.12,1.985,2.135,24,20,174.924,444.106,619.03,576.184,470.329,1046.513,High
30767152699,4.8260000000000005,4.38,2.053,2.327,38,20,342.121,790.645,1132.766,815.235,817.651,1632.886,High
10753212433,4.002,3.711,1.774,1.937,15,20,122.152,306.312,428.464,487.568,330.752,818.3199999999999,High
7554840152,4.486000000000001,4.047,1.832,2.215,29,20,253.668,624.234,877.902,683.997,649.812,1333.809,High
19969008830,4.805,4.632,1.996,2.636,36,20,268.652,698.282,966.934,700.428,722.929,1423.357,High
2181038208,3.777,3.312,1.839,1.473,6,20,48.389,113.866,162.255,281.675,133.269,414.944,High
29556408185,4.8,4.443,1.995,2.448,40,20,333.398,798.442,1131.84,773.129,823.768,1596.897,High
24165327639,4.337,4.178,1.898,2.28,28,20,256.595,580.105,836.7,682.188,605.912,1288.1,High
62332972569,4.785,4.31,1.964,2.346,31,20,244.583,573.603,818.1859999999999,666.718,599.947,1266.665,High
58782080943,4.721,4.578,2.133,2.445,46,20,322.042,863.715,1185.757,818.977,890.956,1709.933,High
2148007960,4.429,4.159,1.942,2.217,9,20,80.548,157.029,237.577,299.569,173.994,473.563,High
9405743104,4.1240000000000006,3.964,2.021,1.943,9,20,107.359,183.884,291.243,400.247,203.639,603.886,High
68450836452,4.689,4.547,2.069,2.478,46,20,380.535,924.874,1305.409,889.468,951.331,1840.799,High
68652358655,4.852,4.44,2.047,2.393,53,20,404.02,1110.438,1514.458,916.236,1138.692,2054.928,High
23053054690,4.49,4.129,1.781,2.348,28,20,279.2,599.201,878.4010000000001,702.183,625.309,1327.492,High
22994878968,4.619,4.203,2.02,2.183,29,20,231.557,608.094,839.6510000000001,621.13,633.157,1254.287,High
44494507943,4.441,4.301,1.881,2.42,33,20,270.006,622.075,892.081,696.076,646.617,1342.693,High
35418019992,4.677,4.373,2.118,2.255,23,20,215.558,444.613,660.171,582.615,467.992,1050.607,High
37405037145,4.566,4.371,2.119,2.252,27,20,203.378,488.511,691.889,602.074,512.929,1115.003,High
52987776567,4.502,4.166,2.079,2.087,31,20,256.965,605.471,862.4359999999999,698.686,632.91,1331.596,High
64390954871,4.977,4.392,2.045,2.347,51,20,405.437,1047.022,1452.4589999999998,943.337,1075.318,2018.655,High
52209554288,4.654,4.205,1.98,2.225,31,20,268.236,622.34,890.576,730.599,649.081,1379.68,High
51589885489,4.276,4.273,1.985,2.288,30,20,261.297,585.166,846.4630000000001,677.245,610.561,1287.806,High
37752832,3.769,3.462,1.6,1.862,6,20,53.049,106.117,159.166,261.997,124.247,386.244,High
35557295180,4.368,4.144,2.146,1.998,23,20,164.629,454.936,619.5649999999999,589.685,480.63,1070.315,High
22506274026,4.508,4.445,2.013,2.432,37,20,331.007,769.918,1100.925,763.475,795.056,1558.531,High
55392706366,4.632,4.141,1.991,2.15,38,20,298.773,795.931,1094.7040000000002,771.762,823.787,1595.549,High
32946253789,4.711,4.502,1.837,2.665,47,20,383.892,958.452,1342.344,887.174,984.819,1871.993,High
16105930751,4.926,4.514,2.004,2.51,53,20,422.783,1103.638,1526.4209999999998,927.167,1130.95,2058.117,High
53901942390,4.729,4.288,1.991,2.297,33,20,277.287,654.78,932.067,717.652,681.095,1398.747,High
9374518684,4.716,4.475,2.116,2.359,32,20,253.057,603.2,856.2570000000001,662.239,627.474,1289.7130000000002,High
31271406159,4.867,4.484,2.052,2.432,37,20,317.965,706.04,1024.005,775.14,732.514,1507.654,High
16725851164,4.497,4.222,2.073,2.149,32,20,266.582,627.063,893.645,687.163,653.564,1340.727,High
46036679935,4.823,4.434,2.059,2.375,51,20,412.197,1055.807,1468.004,909.705,1083.229,1992.934,High
32677814134,4.724,4.476,2.045,2.431,45,20,401.392,940.727,1342.119,904.723,967.662,1872.385,High
7797285184,4.555,4.348,1.756,2.592,16,20,126.839,309.362,436.201,439.552,329.877,769.4290000000001,High
25445613662,4.529,4.394,2.153,2.241,31,20,249.612,603.777,853.389,664.445,629.458,1293.903,High
5631188762,4.846,4.218,1.78,2.438,31,20,266.207,625.242,891.449,695.176,651.239,1346.415,High
626841,4.266,4.097,1.967,2.13,15,20,124.383,288.838,413.221,432.275,309.542,741.817,High
27433858274,4.666,4.28,1.89,2.39,34,20,325.468,699.206,1024.674,743.794,725.866,1469.66,High
20552645009,4.406,4.36,2.162,2.198,25,20,193.996,459.365,653.361,561.976,482.228,1044.204,High
155192672,3.727,3.364,1.674,1.69,15,20,168.046,345.622,513.668,527.223,371.398,898.621,High
49724715114,4.881,4.426,1.997,2.429,32,20,281.756,658.021,939.777,669.876,683.227,1353.103,High
64137435964,4.936,4.353,1.994,2.359,38,20,266.64,705.908,972.548,739.858,733.566,1473.424,High
4297064484,3.527,3.347,1.767,1.58,8,20,74.642,171.171,245.813,354.098,191.928,546.0260000000001,High
35122931923,4.802,4.426,2.001,2.425,32,20,318.28,648.206,966.486,731.244,672.08,1403.324,High
22011707392,3.701,3.412,1.92,1.492,5,20,33.108,79.188,112.296,225.465,96.979,322.444,High
19976918071,4.652,4.242,2.048,2.194,34,20,278.183,663.324,941.507,741.357,690.625,1431.982,High
45032233554,4.545,4.284,1.921,2.363,28,20,235.373,524.917,760.29,604.554,549.179,1153.733,High
2147549184,3.604,3.312,1.938,1.374,4,20,24.762,56.382,81.144,216.649,73.551,290.2,High
64687990463,4.755,4.646,2.142,2.504,40,20,279.195,726.82,1006.015,742.379,752.648,1495.027,High
15567597420,4.5280000000000005,4.414,2.065,2.349,41,20,330.178,814.397,1144.575,805.508,840.151,1645.659,High
53980622995,4.497000000000001,4.407,2.095,2.312,31,20,271.189,617.399,888.588,676.755,641.187,1317.942,High
30547688476,4.664,4.154,1.854,2.3,31,20,268.619,633.777,902.396,704.674,660.965,1365.639,High
66559564691,4.890000000000001,4.729,2.037,2.692,38,20,265.47,624.831,890.301,679.151,649.615,1328.766,High
1581777537,4.033,3.983,1.651,2.332,15,20,166.8,293.507,460.307,511.973,316.734,828.707,High
41912233500,4.755,4.207,2.045,2.162,32,20,250.135,639.716,889.851,671.656,665.628,1337.284,High
9437816198,4.577,4.25,1.836,2.414,26,20,237.409,534.094,771.503,647.666,559.326,1206.9920000000002,High
64744292432,4.585,4.135,1.833,2.302,23,20,197.593,437.182,634.775,614.1,462.552,1076.652,High
41767960989,4.640000000000001,4.511,2.051,2.46,30,20,196.548,532.387,728.935,559.04,555.994,1115.034,High
68180155898,4.604,4.417,2.035,2.382,47,20,321.412,943.696,1265.108,793.353,971.335,1764.688,High
68624877471,4.640000000000001,4.273,2.081,2.192,42,20,330.226,824.434,1154.66,824.485,853.238,1677.723,High
32077298552,4.599,4.494,2.085,2.409,41,20,319.147,823.147,1142.294,787.676,849.27,1636.946,High
3290431488,3.44,3.333,2.053,1.28,6,20,49.603,105.848,155.451,269.156,125.284,394.44,High
16865516067,4.579000000000001,4.394,2.076,2.318,31,20,216.119,553.536,769.655,654.315,578.187,1232.502,High
27853876087,4.567,4.377,1.957,2.42,35,20,298.31,718.306,1016.616,734.677,743.318,1477.995,High
20096916818,4.399,4.209,2.004,2.205,34,20,325.559,727.33,1052.889,757.222,753.26,1510.482,High
43608496503,4.534,4.32,2.059,2.261,35,20,253.091,659.431,912.522,673.687,684.824,1358.511,High
480,3.111,2.807,1.478,1.329,9,20,92.536,221.442,313.978,378.276,246.545,624.821,High
46534877552,4.695,4.524,1.871,2.653,31,20,216.972,599.317,816.289,637.0,622.758,1259.758,High
33783489880,4.715,4.485,2.111,2.374,35,20,261.369,658.506,919.875,710.327,683.866,1394.193,High
51659120458,4.614,4.287,1.979,2.308,31,20,246.806,595.883,842.6890000000001,686.376,622.404,1308.78,High
37516446143,4.705,4.462,2.031,2.431,37,20,268.619,678.428,947.047,675.13,702.738,1377.868,High
66571993087,4.829000000000001,4.498,2.112,2.386,57,20,437.681,1158.593,1596.274,961.513,1187.774,2149.287,High
34988222882,4.743,4.489,1.988,2.501,29,20,243.129,539.127,782.256,615.229,561.969,1177.198,High
28610454030,4.516,4.279,2.125,2.154,25,20,206.564,489.165,695.729,626.456,513.89,1140.346,High
50810043287,4.677,4.318,2.115,2.203,36,20,257.997,673.918,931.915,699.253,700.552,1399.805,High
34154101168,4.743,4.468,1.979,2.489,37,20,299.116,758.868,1057.984,737.573,784.041,1521.614,High
1250295874,4.1080000000000005,3.769,1.974,1.795,13,20,107.29,266.318,373.608,418.343,287.98,706.3230000000001,High
15224258654,4.629,4.474,2.095,2.379,34,20,273.98,661.6,935.58,708.445,686.672,1395.1170000000002,High
42949672959,4.823,4.66,2.087,2.573,55,20,416.045,1104.82,1520.865,919.009,1131.768,2050.777,High
41606971334,4.673,4.484,2.092,2.392,44,20,367.327,894.38,1261.707,837.495,920.42,1757.915,High
22701920825,4.94,4.217,1.986,2.231,28,20,226.914,530.401,757.3149999999999,672.002,556.513,1228.515,High
53472405471,4.545,4.364,2.074,2.29,36,20,296.183,714.792,1010.975,772.363,741.527,1513.89,High
33769716701,4.645,4.538,2.1,2.438,43,20,322.497,818.205,1140.702,797.434,844.048,1641.482,High
21532488757,4.745,4.505,2.05,2.455,33,20,285.141,631.5,916.641,705.158,656.193,1361.351,High
42946526078,4.668,4.478,2.035,2.443,47,20,418.39,978.425,1396.815,897.964,1004.931,1902.895,High
23357591552,4.774,4.267,2.039,2.228,16,20,176.887,320.409,497.296,502.426,341.257,843.683,High
9399819898,4.675,4.39,1.97,2.42,30,20,285.201,628.126,913.327,700.574,651.598,1352.172,High
56221949713,4.718,4.439,1.956,2.483,32,20,271.854,559.248,831.1020000000001,671.368,584.32,1255.688,High
53331036865,4.420999999999999,4.256,2.089,2.167,25,20,180.101,457.53,637.631,578.865,481.968,1060.833,High
61269090491,4.4830000000000005,4.167,2.139,2.028,30,20,262.448,608.39,870.838,708.491,636.096,1344.587,High
31947868720,4.602,4.188,1.963,2.225,28,20,277.019,599.351,876.37,715.315,624.757,1340.072,High
49772546374,4.688000000000001,4.256,2.034,2.222,31,20,291.995,607.906,899.901,701.705,634.291,1335.996,High
5125590016,4.38,4.065,1.921,2.144,16,20,170.302,296.483,466.785,462.247,318.765,781.012,High
5343797263,4.493,4.27,2.014,2.256,29,20,234.656,531.803,766.4590000000001,625.28,556.217,1181.4969999999998,High
40691397862,4.471,4.373,1.908,2.465,35,20,311.539,732.189,1043.728,737.092,757.569,1494.661,High
25769803777,3.869,3.318,1.997,1.321,6,20,20.807,82.17,102.977,218.009,99.889,317.898,High
58886805368,4.875,4.334,2.055,2.279,38,20,311.516,780.403,1091.919,799.037,807.24,1606.277,High
38146213093,4.394,4.08,2.166,1.914,27,20,224.206,551.306,775.5120000000001,625.111,576.733,1201.844,High
48384907865,4.734,4.366,2.035,2.331,33,20,275.491,633.057,908.548,732.933,659.386,1392.319,High
240,2.775,2.532,1.387,1.145,10,20,101.532,299.688,401.22,434.566,328.23,762.796,High
65497158391,4.67,4.414,2.142,2.272,45,20,335.732,889.919,1225.651,816.338,917.666,1734.004,High
61951256914,4.662,4.484,2.026,2.458,30,20,205.223,528.522,733.7450000000001,633.609,552.089,1185.698,High
22147340065,4.493,4.055,1.939,2.116,25,20,227.68,492.079,719.759,589.987,516.376,1106.3629999999998,High
12913387313,4.475,3.958,1.876,2.082,27,20,217.217,530.932,748.149,655.626,558.179,1213.8049999999998,High
34221064026,4.806,4.42,2.094,2.326,46,20,362.388,949.176,1311.564,847.478,976.556,1824.034,High
64085950415,4.944,4.546,1.858,2.688,45,20,337.289,855.902,1193.191,825.949,882.905,1708.8539999999998,High
66335842105,4.635,4.329,2.019,2.31,37,20,325.908,766.889,1092.797,782.396,793.672,1576.068,High
125717264,4.451999999999999,4.265,2.038,2.227,24,20,206.587,455.546,662.133,561.63,478.753,1040.383,High
43038091301,4.724,4.157,1.843,2.314,20,20,188.696,353.377,542.073,540.922,377.433,918.355,High
36337868020,4.547,4.42,1.947,2.473,37,20,323.654,765.183,1088.837,764.647,790.477,1555.124,High
276824065,3.429,3.143,1.817,1.326,6,20,49.859,99.133,148.992,288.218,118.729,406.947,High
52118721619,4.13,4.039,1.892,2.147,24,20,177.283,446.839,624.122,590.781,472.832,1063.6129999999998,High
11813184,4.505,4.244,1.83,2.414,13,20,106.379,231.904,338.283,349.645,250.165,599.81,High
31469775502,4.609,4.515,2.038,2.477,36,20,284.409,720.252,1004.661,746.711,746.224,1492.935,High
40181714141,7.0,4.522,1.871,2.651,32,20,250.87,600.25,851.12,634.024,623.822,1257.846,High
33524558111,4.470000000000001,4.176,1.841,2.335,33,20,280.832,648.507,929.339,711.867,675.947,1387.814,High
32871633699,4.7330000000000005,4.466,2.094,2.372,33,20,255.852,620.206,876.058,685.072,644.872,1329.944,High
30756425984,4.384,4.144,2.064,2.08,21,20,212.398,438.977,651.375,623.146,462.772,1085.918,High
22951570683,4.686999999999999,4.571,2.072,2.499,32,20,241.11,602.063,843.173,623.582,624.825,1248.4070000000002,High
11070397487,4.556,4.378,2.056,2.322,35,20,325.016,725.228,1050.244,770.807,751.52,1522.327,High
18011304736,4.603,4.318,1.939,2.379,24,20,211.064,462.04,673.104,580.353,484.453,1064.806,High
64305109824,4.414,4.204,2.016,2.188,28,20,221.652,526.828,748.48,608.519,551.61,1160.129,High
68448681878,4.706,4.347,2.04,2.307,47,20,395.149,942.751,1337.9,893.792,971.286,1865.078,High
48986540803,4.631,4.419,2.02,2.399,30,20,231.92,548.152,780.072,658.873,573.108,1231.981,High
11720427022,4.654,4.201,2.031,2.17,30,20,268.65,590.788,859.438,689.071,617.004,1306.075,High
40282881055,4.831,4.416,2.02,2.396,34,20,299.218,654.113,953.331,702.025,679.524,1381.549,High
47244475775,4.615,4.395,1.991,2.404,51,20,413.728,1067.604,1481.332,932.825,1095.284,2028.109,High
17539700374,4.383,4.259,1.978,2.281,29,20,252.463,591.703,844.1659999999999,665.966,617.049,1283.015,High
16757657022,4.505,4.382,1.872,2.51,39,20,292.811,791.214,1084.025,760.595,817.617,1578.212,High
310188167,4.569,4.131,1.857,2.274,25,20,237.939,534.85,772.789,610.845,558.826,1169.671,High
62004128877,4.71,4.385,1.956,2.429,43,20,327.755,829.268,1157.023,833.867,857.181,1691.048,High
27032415397,4.415,4.156,1.99,2.166,30,20,221.094,595.958,817.0519999999999,651.497,623.426,1274.923,High
54756294285,4.73,4.67,2.105,2.565,39,20,298.67,712.206,1010.876,759.701,737.476,1497.177,High
9227477008,3.9,3.732,1.847,1.885,11,20,96.368,203.331,299.699,384.318,224.549,608.867,High
27444248899,4.707,4.381,1.997,2.384,26,20,195.844,477.993,673.837,568.129,502.014,1070.143,High
62839872669,4.434,4.265,2.108,2.157,31,20,281.88,620.582,902.462,725.409,647.035,1372.444,High
68651745278,4.931,4.665,2.039,2.626,51,20,393.839,1019.806,1413.645,887.849,1046.74,1934.589,High
55811957115,4.792,4.273,1.977,2.296,38,20,277.637,755.287,1032.924,733.114,782.8,1515.914,High
17348841478,4.529999999999999,4.071,1.858,2.213,15,20,133.534,296.456,429.99,462.289,319.033,781.322,High
53743284994,4.516,4.308,1.855,2.453,23,20,220.033,448.211,668.244,626.1,473.588,1099.688,High
201588802,3.494,3.254,1.76,1.494,9,20,86.636,191.08,277.716,374.447,211.73,586.177,High
34350817142,4.808,4.367,2.027,2.34,48,20,391.036,1014.357,1405.393,878.681,1042.185,1920.866,High
52211209878,4.32,4.16,1.831,2.329,28,20,221.19,529.118,750.308,645.059,554.804,1199.8629999999998,High
7838818643,4.658,4.446,1.857,2.589,31,20,268.149,612.227,880.376,670.536,635.988,1306.524,High
68115398647,4.707,4.315,1.96,2.355,51,20,388.731,1071.415,1460.146,923.2,1100.789,2023.989,High
25991222304,4.398,4.081,1.906,2.175,21,20,215.677,413.397,629.074,586.305,437.577,1023.882,High
23604608311,4.82,4.437,2.026,2.411,41,20,334.331,829.844,1164.1750000000002,813.066,856.244,1669.31,High
26373944598,4.2170000000000005,3.895,1.904,1.991,23,20,203.603,454.366,657.969,611.264,480.735,1091.999,High
57677709039,4.451,4.324,1.97,2.354,46,20,371.066,932.018,1303.084,913.359,960.516,1873.875,High
47909391320,4.619,4.424,2.001,2.423,36,20,253.589,684.216,937.805,688.54,710.273,1398.813,High
41742373914,4.238,4.112,2.095,2.017,22,20,218.501,439.714,658.215,624.308,464.265,1088.573,High
55269743706,4.654999999999999,4.231,1.843,2.388,34,20,300.322,695.198,995.52,758.634,722.757,1481.391,High
36507222015,4.964,4.46,1.978,2.482,52,20,474.859,1093.705,1568.564,1000.627,1121.557,2122.184,High
12531169256,4.531000000000001,4.28,2.052,2.228,36,20,319.255,772.422,1091.677,758.186,798.348,1556.534,High
40300447915,4.242,4.064,1.991,2.073,23,20,194.762,463.739,658.501,614.741,488.944,1103.685,High
67777785343,4.849,4.472,2.043,2.429,51,20,366.888,1007.276,1374.164,859.253,1035.378,1894.631,High
134225920,4.029999999999999,3.879,1.808,2.071,6,20,40.253,72.857,113.11,196.148,86.899,283.047,High
20926983329,4.6,4.392,2.177,2.215,31,20,281.392,616.268,897.6600000000001,699.367,641.768,1341.135,High
67406391255,4.618,4.409,1.899,2.51,43,20,331.49,876.486,1207.976,837.649,904.099,1741.748,High
11868960693,4.868,4.587,2.027,2.56,37,20,322.99,720.87,1043.86,738.131,745.63,1483.761,High
66336238231,4.7940000000000005,4.33,1.888,2.442,35,20,318.097,698.057,1016.154,778.069,725.378,1503.447,High
53674508283,4.941,4.494,1.996,2.498,49,20,421.288,993.291,1414.5790000000002,920.835,1020.935,1941.77,High
65066964902,4.725,4.459,2.05,2.409,33,20,245.097,615.986,861.083,665.768,641.906,1307.674,High
13154148352,4.657,4.096,1.773,2.323,13,20,142.982,251.402,394.384,414.673,270.712,685.385,High
36570213716,4.459,4.3,2.083,2.217,25,20,183.418,479.607,663.0250000000001,560.981,504.171,1065.152,High
61166177358,4.757,4.329,2.031,2.298,35,20,299.641,689.42,989.061,741.882,716.807,1458.689,High
38266700155,7.0,4.576,1.875,2.701,35,20,295.456,667.212,962.668,705.884,690.157,1396.0410000000002,High
25773032896,4.651,4.283,1.834,2.449,19,20,166.411,353.954,520.365,488.545,375.605,864.1500000000001,High
11582651330,4.477,4.149,1.928,2.221,27,20,238.161,579.16,817.3209999999999,642.315,604.859,1247.174,High
17788567856,4.49,4.161,1.907,2.254,15,20,108.453,293.943,402.396,400.379,313.681,714.06,High
547381445,4.242,3.929,1.869,2.06,17,20,158.51,354.169,512.679,498.708,376.199,874.907,High
15049142917,4.886,4.34,1.636,2.704,30,20,263.896,589.439,853.335,689.256,614.565,1303.821,High
56326332642,4.8,4.292,1.836,2.456,31,20,242.285,599.316,841.601,650.402,624.624,1275.026,High
18513851410,4.651,4.316,2.012,2.304,26,20,236.441,493.677,730.118,647.029,519.208,1166.237,High
6163821571,4.501,4.174,1.891,2.283,29,20,235.886,557.872,793.7579999999999,642.182,583.467,1225.649,High
34359738110,4.581,4.414,1.978,2.436,53,20,429.587,1138.695,1568.282,975.507,1167.282,2142.789,High
2991768342,4.534,4.286,2.062,2.224,24,20,224.475,479.668,704.143,604.808,503.515,1108.323,High
45153436124,4.603,4.375,2.086,2.289,29,20,239.779,571.928,811.707,660.225,597.906,1258.131,High
46430790730,4.404000000000001,4.353,1.958,2.395,36,20,286.291,715.848,1002.139,747.819,741.916,1489.735,High
30064842768,4.413,4.195,1.827,2.368,12,20,88.606,211.983,300.589,367.997,231.14,599.137,High
57272506352,4.386,4.272,1.982,2.29,34,20,276.26,682.607,958.867,743.552,709.095,1452.647,High
25419155683,4.633,4.382,2.058,2.324,32,20,245.58,638.463,884.043,652.718,663.173,1315.891,High
62484839022,4.804,4.625,2.012,2.613,34,20,254.815,615.847,870.662,696.717,640.507,1337.224,High
17725358873,4.415,4.095,1.973,2.122,19,20,134.372,334.741,469.113,460.273,356.462,816.735,High
20771437181,4.85,4.313,1.929,2.384,34,20,297.013,678.995,976.008,722.506,705.727,1428.233,High
29527625723,4.814,4.451,2.075,2.376,50,20,367.475,1022.058,1389.533,857.289,1049.563,1906.852,High
59860045022,4.69,4.443,2.065,2.378,45,20,394.439,914.943,1309.382,883.072,942.557,1825.629,High
60236524288,4.059,3.595,2.069,1.526,19,20,132.638,368.507,501.145,521.4,394.658,916.058,High
34457379398,4.728,4.317,1.949,2.368,24,20,205.44,459.399,664.8389999999999,583.548,483.006,1066.554,High
29290047989,4.873,4.591,2.162,2.429,35,20,265.518,663.559,929.077,711.048,687.66,1398.708,High
32140424951,4.962,4.633,1.898,2.735,47,20,356.436,935.469,1291.905,831.508,961.789,1793.297,High
36834347487,4.853,4.611,1.999,2.612,40,20,305.11,772.513,1077.623,769.232,796.86,1566.092,High
60056927679,4.748,4.399,2.03,2.369,49,20,400.405,1004.43,1404.835,887.132,1031.927,1919.059,High
46577177010,4.773,4.604,2.15,2.454,31,20,265.66,582.13,847.79,667.526,604.511,1272.0369999999998,High
9563166903,4.675,4.153,1.834,2.319,27,20,209.3,541.237,750.537,603.059,565.871,1168.9299999999998,High
39689619758,4.672000000000001,4.395,2.115,2.28,35,20,289.954,677.766,967.72,716.096,703.613,1419.709,High
68563234794,4.8100000000000005,4.58,2.115,2.465,47,20,353.407,905.068,1258.475,872.442,931.863,1804.305,High
268995297,4.115,3.84,1.36,2.48,17,20,177.132,364.641,541.773,535.348,387.074,922.422,High
13807943798,4.221,4.1,1.979,2.121,26,20,218.76,517.085,735.845,603.876,542.767,1146.643,High
9038959697,4.816,4.269,1.97,2.299,25,20,221.485,471.911,693.396,593.946,496.698,1090.644,High
39947737467,4.43,4.341,2.039,2.302,31,20,202.058,561.769,763.827,608.136,586.04,1194.176,High
32864368332,4.711,4.317,2.12,2.197,39,20,293.636,795.299,1088.935,794.446,822.422,1616.868,High
44284325226,4.476,4.394,2.054,2.34,34,20,281.76,675.569,957.329,740.353,700.642,1440.995,High
11325243573,4.491,4.089,2.109,1.98,24,20,208.756,490.739,699.495,618.694,516.3,1134.994,High
52566586729,4.747,4.506,2.103,2.403,34,20,251.413,626.723,878.136,659.049,650.56,1309.609,High
52444242690,4.353,4.319,1.82,2.499,27,20,216.194,524.265,740.459,641.008,549.461,1190.469,High
62364042702,4.563000000000001,4.269,2.103,2.166,36,20,276.552,690.07,966.622,760.363,717.421,1477.784,High
211110259,4.5760000000000005,4.08,1.955,2.125,27,20,235.865,517.932,753.797,598.396,541.296,1139.692,High
67645734399,4.7010000000000005,4.562,2.126,2.436,56,20,401.434,1125.315,1526.749,971.893,1153.271,2125.164,High
35260823809,4.738,4.138,1.986,2.152,27,20,213.805,502.426,716.231,658.202,526.285,1184.487,High
532480,3.708,3.499,1.555,1.944,5,20,60.015,87.599,147.614,276.498,105.686,382.184,High
11312120097,4.415,4.391,2.033,2.358,17,20,121.423,293.959,415.382,446.047,314.493,760.54,High
13593130654,4.554,4.078,1.955,2.123,35,20,296.577,742.43,1039.007,740.987,769.267,1510.254,High
40653057794,4.684,4.46,1.858,2.602,30,20,277.941,571.621,849.5619999999999,688.105,596.725,1284.83,High
42497681201,4.476,4.098,2.028,2.07,31,20,228.666,602.625,831.2909999999999,644.677,628.453,1273.13,High
64516211622,4.438000000000001,4.158,2.086,2.072,32,20,219.968,604.549,824.5169999999999,684.692,633.007,1317.699,High
63617104895,4.827,4.34,1.955,2.385,52,20,377.413,1054.557,1431.97,909.543,1083.392,1992.935,High
67520053280,4.427,4.079,1.99,2.089,19,20,136.274,333.582,469.856,494.828,357.789,852.617,High
48208783175,4.725,4.351,1.812,2.539,37,20,315.771,733.113,1048.884,744.653,759.393,1504.046,High
5174872722,4.6450000000000005,4.393,2.073,2.32,22,20,237.25,447.393,684.643,583.31,469.933,1053.243,High
2305,3.257,2.906,1.371,1.535,6,20,41.433,91.835,133.268,266.919,111.662,378.581,High
65437431574,4.829000000000001,4.218,1.971,2.247,39,20,328.352,775.485,1103.837,798.23,803.39,1601.62,High
46310662395,4.533,4.218,2.095,2.123,29,20,267.339,580.034,847.373,657.733,605.3,1263.033,High
34333822630,4.9670000000000005,4.686,2.148,2.538,38,20,305.636,709.613,1015.249,763.519,734.698,1498.217,High
8593773185,4.276,4.041,1.588,2.453,15,20,149.833,297.028,446.861,509.869,319.249,829.118,High
10853292545,4.489,4.006,1.866,2.14,19,20,173.723,359.576,533.299,550.456,383.396,933.852,High
14074831705,4.839,4.649,2.118,2.531,34,20,258.161,628.032,886.193,660.146,652.005,1312.1509999999998,High
48847707247,4.573,4.247,1.849,2.398,42,20,329.497,859.807,1189.304,852.378,887.786,1740.164,High
60598310937,4.885,4.425,2.065,2.36,28,20,246.621,538.871,785.492,686.738,564.537,1251.275,High
64,2.946,2.517,1.188,1.329,4,20,34.418,81.219,115.637,264.737,104.066,368.803,High
18581428612,4.489,4.2,2.019,2.181,22,20,190.902,437.38,628.2819999999999,566.046,462.374,1028.42,High
67489384285,4.646,4.608,2.099,2.509,40,20,278.299,706.303,984.602,727.813,732.22,1460.033,High
28775287272,4.621,4.39,2.102,2.288,26,20,210.02,515.766,725.786,628.542,540.469,1169.011,High
66133096743,4.436999999999999,4.081,2.169,1.912,40,20,280.028,776.851,1056.879,764.159,805.861,1570.02,High
33088856017,4.654,4.472,1.926,2.546,42,20,324.573,794.978,1119.551,772.734,820.192,1592.926,High
3972235629,4.641,4.253,1.836,2.417,27,20,209.833,520.816,730.649,593.944,544.688,1138.632,High
55972385442,4.602,4.316,1.9,2.416,24,20,199.564,461.817,661.381,584.716,485.45,1070.166,High
17850958336,3.59,3.341,1.932,1.409,6,20,43.692,99.557,143.249,265.5,118.445,383.945,High
33239541274,4.836,4.647,2.085,2.562,34,20,306.361,631.013,937.374,739.527,656.222,1395.749,High
60895149680,4.258,4.187,1.927,2.26,31,20,223.955,584.662,808.6170000000001,700.369,611.405,1311.774,High
38424660362,4.613,4.313,2.027,2.286,27,20,245.242,563.6,808.842,661.468,588.461,1249.929,High
26060408440,4.654,4.325,2.04,2.285,25,20,250.82,505.238,756.058,635.983,529.652,1165.635,High
3383137860,4.509,4.329,1.833,2.496,25,20,227.48,473.91,701.39,602.617,496.904,1099.521,High
14865249198,4.82,4.22,2.019,2.201,33,20,296.634,697.976,994.61,744.642,724.688,1469.33,High
32654326251,4.705,4.494,2.024,2.47,37,20,330.915,751.575,1082.49,770.417,777.308,1547.725,High
68719461375,4.678,4.504,2.098,2.406,52,20,413.838,1042.961,1456.799,932.661,1070.674,2003.335,High
27783013778,4.818,4.371,1.974,2.397,39,20,319.671,793.288,1112.959,774.113,819.931,1594.044,High
50823601168,4.404,4.351,2.031,2.32,29,20,235.968,502.405,738.3729999999999,645.433,527.397,1172.83,High
58727099819,4.566,4.329,2.059,2.27,35,20,296.279,690.631,986.91,743.74,716.447,1460.187,High
983040,3.693,3.296,1.574,1.722,8,20,68.257,145.495,213.752,317.155,165.297,482.452,High
15571761625,4.504,4.286,1.814,2.472,28,20,222.937,527.106,750.043,622.208,551.579,1173.7869999999998,High
62277025791,4.729,4.611,1.824,2.787,56,20,382.321,1096.432,1478.7530000000002,942.753,1124.684,2067.437,High
62684750187,4.792,4.397,2.139,2.258,30,20,257.161,585.679,842.8399999999999,644.698,610.947,1255.645,High
18438170891,4.623,4.131,2.038,2.093,19,20,162.175,330.69,492.865,480.941,353.439,834.38,High
26796334280,4.631,4.479,2.092,2.387,34,20,278.492,651.743,930.235,718.44,676.281,1394.721,High
7189892396,4.542,4.3,1.905,2.395,27,20,250.291,522.065,772.356,633.193,546.498,1179.691,High
43273987793,4.722,4.457,1.982,2.475,28,20,248.091,526.38,774.471,639.05,550.165,1189.215,High
32635671378,4.48,4.307,1.953,2.354,30,20,279.866,639.415,919.281,704.225,665.076,1369.301,High
1392787476,3.955,3.701,1.834,1.867,13,20,148.546,285.333,433.879,503.36,310.054,813.414,High
68713091069,4.939,4.595,2.04,2.555,50,20,348.229,958.925,1307.154,835.465,985.776,1821.241,High
31897544720,4.744,4.371,2.048,2.323,30,20,254.536,583.165,837.701,650.438,607.827,1258.265,High
51438718824,4.66,4.469,2.027,2.442,38,20,355.375,787.566,1142.941,783.909,812.534,1596.443,High
15392225456,4.574,4.227,2.039,2.188,30,20,251.171,616.857,868.028,677.162,641.843,1319.005,High
18105666880,4.405,4.329,2.013,2.316,26,20,231.424,506.373,737.797,640.52,530.458,1170.978,High
37861147907,4.551,4.334,2.111,2.223,25,20,201.864,456.899,658.763,581.635,479.541,1061.176,High
9698680704,4.257,3.896,1.837,2.059,20,20,168.821,388.87,557.691,543.185,413.653,956.838,High
37581654560,4.496,4.336,2.055,2.281,16,20,128.894,261.646,390.54,449.063,281.106,730.169,High
64137342482,4.297,4.272,1.994,2.278,33,20,251.892,582.781,834.673,709.971,609.722,1319.693,High
67039065326,4.777,4.458,2.056,2.402,43,20,343.38,849.03,1192.41,839.083,876.385,1715.4679999999998,High
53355853512,4.753,4.198,2.032,2.166,27,20,252.657,542.399,795.056,651.545,567.366,1218.911,High
53356952998,4.501,4.023,1.927,2.096,33,20,258.187,666.973,925.16,717.395,694.607,1412.002,High
43281809611,4.404999999999999,4.208,1.979,2.229,23,20,184.631,460.788,645.419,594.166,486.344,1080.51,High
35051644265,4.520999999999999,4.5,2.031,2.469,31,20,262.348,593.361,855.7090000000001,636.716,615.972,1252.688,High
8589934592,3.322,3.061,1.813,1.248,3,20,13.569,30.153,43.722,179.894,47.012,226.906,High
61299145085,4.51,4.331,2.026,2.305,39,20,245.155,737.303,982.458,726.105,764.584,1490.689,High
15126173606,4.434,4.302,1.976,2.326,33,20,269.064,627.178,896.242,675.54,653.042,1328.582,High
59737048462,4.6690000000000005,4.235,2.125,2.11,32,20,238.605,613.25,851.855,701.551,639.929,1341.48,High
35819498584,4.447,4.328,1.95,2.378,22,20,183.198,399.926,583.124,574.43,423.929,998.359,High
65839121432,4.306,4.219,2.168,2.051,26,20,192.759,459.744,652.503,631.001,486.054,1117.0549999999998,High
5050485838,4.298,3.889,1.892,1.997,23,20,231.433,505.701,737.134,618.678,532.257,1150.935,High
34603080,3.686,3.477,1.877,1.6,8,20,88.713,187.907,276.62,345.411,207.942,553.3530000000001,High
57508541542,4.4110000000000005,4.383,2.058,2.325,33,20,253.996,624.741,878.737,702.903,651.277,1354.18,High
37956656611,4.603,4.484,2.043,2.441,33,20,287.617,634.589,922.206,688.64,659.456,1348.096,High
29371218327,4.766,4.357,1.968,2.389,35,20,279.231,694.664,973.895,724.701,721.415,1446.116,High
68565826329,4.8740000000000006,4.608,2.013,2.595,41,20,308.493,740.677,1049.17,767.954,766.915,1534.869,High
65091403493,4.656000000000001,4.344,2.1,2.244,45,20,381.257,908.096,1289.353,893.072,935.87,1828.942,High
58797644443,4.453,4.314,2.058,2.256,33,20,277.079,669.09,946.169,726.237,695.523,1421.76,High
26885488640,4.293,3.956,2.043,1.913,8,20,53.014,139.549,192.563,275.102,157.356,432.458,High
20939936341,4.391,4.22,2.075,2.145,24,20,191.836,458.669,650.505,603.72,482.183,1085.903,High
25631874056,4.759,4.293,2.056,2.237,31,20,284.324,624.941,909.265,688.242,650.915,1339.157,High
34519663277,4.333,3.984,1.841,2.143,20,20,164.614,417.109,581.723,550.313,441.499,991.812,High
3760457696,4.052,3.735,1.829,1.906,19,20,195.201,416.764,611.965,596.804,442.614,1039.418,High
4061183884,4.347,4.192,2.007,2.185,29,20,247.982,596.502,844.4839999999999,661.99,621.593,1283.583,High
37564187461,4.455,4.234,2.095,2.139,20,20,154.434,355.629,510.063,498.641,378.984,877.625,High
5130746437,4.481,4.284,1.949,2.335,26,20,257.554,539.529,797.083,660.833,564.073,1224.906,High
8608290674,4.495,4.148,1.819,2.329,21,20,240.578,465.791,706.369,618.093,488.629,1106.722,High
25813243567,4.412,4.177,1.847,2.33,30,20,288.732,615.684,904.416,746.219,643.273,1389.4920000000002,High
14309722589,4.7940000000000005,4.239,1.748,2.491,36,20,298.703,727.88,1026.583,777.524,753.713,1531.237,High
57429947852,4.603,4.493,1.89,2.603,38,20,282.711,718.467,1001.178,771.629,745.004,1516.633,High
12719008357,4.378,4.136,1.937,2.199,32,20,289.66,651.37,941.03,697.268,677.798,1375.066,High
27632009215,4.936,4.475,2.051,2.424,51,20,406.566,1046.564,1453.13,908.563,1074.415,1982.978,High
56959281968,4.468,4.307,2.107,2.2,26,20,195.025,472.913,667.938,624.49,497.714,1122.204,High
35801151098,4.58,4.453,2.037,2.416,34,20,282.033,685.781,967.814,716.042,710.496,1426.538,High
53330977337,4.616,4.234,1.973,2.261,26,20,213.824,481.859,695.683,606.747,507.72,1114.467,High
51608829107,4.163,4.061,1.896,2.165,24,20,209.105,461.967,671.072,586.58,485.734,1072.314,High
68715282155,4.494,4.471,2.105,2.366,51,20,399.827,1030.818,1430.645,939.846,1059.065,1998.911,High
26947157041,4.651,4.454,2.045,2.409,30,20,255.303,577.541,832.844,698.566,601.677,1300.243,High
24975773534,4.428999999999999,4.142,2.154,1.988,32,20,283.28,682.425,965.705,715.958,709.425,1425.3829999999998,High
37339247504,4.567,4.407,2.126,2.281,29,20,217.651,551.836,769.4870000000001,593.361,574.619,1167.98,High
21035450774,4.415,4.267,2.043,2.224,30,20,240.166,623.104,863.27,703.86,648.498,1352.3580000000002,High
39217119355,4.563000000000001,4.434,1.924,2.51,26,20,193.391,485.612,679.003,593.779,509.736,1103.515,High
33354604156,4.415,4.14,1.945,2.195,35,20,272.626,702.575,975.201,727.971,730.168,1458.139,High
20134302780,4.335,4.206,2.001,2.205,22,20,219.563,486.262,705.825,636.992,511.107,1148.099,High
47715462232,4.843,4.494,2.095,2.399,24,20,203.629,427.297,630.926,529.35,448.732,978.082,High
525442,3.988,3.734,1.6,2.134,11,20,109.104,208.713,317.817,386.627,227.776,614.403,High
19865141248,4.163,3.892,2.141,1.751,11,20,85.946,185.111,271.057,321.575,203.754,525.329,High
4294975488,3.479,3.162,1.676,1.486,4,20,42.138,69.333,111.471,261.673,88.549,350.222,High
4330104913,4.347,4.198,1.989,2.209,18,20,165.046,362.371,527.4169999999999,477.767,382.393,860.16,High
16384,3.58,3.148,1.736,1.412,3,20,23.275,32.787,56.062,194.723,49.207,243.93,High
67608969198,4.685,4.553,2.095,2.458,49,20,375.894,951.224,1327.118,896.367,978.523,1874.89,High
4096,3.585,3.324,1.663,1.661,4,20,23.749,45.778,69.527,181.702,61.328,243.03,High
9655002356,4.539000000000001,4.517,1.928,2.589,38,20,335.834,763.614,1099.448,794.698,788.754,1583.452,High
3045034917,4.597,4.229,1.833,2.396,35,20,326.63,726.329,1052.9589999999998,745.665,751.233,1496.898,High
30975127791,4.718,4.559,2.116,2.443,36,20,252.831,682.565,935.396,673.71,707.189,1380.899,High
45181159843,4.526,4.32,1.989,2.331,24,20,143.094,428.042,571.136,544.524,451.579,996.103,High
66563538685,4.71,4.351,2.059,2.292,51,20,404.199,1044.387,1448.586,935.655,1072.735,2008.39,High
39210745261,4.531000000000001,4.386,2.03,2.356,31,20,255.489,593.361,848.85,675.712,617.528,1293.24,High
9202374912,4.355,4.14,1.949,2.191,16,20,100.641,260.93,361.571,380.58,279.772,660.352,High
2149060774,4.111000000000001,3.912,1.843,2.069,15,20,152.868,335.552,488.42,471.941,357.657,829.598,High
28353480694,4.878,4.551,1.965,2.586,43,20,363.151,884.629,1247.78,820.801,909.9,1730.701,High
30153978283,4.589,4.316,2.18,2.136,28,20,210.623,520.949,731.5719999999999,610.746,546.284,1157.03,High
10024296566,4.437,4.392,1.998,2.394,33,20,255.826,665.173,920.999,683.779,689.722,1373.501,High
256,2.551,2.256,1.263,0.993,3,20,6.988,29.482,36.47,215.253,51.423,266.676,High
59761936850,4.638999999999999,4.492,2.043,2.449,35,20,225.806,614.348,840.154,646.467,638.941,1285.408,High
4651360188,4.509,4.43,2.024,2.406,34,20,287.809,684.903,972.712,712.751,708.902,1421.653,High
4354052,4.214,4.041,1.832,2.209,10,20,96.228,178.632,274.86,362.8,198.124,560.924,High
64721546393,4.683,4.356,2.034,2.322,30,20,277.16,597.522,874.682,667.158,622.678,1289.836,High
25066289173,4.662,4.32,1.992,2.328,26,20,211.623,478.887,690.51,588.812,503.851,1092.663,High
646186080,3.586,3.417,1.883,1.534,14,20,152.604,311.097,463.701,513.213,338.098,851.3109999999999,High
30699159515,4.617,4.424,1.97,2.454,45,20,365.38,886.173,1251.553,874.6,913.477,1788.077,High
20804313458,4.57,4.166,1.904,2.262,22,20,210.062,473.361,683.423,604.099,497.183,1101.2820000000002,High
53327937519,4.654,4.393,2.078,2.315,42,20,345.139,840.485,1185.624,823.227,867.409,1690.636,High
29794333613,4.787,4.494,2.16,2.334,39,20,288.505,758.141,1046.646,723.619,784.359,1507.978,High
29578316461,4.593999999999999,4.456,2.07,2.386,26,20,211.454,486.64,698.094,642.51,512.209,1154.719,High
36594922278,4.394,4.269,2.058,2.211,24,20,216.08,479.139,695.219,621.766,503.679,1125.445,High
8606711844,3.579,3.386,1.745,1.641,8,20,72.988,166.552,239.54,336.745,187.048,523.793,High
62115631933,4.604,4.264,2.107,2.157,34,20,247.395,669.734,917.129,701.058,697.101,1398.159,High
1078217217,4.531000000000001,4.008,1.711,2.297,12,20,124.141,189.591,313.732,389.21,208.702,597.912,High
26355608033,4.614,4.403,2.073,2.33,28,20,220.744,565.662,786.4060000000001,632.62,589.998,1222.618,High
47380484193,4.286,4.12,1.897,2.223,19,20,195.645,394.115,589.76,518.423,416.605,935.028,High
15100405306,4.458,4.129,1.971,2.158,28,20,259.47,570.622,830.092,673.073,596.67,1269.743,High
60061384703,4.834,4.369,2.045,2.324,54,20,414.73,1151.599,1566.329,953.406,1180.514,2133.92,High
25382008340,4.640000000000001,4.314,2.026,2.288,29,20,240.857,562.234,803.091,629.052,587.372,1216.424,High
12951000298,4.654,4.323,2.025,2.298,30,20,261.266,620.206,881.472,667.284,645.89,1313.174,High
51531213822,4.734999999999999,4.541,2.126,2.415,51,20,399.673,1043.107,1442.78,898.458,1069.658,1968.116,High
4833944233,3.835,3.609,1.918,1.691,15,20,162.033,333.964,495.997,525.431,358.562,883.993,High
396,2.994,2.695,1.504,1.191,9,20,72.868,225.626,298.494,369.026,250.397,619.423,High
827243613,4.68,4.398,1.993,2.405,31,20,326.211,624.698,950.909,700.84,647.792,1348.632,High
32815229363,4.718,4.439,2.027,2.412,35,20,256.514,678.109,934.623,709.045,703.526,1412.571,High
60046604675,4.492,4.3,2.075,2.225,35,20,289.976,666.552,956.528,738.412,692.196,1430.6080000000002,High
1511962053,4.3260000000000005,3.985,1.851,2.134,29,20,276.963,630.632,907.595,706.516,656.691,1363.207,High
57118664055,4.356000000000001,4.308,2.04,2.268,34,20,254.364,668.132,922.496,717.883,694.253,1412.136,High
19256983666,4.611,4.319,2.047,2.272,30,20,259.92,614.433,874.3530000000001,637.152,639.04,1276.192,High
35701925936,3.83,3.653,1.947,1.706,11,20,113.461,243.906,357.367,465.137,266.343,731.48,High
60129509375,4.75,4.595,2.09,2.505,55,20,419.69,1103.864,1523.554,946.101,1132.064,2078.165,High
44701057,4.279,3.991,1.627,2.364,18,20,159.54,343.266,502.806,492.49,366.975,859.465,High
44285631900,4.602,4.462,2.166,2.296,32,20,251.901,594.092,845.9929999999999,650.787,619.906,1270.693,High
22515767826,4.943,4.574,1.922,2.652,26,20,229.648,471.584,701.232,637.617,495.654,1133.271,High
52176104885,4.63,4.273,1.955,2.318,32,20,262.57,596.951,859.521,697.159,623.25,1320.409,High
17020425720,4.748,4.324,2.086,2.238,42,20,318.07,874.19,1192.26,770.328,900.189,1670.5169999999998,High
29195250143,4.524,4.381,1.865,2.516,34,20,251.255,645.08,896.335,691.725,670.321,1362.046,High
62404040337,4.34,4.224,2.079,2.145,28,20,191.856,478.628,670.4839999999999,621.155,504.88,1126.035,High
25745745789,4.693,4.28,1.939,2.341,41,20,372.379,836.137,1208.516,817.273,863.133,1680.406,High
26319818760,4.297,4.164,1.898,2.266,14,20,152.279,286.754,439.033,505.444,308.305,813.749,High
49315944938,4.617000000000001,4.555,2.161,2.394,40,20,333.408,796.445,1129.853,785.407,821.592,1606.999,High
30766116502,4.492,4.22,2.036,2.184,33,20,340.238,724.054,1064.292,802.009,751.527,1553.536,High
12926403596,4.494999999999999,4.366,2.051,2.315,22,20,217.874,438.135,656.009,627.167,462.505,1089.672,High
12551554607,4.625,4.433,2.035,2.398,29,20,234.512,525.474,759.9860000000001,623.53,549.672,1173.202,High
48126473547,4.478,4.426,2.115,2.311,36,20,271.451,662.775,934.226,703.47,688.144,1391.614,High
2629237423,4.786,4.389,1.973,2.416,36,20,301.984,715.417,1017.401,735.941,739.92,1475.861,High
2208681984,4.567,3.987,2.07,1.917,18,20,144.414,353.213,497.627,473.707,375.144,848.851,High
40356883557,4.714,4.205,1.867,2.338,32,20,280.557,631.318,911.875,723.275,658.168,1381.443,High
50341575009,4.583,4.287,2.023,2.264,34,20,276.742,654.294,931.036,682.342,679.306,1361.648,High
57623346133,4.591,4.367,2.034,2.333,39,20,311.664,744.657,1056.321,772.325,770.95,1543.275,High
62181640475,4.238,4.209,2.007,2.202,28,20,221.57,534.44,756.01,654.769,560.29,1215.059,High
1073775696,3.503,3.237,1.925,1.312,11,20,118.111,240.402,358.513,456.294,264.9,721.194,High
35587351620,4.588,4.372,1.8,2.572,26,20,228.733,500.302,729.0350000000001,631.001,523.428,1154.429,High
13555971881,7.0,4.742,2.049,2.693,40,20,307.051,737.257,1044.308,701.754,760.793,1462.547,High
64840454348,4.718999999999999,4.535,2.036,2.499,27,20,225.84,522.42,748.26,678.563,547.34,1225.903,High
56399341035,4.426,4.009,1.88,2.129,34,20,292.678,728.388,1021.066,753.875,756.871,1510.746,High
50025877882,4.54,4.339,2.138,2.201,35,20,236.576,651.731,888.307,658.497,677.734,1336.231,High
35306671912,4.532,4.197,1.94,2.257,25,20,230.498,495.34,725.838,639.587,518.606,1158.193,High
28950499931,4.679,4.479,1.974,2.505,35,20,333.496,658.457,991.953,738.467,683.949,1422.416,High
23947630564,4.6,4.422,2.097,2.325,35,20,266.944,727.171,994.115,723.309,752.446,1475.755,High
51521912575,4.801,4.397,2.087,2.31,51,20,430.841,1057.232,1488.073,920.788,1085.247,2006.035,High
9669969920,3.644,3.333,1.755,1.578,7,20,91.385,150.653,242.038,356.075,172.31,528.385,High
58217365048,4.477,4.34,2.004,2.336,30,20,216.555,565.632,782.1869999999999,625.334,590.27,1215.6039999999998,High
13914649600,4.408,3.946,1.899,2.047,23,20,241.813,472.465,714.278,601.559,496.569,1098.128,High
24516866558,4.587999999999999,4.466,1.971,2.495,37,20,265.267,755.754,1021.021,733.32,781.682,1515.002,High
32056001002,4.6850000000000005,4.422,2.13,2.292,38,20,307.447,765.099,1072.546,755.758,791.11,1546.868,High
37487861354,4.533,4.421,2.055,2.366,35,20,302.61,705.642,1008.252,748.466,730.812,1479.278,High
768,2.784,2.644,1.372,1.272,4,20,24.045,51.023,75.06800000000001,222.564,70.815,293.379,High
50074942855,4.638,4.522,2.185,2.337,37,20,305.281,679.932,985.213,720.784,705.072,1425.856,High
9570347478,4.763,4.297,1.918,2.379,35,20,302.999,752.794,1055.793,753.124,778.339,1531.4630000000002,High
33167552463,4.835,4.437,1.9,2.537,38,20,342.152,778.552,1120.704,776.913,804.939,1581.852,High
64565780926,4.718,4.49,1.922,2.568,32,20,286.931,624.136,911.067,711.61,649.813,1361.423,High
50876509918,4.915,4.596,2.023,2.573,40,20,351.961,819.486,1171.447,782.265,844.958,1627.223,High
19022265863,4.521,4.138,1.83,2.308,30,20,298.656,616.202,914.858,749.591,642.381,1391.972,High
59968699775,4.654999999999999,4.359,2.082,2.277,46,20,354.667,907.032,1261.699,838.139,935.13,1773.269,High
55672072289,4.613,4.343,2.014,2.329,25,20,205.606,488.047,693.653,579.213,512.868,1092.081,High
67740613411,4.662,4.45,2.052,2.398,36,20,247.384,624.435,871.819,703.748,650.707,1354.455,High
4052691912,4.654,4.382,1.753,2.629,29,20,294.83,577.928,872.758,672.816,601.267,1274.083,High
40339411134,4.79,4.329,1.94,2.389,28,20,252.001,586.194,838.1949999999999,664.418,611.677,1276.095,High
37135563092,4.729,4.416,2.111,2.305,31,20,232.741,589.982,822.723,644.621,613.826,1258.447,High
59103951949,4.675,4.426,1.981,2.445,36,20,305.778,693.658,999.436,780.724,719.717,1500.441,High
28014355945,4.526,4.364,2.148,2.216,32,20,258.063,622.851,880.914,699.132,648.303,1347.435,High
96,3.0,2.636,1.185,1.451,6,20,63.065,146.503,209.568,318.528,170.536,489.064,High
64457881238,4.559,3.991,1.855,2.136,33,20,271.618,712.336,983.954,768.933,741.985,1510.918,High
25778291268,4.259,3.967,1.703,2.264,14,20,115.893,270.053,385.946,423.801,292.625,716.4259999999999,High
59630764895,4.51,4.384,2.125,2.259,33,20,229.946,605.744,835.69,661.025,631.86,1292.885,High
60633301476,4.12,4.111,1.766,2.345,27,20,182.653,521.818,704.471,618.669,547.656,1166.3249999999998,High
64421330879,4.644,4.461,2.082,2.379,52,20,400.677,1032.606,1433.283,935.363,1061.437,1996.8,High
14517267128,4.622,4.291,2.027,2.264,30,20,267.218,626.103,893.3209999999999,730.61,652.068,1382.678,High
68713185215,5.027,4.515,2.101,2.414,54,20,437.576,1081.003,1518.579,957.433,1109.872,2067.3050000000003,High
20663596111,4.744,4.2,2.0,2.2,35,20,277.52,723.901,1001.421,735.269,751.754,1487.023,High
53195472843,4.738,4.468,2.091,2.377,37,20,270.954,682.94,953.894,745.929,708.353,1454.282,High
61085962332,4.714,4.25,2.052,2.198,25,20,214.801,497.742,712.543,603.227,523.793,1127.02,High
1111692417,4.445,4.188,1.868,2.32,18,20,125.838,305.779,431.617,437.008,326.733,763.741,High
4202624,3.544,3.34,1.656,1.684,6,20,73.411,122.14,195.551,326.737,142.679,469.41600000000005,High
57775135756,4.694,4.271,2.109,2.162,31,20,266.789,617.421,884.21,707.216,644.326,1351.542,High
19947303474,4.677,4.261,1.916,2.345,28,20,221.999,562.376,784.375,639.186,587.625,1226.811,High
41385490,4.588,4.423,1.809,2.614,25,20,241.417,500.086,741.503,596.508,523.411,1119.919,High
64055278591,4.515,4.474,2.123,2.351,49,20,379.476,1015.06,1394.536,896.932,1041.894,1938.826,High
229376,3.627,3.387,1.903,1.484,5,20,41.376,75.514,116.89,228.58,92.926,321.50600000000003,High
36508797825,4.098000000000001,4.063,1.633,2.43,15,20,127.147,256.514,383.661,436.575,277.935,714.51,High
59674406303,4.821,4.434,2.086,2.348,41,20,310.587,798.817,1109.404,750.334,826.079,1576.413,High
20059605144,4.832,4.576,1.986,2.59,27,20,194.171,491.897,686.068,583.169,515.011,1098.1799999999998,High
23016295264,4.656000000000001,4.297,2.056,2.241,28,20,242.135,569.927,812.062,628.062,594.497,1222.559,High
60528540847,4.295999999999999,4.067,1.895,2.172,34,20,264.644,707.61,972.254,762.04,737.32,1499.36,High
1073750024,3.832,3.615,1.944,1.671,6,20,66.955,106.788,173.743,296.865,125.471,422.336,High
52741276594,4.568,4.401,2.03,2.371,22,20,135.868,399.963,535.831,529.345,424.509,953.854,High
12918890628,3.547,3.294,1.926,1.368,15,20,149.253,339.224,488.477,592.64,367.259,959.899,High
6029975267,4.549,4.497,2.029,2.468,35,20,299.526,659.455,958.981,721.083,684.211,1405.294,High
57581897333,3.679,3.609,1.888,1.721,25,20,236.51,547.722,784.232,692.328,577.212,1269.54,High
8973656408,4.522,4.25,1.946,2.304,29,20,255.096,594.124,849.22,647.001,618.976,1265.977,High
68719476479,4.783,4.448,2.13,2.318,56,20,445.461,1157.798,1603.259,1016.638,1187.405,2204.043,High
48196183942,4.436999999999999,4.271,1.694,2.577,33,20,296.615,660.549,957.164,751.356,686.963,1438.319,High
28164061579,4.779,4.38,2.078,2.302,35,20,244.222,652.427,896.649,702.042,678.507,1380.549,High
1491365079,4.536,4.401,1.771,2.63,33,20,311.934,659.854,971.788,711.838,682.502,1394.34,High
16036085159,4.841,4.351,1.915,2.436,41,20,326.269,826.12,1152.389,797.509,852.749,1650.258,High
31517475083,4.538,4.076,2.044,2.032,27,20,195.094,509.46,704.554,606.575,536.435,1143.01,High
11715481807,4.513,4.35,2.124,2.226,28,20,257.946,556.335,814.2810000000001,641.006,580.399,1221.405,High
42833507888,4.672000000000001,4.343,1.92,2.423,30,20,252.489,594.072,846.561,645.369,618.809,1264.178,High
46893957250,4.479,4.411,2.071,2.34,22,20,161.24,412.857,574.097,538.087,436.191,974.278,High
34225520495,4.987,4.51,2.127,2.383,52,20,431.919,1060.546,1492.465,930.778,1088.447,2019.225,High
2460842936,4.705,4.422,1.996,2.426,31,20,304.58,650.004,954.584,695.438,673.767,1369.205,High
64671092772,4.577999999999999,4.334,2.093,2.241,24,20,176.174,445.31,621.484,570.114,470.142,1040.256,High
42468386023,4.593,4.432,2.042,2.39,33,20,244.658,612.216,856.874,666.398,636.997,1303.395,High
20072695215,4.558,4.429,2.043,2.386,33,20,256.029,635.597,891.626,695.199,660.39,1355.589,High
554852416,4.119999999999999,3.878,1.924,1.954,13,20,120.323,252.217,372.54,420.633,272.643,693.276,High
787443679,4.759,4.538,2.044,2.494,42,20,326.793,839.043,1165.836,763.221,864.549,1627.77,High
38786023539,4.638999999999999,4.376,1.801,2.575,29,20,197.924,553.34,751.264,616.377,578.02,1194.397,High
60129542143,4.731,4.596,2.09,2.506,56,20,432.648,1128.364,1561.0120000000002,961.869,1156.596,2118.465,High
68718952428,4.891,4.619,2.099,2.52,51,20,369.835,1011.911,1381.746,869.85,1038.614,1908.464,High
19142425861,4.502,4.368,1.944,2.424,31,20,275.192,598.374,873.566,679.15,622.622,1301.772,High
52206242794,4.527,4.196,1.959,2.237,30,20,262.536,616.765,879.3009999999999,707.265,644.377,1351.6419999999998,High
1677723923,3.717,3.528,1.789,1.739,14,20,101.123,279.137,380.26,438.587,301.624,740.211,High
41700811653,4.486000000000001,4.372,2.063,2.309,33,20,289.332,630.58,919.912,737.674,655.872,1393.5459999999998,High
536936960,3.535,3.37,1.875,1.495,5,20,46.854,77.908,124.762,266.862,95.567,362.429,High
3911316407,4.539,4.395,1.905,2.49,34,20,260.756,674.22,934.976,665.771,698.099,1363.87,High
62067535734,4.7490000000000006,4.361,2.006,2.355,37,20,289.706,718.535,1008.241,732.449,746.097,1478.5459999999998,High
41247739191,4.536,4.368,2.011,2.357,34,20,261.964,658.4,920.364,673.759,683.697,1357.456,High
31888961653,4.5600000000000005,4.188,2.003,2.185,35,20,292.085,732.118,1024.203,744.676,759.303,1503.979,High
3670016,4.095000000000001,3.672,1.859,1.813,6,20,86.316,116.585,202.901,284.619,134.722,419.341,High
34365269532,4.248,4.072,1.941,2.131,20,20,207.62,399.84,607.46,561.033,422.495,983.528,High
68688951414,4.661,4.436,2.039,2.397,39,20,308.981,759.467,1068.448,758.406,786.44,1544.846,High
4363124752,3.725,3.399,1.87,1.529,7,20,71.114,135.138,206.252,319.376,156.119,475.495,High
67947587319,4.946,4.389,2.146,2.243,45,20,381.67,938.39,1320.06,877.845,966.644,1844.489,High
67977934175,4.635,4.368,1.968,2.4,44,20,357.544,877.631,1235.175,834.771,905.918,1740.689,High
39746471272,4.259,4.178,2.15,2.028,22,20,166.093,419.02,585.1129999999999,537.264,443.157,980.421,High
50434863887,4.64,4.592,2.099,2.493,37,20,273.552,650.176,923.728,720.218,674.862,1395.08,High
51539537886,4.702,4.52,2.122,2.398,51,20,417.662,1042.926,1460.588,902.852,1069.974,1972.826,High
68450500215,4.557,4.312,1.985,2.327,49,20,383.091,998.592,1381.683,905.211,1027.837,1933.048,High
68650523999,4.509,4.479,2.063,2.416,47,20,319.003,910.652,1229.655,819.698,938.343,1758.041,High
47637399364,4.674,4.42,1.966,2.454,28,20,236.064,532.435,768.4989999999999,662.694,557.763,1220.457,High
22557107208,4.622,4.235,2.16,2.075,14,20,133.621,249.89,383.511,440.655,271.263,711.9179999999999,High
51522824045,4.814,4.469,2.099,2.37,48,20,371.804,954.83,1326.634,856.585,981.006,1837.591,High
26507741502,4.753,4.364,1.949,2.415,33,20,288.653,684.513,973.166,739.132,710.722,1449.8539999999998,High
5587864521,4.452999999999999,4.324,2.047,2.277,22,20,172.348,382.697,555.0450000000001,548.297,405.792,954.089,High
68585254143,4.972,4.64,2.089,2.551,53,20,376.696,1044.777,1421.473,916.282,1072.086,1988.368,High
32748068667,4.522,4.475,2.076,2.399,47,20,358.055,935.091,1293.146,857.534,962.465,1819.999,High
64423910169,4.793,4.428,2.04,2.388,42,20,347.249,790.97,1138.219,823.505,818.104,1641.609,High
67471518701,4.612,4.29,2.039,2.251,44,20,313.631,867.684,1181.315,806.46,895.809,1702.269,High
15263694265,4.731,4.351,2.035,2.316,39,20,316.0,768.34,1084.34,742.52,794.046,1536.566,High
10747183177,4.33,4.108,1.872,2.236,15,20,119.875,287.35,407.225,493.207,308.717,801.924,High
46315305257,4.398,4.345,2.06,2.285,29,20,243.372,572.101,815.473,657.951,596.416,1254.3670000000002,High
25206128577,4.515,4.3,1.899,2.401,39,20,332.093,774.542,1106.635,791.481,800.091,1591.572,High
16080204783,4.788,4.523,2.104,2.419,42,20,326.458,823.224,1149.682,782.252,848.008,1630.26,High
32504005440,4.442,4.227,1.917,2.31,23,20,193.346,463.117,656.463,563.485,486.96,1050.445,High
50096240543,4.605,4.311,2.093,2.218,45,20,369.566,932.132,1301.698,829.247,959.849,1789.096,High
26962242962,4.731,4.451,2.13,2.321,30,20,222.67,525.237,747.9069999999999,620.418,550.482,1170.9,High
35570084340,4.424,4.277,1.855,2.422,27,20,215.814,508.553,724.367,585.155,530.885,1116.04,High
4294969937,3.805,3.521,1.87,1.651,11,20,110.436,222.905,333.341,399.681,244.726,644.4069999999999,High
14266179994,4.484,4.462,2.126,2.336,27,20,232.521,505.349,737.87,642.957,529.452,1172.409,High
49847888742,4.501,4.203,2.058,2.145,33,20,285.94,698.987,984.927,737.454,726.022,1463.476,High
24293538600,4.629,4.123,2.084,2.039,25,20,194.07,498.379,692.4490000000001,562.498,523.715,1086.2130000000002,High
4604552322,4.417,4.303,1.952,2.351,26,20,245.032,520.084,765.116,620.549,543.491,1164.04,High
26785945134,4.641,4.185,2.035,2.15,29,20,293.428,597.112,890.54,725.072,622.794,1347.866,High
14366348822,4.218999999999999,4.031,2.059,1.972,26,20,268.486,567.218,835.704,670.106,592.956,1263.062,High
68685724653,4.866,4.423,2.099,2.324,49,20,401.582,988.896,1390.478,895.343,1016.265,1911.608,High
34410070352,3.868,3.635,1.888,1.747,10,20,69.033,195.374,264.407,370.737,217.239,587.976,High
45195375623,4.2780000000000005,4.141,1.911,2.23,30,20,253.006,593.271,846.2769999999999,685.942,619.69,1305.632,High
50922474321,4.674,4.418,2.045,2.373,35,20,277.653,662.195,939.848,734.758,687.472,1422.23,High
2164262160,4.138999999999999,3.927,1.836,2.091,12,20,88.894,188.951,277.845,332.089,207.532,539.621,High
14939027397,4.642,4.193,1.987,2.206,40,20,350.617,835.229,1185.846,855.876,861.385,1717.261,High
54546190225,4.4990000000000006,4.303,2.25,2.053,32,20,270.951,631.268,902.219,703.074,656.581,1359.655,High
40258501759,4.42,4.398,1.985,2.413,45,20,363.408,917.117,1280.525,862.605,944.07,1806.675,High
39692649908,4.5280000000000005,4.178,1.974,2.204,36,20,304.542,787.578,1092.12,785.977,814.933,1600.91,High
50492000103,4.323,4.206,2.008,2.198,35,20,284.571,701.656,986.227,750.094,728.771,1478.865,High
68157440,3.393,3.261,1.875,1.386,4,20,33.309,61.109,94.418,221.089,79.485,300.574,High
52424642640,4.531000000000001,4.317,1.92,2.397,18,20,152.519,330.085,482.604,506.795,352.492,859.287,High
11813520899,3.749,3.659,1.759,1.9,15,20,144.134,297.113,441.247,493.7,320.668,814.3679999999999,High
47240154561,4.542000000000001,4.326,2.115,2.211,40,20,317.129,802.582,1119.711,808.671,828.807,1637.478,High
39876686852,4.300999999999999,4.251,1.87,2.381,26,20,207.827,501.146,708.973,624.164,524.922,1149.086,High
10167782330,4.367,4.129,1.896,2.233,29,20,244.999,582.63,827.629,657.159,608.037,1265.196,High
17350920258,4.413,4.068,1.906,2.162,15,20,138.639,300.189,438.828,455.269,321.817,777.086,High
16310793313,4.438,4.419,1.994,2.425,31,20,237.818,561.57,799.388,619.981,585.327,1205.308,High
28399361775,4.731,4.507,1.968,2.539,44,20,331.267,871.513,1202.78,834.342,897.859,1732.201,High
30499170961,4.658,4.381,1.997,2.384,27,20,263.788,523.849,787.6370000000001,686.492,548.625,1235.117,High
40753973086,4.751,4.54,2.089,2.451,30,20,273.806,566.822,840.6279999999999,670.843,591.388,1262.231,High
33556496,3.371,3.093,1.438,1.655,6,20,72.903,131.296,204.199,319.455,152.015,471.47,High
4253836459,4.343,4.247,1.916,2.331,34,20,284.246,693.416,977.662,698.119,718.239,1416.3580000000002,High
25803432449,4.09,3.706,1.997,1.709,10,20,85.366,181.673,267.039,412.252,203.538,615.79,High
16038876975,4.862,4.434,2.014,2.42,44,20,384.512,917.012,1301.524,825.15,943.658,1768.808,High
67511515903,4.664000000000001,4.571,2.101,2.47,52,20,379.007,1042.277,1421.284,918.438,1069.923,1988.361,High
65167514816,4.431,4.095,1.972,2.123,28,20,259.452,531.006,790.458,689.798,557.754,1247.552,High
12084126270,4.641,4.318,2.062,2.256,23,20,217.278,463.139,680.417,610.864,487.451,1098.315,High
56108821305,4.488,4.184,1.942,2.242,28,20,239.798,560.01,799.808,645.949,585.088,1231.0369999999998,High
68719411126,4.623,4.434,1.995,2.439,51,20,409.406,1053.789,1463.195,914.767,1082.007,1996.774,High
68719476705,4.767,4.617,2.061,2.556,50,20,388.812,974.035,1362.847,877.025,999.613,1876.638,High
40901562617,4.666,4.488,2.008,2.48,31,20,240.782,619.654,860.436,674.4,644.054,1318.454,High
47386417631,4.627,4.391,2.0,2.391,34,20,264.208,669.233,933.441,692.741,694.81,1387.551,High
33001783260,4.878,4.559,1.982,2.577,41,20,328.166,794.379,1122.545,785.293,820.244,1605.537,High
52112691456,4.127,3.785,1.897,1.888,15,20,134.623,298.036,432.659,465.359,320.469,785.828,High
27098723395,4.484,4.183,2.109,2.074,32,20,229.012,632.882,861.894,729.541,660.007,1389.548,High
21330008283,4.667,4.454,2.122,2.332,36,20,310.182,697.667,1007.849,765.133,723.345,1488.478,High
67754176950,4.641,4.472,2.174,2.298,39,20,257.475,700.918,958.393,734.148,727.329,1461.477,High
55181104072,4.675,4.317,2.201,2.116,29,20,247.636,551.749,799.385,673.992,576.716,1250.708,High
42509634166,4.36,4.343,1.953,2.39,31,20,255.507,615.603,871.1099999999999,681.501,641.521,1323.022,High
54882541946,4.765000000000001,4.277,2.097,2.18,27,20,199.007,525.094,724.1010000000001,615.968,551.623,1167.591,High
58337469429,4.704000000000001,4.45,2.158,2.292,36,20,278.958,667.834,946.792,725.26,693.783,1419.043,High
31919583163,4.582,4.388,2.148,2.24,42,20,301.902,807.957,1109.859,789.937,835.068,1625.005,High
50164389033,4.751,4.542,2.166,2.376,35,20,258.898,604.828,863.726,662.611,629.695,1292.306,High
27508288943,4.48,4.272,2.055,2.217,42,20,329.419,839.52,1168.939,806.889,867.583,1674.472,High
57956949944,4.8580000000000005,4.445,1.996,2.449,37,20,275.458,699.832,975.29,731.685,725.709,1457.3939999999998,High
53294130310,4.558,4.262,2.197,2.065,28,20,236.583,530.362,766.9449999999999,631.422,555.223,1186.645,High
47890615547,4.505,4.413,2.127,2.286,33,20,222.983,626.584,849.567,611.764,652.326,1264.09,High
50158941078,4.634,4.439,2.118,2.321,37,20,267.372,690.173,957.545,719.42,716.02,1435.44,High
3495970604,4.431,4.165,1.987,2.178,21,20,227.535,430.216,657.751,565.481,453.943,1019.424,High
48453893292,4.497,4.379,2.038,2.341,30,20,265.656,574.627,840.2829999999999,666.318,600.13,1266.448,High
5949675892,4.4670000000000005,4.281,1.822,2.459,28,20,211.715,559.868,771.5830000000001,620.141,583.953,1204.094,High
8326770857,4.516,4.191,2.031,2.16,24,20,226.173,510.027,736.2,601.226,533.663,1134.889,High
65048218875,4.214,4.087,1.895,2.192,35,20,268.767,718.004,986.771,755.667,746.602,1502.269,High
29373357037,4.945,4.687,2.01,2.677,39,20,285.602,755.464,1041.066,746.52,780.694,1527.214,High
30541705596,4.525,4.318,2.078,2.24,34,20,288.867,712.197,1001.064,720.353,738.251,1458.6039999999998,High
19070314483,4.526,4.495,2.037,2.458,38,20,321.059,773.825,1094.884,758.387,797.108,1555.495,High
4582539288,4.289,3.926,2.054,1.872,12,20,138.039,253.683,391.722,463.684,275.8,739.484,High
6982729728,3.554,3.44,1.749,1.691,8,20,103.994,174.678,278.672,405.971,197.096,603.067,High
66241684675,4.364,4.263,1.857,2.406,37,20,276.216,684.838,961.054,740.375,711.767,1452.142,High
68568416251,4.832,4.576,2.109,2.467,53,20,386.795,1044.195,1430.99,908.419,1071.848,1980.267,High
39702275368,4.529,4.239,2.008,2.231,28,20,249.482,571.49,820.972,652.822,595.695,1248.517,High
2786848237,7.0,4.722,1.969,2.753,38,20,294.743,689.111,983.854,714.444,712.923,1427.367,High
30379039447,4.641,4.326,2.131,2.195,36,20,303.243,746.727,1049.97,774.853,773.255,1548.108,High
67586751774,4.854,4.656,2.039,2.617,44,20,309.737,783.407,1093.144,772.623,809.509,1582.132,High
38272246692,4.623,4.301,2.148,2.153,25,20,195.527,473.786,669.313,602.686,497.793,1100.479,High
49695309202,4.474,4.369,1.986,2.383,29,20,230.257,537.958,768.2149999999999,635.812,563.109,1198.921,High
37727288040,4.4190000000000005,4.298,2.162,2.136,28,20,256.168,598.719,854.8870000000001,641.388,622.872,1264.26,High
21246986529,4.439,4.25,2.096,2.154,27,20,245.67,535.321,780.991,637.51,559.818,1197.328,High
60129509311,4.843999999999999,4.441,2.166,2.275,53,20,427.13,1091.155,1518.285,970.117,1120.116,2090.233,High
17807000375,4.747,4.172,2.062,2.11,25,20,194.934,489.384,684.318,578.122,514.54,1092.6619999999998,High
34359739392,3.459,3.357,1.991,1.366,6,20,37.262,77.043,114.305,219.462,93.688,313.15,High
47615392662,4.625,4.411,1.976,2.435,30,20,279.249,584.318,863.567,702.527,609.833,1312.36,High
1611667218,4.186999999999999,3.84,1.818,2.022,17,20,172.66,340.421,513.081,511.886,363.831,875.7170000000001,High
12065943972,4.507,4.298,1.984,2.314,33,20,246.852,664.594,911.446,687.448,689.44,1376.888,High
7516192768,3.785,3.299,1.841,1.458,5,20,28.186,80.748,108.934,228.318,98.992,327.31,High
47049731367,4.475,4.347,2.128,2.219,34,20,298.033,662.017,960.05,710.33,687.932,1398.2620000000002,High
29123127295,4.6850000000000005,4.431,2.148,2.283,48,20,373.205,973.795,1347.0,892.212,1001.716,1893.928,High
67104918454,4.788,4.476,2.108,2.368,39,20,291.755,756.402,1048.1570000000002,775.447,783.503,1558.95,High
15779699197,4.561999999999999,4.39,1.892,2.498,37,20,254.677,693.948,948.625,683.101,719.704,1402.8049999999998,High
2122206020,4.586,4.4,1.773,2.627,29,20,276.565,583.768,860.3330000000001,666.091,607.499,1273.59,High
52803987351,4.3180000000000005,4.099,1.944,2.155,36,20,296.538,737.734,1034.272,753.289,765.808,1519.097,High
35102437728,4.363,4.153,1.999,2.154,21,20,177.806,403.123,580.929,508.012,424.357,932.369,High
68708990959,4.897,4.624,2.031,2.593,54,20,394.583,1057.204,1451.787,952.504,1085.121,2037.625,High
51384319223,4.85,4.527,1.968,2.559,47,20,365.014,922.291,1287.305,856.679,948.746,1805.425,High
15337680326,4.619,4.23,2.135,2.095,31,20,286.658,630.576,917.234,718.583,656.179,1374.762,High
53828888269,4.41,4.276,2.116,2.16,33,20,271.009,614.879,885.888,697.74,640.225,1337.965,High
17322886226,4.341,3.79,1.799,1.991,17,20,166.406,358.322,524.7280000000001,579.821,382.904,962.725,High
15069343637,4.649,4.405,1.902,2.503,34,20,259.235,637.037,896.272,691.71,662.398,1354.1080000000002,High
8719719060,4.822,4.351,1.98,2.371,28,20,248.54,569.793,818.333,642.317,594.125,1236.442,High
11587126103,4.627,4.303,1.949,2.354,28,20,270.805,567.086,837.8910000000001,682.376,592.676,1275.052,High
43197471117,4.46,4.401,2.156,2.245,30,20,212.527,514.666,727.193,598.875,539.074,1137.949,High
29841896724,4.596,4.352,2.063,2.289,33,20,281.172,644.799,925.971,734.407,671.319,1405.726,High
28824761091,4.748,4.45,2.096,2.354,31,20,212.212,539.575,751.787,629.642,564.43,1194.072,High
68612128767,4.688000000000001,4.484,1.967,2.517,50,20,379.507,1021.236,1400.743,904.481,1049.469,1953.95,High
55877239345,4.276,4.126,1.968,2.158,21,20,144.47,376.912,521.382,500.921,399.924,900.845,High
39139537082,4.641,4.463,2.118,2.345,32,20,255.244,648.35,903.594,635.388,672.411,1307.799,High
39292250881,3.873,3.685,1.793,1.892,15,20,146.39,272.558,418.948,503.968,296.521,800.489,High
11206630745,4.805,4.38,1.97,2.41,38,20,328.9,776.983,1105.8829999999998,775.254,802.503,1577.757,High
68715281407,4.614,4.47,2.045,2.425,55,20,439.335,1123.938,1563.273,957.941,1152.365,2110.306,High
30786671500,4.654999999999999,4.49,2.1,2.39,28,20,207.274,501.669,708.943,631.189,526.951,1158.14,High
65631179451,4.868,4.446,2.142,2.304,38,20,327.243,722.765,1050.008,777.57,749.614,1527.1840000000002,High
41054637539,4.486999999999999,4.427,2.003,2.424,31,20,229.437,559.569,789.006,625.331,583.528,1208.859,High
43571879798,4.307,4.136,1.855,2.281,32,20,280.594,643.605,924.199,685.56,669.419,1354.9789999999998,High
42098573842,4.46,4.302,1.91,2.392,21,20,161.105,386.487,547.592,552.232,410.667,962.899,High
52316700812,4.433999999999999,4.309,2.097,2.212,21,20,180.961,393.858,574.819,564.691,417.546,982.237,High
62131206003,4.627,4.43,1.955,2.475,44,20,324.06,804.63,1128.69,817.488,831.873,1649.361,High
27275107968,4.376,4.135,2.105,2.03,26,20,260.905,572.04,832.9449999999999,661.101,597.116,1258.217,High
28509848096,4.698,4.155,1.954,2.201,20,20,166.533,400.615,567.148,573.293,425.427,998.72,High
55359297095,4.661,4.312,2.097,2.215,34,20,302.477,684.53,987.007,748.35,711.379,1459.729,High
65043225761,4.604,4.222,2.091,2.131,30,20,233.513,551.078,784.591,673.435,577.262,1250.697,High
11312898168,4.498,4.312,1.961,2.351,22,20,205.117,461.313,666.43,607.205,485.277,1092.482,High
24546125006,4.779,4.28,2.109,2.171,29,20,252.654,591.291,843.945,680.036,617.633,1297.669,High
13333756477,4.522,4.186,2.005,2.181,31,20,273.604,648.278,921.882,709.651,674.765,1384.416,High
6286139189,4.523,4.428,1.898,2.53,38,20,337.632,754.368,1092.0,759.889,779.267,1539.156,High
2489435931,4.688000000000001,4.415,1.866,2.549,26,20,217.276,486.65,703.9259999999999,596.308,509.851,1106.159,High
31774108857,4.707,4.551,2.077,2.474,36,20,265.133,660.186,925.319,693.991,685.714,1379.705,High
23420799483,4.549,4.355,2.109,2.246,42,20,313.334,877.391,1190.725,763.075,903.094,1666.169,High
2223506378,4.2780000000000005,4.197,1.959,2.238,18,20,142.562,331.506,474.068,495.33,354.74,850.0699999999999,High
22026435197,4.602,4.431,2.125,2.306,29,20,220.553,573.405,793.958,639.812,597.683,1237.495,High
46930764675,4.497,4.197,1.922,2.275,30,20,240.351,568.963,809.314,664.393,594.519,1258.912,High
18913520670,4.596,4.472,1.985,2.487,32,20,241.107,620.468,861.5749999999999,699.171,646.431,1345.602,High
19521136117,4.422999999999999,4.381,2.07,2.311,35,20,282.674,700.802,983.476,727.329,726.596,1453.925,High
21002686556,4.488,4.237,2.037,2.2,28,20,280.563,608.619,889.182,717.159,635.341,1352.5,High
67725316301,4.715,4.487,2.191,2.296,35,20,282.404,617.025,899.429,729.342,643.132,1372.474,High
416380737,4.189,4.05,1.8,2.25,26,20,249.677,538.558,788.235,651.958,561.409,1213.367,High
7342739216,4.565,4.294,1.983,2.311,28,20,249.619,548.322,797.941,653.571,572.997,1226.568,High
18497783460,4.295999999999999,4.18,2.131,2.049,27,20,234.016,565.021,799.0369999999999,682.632,590.28,1272.9119999999998,High
34325059029,4.6240000000000006,4.256,1.96,2.296,45,20,367.931,912.578,1280.509,874.559,940.649,1815.208,High
59223551702,4.791,4.516,1.977,2.539,41,20,356.542,817.302,1173.844,812.999,843.372,1656.371,High
12457751575,4.407,4.164,1.893,2.271,30,20,260.494,571.474,831.9680000000001,680.812,597.525,1278.337,High
41255310871,4.482,4.217,2.018,2.199,26,20,228.116,488.106,716.222,611.053,512.366,1123.419,High
64424443903,4.763,4.592,1.858,2.734,56,20,397.569,1100.717,1498.286,957.28,1129.139,2086.419,High
38020511631,4.654,4.459,2.095,2.364,36,20,304.162,689.313,993.475,712.906,714.088,1426.994,High
42647666431,4.628,4.429,1.982,2.447,49,20,421.075,1026.964,1448.039,930.747,1054.823,1985.57,High
21264434889,4.822,4.578,2.096,2.482,32,20,284.407,630.162,914.569,680.37,654.413,1334.783,High
26973742022,4.816,4.442,1.975,2.467,29,20,213.745,546.402,760.147,608.919,571.226,1180.145,High
34681841643,4.766,4.41,1.9,2.51,34,20,284.573,674.231,958.804,704.798,698.498,1403.296,High
50460322783,4.781000000000001,4.526,2.159,2.367,46,20,354.869,897.015,1251.884,813.765,923.584,1737.349,High
7515400632,4.786,4.416,2.016,2.4,37,20,310.014,772.294,1082.308,768.947,797.393,1566.34,High
68557084176,4.507,4.475,2.002,2.473,29,20,209.672,484.145,693.817,612.317,509.155,1121.472,High
68578443055,4.586,4.414,2.094,2.32,48,20,363.382,947.024,1310.406,890.849,975.597,1866.446,High
27224026901,4.779999999999999,4.443,1.984,2.459,36,20,296.837,694.703,991.54,742.081,719.92,1462.001,High
26945757981,4.574,4.297,2.033,2.264,30,20,217.145,531.152,748.297,637.206,557.222,1194.428,High
10690542785,4.748,4.547,1.891,2.656,31,20,282.853,597.361,880.2139999999999,687.353,620.552,1307.905,High
20768446780,4.381,4.263,1.94,2.323,33,20,297.167,685.701,982.868,729.789,712.017,1441.806,High
55828539767,4.712,4.31,2.141,2.169,40,20,304.807,808.167,1112.9740000000002,787.385,835.676,1623.061,High
38998956196,4.402,4.273,1.912,2.361,22,20,188.719,434.811,623.53,568.538,458.586,1027.124,High
25627374421,4.4,4.335,1.931,2.404,33,20,234.223,639.042,873.2650000000001,714.51,665.771,1380.281,High
3758096384,3.431,3.315,1.878,1.437,5,20,43.706,81.32,125.026,237.628,99.477,337.105,High
27511939433,4.578,4.463,2.102,2.361,35,20,241.48,654.823,896.303,698.597,680.413,1379.01,High
66934877823,4.344,4.191,2.17,2.021,39,20,275.474,781.382,1056.856,747.587,810.506,1558.0929999999998,High
18868763456,4.388,4.185,1.843,2.342,25,20,200.751,484.186,684.937,613.218,508.224,1121.442,High
24,2.758,2.59,1.2,1.39,6,20,58.903,138.511,197.414,294.319,161.099,455.418,High
786432,3.786,3.47,1.574,1.896,6,20,50.59,92.754,143.344,232.304,109.219,341.523,High
260758313,4.45,4.21,2.051,2.159,26,20,216.653,504.698,721.351,620.436,529.796,1150.232,High
22760301516,4.664,4.16,1.88,2.28,30,20,250.144,617.474,867.618,690.866,643.993,1334.859,High
53263862758,4.658,4.263,2.118,2.145,30,20,215.648,574.757,790.405,673.229,601.541,1274.77,High
51461453815,4.726,4.392,2.08,2.312,48,20,388.977,987.658,1376.635,850.219,1015.213,1865.432,High
21605240625,4.779999999999999,4.521,2.0,2.521,32,20,222.555,581.682,804.2370000000001,630.748,605.436,1236.1840000000002,High
31920482957,4.493,4.367,1.961,2.406,37,20,314.059,719.157,1033.216,768.468,745.944,1514.4119999999998,High
66703074420,4.4190000000000005,4.381,2.003,2.378,31,20,224.62,572.999,797.619,675.38,599.178,1274.558,High
63937097662,4.509,4.32,2.08,2.24,41,20,305.685,810.989,1116.674,778.361,839.183,1617.544,High
26039420953,3.962,3.689,2.089,1.6,14,20,144.088,292.949,437.037,501.069,317.433,818.502,High
19847399888,4.718999999999999,4.306,2.191,2.115,34,20,268.539,701.8,970.339,718.793,727.193,1445.986,High
68447790847,4.686999999999999,4.552,2.016,2.536,49,20,392.96,940.634,1333.594,910.986,968.716,1879.702,High
9424322759,4.696,4.263,1.831,2.432,30,20,281.907,624.047,905.954,671.644,648.379,1320.023,High
58341008930,4.497,4.111,2.054,2.057,26,20,222.421,512.084,734.5049999999999,669.605,540.107,1209.712,High
26527804143,4.607,4.365,2.032,2.333,35,20,296.088,679.88,975.968,733.728,705.369,1439.097,High
32970464267,4.718,4.357,2.077,2.28,33,20,244.552,603.028,847.58,722.256,629.369,1351.625,High
34741643329,4.4830000000000005,4.278,1.791,2.487,21,20,169.98,388.663,558.643,531.344,411.921,943.265,High
53727074337,4.5280000000000005,4.293,2.077,2.216,18,20,124.806,298.086,422.892,457.277,319.691,776.968,High
17727588807,4.381,4.336,1.855,2.481,27,20,182.086,499.011,681.097,565.68,521.811,1087.491,High
42467407610,4.629,4.45,2.011,2.439,34,20,281.138,678.36,959.498,695.935,703.606,1399.541,High
32399951145,4.689,4.403,2.043,2.36,26,20,182.662,459.395,642.057,552.417,483.996,1036.413,High
48504708903,4.753,4.41,2.069,2.341,35,20,268.008,672.901,940.909,703.639,698.272,1401.911,High
536871425,3.474,3.26,1.883,1.377,6,20,39.575,79.944,119.519,257.456,97.518,354.97400000000005,High
50898599253,4.7940000000000005,4.363,1.975,2.388,39,20,350.156,788.268,1138.424,799.1,815.038,1614.138,High
64422352623,4.699,4.549,2.091,2.458,48,20,357.268,906.751,1264.019,880.634,934.508,1815.142,High
5549207451,4.593,4.171,2.002,2.169,33,20,275.68,624.928,900.608,665.982,650.002,1315.984,High
63889051778,4.305,4.061,1.929,2.132,21,20,170.664,403.835,574.499,564.925,429.165,994.09,High
58331528281,4.879,4.594,2.083,2.511,31,20,265.678,582.416,848.094,689.406,607.104,1296.51,High
34300671947,4.743,4.501,1.87,2.631,43,20,338.952,824.054,1163.006,801.491,850.156,1651.647,High
59660918872,4.635,4.264,2.032,2.232,23,20,169.15,415.424,584.574,538.61,440.272,978.882,High
19088451055,4.766,4.548,2.082,2.466,35,20,270.379,669.949,940.328,688.887,693.923,1382.81,High
5215488742,4.763999999999999,4.444,1.857,2.587,32,20,273.796,616.511,890.307,656.68,640.958,1297.638,High
22364330643,4.505,4.228,2.061,2.167,26,20,235.357,490.493,725.85,622.831,515.698,1138.529,High
58368824398,4.547000000000001,4.192,2.107,2.085,31,20,251.652,609.474,861.126,730.944,637.344,1368.288,High
24187537331,4.59,4.175,2.096,2.079,31,20,253.926,624.411,878.337,696.592,650.96,1347.552,High
22530641560,4.44,4.394,2.055,2.339,34,20,279.686,676.883,956.569,735.803,702.073,1437.876,High
28653190655,4.619,4.545,2.126,2.419,47,20,357.165,963.929,1321.094,864.586,990.564,1855.15,High
2929310057,4.425,4.13,1.979,2.151,30,20,257.73,659.445,917.175,700.588,685.222,1385.81,High
49405334474,4.375,4.232,1.783,2.449,26,20,230.9,527.193,758.093,660.946,553.206,1214.152,High
33694846226,4.622,4.233,2.101,2.132,32,20,281.67,633.016,914.686,725.086,659.438,1384.524,High
33963797616,4.502,4.414,2.023,2.391,32,20,256.806,600.455,857.261,668.353,625.525,1293.878,High
39359251650,4.672000000000001,4.275,1.986,2.289,31,20,288.437,627.03,915.467,686.9,651.796,1338.696,High
11520711202,4.314,4.051,1.888,2.163,23,20,203.558,467.337,670.895,655.937,493.39,1149.327,High
24717696025,4.548,4.101,1.991,2.11,25,20,206.732,489.764,696.496,577.613,514.1,1091.7130000000002,High
37501271039,4.609999999999999,4.328,1.97,2.358,47,20,392.898,1000.516,1393.414,898.125,1027.3,1925.425,High
17584818408,4.513,4.493,2.097,2.396,19,20,176.533,365.821,542.354,520.896,386.589,907.485,High
272629768,3.646,3.393,1.736,1.657,6,20,74.245,116.669,190.914,294.668,135.864,430.532,High
3926207295,4.647,4.39,1.985,2.405,32,20,243.785,576.96,820.745,643.887,600.937,1244.824,High
37068784815,4.494,4.379,2.039,2.34,32,20,261.176,656.15,917.326,684.828,680.192,1365.02,High
43504371896,3.843,3.661,1.974,1.687,16,20,152.861,371.432,524.293,539.87,397.758,937.628,High
1342178948,3.821,3.625,1.467,2.158,12,20,138.468,262.137,400.605,443.705,284.87,728.575,High
52334468865,4.175,3.891,1.691,2.2,26,20,222.731,482.428,705.159,632.942,509.164,1142.106,High
34698620967,4.442,4.258,1.826,2.432,23,20,220.79,453.923,674.713,596.269,476.508,1072.777,High
67708360502,4.738,4.49,2.055,2.435,37,20,363.307,722.423,1085.73,832.658,749.365,1582.023,High
10134237206,4.351,3.981,1.917,2.064,21,20,237.473,447.961,685.434,612.054,471.459,1083.513,High
57589636069,4.474,3.991,1.968,2.023,33,20,279.411,685.618,965.029,730.833,712.729,1443.562,High
55255364217,4.715,4.554,2.055,2.499,36,20,306.199,730.448,1036.647,780.54,755.712,1536.252,High
59234194948,4.584,4.084,1.886,2.198,23,20,191.917,432.758,624.675,577.287,458.67,1035.957,High
17605883041,4.524,4.192,1.966,2.226,25,20,267.738,516.596,784.3340000000001,641.024,540.136,1181.16,High
68716849919,4.864,4.56,2.007,2.553,51,20,367.075,991.98,1359.055,881.023,1019.438,1900.461,High
2818281631,4.761,4.504,2.031,2.473,33,20,305.928,660.883,966.811,708.174,685.742,1393.916,High
6353142994,4.6850000000000005,4.403,2.03,2.373,32,20,281.869,650.519,932.388,701.443,674.387,1375.83,High
33225849340,4.543,4.505,2.122,2.383,39,20,295.271,770.73,1066.001,737.334,796.378,1533.712,High
1145046016,3.609,3.387,1.961,1.426,8,20,77.399,141.913,219.312,318.487,161.717,480.20400000000006,High
12494247633,4.323,4.202,2.032,2.17,32,20,287.3,629.656,916.956,723.68,654.414,1378.094,High
51743270011,4.486000000000001,4.102,2.04,2.062,28,20,206.074,547.758,753.8320000000001,608.739,574.066,1182.805,High
64338293313,4.855,4.218,1.779,2.439,30,20,286.081,615.596,901.677,740.147,641.651,1381.798,High
16863542651,4.7,4.304,1.719,2.585,41,20,362.414,794.009,1156.423,805.519,820.285,1625.804,High
33794350526,4.783,4.621,2.109,2.512,43,20,355.533,839.289,1194.822,820.88,865.102,1685.982,High
1666942598,4.659,4.081,1.939,2.142,26,20,251.034,565.733,816.7669999999999,690.188,592.055,1282.243,High
60153999557,4.6370000000000005,4.063,1.864,2.199,24,20,221.73,489.937,711.667,634.231,516.337,1150.568,High
68180506607,4.879,4.533,2.186,2.347,53,20,396.086,1041.284,1437.37,896.667,1069.52,1966.187,High
1423818730,4.697,4.351,2.116,2.235,37,20,344.124,789.687,1133.811,751.201,813.506,1564.707,High
10468117169,4.808,4.655,2.027,2.628,34,20,249.977,619.258,869.235,681.722,642.918,1324.64,High
47926856065,4.818,4.268,1.954,2.314,26,20,234.202,488.158,722.36,591.082,511.496,1102.578,High
42088116507,4.6,4.327,1.967,2.36,30,20,230.704,559.869,790.5730000000001,628.492,585.44,1213.932,High
3353834053,4.636,4.331,1.875,2.456,30,20,271.887,579.124,851.011,663.934,604.43,1268.364,High
57225466514,4.515000000000001,4.304,1.918,2.386,30,20,242.296,573.993,816.289,682.049,599.702,1281.751,High
13974147619,4.45,4.293,1.979,2.314,24,20,214.737,478.706,693.443,575.896,501.578,1077.474,High
47416117029,4.327999999999999,4.33,1.932,2.398,26,20,210.134,502.411,712.545,572.621,526.379,1099.0,High
55855015576,4.534,4.281,1.996,2.285,29,20,232.929,548.347,781.276,689.731,573.911,1263.6419999999998,High
40865572980,4.593999999999999,4.403,1.776,2.627,28,20,203.186,534.854,738.0400000000001,611.811,558.83,1170.641,High
64088930139,4.693999999999999,4.519,1.977,2.542,45,20,422.274,884.286,1306.56,900.167,911.484,1811.651,High
8899919445,4.848,4.467,1.968,2.499,32,20,298.465,662.571,961.036,723.065,686.611,1409.676,High
18477788060,4.739,4.349,1.857,2.492,30,20,288.102,608.781,896.8829999999999,700.194,633.585,1333.779,High
12715451341,4.583,4.366,1.976,2.39,35,20,285.921,703.264,989.185,723.598,728.721,1452.319,High
15230117675,4.606,4.352,1.946,2.406,33,20,304.479,666.741,971.22,734.938,691.833,1426.771,High
1199969784,4.481,4.184,1.966,2.218,29,20,227.56,559.849,787.4090000000001,625.426,584.989,1210.415,High
29362756280,4.908,4.459,1.964,2.495,27,20,242.078,544.819,786.8969999999999,638.667,569.408,1208.075,High
25232806094,4.843,4.503,2.1,2.403,37,20,312.017,753.935,1065.952,750.497,779.467,1529.964,High
19365631142,4.109999999999999,3.911,1.985,1.926,20,20,203.858,452.201,656.059,584.173,477.509,1061.682,High
62668534579,4.595,4.5,2.041,2.459,38,20,262.392,681.451,943.843,723.421,707.402,1430.823,High
30227928349,4.481,4.159,2.04,2.119,31,20,287.292,638.744,926.036,741.322,666.491,1407.813,High
54434922798,4.605,4.434,2.129,2.305,27,20,169.441,460.376,629.817,556.01,484.633,1040.643,High
68719472895,4.597,4.478,2.042,2.436,51,20,381.742,1044.777,1426.519,876.606,1072.411,1949.017,High
5430740091,4.366,4.34,2.06,2.28,30,20,226.609,588.325,814.9340000000001,663.409,613.062,1276.471,High
17002397622,4.682,4.465,2.011,2.454,45,20,403.487,911.937,1315.424,838.352,937.938,1776.29,High
1077971201,3.838,3.662,1.765,1.897,11,20,83.687,190.779,274.466,337.655,210.063,547.718,High
26442170514,4.482,4.305,2.04,2.265,19,20,164.413,343.039,507.452,491.638,364.946,856.5840000000001,High
31474312491,4.363999999999999,4.32,2.096,2.224,32,20,233.931,572.943,806.874,653.858,599.221,1253.079,High
5726642185,4.758,4.305,2.069,2.236,22,20,182.776,391.236,574.012,572.36,414.913,987.273,High
14175956579,4.734999999999999,4.608,2.027,2.581,36,20,304.291,661.743,966.034,733.301,685.589,1418.89,High
16148084065,4.43,3.999,1.836,2.163,25,20,197.724,483.261,680.985,561.264,508.34,1069.604,High
39636742414,4.5,4.352,2.107,2.245,26,20,239.746,499.524,739.27,610.029,523.91,1133.939,High
8291105933,4.591,4.516,2.071,2.445,30,20,248.809,546.534,795.343,633.037,570.719,1203.756,High
17456824324,3.768,3.389,1.804,1.585,8,20,69.6,156.592,226.192,347.342,178.11,525.452,High
33811330969,4.791,4.52,2.027,2.493,44,20,374.461,856.835,1231.296,854.975,882.787,1737.7620000000002,High
39666034586,4.635,4.484,2.012,2.472,32,20,255.207,592.751,847.958,683.03,617.227,1300.257,High
36700884309,4.416,4.21,2.013,2.197,29,20,219.58,553.045,772.625,631.239,578.283,1209.522,High
58659457256,4.652,4.461,2.072,2.389,23,20,185.18,436.038,621.2180000000001,558.695,459.07,1017.765,High
10927270918,4.42,4.074,1.917,2.157,25,20,242.824,511.945,754.769,633.831,538.097,1171.928,High
436469760,3.515,3.447,1.842,1.605,6,20,69.04,112.307,181.347,321.367,131.262,452.629,High
64816520853,4.4830000000000005,4.362,2.107,2.255,37,20,285.592,716.306,1001.898,764.801,743.489,1508.29,High
7486603360,4.446,4.262,1.963,2.299,25,20,227.859,515.5,743.359,602.689,537.714,1140.403,High
876610581,4.44,4.411,2.031,2.38,17,20,119.392,262.075,381.467,417.505,281.343,698.848,High
25729090345,4.679,4.254,2.027,2.227,31,20,245.458,597.232,842.6899999999999,635.435,623.006,1258.4409999999998,High
50265249590,4.859,4.619,2.112,2.507,34,20,267.678,614.617,882.295,661.307,638.866,1300.173,High
12679235123,4.69,4.533,1.99,2.543,36,20,298.825,724.633,1023.458,725.27,749.488,1474.758,High
25484242815,4.615,4.288,1.965,2.323,47,20,368.909,989.983,1358.8919999999998,892.123,1018.522,1910.645,High
50897091148,4.661,4.283,1.992,2.291,34,20,306.261,716.14,1022.401,750.544,742.842,1493.386,High
38881138705,4.686999999999999,4.267,2.015,2.252,26,20,234.101,496.739,730.8399999999999,634.627,521.056,1155.683,High
38890247072,4.314,4.071,2.019,2.052,19,20,164.769,356.651,521.4200000000001,519.729,379.753,899.482,High
59614111917,4.391,4.28,2.14,2.14,30,20,220.306,572.483,792.789,656.001,599.087,1255.088,High
36584772972,4.679,4.413,1.95,2.463,30,20,276.078,577.338,853.4159999999999,693.658,601.888,1295.546,High
19327418368,3.54,3.423,1.964,1.459,5,20,28.711,79.522,108.233,243.093,97.501,340.594,High
33201552759,4.604,4.43,2.075,2.355,46,20,355.408,945.651,1301.059,822.961,972.865,1795.826,High
60121144831,4.526,4.406,1.987,2.419,53,20,410.821,1101.172,1511.993,939.871,1129.55,2069.421,High
47543934099,4.503,4.467,1.982,2.485,34,20,287.643,648.153,935.796,708.154,673.615,1381.769,High
14041994239,4.799,4.525,2.052,2.473,43,20,289.225,825.028,1114.2530000000002,763.759,849.978,1613.737,High
50011080227,4.563000000000001,4.231,2.013,2.218,27,20,200.288,489.225,689.513,605.291,514.795,1120.086,High
58911586294,4.736000000000001,4.399,2.087,2.312,45,20,338.599,885.413,1224.012,838.527,912.884,1751.411,High
32185366746,4.417999999999999,4.337,2.102,2.235,38,20,296.86,787.83,1084.69,745.974,814.448,1560.422,High
34342944767,4.631,4.469,2.015,2.454,55,20,451.267,1147.125,1598.392,965.303,1175.807,2141.11,High
68181417967,4.772,4.501,2.132,2.369,52,20,375.353,1041.615,1416.968,920.337,1070.103,1990.44,High
8640514471,4.436999999999999,4.088,2.08,2.008,24,20,167.57,467.519,635.0889999999999,569.463,493.142,1062.605,High
16001923859,4.829000000000001,4.463,1.971,2.492,34,20,302.929,678.081,981.01,732.281,703.027,1435.308,High
68719446015,4.79,4.641,2.043,2.598,54,20,412.199,1048.436,1460.635,941.837,1076.231,2018.068,High
66018653163,4.447,4.405,2.057,2.348,37,20,270.336,685.692,956.028,739.645,712.767,1452.412,High
55948719390,4.42,4.142,2.069,2.073,33,20,275.478,684.305,959.783,735.367,712.386,1447.753,High
60058103799,4.797000000000001,4.505,1.949,2.556,50,20,418.525,1030.282,1448.8069999999998,900.88,1057.547,1958.427,High
17215554324,3.814,3.598,1.915,1.683,13,20,131.743,273.061,404.804,481.25,297.143,778.393,High
27160052620,4.63,4.466,2.106,2.36,28,20,265.906,558.959,824.865,697.599,583.474,1281.073,High
65650289671,4.498,4.097,1.921,2.176,32,20,278.761,619.51,898.271,730.809,647.436,1378.245,High
13368979575,4.539,4.32,1.923,2.397,32,20,301.313,661.346,962.659,747.219,686.549,1433.768,High
8134569192,4.658,4.229,2.042,2.187,33,20,287.5,699.234,986.734,721.622,725.011,1446.6329999999998,High
54909447154,4.556,4.257,2.098,2.159,35,20,261.521,730.937,992.458,731.369,756.866,1488.235,High
28505805055,4.279,4.099,2.066,2.033,30,20,242.216,629.495,871.711,677.782,656.422,1334.2040000000002,High
12884903968,3.398,3.198,1.914,1.284,7,20,74.225,149.931,224.156,332.321,170.934,503.255,High
63136653971,4.459,4.321,2.048,2.273,32,20,290.917,653.991,944.908,704.782,680.093,1384.875,High
3971340641,4.670999999999999,4.238,1.615,2.623,31,20,289.807,621.74,911.547,665.921,645.129,1311.0500000000002,High
2250350864,3.831,3.457,1.865,1.592,13,20,116.734,286.063,402.797,504.057,312.592,816.649,High
34284887871,4.497,4.435,2.031,2.404,45,20,359.954,918.386,1278.34,857.794,946.113,1803.907,High
44523133761,4.583,4.105,1.924,2.181,27,20,249.707,539.268,788.975,658.681,565.162,1223.843,High
25287816854,4.489,4.24,1.985,2.255,34,20,277.108,700.923,978.031,740.782,727.69,1468.4720000000002,High
10677530816,4.428,4.265,2.013,2.252,25,20,256.074,516.431,772.5050000000001,603.851,538.749,1142.6,High
16078118208,4.547000000000001,4.199,2.066,2.133,31,20,262.025,612.193,874.218,653.374,636.824,1290.198,High
56898323020,4.707,4.374,2.014,2.36,30,20,229.299,562.274,791.573,698.452,588.639,1287.091,High
28712954163,4.852,4.427,2.061,2.366,37,20,311.226,727.921,1039.147,732.759,753.33,1486.089,High
48991049406,4.492,4.366,2.013,2.353,29,20,240.77,590.379,831.149,653.783,615.055,1268.838,High
12375011720,4.646,4.325,1.963,2.362,26,20,249.35,536.453,785.803,616.551,559.934,1176.485,High
45374505985,4.145,3.955,1.645,2.31,14,20,128.183,248.675,376.858,453.244,270.288,723.532,High
5761792043,4.884,4.471,2.013,2.458,35,20,315.264,696.261,1011.525,735.446,721.133,1456.5790000000002,High
63994866150,4.147,3.939,1.802,2.137,33,20,247.736,664.438,912.174,737.216,693.867,1431.083,High
49479942137,4.523,4.502,1.986,2.516,44,20,294.257,838.179,1132.436,759.377,863.697,1623.074,High
7887423236,4.565,4.124,1.955,2.169,21,20,175.902,398.103,574.005,561.709,422.396,984.105,High
19476878446,4.595000000000001,4.308,1.975,2.333,29,20,275.995,609.95,885.945,674.451,634.761,1309.212,High
14866680303,4.651,4.334,2.037,2.297,41,20,321.676,799.667,1121.343,756.464,825.855,1582.319,High
15806469521,4.488,4.229,1.937,2.292,32,20,212.697,588.924,801.621,629.29,614.491,1243.781,High
268587265,4.1080000000000005,3.973,1.848,2.125,11,20,90.719,177.266,267.985,338.618,195.672,534.29,High
53193564866,4.622,4.198,1.785,2.413,24,20,190.715,466.044,656.759,588.404,490.828,1079.232,High
43252188841,4.508,4.27,1.956,2.314,20,20,182.66,393.873,576.533,550.336,416.521,966.857,High
15903455584,4.581,4.416,1.852,2.564,33,20,289.141,697.575,986.716,729.032,721.817,1450.8490000000002,High
57829869534,4.63,4.556,2.122,2.434,42,20,334.187,837.434,1171.621,812.387,863.769,1676.156,High
43594076415,4.720000000000001,4.341,2.116,2.225,34,20,303.953,705.747,1009.7,703.561,730.531,1434.092,High
48153629634,4.455,4.014,1.858,2.156,29,20,252.712,593.199,845.911,684.322,619.197,1303.519,High
32055949016,4.51,4.435,2.025,2.41,40,20,326.799,803.448,1130.2469999999998,771.772,829.375,1601.147,High
3080070591,4.487,4.31,2.046,2.264,36,20,274.483,711.286,985.769,735.926,737.673,1473.5990000000002,High
32677359495,4.604,4.314,2.031,2.283,39,20,317.222,809.553,1126.775,787.056,836.786,1623.842,High
20417595048,4.991,4.591,1.866,2.725,30,20,258.701,586.755,845.456,652.164,609.709,1261.873,High
19127368648,4.584,4.272,1.768,2.504,27,20,240.698,535.473,776.1709999999999,637.115,559.422,1196.537,High
41016476759,4.499,4.297,1.949,2.348,29,20,236.198,548.838,785.036,665.203,574.243,1239.446,High
52102168576,4.216,3.711,1.84,1.871,9,20,71.227,171.254,242.481,326.806,191.584,518.39,High
68677525119,4.9030000000000005,4.639,1.958,2.681,51,20,381.0,980.699,1361.699,894.908,1008.507,1903.415,High
7231142082,4.521,4.245,1.933,2.312,25,20,202.577,494.663,697.24,595.399,518.749,1114.148,High
46239072620,4.287,4.008,1.828,2.18,20,20,178.54,390.944,569.484,561.773,416.216,977.989,High
52471791731,3.726,3.655,2.007,1.648,21,20,170.482,479.228,649.71,611.516,508.497,1120.013,High
39009766062,4.5760000000000005,4.443,2.103,2.34,27,20,295.755,559.316,855.071,716.993,584.354,1301.3470000000002,High
10401162739,4.595,4.42,2.009,2.411,37,20,293.997,740.916,1034.913,735.656,766.213,1501.869,High
27591308252,4.774,4.229,2.018,2.211,34,20,310.394,708.798,1019.192,738.953,734.861,1473.814,High
65363896681,5.018,4.695,1.92,2.775,42,20,311.424,784.604,1096.028,755.936,809.708,1565.644,High
34368131072,4.077,3.858,1.969,1.889,6,20,35.467,80.929,116.396,241.217,96.545,337.762,High
6511657496,4.095000000000001,3.623,2.031,1.592,11,20,97.029,217.784,314.813,398.183,239.779,637.962,High
66035121471,4.714,4.55,1.981,2.569,51,20,395.161,1002.074,1397.235,896.849,1029.728,1926.577,High
68449705982,4.893,4.476,2.122,2.354,50,20,367.683,1004.856,1372.539,876.658,1033.079,1909.737,High
268702720,4.013999999999999,3.804,1.886,1.918,10,20,95.406,160.498,255.904,320.354,178.045,498.399,High
67635218,4.2780000000000005,3.953,1.861,2.092,11,20,118.631,196.861,315.492,371.239,215.329,586.568,High
48700715486,4.679,4.567,2.175,2.392,38,20,305.353,763.141,1068.494,738.636,788.614,1527.25,High
18874368,3.419,3.158,1.903,1.255,4,20,39.84,66.956,106.796,237.217,85.166,322.38300000000004,High
671608107,4.591,4.278,2.027,2.251,29,20,238.797,540.591,779.388,599.186,563.793,1162.979,High
39083597391,4.505,4.375,2.095,2.28,30,20,249.133,600.832,849.965,650.539,625.035,1275.574,High
44010138237,4.973,4.484,1.958,2.526,37,20,279.472,710.915,990.387,720.956,736.263,1457.219,High
31073443213,4.696,4.303,1.968,2.335,34,20,285.501,649.812,935.313,738.384,676.291,1414.6750000000002,High
57965149738,4.879,4.429,2.052,2.377,40,20,366.937,829.69,1196.627,847.333,856.479,1703.812,High
186131228,4.361,4.071,1.98,2.091,18,20,197.97,391.092,589.062,524.727,413.979,938.706,High
62952149539,4.503,4.251,1.685,2.566,27,20,223.02,511.598,734.618,621.599,536.633,1158.232,High
13019136036,3.843,3.728,1.764,1.964,10,20,105.531,198.174,303.70500000000004,399.123,219.746,618.869,High
31262322796,4.569999999999999,4.507,2.104,2.403,28,20,215.997,529.893,745.8900000000001,632.254,554.702,1186.956,High
31102064293,4.802,4.424,1.944,2.48,38,20,303.954,738.463,1042.417,746.763,764.786,1511.549,High
65959276283,4.890000000000001,4.494,2.081,2.413,45,20,343.582,879.686,1223.268,809.71,907.134,1716.844,High
1126730581,4.325,4.237,1.882,2.355,22,20,211.086,423.45,634.5360000000001,600.528,448.19,1048.718,High
14076185577,4.566000000000001,4.374,1.854,2.52,29,20,203.252,521.903,725.155,599.249,546.673,1145.922,High
41516614252,4.723,4.239,2.065,2.174,28,20,223.157,535.398,758.5550000000001,631.891,561.031,1192.922,High
21904970569,4.593999999999999,4.396,2.035,2.361,27,20,198.469,495.253,693.722,605.105,519.037,1124.142,High
34355542971,4.759,4.67,2.207,2.463,50,20,407.88,975.118,1382.998,882.709,1001.202,1883.911,High
48821323836,4.7780000000000005,4.524,2.095,2.429,35,20,293.767,667.304,961.071,717.01,693.015,1410.025,High
10065274746,4.476,4.482,2.017,2.465,43,20,309.542,864.192,1173.734,747.555,889.873,1637.428,High
10485896,3.749,3.456,1.927,1.529,8,20,63.42,186.17,249.59,347.494,207.322,554.816,High
63634130074,4.752,4.364,2.16,2.204,30,20,255.027,604.409,859.4359999999999,668.086,630.296,1298.382,High
24729682436,4.307,4.101,1.853,2.248,14,20,99.263,245.696,344.959,409.291,266.09,675.381,High
64458315399,4.565,4.256,1.859,2.397,27,20,197.769,491.402,689.171,604.401,517.373,1121.774,High
40282345694,4.871,4.428,1.948,2.48,29,20,212.817,557.116,769.933,619.344,581.699,1201.043,High
25621502655,4.6530000000000005,4.599,2.116,2.483,38,20,309.601,746.495,1056.096,770.685,772.241,1542.926,High
18552675487,4.741,4.398,2.037,2.361,36,20,291.043,715.421,1006.464,717.419,740.678,1458.097,High
14245306674,4.468,4.306,1.939,2.367,23,20,163.293,409.575,572.8679999999999,550.055,432.835,982.89,High
3152071857,4.49,4.357,2.103,2.254,30,20,277.375,605.183,882.558,699.357,629.59,1328.947,High
66100431456,4.691,4.259,2.078,2.181,28,20,208.319,517.177,725.496,615.289,543.241,1158.53,High
55017404937,4.779999999999999,4.363,2.046,2.317,30,20,254.263,531.799,786.062,675.645,557.846,1233.491,High
65138354253,4.471,4.414,2.087,2.327,28,20,225.171,529.432,754.6030000000001,629.914,555.209,1185.123,High
30411944756,4.766,4.337,1.933,2.404,29,20,271.343,567.54,838.883,654.307,593.042,1247.3490000000002,High
39531530378,4.458,4.111,2.138,1.973,20,20,173.09,410.391,583.481,548.543,435.381,983.924,High
35059742744,4.33,4.285,2.091,2.194,23,20,212.346,468.418,680.764,588.528,491.87,1080.398,High
64381778941,4.609000000000001,4.461,1.93,2.531,47,20,335.992,943.877,1279.869,818.024,970.676,1788.7,High
16847970018,4.715,4.304,1.953,2.351,38,20,324.334,742.985,1067.319,778.824,768.893,1547.717,High
134217861,3.309,3.023,1.51,1.513,9,20,68.065,179.252,247.317,316.111,200.866,516.977,High
57450695552,4.059,3.816,2.053,1.763,19,20,154.298,370.906,525.204,556.404,396.289,952.693,High
66913865411,4.568,4.303,2.013,2.29,29,20,240.175,537.427,777.6020000000001,639.493,562.977,1202.47,High
4536936256,4.121,3.942,1.961,1.981,23,20,240.043,480.201,720.244,596.589,503.379,1099.968,High
45505961974,4.596,4.233,1.822,2.411,39,20,365.255,874.553,1239.808,834.691,901.083,1735.774,High
12138243462,4.944,4.429,1.721,2.708,35,20,298.768,700.407,999.175,733.822,725.739,1459.561,High
68719341503,4.758000000000001,4.568,2.122,2.446,54,20,424.454,1086.308,1510.762,995.32,1114.681,2110.001,High
53254981863,4.223,3.952,1.916,2.036,32,20,252.793,664.251,917.044,713.629,692.718,1406.347,High
59196540329,4.321000000000001,4.247,2.162,2.085,30,20,191.86,548.815,740.6750000000001,645.19,575.131,1220.321,High
30876739321,4.698,4.492,2.05,2.442,32,20,279.925,647.381,927.306,685.683,671.558,1357.241,High
24649789323,4.616,4.447,2.172,2.275,40,20,322.362,804.453,1126.815,794.422,830.523,1624.9450000000002,High
49087896906,4.6530000000000005,4.592,2.053,2.539,39,20,365.644,750.465,1116.109,794.037,775.269,1569.306,High
5103162698,4.313000000000001,4.147,1.863,2.284,23,20,220.388,479.446,699.8340000000001,592.594,502.434,1095.028,High
15327435689,4.340999999999999,4.233,2.113,2.12,29,20,237.054,557.903,794.957,650.638,583.839,1234.477,High
11821994512,4.4030000000000005,4.158,1.777,2.381,18,20,167.103,343.185,510.288,527.138,365.67,892.808,High
31015292898,4.627,4.374,1.953,2.421,35,20,320.949,710.564,1031.513,765.373,736.032,1501.4050000000002,High
66433236442,4.756,4.413,2.035,2.378,45,20,332.888,898.265,1231.153,817.256,925.821,1743.077,High
55809860657,4.767,4.28,2.034,2.246,32,20,247.216,589.542,836.758,675.959,616.349,1292.308,High
250014247,4.741,4.554,2.033,2.521,29,20,249.424,511.443,760.867,629.105,534.874,1163.979,High
5017747206,4.526,4.172,1.851,2.321,29,20,263.695,596.241,859.9359999999999,646.897,621.133,1268.0300000000002,High
57842124478,4.839,4.447,2.02,2.427,38,20,305.736,770.222,1075.958,773.523,797.351,1570.874,High
58216353432,4.66,4.342,1.945,2.397,33,20,252.362,625.015,877.377,716.214,651.166,1367.38,High
2259597737,4.217,4.181,1.865,2.316,29,20,251.314,586.585,837.899,702.117,612.243,1314.36,High
20849851763,4.573,4.324,1.985,2.339,40,20,366.196,844.907,1211.103,818.034,870.722,1688.756,High
26517501539,4.401,4.155,2.093,2.062,30,20,275.017,618.066,893.0830000000001,678.479,643.468,1321.947,High
36821502899,4.784,4.495,2.027,2.468,34,20,259.903,645.117,905.02,696.689,669.609,1366.298,High
68706893823,4.74,4.541,2.13,2.411,56,20,412.258,1122.23,1534.488,995.918,1151.123,2147.041,High
55813627571,4.627,4.311,1.979,2.332,36,20,270.908,691.193,962.101,703.65,718.396,1422.0459999999998,High
66312651612,4.476,4.213,2.125,2.088,29,20,239.177,588.58,827.7570000000001,677.054,616.035,1293.089,High
28232945053,4.672000000000001,4.541,1.877,2.664,29,20,241.57,540.477,782.047,678.852,565.935,1244.7869999999998,High
23603483978,4.720000000000001,4.565,2.066,2.499,32,20,252.908,612.71,865.618,681.989,637.329,1319.318,High
55421216888,4.74,4.564,1.895,2.669,32,20,238.748,617.171,855.9190000000001,664.537,641.919,1306.456,High
64669088881,4.623,4.46,1.919,2.541,37,20,243.476,656.827,900.303,692.258,682.951,1375.209,High
33182391368,4.611,4.42,1.667,2.753,31,20,249.003,605.969,854.972,698.7,631.34,1330.04,High
50124623956,4.597,4.396,2.044,2.352,26,20,259.071,507.429,766.5,682.334,532.731,1215.065,High
2584277860,4.311000000000001,4.126,1.76,2.366,23,20,277.416,515.469,792.885,639.747,539.787,1179.534,High
27502203157,4.4910000000000005,4.453,1.973,2.48,28,20,171.442,461.511,632.953,568.404,485.127,1053.531,High
65653444608,4.247,3.861,1.927,1.934,12,20,95.21,222.995,318.205,431.283,246.179,677.462,High
24671154337,4.481000000000001,4.489,1.942,2.547,30,20,221.229,567.673,788.902,620.873,591.176,1212.049,High
2680222198,4.563000000000001,4.508,2.043,2.465,34,20,268.962,684.549,953.511,676.275,708.998,1385.273,High
47096325779,4.8870000000000005,4.601,1.937,2.664,36,20,295.906,666.998,962.904,727.826,692.099,1419.9250000000002,High
61565828554,4.859999999999999,4.612,2.001,2.611,40,20,293.745,730.984,1024.729,782.716,756.471,1539.187,High
59014869648,4.847,4.582,2.142,2.44,31,20,248.384,570.369,818.753,649.841,594.69,1244.531,High
68382883839,4.902,4.699,2.02,2.679,54,20,369.485,1065.659,1435.1440000000002,908.304,1093.243,2001.547,High
68115492863,4.859999999999999,4.398,2.14,2.258,54,20,435.521,1139.101,1574.622,982.843,1168.576,2151.419,High
61295873164,4.279999999999999,4.063,2.164,1.899,26,20,203.792,504.445,708.237,615.688,532.279,1147.967,High
67658273311,4.613,4.32,1.97,2.35,34,20,276.639,654.854,931.493,768.281,682.081,1450.362,High
40645933057,4.71,4.373,1.66,2.713,30,20,275.87,557.035,832.905,660.774,580.67,1241.444,High
553409839,4.784,4.298,1.965,2.333,32,20,316.119,667.216,983.335,701.002,690.595,1391.597,High
36290899613,4.5760000000000005,4.379,2.07,2.309,34,20,277.294,660.429,937.723,711.963,685.642,1397.605,High
2162239874,4.395,3.85,1.656,2.194,17,20,162.235,365.018,527.2529999999999,517.016,388.789,905.805,High
48635416066,4.679,4.394,1.864,2.53,26,20,249.178,511.715,760.893,662.107,536.916,1199.023,High
2616566368,4.768,4.555,2.005,2.55,26,20,245.214,518.268,763.482,623.915,540.237,1164.152,High
27597897187,4.681,4.35,2.043,2.307,40,20,335.729,805.965,1141.694,755.839,831.758,1587.5970000000002,High
68441593855,4.689,4.543,2.119,2.424,53,20,403.967,1021.967,1425.934,911.264,1050.418,1961.682,High
50214636093,4.646,4.194,1.955,2.239,29,20,242.701,543.469,786.1700000000001,636.959,569.408,1206.367,High
67623141124,4.692,4.493,2.049,2.444,37,20,283.756,669.616,953.372,727.809,695.632,1423.4409999999998,High
12769364204,4.683,4.511,1.832,2.679,31,20,281.223,610.466,891.6890000000001,699.144,634.457,1333.601,High
5263125629,4.693,4.564,2.025,2.539,35,20,307.773,701.159,1008.932,753.347,724.909,1478.256,High
66571991038,4.9,4.463,2.031,2.432,54,20,390.604,1102.453,1493.057,927.325,1130.94,2058.2650000000003,High
7094158616,4.464,4.182,2.126,2.056,26,20,233.502,514.5,748.002,612.929,539.908,1152.837,High
3920817369,4.808,4.527,2.016,2.511,34,20,297.133,663.207,960.34,696.484,686.045,1382.529,High
68710940667,4.881,4.48,2.032,2.448,53,20,417.516,1085.713,1503.229,950.37,1114.075,2064.445,High
7527686386,4.737,4.394,1.958,2.436,29,20,246.614,588.685,835.299,632.07,611.734,1243.804,High
63050520643,4.564,4.283,1.975,2.308,29,20,224.213,525.326,749.539,617.736,550.552,1168.288,High
53687091199,4.890000000000001,4.419,2.031,2.388,53,20,418.653,1112.96,1531.613,982.392,1142.02,2124.4120000000003,High
17216246294,4.35,4.029,1.845,2.184,17,20,187.942,360.4,548.342,600.197,384.649,984.846,High
28322004640,4.3950000000000005,4.307,1.912,2.395,30,20,274.968,616.422,891.3900000000001,685.608,639.638,1325.246,High
61312320923,4.537999999999999,4.478,2.056,2.422,40,20,251.549,708.552,960.101,723.353,734.796,1458.149,High
41931405415,4.513,4.46,2.05,2.41,32,20,278.422,616.013,894.4350000000001,690.919,640.319,1331.2379999999998,High
67414176560,4.702999999999999,4.565,2.044,2.521,29,20,217.432,547.16,764.592,631.46,571.474,1202.9340000000002,High
24107399977,4.77,4.538,2.031,2.507,32,20,250.069,628.831,878.9,678.015,653.714,1331.729,High
33807165737,4.487,4.411,2.033,2.378,31,20,228.652,565.986,794.6379999999999,666.905,591.235,1258.14,High
67645726715,4.681,4.51,2.095,2.415,54,20,407.271,1090.965,1498.236,910.364,1119.228,2029.592,High
62880878184,4.572,4.178,1.988,2.19,33,20,282.284,674.29,956.574,710.841,701.708,1412.549,High
65597034963,4.647,4.104,1.961,2.143,35,20,236.129,678.025,914.154,703.797,705.818,1409.615,High
42481454769,4.7620000000000005,4.331,2.118,2.213,30,20,266.953,558.362,825.3149999999999,653.806,583.648,1237.4540000000002,High
22809049908,4.721,4.182,2.048,2.134,32,20,258.356,634.338,892.694,705.911,661.302,1367.213,High
62212939627,4.459,4.286,1.989,2.297,37,20,282.696,708.271,990.967,752.958,735.24,1488.198,High
67979965405,4.834,4.394,1.966,2.428,43,20,312.499,886.84,1199.339,789.831,914.66,1704.491,High
19243541425,4.44,4.313,2.156,2.157,26,20,189.494,475.055,664.549,606.446,499.6,1106.046,High
51381772211,4.564,4.387,2.001,2.386,43,20,322.037,841.983,1164.02,804.194,868.946,1673.14,High
47050254897,4.519,4.441,2.027,2.414,31,20,249.714,602.836,852.55,679.954,627.538,1307.492,High
2147516928,3.502,3.206,1.906,1.3,5,20,45.276,81.615,126.891,255.548,100.178,355.726,High
9316810141,4.640000000000001,4.222,2.07,2.152,35,20,287.736,692.173,979.909,727.251,718.812,1446.063,High
51857497772,4.629,4.609,2.124,2.485,31,20,252.31,578.138,830.4480000000001,668.189,602.553,1270.742,High
7759679514,4.644,4.361,2.018,2.343,23,20,203.556,426.817,630.373,589.598,450.555,1040.153,High
68719345659,4.869,4.613,2.135,2.478,55,20,425.401,1104.79,1530.191,954.202,1132.446,2086.648,High
18948913,3.685,3.494,1.861,1.633,15,20,126.656,309.112,435.768,491.19,334.692,825.8820000000001,High
3791663616,4.234,4.013,1.895,2.118,10,20,123.798,183.642,307.44,400.574,203.718,604.292,High
28896394676,4.8420000000000005,4.601,1.927,2.674,39,20,325.983,766.732,1092.715,782.894,792.319,1575.213,High
15083088166,4.532,4.177,1.866,2.311,25,20,201.499,481.661,683.16,603.886,507.109,1110.995,High
4660322388,4.876,4.544,1.99,2.554,24,20,227.985,445.653,673.638,589.628,468.665,1058.293,High
59203315157,4.602,4.251,1.904,2.347,36,20,306.53,695.61,1002.14,753.867,722.748,1476.615,High
51682857476,4.242,3.839,1.926,1.913,17,20,161.801,341.654,503.455,539.587,366.518,906.105,High
51051882223,4.6530000000000005,4.606,2.135,2.471,44,20,336.045,858.217,1194.262,790.013,884.431,1674.444,High
56556330815,4.288,4.237,1.995,2.242,35,20,253.156,677.622,930.778,685.773,704.49,1390.263,High
63885632234,4.532,4.358,2.101,2.257,37,20,265.136,733.287,998.423,732.077,759.927,1492.004,High
22453108967,4.699,4.395,2.133,2.262,33,20,291.849,634.246,926.095,690.972,658.617,1349.589,High
3889337639,4.824,4.503,1.832,2.671,31,20,246.941,584.91,831.851,649.757,609.327,1259.0839999999998,High
68167219003,4.704000000000001,4.177,1.969,2.208,41,20,317.665,822.014,1139.679,822.969,851.018,1673.987,High
31457280,3.524,3.355,1.964,1.391,6,20,54.058,123.751,177.809,289.709,143.504,433.213,High
52610282150,4.5600000000000005,4.154,1.96,2.194,30,20,280.111,635.487,915.598,720.561,663.319,1383.88,High
45866018393,4.934,4.706,1.978,2.728,36,20,295.725,641.273,936.998,679.198,665.165,1344.3629999999998,High
68645544443,4.936,4.68,2.148,2.532,44,20,309.038,840.04,1149.078,799.214,865.779,1664.993,High
3037028469,4.364,4.331,1.973,2.358,25,20,210.1,488.269,698.369,602.224,511.581,1113.805,High
2984310752,4.634,4.333,1.965,2.368,31,20,290.605,661.139,951.744,650.169,684.076,1334.245,High
43598815499,4.587,4.265,2.096,2.169,26,20,179.081,450.942,630.023,572.186,474.809,1046.995,High
60748002970,4.523,4.277,1.983,2.294,34,20,313.564,681.172,994.736,759.853,707.486,1467.339,High
35434336907,4.597,4.332,2.162,2.17,20,20,165.451,352.347,517.798,493.961,373.269,867.23,High
48802195,4.569,4.357,1.929,2.428,24,20,183.504,466.101,649.605,571.842,488.64,1060.482,High
50359272198,4.776,4.52,2.012,2.508,27,20,214.492,498.648,713.14,594.127,522.499,1116.626,High
6644065257,4.529999999999999,4.191,1.938,2.253,23,20,193.303,438.427,631.73,562.123,462.435,1024.558,High
12952662953,4.574,4.394,1.999,2.395,25,20,219.97,465.503,685.473,618.285,489.289,1107.574,High
26909821655,4.688000000000001,4.347,2.116,2.231,33,20,265.397,673.977,939.374,708.194,700.512,1408.706,High
58041526672,4.601,4.293,2.088,2.205,26,20,197.045,500.525,697.5699999999999,616.247,525.49,1141.737,High
8674217985,4.231,4.03,1.649,2.381,14,20,76.347,200.456,276.803,301.025,218.445,519.47,High
22817067304,4.579000000000001,4.315,2.097,2.218,17,20,137.914,325.406,463.32,468.987,347.024,816.011,High
1861569579,4.529999999999999,4.533,2.122,2.411,32,20,284.188,603.594,887.782,688.843,626.974,1315.817,High
48325504333,4.4990000000000006,4.092,1.869,2.223,30,20,276.318,619.402,895.72,706.845,645.997,1352.842,High
60128996061,4.598000000000001,4.465,1.994,2.471,45,20,333.966,892.595,1226.561,847.438,919.621,1767.059,High
5785313160,4.9030000000000005,4.356,1.979,2.377,30,20,277.41,616.131,893.5409999999999,665.857,638.959,1304.8159999999998,High
49051576814,4.688000000000001,4.256,1.915,2.341,39,20,270.567,811.077,1081.644,771.306,838.484,1609.79,High
23654591005,4.716,4.488,1.789,2.699,30,20,260.589,568.744,829.3330000000001,692.602,593.21,1285.812,High
1613021624,4.633,4.358,2.032,2.326,20,20,190.641,392.075,582.716,506.428,413.5,919.928,High
52988569796,4.443,4.146,1.885,2.261,29,20,262.657,602.352,865.009,686.804,628.378,1315.182,High
50240609659,4.474,4.426,2.051,2.375,41,20,305.019,790.805,1095.824,795.241,817.203,1612.444,High
49520073915,4.7620000000000005,4.608,2.035,2.573,36,20,274.771,658.193,932.964,697.27,682.875,1380.145,High
9204171050,4.595000000000001,4.031,1.639,2.392,22,20,219.081,449.92,669.001,607.756,474.521,1082.277,High
23119759712,4.6690000000000005,4.434,2.048,2.386,24,20,186.355,435.878,622.233,554.71,458.493,1013.203,High
24951726461,4.659,4.475,2.139,2.336,36,20,292.333,717.162,1009.495,733.152,742.91,1476.062,High
62027265960,4.763,4.317,2.115,2.202,33,20,296.745,675.773,972.518,706.378,701.231,1407.609,High
36679589672,4.408,4.342,1.858,2.484,24,20,197.851,434.732,632.5830000000001,554.232,457.153,1011.385,High
63885276607,4.632,4.368,2.011,2.357,49,20,375.402,990.105,1365.507,889.766,1018.669,1908.435,High
1077952771,3.557,3.424,1.783,1.641,11,20,85.094,218.111,303.205,370.291,239.509,609.8,High
61135470247,4.782,4.543,2.089,2.454,39,20,304.477,772.675,1077.152,795.255,799.342,1594.597,High
66945707962,4.9350000000000005,4.651,2.079,2.572,38,20,297.455,680.215,977.67,718.826,705.851,1424.677,High
18821994526,4.5600000000000005,4.361,2.061,2.3,26,20,213.429,518.493,731.922,619.979,542.632,1162.611,High
5252265496,4.329000000000001,4.106,2.01,2.096,26,20,281.921,544.531,826.452,690.118,568.809,1258.927,High
93950610,4.496,4.054,1.868,2.186,20,20,215.269,416.328,631.597,578.69,441.122,1019.812,High
20855561518,4.702999999999999,4.463,1.849,2.614,33,20,261.88,645.028,906.908,692.327,670.468,1362.795,High
47235981149,4.7620000000000005,4.313,2.043,2.27,47,20,377.283,967.048,1344.331,872.518,994.264,1866.782,High
4626134865,4.468,4.179,1.991,2.188,33,20,294.762,682.693,977.455,699.57,707.311,1406.881,High
43767188689,4.7170000000000005,4.404,1.978,2.426,28,20,252.396,548.542,800.938,640.695,572.406,1213.101,High
29387682918,4.521,4.362,1.885,2.477,35,20,283.309,700.633,983.942,735.302,727.421,1462.723,High
30923135376,4.716,4.458,2.105,2.353,27,20,223.682,548.599,772.2810000000001,646.336,572.876,1219.212,High
8587816311,4.644,4.271,2.026,2.245,46,20,409.145,984.311,1393.456,965.433,1011.518,1976.951,High
68176248575,4.720000000000001,4.548,2.015,2.533,52,20,376.034,1025.933,1401.967,934.775,1054.511,1989.286,High
68635324415,4.798,4.658,1.999,2.659,53,20,359.649,1031.649,1391.2979999999998,892.289,1059.045,1951.334,High
39800407084,4.439,4.006,1.948,2.058,19,20,179.203,382.353,561.556,550.588,406.897,957.485,High
40722283106,4.713,4.252,1.916,2.336,33,20,327.157,707.717,1034.874,761.508,733.341,1494.8490000000002,High
43949092016,4.684,4.508,2.034,2.474,30,20,257.84,594.16,852.0,661.756,619.074,1280.83,High
59961507495,4.684,4.428,1.861,2.567,44,20,346.738,883.749,1230.487,834.656,911.294,1745.9499999999998,High
66538274807,4.666,4.267,1.927,2.34,51,20,420.503,1082.042,1502.5449999999998,952.368,1111.687,2064.055,High
53309619120,4.390000000000001,4.257,2.034,2.223,26,20,200.292,472.622,672.914,598.093,496.931,1095.024,High
18900768,4.346,4.021,1.893,2.128,15,20,138.479,291.025,429.504,433.794,312.41,746.204,High
44220727357,4.779999999999999,4.339,2.164,2.175,27,20,206.397,505.842,712.239,609.141,531.747,1140.888,High
65274466854,4.385999999999999,4.123,1.881,2.242,27,20,269.978,582.06,852.038,727.882,610.117,1337.9989999999998,High
62336137315,4.384,4.279,2.061,2.218,30,20,205.179,566.364,771.543,645.339,592.511,1237.85,High
549593344,4.004,3.598,1.994,1.604,10,20,84.29,196.89,281.18,353.93,217.716,571.646,High
23114858457,4.569,4.193,2.061,2.132,33,20,295.172,678.933,974.105,730.102,705.43,1435.532,High
45894636106,4.658,4.433,2.008,2.425,27,20,235.924,505.944,741.868,674.314,530.789,1205.103,High
64424501119,4.841,4.72,1.986,2.734,54,20,380.573,1029.236,1409.8090000000002,909.417,1056.703,1966.12,High
38165765844,4.6690000000000005,4.229,1.967,2.262,34,20,306.638,720.105,1026.743,771.91,746.51,1518.42,High
21189949732,4.726,4.266,1.994,2.272,30,20,225.362,560.143,785.505,639.769,585.665,1225.434,High
66744086301,4.537999999999999,4.516,2.052,2.464,35,20,257.096,600.701,857.797,686.591,626.166,1312.757,High
46124134585,4.510999999999999,4.413,2.039,2.374,33,20,244.422,650.836,895.258,688.646,675.353,1363.9989999999998,High
60112461823,4.68,4.522,2.038,2.484,52,20,359.452,1035.482,1394.934,899.161,1063.467,1962.628,High
31209551009,4.581,4.463,2.121,2.342,32,20,248.01,591.312,839.322,669.451,616.117,1285.568,High
22949976355,4.641,4.457,2.001,2.456,34,20,285.183,673.764,958.947,730.281,698.68,1428.9609999999998,High
20947701914,4.463,4.073,2.223,1.85,23,20,211.376,477.365,688.741,602.463,502.866,1105.329,High
13454090965,4.774,4.514,1.779,2.735,29,20,260.855,568.869,829.724,647.904,593.22,1241.124,High
67621809819,4.463,4.443,2.019,2.424,41,20,294.231,758.798,1053.029,778.699,786.218,1564.917,High
3787306910,4.604,4.23,2.029,2.201,38,20,334.707,825.596,1160.303,762.483,850.947,1613.4299999999998,High
51677041926,4.203,3.95,1.926,2.024,20,20,160.72,382.236,542.956,532.758,407.285,940.043,High
40350811606,4.384,4.155,1.884,2.271,28,20,217.168,571.282,788.45,675.24,598.345,1273.585,High
32146419170,4.523,4.244,1.801,2.443,36,20,289.928,702.362,992.29,749.536,728.994,1478.53,High
25802043404,4.618,4.438,2.012,2.426,25,20,198.849,484.021,682.87,621.682,507.938,1129.62,High
7966190681,4.665,4.232,1.962,2.27,33,20,285.323,665.631,950.954,713.826,690.8,1404.626,High
43444615159,4.382,4.057,1.95,2.107,34,20,274.508,706.411,980.919,705.304,733.778,1439.082,High
24616399441,4.666,4.36,2.037,2.323,27,20,246.726,533.034,779.76,648.566,557.246,1205.812,High
6875394109,4.513999999999999,4.289,2.06,2.229,29,20,268.128,606.071,874.1990000000001,663.83,630.861,1294.691,High
68517729111,4.884,4.625,2.077,2.548,40,20,307.299,772.604,1079.903,820.847,798.888,1619.735,High
26898562863,4.619,4.421,2.168,2.253,36,20,298.753,699.74,998.493,773.787,726.267,1500.054,High
898143770,4.54,4.394,1.869,2.525,23,20,231.041,449.8,680.841,588.308,472.777,1061.085,High
43358515049,4.732,4.518,2.095,2.423,32,20,278.134,620.231,898.365,672.004,642.584,1314.588,High
35281248326,4.534,4.416,1.944,2.472,26,20,234.284,522.059,756.343,608.646,545.758,1154.404,High
62004489319,4.486000000000001,4.26,1.991,2.269,37,20,251.68,694.522,946.202,754.993,722.585,1477.578,High
67914039231,4.458,4.445,2.172,2.273,53,20,387.091,1088.172,1475.263,949.864,1117.349,2067.213,High
13919445711,4.572,4.386,2.081,2.305,36,20,326.45,734.178,1060.628,760.315,759.612,1519.927,High
16455544694,4.575,4.225,2.007,2.218,40,20,324.526,804.336,1128.862,774.054,831.456,1605.51,High
9131182096,4.352,4.047,1.951,2.096,13,20,131.492,257.917,389.409,419.312,278.523,697.835,High
538990596,4.251,4.068,1.801,2.267,12,20,110.598,213.885,324.483,388.229,232.969,621.198,High
2360758,3.723,3.423,1.764,1.659,18,20,174.176,434.523,608.6990000000001,553.894,460.493,1014.387,High
33833617607,4.589,4.188,1.842,2.346,26,20,197.231,487.57,684.8009999999999,605.285,513.663,1118.948,High
18339434036,4.45,4.271,2.121,2.15,26,20,216.107,532.924,749.031,608.807,557.236,1166.043,High
11581555241,4.676,4.29,2.106,2.184,19,20,194.09,364.571,558.6610000000001,543.119,387.775,930.894,High
37930291428,4.486000000000001,4.373,2.156,2.217,27,20,207.128,527.042,734.1700000000001,569.9,550.313,1120.213,High
5983744072,4.867,4.373,1.852,2.521,20,20,184.027,401.335,585.362,538.882,423.762,962.644,High
219948666,4.3740000000000006,4.153,1.964,2.189,26,20,235.32,565.621,800.941,612.129,587.78,1199.909,High
18723418113,4.335,4.099,1.69,2.409,14,20,127.686,248.789,376.475,429.528,269.394,698.922,High
55778457246,4.664,4.515,2.04,2.475,39,20,312.101,752.45,1064.551,762.775,778.127,1540.902,High
1762133016,4.084,3.813,1.937,1.876,15,20,165.077,316.976,482.053,523.871,340.126,863.997,High
26021493381,4.277,3.994,1.856,2.138,24,20,191.2,468.093,659.293,603.984,494.01,1097.994,High
15328202177,4.476999999999999,4.339,2.113,2.226,28,20,243.559,553.053,796.612,616.435,577.312,1193.7469999999998,High
58467041439,4.454000000000001,4.286,2.055,2.231,29,20,261.767,588.254,850.021,723.16,614.767,1337.927,High
12935845664,4.574,4.112,1.849,2.263,21,20,187.314,424.027,611.341,559.805,447.581,1007.386,High
63002072064,4.409,4.113,2.105,2.008,26,20,225.77,486.342,712.112,623.765,512.591,1136.356,High
16326965511,4.616,4.445,1.955,2.49,32,20,235.68,574.209,809.8889999999999,650.06,598.783,1248.8429999999998,High
58108017719,4.667,4.255,1.999,2.256,35,20,257.935,660.356,918.291,731.293,687.991,1419.284,High
7146036261,4.447,4.381,1.852,2.529,34,20,287.712,677.978,965.69,723.652,702.483,1426.135,High
65926528126,4.765000000000001,4.579,1.953,2.626,40,20,290.746,765.499,1056.245,731.457,791.75,1523.207,High
2884301491,4.775,4.377,2.065,2.312,33,20,296.184,686.47,982.654,723.365,711.005,1434.37,High
40284065490,4.261,4.084,1.936,2.148,28,20,242.703,570.23,812.933,648.878,596.326,1245.2040000000002,High
28652467185,4.579999999999999,4.479,2.082,2.397,36,20,262.638,717.377,980.015,742.715,742.661,1485.376,High
67937197641,4.436,4.413,2.164,2.249,36,20,310.234,680.395,990.629,755.002,706.724,1461.726,High
34562162826,4.282,4.275,2.039,2.236,16,20,141.475,279.561,421.036,429.413,299.525,728.938,High
277348353,4.132,3.72,1.891,1.829,8,20,87.448,137.49,224.938,312.332,155.629,467.961,High
18254135296,3.925,3.724,1.937,1.787,6,20,46.913,98.686,145.599,254.304,115.752,370.056,High
16906969023,4.885,4.571,1.978,2.593,50,20,393.035,1000.283,1393.318,922.529,1026.882,1949.411,High
46610366927,4.567,4.417,2.0,2.417,33,20,254.623,644.096,898.719,675.242,669.387,1344.629,High
104090512,4.428999999999999,4.207,2.026,2.181,19,20,177.953,362.618,540.571,495.065,384.214,879.279,High
2688548864,3.781,3.554,1.894,1.66,6,20,48.222,101.748,149.97,254.447,118.944,373.391,High
53766811788,4.35,4.178,2.001,2.177,18,20,145.262,351.867,497.129,530.278,376.628,906.906,High
28427183737,4.895,4.566,2.101,2.465,33,20,281.734,618.938,900.672,679.527,642.891,1322.418,High
536870944,3.614,3.428,1.637,1.791,5,20,38.806,83.906,122.712,242.186,100.928,343.11400000000003,High
68713172861,4.600999999999999,4.444,1.923,2.521,50,20,384.733,1005.266,1389.999,924.442,1032.992,1957.434,High
469762048,3.331,3.115,1.789,1.326,5,20,58.632,84.388,143.02,266.48,103.489,369.9690000000001,High
25612497344,4.48,4.414,2.109,2.305,33,20,248.694,660.998,909.692,696.38,684.947,1381.327,High
59801003033,4.598,4.493,2.003,2.49,32,20,246.3,571.831,818.1310000000001,671.371,597.279,1268.65,High
4295099392,3.639,3.393,1.679,1.714,7,20,49.382,105.386,154.768,251.848,123.426,375.274,High
34786340530,4.63,4.462,1.936,2.526,30,20,284.007,635.705,919.712,710.885,659.174,1370.059,High
53362017429,4.533,4.241,1.986,2.255,33,20,249.658,630.788,880.446,679.036,656.963,1335.9989999999998,High
2760754704,4.641,4.148,1.97,2.178,22,20,203.766,428.838,632.604,557.491,451.751,1009.242,High
68427359862,4.73,4.488,2.071,2.417,39,20,309.111,737.84,1046.951,812.278,764.611,1576.889,High
6737608598,4.428,4.17,1.857,2.313,35,20,327.619,752.584,1080.203,783.41,778.918,1562.328,High
31113096484,4.755,4.548,2.003,2.545,33,20,308.842,638.425,947.267,717.344,662.371,1379.715,High
37201454203,4.481,4.314,1.991,2.323,32,20,225.922,611.294,837.216,639.013,635.663,1274.676,High
24576,3.279,3.023,1.81,1.213,4,20,45.196,75.579,120.775,260.576,95.434,356.01,High
66555182271,4.851,4.453,2.056,2.397,50,20,414.873,997.148,1412.021,906.734,1025.172,1931.906,High
67903520,4.034,3.839,1.88,1.959,10,20,107.401,189.491,296.892,362.9,208.003,570.903,High
524296,3.86,3.649,1.671,1.978,6,20,52.186,102.506,154.692,256.606,119.103,375.709,High
34225518575,4.693,4.311,1.939,2.372,53,20,415.237,1132.225,1547.462,917.986,1161.261,2079.247,High
64777752594,4.558,4.056,1.91,2.146,22,20,174.756,406.545,581.301,559.674,430.53,990.204,High
1073746433,4.033,3.815,1.642,2.173,8,20,56.466,108.889,165.355,272.384,125.133,397.517,High
58812187855,4.353,4.209,2.012,2.197,36,20,301.812,748.206,1050.018,781.245,775.462,1556.707,High
6,2.7220000000000004,2.542,1.081,1.461,6,20,76.182,144.652,220.834,313.893,167.81,481.703,High
52430137224,4.59,4.418,2.126,2.292,25,20,201.792,451.546,653.338,577.434,475.003,1052.437,High
51798811843,4.55,4.129,1.918,2.211,29,20,215.486,551.692,767.178,671.979,578.745,1250.7240000000002,High
66302898158,4.8100000000000005,4.614,2.12,2.494,49,20,399.664,940.868,1340.5320000000002,888.185,967.778,1855.963,High
46518637008,4.741,4.41,1.974,2.436,28,20,246.804,534.157,780.961,620.038,557.794,1177.832,High
10723740187,4.6850000000000005,4.306,1.923,2.383,36,20,336.529,677.302,1013.831,780.024,703.182,1483.206,High
13013609506,4.738,4.404,2.019,2.385,32,20,249.145,610.687,859.832,684.014,635.937,1319.951,High
66583511037,4.658,4.317,2.194,2.123,42,20,324.14,835.691,1159.831,799.167,863.203,1662.37,High
9808193353,4.505,4.384,2.032,2.352,27,20,235.577,521.214,756.791,595.667,542.805,1138.472,High
19380178944,4.418,3.927,1.955,1.972,13,20,93.279,235.463,328.742,371.408,255.784,627.192,High
52854809906,4.5920000000000005,4.11,1.956,2.154,27,20,231.915,527.167,759.082,693.617,553.887,1247.504,High
11329586862,5.034,4.439,2.122,2.317,32,20,295.368,660.529,955.897,788.419,685.981,1474.4,High
34359754771,3.69,3.56,1.93,1.63,10,20,60.376,176.59,236.966,314.198,195.352,509.55,High
68111285247,4.692,4.32,1.978,2.342,51,20,400.062,1078.012,1478.074,941.325,1106.962,2048.2870000000003,High
28903720345,4.779,4.484,2.185,2.299,35,20,304.488,670.079,974.567,747.344,695.618,1442.962,High
36687046910,4.715,4.538,1.905,2.633,38,20,316.968,735.355,1052.323,745.8,759.988,1505.788,High
34359756672,3.546,3.383,1.955,1.428,11,20,97.296,222.502,319.798,396.52,245.131,641.651,High
26615210243,4.6850000000000005,4.392,1.792,2.6,23,20,184.216,443.958,628.174,574.246,467.069,1041.315,High
58753024,3.218,3.228,1.819,1.409,6,20,52.888,125.129,178.017,308.288,145.904,454.192,High
34460683520,4.176,3.927,1.901,2.026,13,20,114.362,227.942,342.304,379.386,248.289,627.675,High
46426362751,4.752,4.484,1.991,2.493,38,20,291.057,716.733,1007.79,744.892,742.358,1487.25,High
37611603876,4.398999999999999,4.308,2.185,2.123,27,20,232.716,535.275,767.991,636.269,559.425,1195.694,High
23471019967,4.738,4.524,1.919,2.605,45,20,329.545,902.232,1231.777,819.382,928.863,1748.245,High
2434491020,4.73,4.272,2.0,2.272,23,20,207.921,482.675,690.596,570.103,505.727,1075.83,High
20967178545,4.75,4.352,1.954,2.398,30,20,244.343,598.087,842.43,643.526,620.994,1264.52,High
68703748095,4.982,4.539,1.996,2.543,54,20,405.87,1067.734,1473.6039999999998,946.902,1096.479,2043.381,High
25545874724,4.474,4.137,1.908,2.229,32,20,260.094,653.709,913.803,690.462,680.49,1370.952,High
36117308210,4.619,4.377,2.058,2.319,25,20,192.487,442.555,635.042,574.31,465.238,1039.548,High
5987423644,4.688000000000001,4.271,2.048,2.223,29,20,247.039,592.76,839.799,644.872,617.706,1262.578,High
5479217534,4.4830000000000005,4.419,2.046,2.373,34,20,260.025,653.538,913.563,685.274,677.651,1362.925,High
55403771812,4.613,4.179,2.087,2.092,33,20,249.889,639.132,889.021,705.026,666.706,1371.732,High
51271171837,4.809,4.54,1.978,2.562,52,20,410.117,1059.456,1469.573,888.713,1085.91,1974.623,High
52694512267,4.395,4.278,2.168,2.11,28,20,191.716,503.379,695.095,616.026,528.856,1144.882,High
18116097205,4.734,4.398,1.997,2.401,34,20,298.034,700.798,998.832,760.526,727.249,1487.775,High
61489883816,4.673,4.269,2.202,2.067,25,20,229.976,476.357,706.3330000000001,639.18,502.081,1141.261,High
62443045222,4.622,4.225,1.914,2.311,29,20,220.547,563.496,784.043,618.088,589.669,1207.757,High
44795068351,4.713,4.5,2.028,2.472,48,20,370.087,958.535,1328.6219999999998,866.498,985.468,1851.966,High
16910427803,4.892,4.615,1.992,2.623,39,20,308.335,730.664,1038.999,742.483,755.49,1497.973,High
7812153792,4.379,4.348,2.088,2.26,19,20,145.257,376.695,521.952,493.068,397.762,890.8299999999999,High
1009692047,4.5920000000000005,4.297,2.051,2.246,33,20,309.609,664.945,974.554,696.953,688.595,1385.548,High
1610612754,3.851,3.453,1.805,1.648,8,20,79.439,158.715,238.154,345.658,178.429,524.087,High
538968064,3.249,3.121,1.818,1.303,4,20,38.861,66.127,104.988,250.323,84.532,334.855,High
50244921154,4.593,4.427,2.104,2.323,31,20,286.08,583.733,869.8129999999999,709.243,609.291,1318.534,High
37598924498,4.606,4.439,2.156,2.283,23,20,189.923,416.01,605.933,543.247,438.297,981.544,High
9876693621,4.662,4.308,2.003,2.305,28,20,243.646,542.918,786.564,631.139,567.256,1198.395,High
10176015840,4.567,4.196,1.857,2.339,32,20,289.929,675.695,965.624,711.132,701.078,1412.21,High
67387408,3.684,3.388,1.731,1.657,7,20,68.05,132.068,200.118,309.285,151.819,461.104,High
68466950991,4.493,4.441,2.028,2.413,35,20,276.002,669.144,945.146,720.265,695.378,1415.643,High
56,2.9290000000000003,2.752,1.434,1.318,8,20,54.255,199.391,253.646,315.781,222.481,538.262,High
53480290295,4.725,4.458,1.972,2.486,42,20,317.125,821.806,1138.931,785.96,848.53,1634.49,High
40633329529,4.795,4.565,1.986,2.579,41,20,302.326,791.623,1093.949,741.927,816.342,1558.269,High
10402538045,4.375,4.119,2.064,2.055,24,20,221.409,476.996,698.405,575.76,501.131,1076.891,High
39900085262,4.827,4.373,2.143,2.23,31,20,286.401,609.85,896.251,687.903,635.025,1322.928,High
10236049060,4.383,4.001,1.94,2.061,28,20,277.098,629.195,906.293,700.614,655.296,1355.91,High
58770965758,4.708,4.315,1.899,2.416,37,20,253.447,718.675,972.122,704.31,746.305,1450.6149999999998,High
15105046527,4.470000000000001,4.415,1.946,2.469,40,20,315.408,763.496,1078.904,764.974,788.744,1553.718,High
28644626046,4.74,4.336,1.987,2.349,37,20,305.957,776.485,1082.442,767.09,803.575,1570.665,High
61987261405,4.455,4.098,2.095,2.003,40,20,280.369,805.484,1085.853,782.551,834.491,1617.042,High
8426591803,4.695,4.513,2.082,2.431,34,20,291.018,630.562,921.58,692.781,655.116,1347.897,High
54938189065,4.481,4.357,2.053,2.304,28,20,204.874,484.113,688.987,617.722,508.458,1126.18,High
12424072618,4.59,4.006,1.96,2.046,29,20,256.705,604.372,861.077,683.369,631.316,1314.685,High
27160841715,4.929,4.545,2.033,2.512,36,20,304.522,725.958,1030.48,740.691,750.653,1491.344,High
26102523448,4.629,4.252,2.062,2.19,28,20,259.758,586.628,846.386,701.308,612.96,1314.268,High
31465397421,4.776,4.641,2.1,2.541,40,20,346.157,780.62,1126.777,794.818,806.313,1601.131,High
1342455812,3.984,3.742,1.821,1.921,9,20,99.518,170.61,270.12800000000004,362.534,190.657,553.191,High
3115519633,4.568,4.563,1.871,2.692,29,20,249.206,525.768,774.974,633.768,547.549,1181.317,High
25532734135,4.727,4.404,1.995,2.409,38,20,356.671,784.946,1141.617,797.035,810.795,1607.83,High
64389736310,4.871,4.413,1.996,2.417,44,20,369.152,890.952,1260.104,848.513,918.246,1766.759,High
65589750059,4.230999999999999,4.008,1.914,2.094,31,20,214.159,580.245,794.404,664.786,609.162,1273.948,High
39421957767,4.543,4.201,1.883,2.318,34,20,287.778,684.18,971.958,742.535,710.967,1453.502,High
35450388480,4.056,3.767,1.93,1.837,8,20,32.223,104.944,137.167,238.366,121.333,359.699,High
15402342575,4.726,4.263,1.816,2.447,31,20,280.946,619.264,900.21,701.164,644.623,1345.787,High
40733902347,4.522,4.341,2.087,2.254,34,20,295.347,647.12,942.467,690.392,671.851,1362.243,High
53846590240,4.51,4.1,1.831,2.269,19,20,132.051,344.046,476.097,474.463,367.298,841.761,High
68717902847,4.934,4.741,2.026,2.715,54,20,378.889,1027.471,1406.36,909.282,1053.984,1963.266,High
21510068426,4.491,4.223,2.005,2.218,22,20,213.879,461.758,675.637,615.666,486.469,1102.135,High
37009569315,4.532,4.439,2.058,2.381,31,20,264.32,603.873,868.193,666.721,628.001,1294.722,High
13287553755,4.916,4.609,1.999,2.61,44,20,347.035,866.173,1213.208,817.49,891.369,1708.859,High
41858505987,4.734999999999999,4.261,1.885,2.376,35,20,307.023,674.201,981.224,749.248,700.219,1449.467,High
39082632819,4.697,4.45,2.034,2.416,29,20,228.959,543.217,772.1759999999999,628.602,567.327,1195.929,High
57178262270,4.384,4.312,2.16,2.152,30,20,233.592,598.338,831.93,646.83,624.018,1270.848,High
17179869183,4.775,4.485,2.093,2.392,56,20,471.846,1168.152,1639.998,994.912,1195.992,2190.904,High
55829302975,4.838,4.533,1.819,2.714,45,20,348.393,887.014,1235.407,822.85,914.641,1737.491,High
56122452672,4.161,4.047,1.881,2.166,21,20,234.024,439.368,673.392,683.2,464.434,1147.634,High
67795444184,4.859,4.537,1.796,2.741,32,20,258.003,607.986,865.989,670.195,632.905,1303.1,High
6724361767,4.66,4.218,1.798,2.42,30,20,285.198,625.375,910.573,681.653,649.996,1331.649,High
25080566588,4.743,4.473,2.083,2.39,33,20,296.012,664.304,960.316,746.449,690.158,1436.607,High
44258294371,4.594,4.445,2.015,2.43,39,20,331.784,764.724,1096.508,813.453,789.832,1603.285,High
65909055191,4.355,4.234,1.967,2.267,37,20,348.408,800.147,1148.555,821.396,827.678,1649.074,High
60369571546,4.464,4.26,1.993,2.267,33,20,266.534,642.781,909.315,719.67,669.178,1388.848,High
39265716519,4.638999999999999,4.45,2.059,2.391,27,20,197.411,496.296,693.707,586.831,520.284,1107.115,High
12831433139,4.73,4.571,2.076,2.495,31,20,215.019,557.43,772.449,603.892,580.263,1184.1550000000002,High
10846347330,4.561999999999999,4.366,1.872,2.494,23,20,213.676,435.962,649.6379999999999,559.3,458.499,1017.799,High
68718413823,4.537,4.514,2.134,2.38,54,20,370.388,1051.938,1422.326,896.466,1080.56,1977.026,High
68249714687,4.784,4.631,2.157,2.474,54,20,390.784,1083.576,1474.36,915.403,1111.482,2026.885,High
30712709500,4.835,4.512,2.035,2.477,34,20,248.482,645.536,894.0179999999999,673.144,671.151,1344.295,High
35534132572,4.757,4.51,1.925,2.585,37,20,282.433,722.909,1005.342,703.805,747.64,1451.445,High
62136043139,4.636,4.249,2.081,2.168,33,20,271.649,633.617,905.266,722.242,661.003,1383.245,High
34263252671,4.524,4.498,2.044,2.454,47,20,400.924,961.592,1362.516,925.123,989.458,1914.581,High
27593236972,4.66,4.174,2.0,2.174,35,20,287.985,734.113,1022.098,738.197,761.083,1499.28,High
26160644014,4.88,4.612,2.057,2.555,40,20,358.967,762.314,1121.281,805.529,788.107,1593.636,High
66427952167,4.741,4.532,2.078,2.454,37,20,274.704,659.104,933.808,743.009,685.689,1428.698,High
8825036299,4.473,4.179,1.993,2.186,25,20,193.338,451.497,644.835,590.442,475.342,1065.784,High
53691525440,4.522,4.228,2.04,2.188,18,20,119.492,312.746,432.238,471.667,334.381,806.048,High
14563148291,4.117,3.889,2.02,1.869,16,20,120.906,274.044,394.95,414.62,295.979,710.5989999999999,High
41969681850,4.629,4.466,2.185,2.281,31,20,216.7,581.293,797.9929999999999,660.154,606.416,1266.5700000000002,High
3475528992,4.398000000000001,4.351,1.956,2.395,26,20,233.122,476.974,710.096,603.549,500.489,1104.038,High
68180925925,4.855,4.554,2.105,2.449,45,20,314.573,829.963,1144.536,789.206,856.748,1645.9540000000002,High
42997981249,4.556,4.258,1.742,2.516,16,20,110.901,293.353,404.254,429.491,314.685,744.1759999999999,High
42763365648,4.48,4.423,2.042,2.381,28,20,229.629,541.978,771.607,632.686,566.022,1198.708,High
20870856187,4.984999999999999,4.656,2.011,2.645,48,20,435.228,975.991,1411.219,894.707,1000.989,1895.696,High
66288277709,4.629,4.283,2.014,2.269,39,20,277.939,722.264,1000.203,799.489,750.412,1549.901,High
54628368404,4.337,4.239,2.048,2.191,22,20,189.562,425.556,615.1179999999999,538.342,449.339,987.681,High
3935643276,4.32,4.023,2.06,1.963,26,20,249.232,545.711,794.943,650.442,571.567,1222.009,High
17089024,3.338,3.141,1.766,1.375,7,20,93.365,145.503,238.868,346.762,166.994,513.756,High
58730386671,4.41,4.408,2.052,2.356,37,20,308.256,707.955,1016.211,795.737,734.866,1530.603,High
62272830463,5.102,4.571,1.958,2.613,53,20,371.473,1037.838,1409.311,860.352,1065.311,1925.663,High
68715806719,5.015,4.694,2.134,2.56,55,20,386.264,1056.231,1442.495,876.956,1083.779,1960.735,High
49300732084,4.678,4.497,1.905,2.592,34,20,305.022,689.652,994.674,732.095,714.723,1446.818,High
40430642216,4.457,4.434,2.188,2.246,27,20,240.289,541.736,782.025,622.309,565.49,1187.799,High
55921247248,4.218999999999999,4.04,1.897,2.143,18,20,151.13,325.025,476.155,507.67,349.362,857.032,High
17252008268,4.67,4.252,2.073,2.179,21,20,176.799,396.878,573.677,535.536,419.519,955.055,High
60138413131,4.603,4.181,1.918,2.263,26,20,225.39,485.229,710.6189999999999,635.198,510.922,1146.12,High
53956482995,4.39,4.338,2.144,2.194,30,20,234.951,566.495,801.446,663.838,590.958,1254.7959999999998,High
14675317616,4.697,4.213,1.977,2.236,33,20,266.89,670.53,937.42,683.356,695.681,1379.037,High
19327352833,3.705,3.51,1.988,1.522,6,20,20.235,77.424,97.659,230.523,94.271,324.794,High
68719415295,5.002,4.707,2.082,2.625,54,20,416.205,1042.193,1458.398,936.076,1069.778,2005.854,High
59314752830,4.869,4.576,2.009,2.567,42,20,327.04,780.09,1107.13,790.653,806.489,1597.142,High
42760947058,4.428,4.224,2.0,2.224,28,20,237.154,562.242,799.396,645.102,588.449,1233.551,High
25097349811,4.727,4.481,2.074,2.407,37,20,310.984,740.31,1051.294,778.756,766.265,1545.021,High
46086006336,4.391,4.129,1.949,2.18,25,20,250.097,538.912,789.009,655.845,564.625,1220.47,High
56799335670,4.305000000000001,4.274,1.825,2.449,30,20,259.525,585.868,845.393,698.31,612.59,1310.9,High
37696005793,4.5920000000000005,4.373,2.156,2.217,30,20,251.412,582.6,834.0120000000001,681.33,607.669,1288.999,High
2306606608,4.598,4.093,1.884,2.209,20,20,217.063,415.88,632.943,583.963,437.492,1021.455,High
6660437997,4.702999999999999,4.269,2.026,2.243,38,20,296.571,778.746,1075.317,721.224,804.379,1525.603,High
12240061376,4.614,4.216,1.892,2.324,23,20,174.023,459.334,633.357,532.341,482.087,1014.428,High
25102129553,4.45,4.2,1.994,2.206,26,20,234.134,503.588,737.722,615.14,527.589,1142.729,High
68171857407,4.763999999999999,4.518,2.112,2.406,53,20,392.197,1048.253,1440.4499999999998,933.69,1076.169,2009.859,High
66110713921,4.373,4.229,1.918,2.311,23,20,169.171,403.725,572.896,533.33,427.444,960.774,High
48905167679,4.651,4.423,2.052,2.371,37,20,290.082,749.623,1039.705,718.808,775.726,1494.534,High


==> data/exp/stat/OP_SIGNED_MULT_8x8_SPECIAL_APPAXO_TRAIN_BAUGH_WOOLEY_A1_BEHAV.csv <==
Config_uint,average_error,average_absolute_error,average_relative_error,average_absolute_relative_error,acutal_max_error,actual_min_error,actual_error_prob
68719476735,0.0,0.0,0.0,0.0,0.0,0.0,0.0
34359738368,32512.0,32512.0,1.000030517108804,58.95184455457344,48896.0,16256.0,100.0
17179869184,32479.5,32479.5,0.9952592624915936,58.87703625356944,48896.0,16125.0,100.0
1,28416.25,28416.25,-6.437735370011096,51.514655119924754,48641.0,16129.0,100.0
7,12032.25,12032.25,-0.7413663959398461,21.82862979576035,24065.0,1953.0,100.0
4,23808.25,24406.26739501953,1.725419857895809,48.37000216464888,44800.0,-8384.0,99.99847412109376
2,11008.25,12158.814819335938,11.94948557822046,17.23874756837033,36608.0,-8320.0,99.99237060546876
25769803776,32462.0,32462.0,0.9929042451495206,58.84124539278532,48896.0,16121.0,100.0
51539607552,32479.25,32479.25,0.995259262491594,58.87645980109822,48896.0,16124.0,100.0
3,16128.25,16128.25,-0.8978094020654978,29.254817114685885,32257.0,3969.0,100.0
60129542144,32461.75,32461.75,0.9929042451495212,58.84066894031409,48896.0,16120.0,100.0
8589934592,32478.75,32478.75,0.9919307936120644,58.8723442912812,48896.0,16125.0,100.0
47226395465,16897.5,17208.023681640625,-6.365039523496837,34.50038661510348,33930.0,-9840.0,99.99542236328124
20167862420,15958.5,19459.841766357426,-1.1667267574226383,38.37501653262831,43213.0,-21843.0,99.96185302734376
64907225248,20179.75,22658.6201171875,-0.7023735994154123,44.19883393434376,46856.0,-20568.0,99.9603271484375
1126323694,-3128.75,11711.848236083984,12.55430353369125,21.21117868857269,25824.0,-20195.0,99.99847412109376
34755094199,3682.0,3728.742309570313,-0.1294903719052346,6.929409317423193,10012.0,-3284.0,99.9603271484375
31980666313,16945.0,17342.41583251953,-8.550569348977286,36.50904035705673,34357.0,-14320.0,99.9908447265625
40883809702,-2706.0,11365.278869628906,12.34593157938745,20.572039681468933,27240.0,-21012.0,100.0
14928258770,-1905.25,11370.115356445312,13.39387682374871,22.52181365142276,30177.0,-20856.0,99.9786376953125
66746463065,16007.75,16330.7138671875,-6.3783109606153605,33.00407369069846,32848.0,-7244.0,99.9908447265625
27847261259,7574.0,7777.628601074219,-2.415167998015573,15.515187005012864,17881.0,-6588.0,99.9969482421875
30742361311,4349.0,4709.563903808594,-1.7896002924066237,9.062921774967974,9236.0,-4896.0,100.0
19277066227,5678.5,5854.496063232422,-1.0321310006028586,11.664386922342905,15545.0,-5496.0,99.97711181640624
721560446,-3780.75,12425.62631225586,14.521207961791626,25.808294430411188,24316.0,-20769.0,100.0
16228774858,-1260.25,11263.79736328125,13.207207796431993,22.08278113782847,32064.0,-21440.0,99.9755859375
10897200271,5146.75,5295.407653808594,-1.3746336719895813,9.569373392296752,11182.0,-4814.0,99.981689453125
16463648951,6460.75,6762.717041015625,-2.414734444480175,12.509444038515516,14153.0,-6078.0,100.0
11327132392,14427.75,18989.225646972656,-1.048289425664395,37.03627603560377,40960.0,-19126.0,99.981689453125
7984755758,-3937.75,12078.332580566406,12.98923475754306,22.990692773035384,24516.0,-20096.0,99.98626708984376
22832527295,960.5,984.4727172851562,0.2440903730350772,1.6613204486361648,3601.0,-1332.0,99.810791015625
32723365781,12422.0,13042.999542236328,-5.676820568304767,26.75070949836356,23184.0,-10736.0,99.9359130859375
5069426789,17757.25,18039.419036865234,-8.293894838617552,35.96278610712638,31732.0,-14843.0,99.99237060546876
33292940429,14479.0,15068.26644897461,-7.616407701869518,31.105865856812468,26120.0,-14096.0,99.9847412109375
13673854750,-5670.25,13088.9033203125,14.829057599289314,28.193875083281384,21456.0,-17248.0,99.9969482421875
3106401799,4816.25,4816.806060791016,0.0555592086223305,8.612136654338476,9957.0,-652.0,100.0
18390353523,5935.5,6111.744812011719,-0.1989723558784167,12.152286721872066,17128.0,-4579.0,99.9908447265625
48120771812,13118.5,18354.18963623047,-2.439996770869965,36.587542963465886,41322.0,-21744.0,99.97711181640624
67382158880,19665.75,22218.38525390625,2.00869702421148,42.42847303690266,41808.0,-16096.0,99.9908447265625
17665382557,15826.5,16290.694763183594,-8.853726568710847,33.62312525453077,28161.0,-13624.0,99.98931884765624
18842661640,19794.5,21797.12872314453,2.1000785433193525,42.158235714626215,41408.0,-15856.0,99.981689453125
27967735225,16707.0,17022.91943359375,-8.052087614620216,35.144523931759565,33149.0,-12203.0,99.9908447265625
37512236571,4765.0,4992.2484130859375,-0.1187738549843312,9.861880731899364,11680.0,-4156.0,100.0
53564808623,3805.25,4251.2757568359375,-1.830580435840501,8.539269616775446,8120.0,-5048.0,99.9725341796875
1216476160,28468.25,28468.25,-0.0350890694958935,51.32714535603549,46592.0,10356.0,100.0
57309727953,16908.25,17262.386108398438,-8.098128764152134,36.19623699620713,35344.0,-12352.0,99.9847412109375
17726002331,6527.5,6698.113708496094,-1.7965581957607633,13.257185394776378,16037.0,-4347.0,99.99847412109376
32583290319,3823.0,4325.911346435547,-1.7885005616060838,8.447074495864422,9616.0,-5792.0,99.94354248046876
47070675653,16207.5,16513.10693359375,-6.030039847117062,32.29764445591866,30560.0,-11056.0,99.9847412109375
21241526956,11204.5,17214.601501464844,0.039831513264243,32.04827326022041,37029.0,-18875.0,99.9908447265625
40726070805,13890.0,14338.52099609375,-5.124813128832368,28.512166519346795,24886.0,-9788.0,99.99237060546876
50774947064,13000.5,18306.0283203125,-4.613150671016124,37.08982098555207,41538.0,-17568.0,99.95269775390624
51309837784,13131.5,18458.141357421875,-2.5173005320835347,37.38452289993491,41890.0,-16896.0,99.932861328125
35713172561,18592.0,18833.648681640625,-7.206129572980914,37.99856327390194,37270.0,-12142.0,99.99542236328124
45829170357,15099.5,15663.591430664062,-7.736084352426784,32.42217851343497,28994.0,-15358.0,99.98626708984376
15850241812,12243.75,17495.296875,1.8303810781894272,33.66114613101053,36064.0,-18043.0,100.0
29974776749,13753.5,14234.880493164062,-6.574785724154519,28.66394011069776,25272.0,-9920.0,99.9908447265625
37139801780,10807.0,17300.17462158203,0.6285481792066703,31.901670422291616,37624.0,-18034.0,100.0
17421510780,13091.5,17858.694549560547,-4.5017273846049015,35.66269652988844,40108.0,-22847.0,99.98931884765624
33934758297,18882.0,19183.21209716797,-8.445819097390983,38.3891527465555,37201.0,-12400.0,99.97100830078124
6115814609,17176.25,17514.630157470703,-8.199000372462612,36.70634742252226,36378.0,-11804.0,100.0
31756533399,3024.0,3086.4107055664062,-0.0676084770403497,5.906213909395305,7608.0,-2792.0,99.9908447265625
35375578358,-4397.0,12061.278564453123,12.130351996356923,21.770883617052515,25492.0,-20592.0,99.96337890625
34796991000,15797.0,19546.674377441406,0.899824188878974,38.89092956845528,40168.0,-18348.0,99.98931884765624
51373740093,15202.5,15667.98828125,-8.401719342747802,31.916189096493923,28194.0,-12494.0,100.0
7883156553,16824.25,17192.166290283203,-7.630372962457145,35.280345298486985,32523.0,-13438.0,99.99237060546876
30809406147,8872.0,8936.801788330078,-1.1134767690513157,16.962922423124493,22168.0,-7360.0,99.99542236328124
41277279345,17558.0,17879.93048095703,-9.02300925723295,37.8974143471737,35856.0,-12472.0,99.993896484375
15684302033,17457.75,17796.298126220703,-8.237454818147521,37.33378558058726,36546.0,-12864.0,99.9755859375
12465435573,13506.75,14024.79150390625,-6.321229696975501,28.64138577988928,25512.0,-10678.0,100.0
19899184265,17754.5,18019.63677978516,-7.271477881335372,36.12174063630826,35340.0,-12248.0,99.993896484375
38495695347,9622.0,9952.386779785156,-2.897188114559321,19.01626927629461,24464.0,-10578.0,99.9969482421875
50758033794,6105.5,10345.296508789062,11.397697825475674,15.230549217800672,36164.0,-22070.0,99.89776611328124
15607603711,6250.75,6650.599365234375,-1.897199963299656,11.68458545174774,13488.0,-8039.0,99.98779296875
23838751708,10401.5,16968.143310546875,-1.55477111316475,30.92131568349092,36444.0,-18828.0,100.0
36389878160,20334.0,22700.37048339844,-0.9200996715015451,44.53955014438856,47386.0,-21532.0,99.98016357421876
24530060265,16316.5,16636.334228515625,-6.755098191833451,33.54310720497127,33857.0,-9471.0,99.98626708984376
36955064142,-4465.0,12482.617736816406,14.618018900454716,26.59067929422055,24262.0,-17948.0,99.99847412109376
48652894361,19818.5,19973.45068359375,-7.957712494944086,39.13244846603423,37812.0,-12318.0,99.97711181640624
49939256286,-4882.5,12838.059326171877,14.436001517727185,26.57698105536381,23620.0,-19422.0,99.993896484375
44567528706,6398.5,10728.75164794922,11.765995857025151,18.576034345002185,34304.0,-15396.0,99.969482421875
15147660704,17677.75,21089.28750610352,0.0343682710787874,41.60384291198198,44688.0,-16798.0,99.98779296875
3756908414,-7733.75,14094.901275634766,14.683221082205844,29.34667276197148,17550.0,-16693.0,99.64141845703124
55494654010,-23.75,10683.65966796875,10.850648894219873,17.49881343773007,31688.0,-22272.0,100.0
45977167124,15971.5,19470.887939453125,0.1781333328315807,39.09736810510432,42152.0,-20312.0,99.97711181640624
56171681017,15275.25,15736.4375,-9.345237512149422,34.4233770632106,31112.0,-11556.0,99.99542236328124
21756056509,13472.5,13969.570251464844,-6.94076831327974,27.99067794009895,26296.0,-9163.0,99.9969482421875
20690335932,12295.5,17619.383056640625,-3.6766976654596752,34.38508306101235,39641.0,-22460.0,100.0
52452243109,13215.25,13756.924682617188,-5.550306151183034,27.88951681360136,25404.0,-10652.0,99.97406005859376
13949525914,-3824.25,12102.38934326172,13.371273238598867,24.37632160092908,27507.0,-20992.0,99.9664306640625
4146346508,14080.25,17900.73486328125,1.0351260648316776,35.495762218874056,37760.0,-15936.0,99.99542236328124
15003103917,14000.75,14418.829895019531,-6.369214855791137,28.7039136224278,26992.0,-9232.0,99.9969482421875
62724493869,13826.75,14261.402465820312,-6.250255253632434,28.590165760980803,25644.0,-8976.0,99.99542236328124
55086988793,15328.25,15894.1513671875,-10.073414601800655,35.59923104147489,31060.0,-13508.0,99.993896484375
54812351222,-3143.75,11765.96533203125,13.29126782022867,23.022056111290265,27040.0,-17828.0,99.98779296875
13086906727,7934.75,8090.791046142578,-2.5421663995495494,14.91981229440244,16637.0,-6565.0,100.0
30170275573,11787.0,12531.27996826172,-7.131180225122354,27.13214604176488,22753.0,-11439.0,99.97406005859376
55348672178,-2003.75,11411.084350585938,13.308423580761373,22.38018089530868,30196.0,-20436.0,99.97406005859376
38829218894,-3482.0,11815.380126953123,12.615963777013253,21.827367049317857,25236.0,-20074.0,99.99542236328124
7582112183,6468.25,6795.487457275391,-2.437032821613217,12.615556161958718,13963.0,-6522.0,100.0
13513489648,14596.75,19244.944946289062,-4.100153780112701,40.051087748413934,44008.0,-16640.0,99.99847412109376
1755036261,14560.25,15003.657470703123,-6.775648175769702,30.75945218668029,26423.0,-10951.0,100.0
64754994197,16261.75,16685.526489257812,-7.718063669338176,33.56618996332683,28944.0,-15100.0,99.9755859375
64156216878,-4575.25,12479.471435546877,14.46592914495166,26.39210245949617,22080.0,-15904.0,100.0
21902558624,17930.5,21175.23406982422,0.6773190731347916,41.49059503710938,44337.0,-17963.0,99.98779296875
41149434781,13622.0,14146.013732910156,-6.803986998697682,28.573401072735923,25004.0,-10100.0,100.0
44576782991,4142.5,4167.241271972656,-0.7157216874744239,7.4681290751019,9478.0,-3302.0,99.9969482421875
11830860941,13798.75,14482.953063964844,-7.620476830719167,30.164077663485035,25542.0,-13334.0,99.9908447265625
13886988379,9112.75,9313.9765625,-2.3184679257459897,17.198824872103923,19993.0,-9472.0,100.0
32623938529,17318.0,17606.31805419922,-7.383221711955941,36.15850112776205,36997.0,-8000.0,99.93896484375
51643980755,7427.25,7528.427001953125,-1.128866460546037,14.619776088703174,19448.0,-6416.0,99.98779296875
32664226714,-1025.0,11086.230865478516,12.787977021038667,21.28106157592375,32353.0,-20416.0,99.981689453125
7530927451,7431.25,7573.888885498047,-2.1748390152882844,14.958848628865113,17565.0,-6189.0,99.98931884765624
17516756136,14942.5,19319.29104614257,-0.7666512799637023,38.902074841170105,43277.0,-17004.0,99.9908447265625
33345698700,12066.0,17429.389526367188,0.6434916887691672,32.911081458755085,37604.0,-18016.0,99.98779296875
53421431655,5179.25,5200.212158203125,-0.777978396738664,9.69008622420914,12220.0,-2984.0,99.99542236328124
21404515536,15057.5,19539.513305664062,-1.5172581394434423,39.63054071483021,43565.0,-16896.0,99.96795654296876
893258886,-1402.75,10951.152282714844,12.519844586750876,20.351212059857232,27241.0,-20668.0,99.99847412109376
1604832000,27174.25,27174.25,1.4188824295138094,48.884231088322245,43392.0,10752.0,100.0
34300669333,14604.25,15268.050537109377,-7.867685910024437,31.915390254213342,28025.0,-15792.0,99.981689453125
1850594351,4100.25,4422.378143310547,-1.4569731795256788,8.167108697791106,9292.0,-4789.0,99.9847412109375
49980388573,13832.5,14537.108032226562,-8.392016135726381,30.91721747602285,25142.0,-13886.0,99.98779296875
56295170321,22675.25,22733.941528320312,-7.26572806562074,42.5746863377554,42836.0,-5600.0,100.0
6493447059,8794.25,8836.978210449219,-0.3008900354023926,16.624067797814504,22854.0,-5334.0,99.993896484375
54901645176,11457.25,17868.1875,-1.80240942104216,34.36911913450706,38440.0,-17176.0,100.0
12352619845,17292.75,17603.548706054688,-6.100548024852933,35.0643235200743,32035.0,-13553.0,99.9847412109375
32210100777,16779.5,17052.3671875,-5.710306192365946,33.90025909028756,33424.0,-8000.0,99.993896484375
64819196648,14180.75,18868.72802734375,-1.0266427896350734,36.84643673306145,40944.0,-19120.0,99.969482421875
16272328204,13177.75,17594.642456054688,1.837916439706386,34.406331349953334,38208.0,-15424.0,99.993896484375
8521944092,12847.25,17974.184631347656,-1.8530265784837925,36.24302444964678,40192.0,-20608.0,99.9176025390625
59483843103,4297.25,4324.8853759765625,-0.5174443955104531,7.399007943119376,9304.0,-3500.0,99.969482421875
64147549722,-3239.25,11908.2392578125,13.498216718506765,24.565898089359045,26784.0,-20032.0,99.9725341796875
40516245172,10449.0,17181.7607421875,0.5484888997410164,31.65103134344896,37058.0,-18048.0,100.0
21054642443,10597.5,10775.322631835938,-2.465390340457992,19.52131250244629,22180.0,-10003.0,99.9908447265625
43303462256,16115.5,19957.011657714844,-2.0613043769057846,40.91080827264552,44106.0,-17678.0,99.993896484375
18394969302,-3476.5,11799.642669677734,12.62993732931162,21.76196272342443,27656.0,-20416.0,100.0
50636045901,11824.5,12454.78125,-5.85938908120447,25.646451981749863,20726.0,-8780.0,99.9908447265625
59076218485,12096.25,12746.01318359375,-6.369724357777722,26.85631701150181,22720.0,-10332.0,99.98779296875
58782718152,17506.25,20746.509765625,-2.1529236400450475,41.73980571162424,45796.0,-22800.0,99.96337890625
66064882404,12810.75,17944.35693359375,-0.964353155997228,34.37797417915551,39272.0,-17088.0,99.96490478515624
21731882525,12366.5,12972.531188964844,-6.166900781181636,26.470041480929627,22196.0,-8763.0,99.99847412109376
193115676,11183.25,17017.8984375,0.2884560026645052,32.27041704148393,36560.0,-17866.0,100.0
26808613280,19865.0,22430.78076171875,-1.0462070807441537,44.0490439328438,47369.0,-20184.0,99.97100830078124
34022119212,11420.5,17151.94842529297,0.8145596109487745,32.49757909659513,36928.0,-17531.0,99.993896484375
7063048708,18450.25,20143.48767089844,2.3152334547362647,39.38397290753012,40192.0,-12211.0,99.9664306640625
15393497221,19458.75,19609.42001342773,-7.129627770499373,37.28655460947915,33929.0,-14102.0,99.981689453125
6991476418,-608.75,11084.172058105469,13.106313593717994,21.30937413322121,30684.0,-20364.0,99.98779296875
67077419361,21665.75,21832.361328125,-8.469086336321189,42.87263670263007,43024.0,-11696.0,99.99237060546876
41470354627,9681.0,9746.037902832031,-2.072364262958636,18.94439419294593,23778.0,-5276.0,99.95574951171876
768743659,9449.25,9664.889465332031,-3.1984464555108483,18.440412019081805,21581.0,-10952.0,99.99542236328124
27381262851,10646.0,10648.479736328123,-0.465991977167721,18.99414540255236,22380.0,-1815.0,99.99847412109376
27830628225,17976.0,18200.27648925781,-5.532890246432134,34.922988939062144,34241.0,-8048.0,99.96185302734376
25429940801,19372.5,19539.822265625,-5.982055141191408,37.47409824683453,36840.0,-7675.0,99.993896484375
40772942255,6699.0,7025.4456787109375,-2.618981711301288,12.958953552704203,13766.0,-8688.0,100.0
42266400882,2025.0,9961.317260742188,10.75398599423422,15.405208747288402,34406.0,-20184.0,99.98016357421876
10375099939,7347.75,7453.7705078125,0.0515029072870439,14.231093478128464,18120.0,-4495.0,99.97100830078124
55870972560,17993.25,21110.433715820312,1.4155729298556046,40.76475063369837,43172.0,-19868.0,99.9847412109375
40808518826,215.0,10369.845092773438,11.695859881418436,17.52683857341902,34512.0,-19970.0,99.99542236328124
26592803828,10952.0,17336.567016601562,-2.0924122317033698,32.53045629911502,37685.0,-16872.0,99.993896484375
17570250456,11669.5,17900.32598876953,-0.6163286662118532,34.249273512472705,38505.0,-17191.0,99.99847412109376
54915259623,4971.25,5233.2833251953125,-2.1630068216674663,10.594300011250509,11928.0,-5784.0,99.98779296875
32719453956,16434.0,19004.063995361328,2.174735971742147,36.926369637841546,37856.0,-14352.0,99.9725341796875
14216975577,15717.75,16116.55926513672,-8.248317415944088,34.223573916639026,32451.0,-11726.0,99.981689453125
39436256234,-1335.0,11235.848754882812,13.4413109091576,22.485943672833955,32822.0,-21360.0,99.99542236328124
47944108067,12457.5,12512.33526611328,-2.654662207118845,22.79854601989221,26410.0,-10602.0,99.99542236328124
36491721741,15222.0,15732.866455078123,-7.901487347029883,32.17593617203742,26268.0,-12384.0,99.96490478515624
16301942231,5174.75,5492.238800048828,-1.675780396403494,10.619308850371045,12425.0,-7678.0,99.93133544921876
23043753559,4087.5,4151.367218017578,0.167878269998334,7.650367320726447,11100.0,-4715.0,99.98321533203124
56362356924,13174.25,17780.203002929688,-3.322967576478555,34.39333281848011,39860.0,-23264.0,99.96337890625
65575965904,16977.75,20520.94091796875,-1.4942123166263597,41.6816971443301,45456.0,-18784.0,99.9664306640625
37411259213,15107.0,15434.808837890623,-5.887023490028292,30.133107886561188,28628.0,-8558.0,99.9908447265625
46001215999,5869.5,6319.34521484375,-2.6356770889218133,11.862153109016845,11354.0,-7672.0,99.98779296875
39127393380,13708.0,18579.601989746094,-0.6891849685931639,36.84989120733844,41042.0,-20598.0,99.993896484375
58265582049,19714.25,19954.30529785156,-9.310132199430551,40.873525342232256,40584.0,-12064.0,99.9908447265625
47344385034,2092.5,10229.630249023438,11.240462390808323,16.61115426560368,33536.0,-19484.0,99.98779296875
11879561448,17147.75,20417.604766845703,-3.6023881764272376,41.74279384120362,45952.0,-22478.0,99.93896484375
26967844297,17208.0,17500.048858642578,-7.866359056288577,36.113227545570986,34841.0,-13080.0,99.9847412109375
17494308703,1160.5,1179.6947021484375,0.2152959882233867,2.078243657270592,3768.0,-1067.0,99.981689453125
44846674385,20244.5,20503.13543701172,-8.717578232398075,41.14360446354566,42336.0,-12918.0,99.99542236328124
57729030894,-4601.75,12489.344848632812,13.767978040715407,24.816533118773645,24368.0,-18472.0,100.0
49445378937,14660.5,15173.617431640623,-7.574376808462414,32.05618085585697,29848.0,-8238.0,100.0
55713186913,19370.25,19599.664916992188,-7.601357584287855,39.47916892266535,39784.0,-11060.0,99.9908447265625
63312375795,4817.75,5082.94091796875,-0.887779232672188,10.327752333635152,13896.0,-4600.0,99.9755859375
10113437119,2811.75,3483.511657714844,-1.7356528177931023,7.010839629307017,6526.0,-4832.0,99.94049072265624
63723697286,-1034.25,10876.380615234377,12.380465959578702,19.455806686045424,28800.0,-21680.0,100.0
17459816801,20251.5,20461.88766479492,-8.543182175826923,40.88857781846195,40405.0,-11792.0,99.9969482421875
18895252267,6603.5,6731.849548339844,-0.5191966503037948,12.86974205928954,16416.0,-5939.0,99.993896484375
23003026605,13637.5,14284.070190429688,-7.539707540264877,29.667240938664893,25092.0,-13216.0,99.9786376953125
54603962863,6033.25,6388.119140625,-2.429285000932375,11.797303231836626,12292.0,-7592.0,99.993896484375
32087566098,1103.5,10938.627136230469,13.44964427979352,21.874753746727656,30608.0,-18560.0,99.96490478515624
52891667698,-860.75,10513.572265625,10.906314216075078,17.08468008838935,32260.0,-19452.0,100.0
22898915009,17355.5,17635.55841064453,-6.308561844516269,35.27812346418818,35865.0,-9120.0,99.9908447265625
3186800033,19015.25,19267.16381835937,-7.655514954597698,38.82021711007267,38487.0,-12536.0,99.99847412109376
13176589862,-2790.25,11696.939178466797,14.050283598015517,24.43255654572816,24544.0,-18188.0,99.99542236328124
55791757576,22875.25,24337.99365234375,-0.4431968866588582,47.34852917168406,46464.0,-21048.0,100.0
63995710162,381.75,10521.490234375,12.659975008776268,19.37192750827896,34048.0,-19808.0,99.98321533203124
21172236768,18628.5,21557.081970214844,-2.73598265544216,43.41781581231885,46740.0,-22484.0,100.0
19758088095,851.5,864.1956787109375,0.0618489414031251,1.633501587339031,2157.0,-760.0,99.7802734375
21021287006,-4243.5,12543.425018310549,14.531732301082489,26.129550949155867,24784.0,-19319.0,99.9969482421875
24999538003,8045.5,8170.566528320312,-2.136233554066189,16.260146935512257,19761.0,-3916.0,99.98321533203124
529851336,15210.25,19427.80139160156,0.4086452580093169,37.77145728494323,41689.0,-19584.0,99.94049072265624
51292582016,23928.5,25469.939086914062,0.0213937233266847,47.36330262313473,47624.0,-23000.0,99.98779296875
28680849745,21359.0,21482.02151489257,-8.209075376393383,42.03877635655248,41488.0,-12175.0,99.99237060546876
10747998582,-63.25,10599.151611328123,11.74636992845574,17.965647954475223,28800.0,-25504.0,99.99542236328124
53471964414,-5549.75,12860.355224609377,12.78037948966451,23.73927812781881,22048.0,-21212.0,99.9114990234375
63131688697,13382.75,14028.59619140625,-8.095479574459626,30.61266676873603,26964.0,-9772.0,99.9908447265625
60932665397,16577.75,16987.04638671875,-7.935790630042075,34.13577308768967,29752.0,-13936.0,99.9847412109375
19558923620,13058.5,18315.939025878903,-1.2773124291231917,36.40504659493159,40724.0,-20404.0,99.99847412109376
35756218929,17031.0,17329.48046875,-6.570356075217842,35.24638533835211,34118.0,-7910.0,100.0
15378606157,17056.75,17390.918579101562,-8.498029841926023,34.94924667585945,29571.0,-14150.0,99.9908447265625
23896302870,-1333.5,11040.738159179688,12.859756345251144,20.98325636426832,29024.0,-19364.0,99.993896484375
29208926022,-3707.0,12120.593872070312,14.456999255133974,26.08890515678501,24696.0,-19199.0,100.0
51627867509,14708.25,15329.994995117188,-8.662788583119033,32.907459086207844,27460.0,-15404.0,99.94964599609376
443472255,4833.25,5330.769592285156,-2.2680842792354894,9.925936295194084,9514.0,-6336.0,100.0
33466338708,12951.0,18215.129272460938,-0.3711833215452895,35.50459305106289,40452.0,-20971.0,99.99237060546876
10204218355,7922.75,7974.4112548828125,-0.6990171351274933,15.725143028114326,20534.0,-3696.0,99.9969482421875
62786990956,11457.75,17172.02978515625,-0.3411752351033933,32.18659312327326,37976.0,-19096.0,99.9969482421875
59390420959,2207.25,2253.847412109375,-0.0536182546255494,3.871536555184222,5972.0,-2044.0,99.92523193359376
35281763410,252.0,10463.166259765623,11.450426886280049,17.154074923291148,33338.0,-20608.0,99.99542236328124
18974590176,16672.5,20398.69149780273,-2.1477371859986643,41.73537491768053,45296.0,-18027.0,99.9969482421875
49823013342,-3038.5,11829.151611328123,12.264569344061243,21.19060412591927,24312.0,-22808.0,99.957275390625
55242337866,-1613.75,11373.51513671875,13.283694361880062,22.62070571118101,29572.0,-21416.0,99.99847412109376
24012643272,15520.5,19617.47830200196,-0.2461048454302579,38.63902450753787,42241.0,-19455.0,99.96185302734376
46501946327,4895.5,4966.523132324219,-0.4057752198830364,9.027018584829383,13194.0,-5116.0,99.99237060546876
46203934987,10862.5,10990.450805664062,-2.654182209230175,19.942750464749608,22758.0,-5532.0,99.99237060546876
24716928687,1980.5,2022.8268737792969,0.332199702496778,3.6776289447189616,6476.0,-2392.0,99.98016357421876
18469154596,13310.5,18133.353637695312,1.5781815216021242,35.07271881896258,38104.0,-18144.0,99.993896484375
20009614611,8805.5,8934.50146484375,-2.26052719096943,17.369026742800642,19848.0,-4707.0,99.98626708984376
40065691388,8364.0,16711.05859375,-3.5189265858877405,29.291159365930184,35316.0,-18064.0,100.0
46449695419,5232.5,5478.890869140625,-0.8350565877701212,10.502483554974,14256.0,-6046.0,100.0
35485998068,12319.0,17691.522338867188,-2.401821797451892,34.01922528891945,39104.0,-18184.0,99.9969482421875
10053967260,12008.75,17738.863311767578,-2.2314309998075457,34.50088033936406,39705.0,-21726.0,99.99542236328124
18150599686,-138.5,10689.46875,12.320948294933515,20.20472143051111,27168.0,-16512.0,100.0
68524657281,20776.25,20895.337890625,-6.193111943859111,39.410193230066334,39784.0,-8280.0,99.98779296875
34056525027,7662.5,7806.861663818359,-2.2450406052316803,15.964036189722874,20312.0,-3904.0,99.95269775390624
35527944560,18789.0,21534.0502319336,-3.3780533270966533,44.36820544746295,47104.0,-21724.0,99.8992919921875
45632807008,19988.5,22679.039428710938,-0.998574776997854,45.19596576328711,46216.0,-23872.0,99.99847412109376
20215920698,404.5,10545.574279785156,10.765631433206751,16.938056486545992,32652.0,-22624.0,99.9969482421875
24917621975,4541.5,4915.242126464844,-2.091322145113867,10.002091973805914,10905.0,-6548.0,99.99237060546876
55938504987,9812.25,10088.953735351562,-2.923166805039416,18.83191074832304,21172.0,-12076.0,99.99542236328124
37990360885,12702.0,13284.905700683594,-5.682539749501328,27.2498431702559,23784.0,-10044.0,99.99847412109376
22098886611,6065.5,6234.585571289063,-0.8168433565773093,12.390265955190994,16120.0,-6048.0,99.993896484375
5556950162,1032.25,10298.897735595703,11.678017899364084,17.0118167541354,34438.0,-20550.0,99.98779296875
11495029773,14925.75,15472.031127929688,-7.805234899551914,31.70937667716941,26146.0,-12043.0,99.98321533203124
19605964572,10773.5,17015.859375,0.368228513971805,31.934672722815748,37736.0,-17052.0,100.0
34195976316,12713.5,17662.4150390625,-4.158641488252308,34.720345850151055,39520.0,-23376.0,100.0
24379101024,15873.5,20024.963958740234,0.5155539545233302,39.16407699944416,41356.0,-17076.0,99.97100830078124
41433230488,14372.0,18960.079162597656,-1.31607139306121,38.21935928078463,42392.0,-16782.0,99.99847412109376
8945553865,19923.75,20140.086700439453,-8.622134671138038,39.99595899992641,39969.0,-13294.0,99.993896484375
53708564724,14419.25,18590.338623046875,-4.016504343028553,37.22348986779291,42152.0,-21152.0,100.0
14878184610,969.75,10403.145324707031,11.997422222411146,17.74484575242008,33937.0,-20123.0,99.9908447265625
13961595823,3707.75,3724.803680419922,-0.1955469667656622,6.539300092311035,8607.0,-2971.0,99.99542236328124
34199007913,16309.5,16631.40301513672,-6.3675549554406174,33.571861404145146,33937.0,-9456.0,99.98626708984376
49568220078,-4093.5,12449.046691894531,14.886597227830412,26.66772970101002,25110.0,-20378.0,100.0
25578878374,-2613.5,11437.376953125,12.697181028379328,21.06966797940097,27549.0,-20732.0,99.9969482421875
30427935020,15120.0,18625.01266479492,-1.1602738640383232,37.245571452136566,41392.0,-22576.0,99.97100830078124
45565357420,11715.5,17706.3154296875,-2.255013634097648,34.8005464734921,39752.0,-21376.0,99.9969482421875
19344137054,-3628.5,12192.506286621094,14.043599605149312,24.707782440287584,24000.0,-19319.0,99.99847412109376
35377719130,-3625.0,12066.1796875,13.743612265277562,25.120385805586466,27494.0,-20992.0,99.9755859375
55494636022,-1811.75,11318.82080078125,11.99189332499582,19.94352937979932,26956.0,-23544.0,99.9847412109375
20331316147,7466.5,7567.512634277344,-0.3350161082338477,14.45129028118696,20589.0,-5756.0,99.98321533203124
1584187876,14752.25,18837.667846679688,-2.8215047820506585,37.43833862355746,42386.0,-21216.0,99.91607666015624
51784524012,14195.25,18336.487182617188,-3.172932458614767,36.021087316748535,41404.0,-24336.0,99.9969482421875
37636406372,13209.0,18358.195861816406,-1.3124193574481502,36.57662678571216,40864.0,-20152.0,99.98626708984376
10826328214,-462.25,10626.09994506836,11.953300221334322,18.754534675532284,29032.0,-20446.0,100.0
68623711724,10986.0,17503.7900390625,-3.3527829757537018,34.065729739990175,39092.0,-21596.0,99.98779296875
63838723357,13313.75,14098.845703125,-7.917737452976237,29.983142414170928,23336.0,-12192.0,100.0
9920535078,-2271.25,11547.922058105469,13.88291151992441,23.912397421942373,27240.0,-16320.0,99.9969482421875
45613583099,5764.5,5889.4163818359375,-1.233793347847721,11.216250617971395,15210.0,-3376.0,99.9725341796875
25862731895,6935.0,7242.602630615234,-2.763840765637845,13.735170794458584,14656.0,-7199.0,99.99847412109376
56008246050,3365.25,10641.7392578125,13.65041525257832,20.639355226810988,33808.0,-18124.0,99.98626708984376
68628824341,18442.0,18675.75390625,-7.19110448374756,36.010436041120336,32404.0,-14876.0,99.981689453125
4251763556,13385.25,18217.967712402344,0.8100689696907246,34.8752317626562,39346.0,-19936.0,99.9969482421875
33027171839,4182.0,4592.628784179688,-1.6674101953245606,8.68122190820369,8509.0,-5848.0,99.9755859375
44696491608,12458.5,18133.50756835937,0.6827376565176091,35.00573822491767,38568.0,-16704.0,100.0
49152139748,16595.5,19828.637573242188,-2.6323710748650817,39.528469612498974,43778.0,-22256.0,99.97406005859376
26845942435,8802.0,8871.164123535156,-0.3478745331282895,16.681884315470064,22453.0,-6400.0,99.993896484375
7397522084,12777.25,17957.803161621094,1.0108122119025411,34.23865081993477,38595.0,-16640.0,99.98931884765624
54369791178,-274.75,10408.556030273438,11.15399891020956,17.003315634007176,33140.0,-19632.0,99.99847412109376
33864249557,16735.0,17118.366333007812,-8.240721436559648,34.49665241808246,30896.0,-14480.0,99.98779296875
4841773097,19585.25,19856.60626220703,-8.11544259458824,39.38378019760709,37715.0,-13179.0,99.99237060546876
54065973521,22149.25,22235.61474609375,-7.872991371390469,42.24974943239366,40444.0,-11324.0,99.98931884765624
36068936083,11473.0,11538.63214111328,-2.752515783336728,21.30945301668937,25154.0,-11166.0,99.9969482421875
58055672170,2693.25,9921.640991210938,11.604711886178777,16.138448369489414,34944.0,-24268.0,99.9664306640625
50058013015,8155.5,8314.582336425781,-2.7190610265147326,15.165893303267495,16226.0,-7436.0,99.9847412109375
24446218975,3410.5,3482.89453125,-0.4425176112174624,5.938103885866727,8837.0,-3540.0,99.99237060546876
16059039535,2419.75,2446.3258056640625,-0.3235955953793637,4.467112256654512,5058.0,-1808.0,99.9603271484375
48050905122,5211.5,10505.614990234377,11.7336792283862,16.299796044831407,34992.0,-23166.0,99.97711181640624
16606553977,13959.75,14470.327392578123,-7.24543739080089,30.66854619683788,27989.0,-9208.0,99.981689453125
65811794324,16641.75,19753.8837890625,-1.175663634213579,38.867416118600616,43520.0,-21056.0,99.95269775390624
10709932460,13408.75,17987.22348022461,-1.758453815376269,35.0114046629156,40523.0,-22510.0,99.9786376953125
22743930338,335.5,10389.18423461914,11.43729217964637,17.051534847130256,34100.0,-20140.0,99.99542236328124
37762368115,8639.0,8677.861389160156,-0.4540449192790319,17.029315120349935,21864.0,-4642.0,99.98016357421876
6300254181,12355.25,13004.728790283203,-6.532000473726518,27.53832945012944,23921.0,-10416.0,99.9725341796875
52785229040,14308.25,19078.101440429688,-3.9606136434724593,39.391772538447874,43484.0,-16724.0,100.0
31937528601,18226.0,18391.272521972656,-5.736961644915788,36.54543870382033,34784.0,-7007.0,99.96490478515624
1421564093,14807.25,15448.541870117188,-9.224160915585252,32.87848164743713,26850.0,-13676.0,100.0
47856962967,4842.5,5148.97802734375,-1.8540377651427349,9.887191998725232,10922.0,-6334.0,99.9847412109375
20579395193,14298.5,14772.430908203123,-7.189738001787631,31.01257743862156,28621.0,-8799.0,100.0
64945913509,13278.75,13836.1875,-6.070186932246065,28.4087427972694,25136.0,-11168.0,99.969482421875
25462500409,15276.5,15751.39453125,-8.45572461213444,33.91523624811584,30061.0,-12063.0,100.0
5950111175,5538.25,5756.523040771484,-2.0889019888432085,11.37251466656001,13138.0,-6300.0,99.95880126953124
47312037056,18890.5,21827.186096191406,-0.4502127302103522,43.07946576584194,45512.0,-17776.0,99.98931884765624
67299455266,4816.75,10475.473022460938,11.462026687472608,16.12793762301425,34720.0,-22016.0,99.98016357421876
38671346723,8841.0,8953.323547363281,-2.030854908833786,17.342594189547174,20576.0,-3716.0,99.9969482421875
37646317607,8249.0,8414.518005371094,-2.4188801813306515,15.042807762856148,17230.0,-7004.0,99.98626708984376
9319472793,13761.75,14307.97784423828,-6.456262950626098,30.123193698422988,27783.0,-9998.0,99.98779296875
40546269435,7197.0,7637.03564453125,-3.250865571452262,15.18682079203979,16918.0,-10240.0,99.93743896484376
55455687087,6941.25,7274.7001953125,-1.932469553539721,12.825081012869116,15532.0,-8500.0,99.9969482421875
47354362936,14711.5,19103.3984375,-2.541680978765999,39.89905354853475,43024.0,-17040.0,100.0
49954369499,4927.5,5157.504638671875,-0.6226506230296855,9.967164605100349,12918.0,-6358.0,99.99237060546876
11708893638,152.75,10394.848876953123,11.911848165573147,18.02508805622524,29485.0,-21108.0,99.99542236328124
45130984459,8741.5,8826.092407226562,-1.860500071218636,16.59674291895863,18536.0,-3744.0,99.993896484375
13994691140,15872.75,19217.617095947266,1.6046936714317006,37.35348342779,39760.0,-16176.0,99.9847412109375
65564937405,12803.75,13797.38671875,-8.674526858398892,30.368200557655577,24356.0,-13936.0,99.97711181640624
22878481501,13027.5,13956.357513427734,-8.374961127183191,30.483953726629625,23956.0,-14016.0,99.99847412109376
10612381214,-5983.25,13230.205871582031,14.91645823678017,28.78499068686035,20952.0,-16716.0,99.97406005859376
30202146534,-4225.0,12199.50765991211,13.773136539491478,24.65150844044888,24272.0,-16944.0,99.99847412109376
29672959793,15741.0,16104.13641357422,-6.112496163182664,33.068029644894665,31920.0,-7739.0,100.0
50267665239,4582.5,4668.662963867188,-0.1585455986929121,8.503159545125635,12570.0,-4988.0,99.96337890625
27718448361,16007.0,16383.554962158203,-8.43930231532235,34.908750714287514,33449.0,-12240.0,99.99542236328124
19049095574,561.5,10370.939270019531,12.35123666695575,18.62806426394884,29488.0,-23023.0,99.99847412109376
49373356707,9068.5,9160.255493164062,-0.4891232577409827,17.217119332951622,24546.0,-7280.0,99.993896484375
21572441782,-4378.5,12320.223358154297,14.020525023742682,25.320325264712263,25104.0,-17784.0,99.9969482421875
47498346995,9537.5,9749.95166015625,-2.355181954584009,18.342097248005672,23586.0,-9756.0,99.99847412109376
36890954760,19702.0,21805.0390625,0.4006559822995987,43.09883282075938,43520.0,-15282.0,99.98321533203124
14165830217,17118.75,17415.15103149414,-6.386975710502068,34.8610730784996,34061.0,-9991.0,99.9969482421875
31332722905,18396.0,18723.118408203125,-9.349841245797649,38.51568575609942,36309.0,-13200.0,99.9847412109375
62726579592,17322.75,20492.980102539062,0.2439051605811859,40.456150843552265,43812.0,-17884.0,99.9664306640625
12328580072,13934.75,18765.577697753903,-1.049126977908756,36.55647577341104,40794.0,-18944.0,99.98931884765624
15824894416,17457.75,20790.19900512696,-2.011833057949302,41.9180045258591,45794.0,-20542.0,99.9969482421875
39649543984,15472.0,19674.678466796875,1.3617599931163529,38.55171960928441,39952.0,-16256.0,99.9969482421875
57753216629,11927.25,12619.09375,-6.135910667086664,26.42630239212949,23188.0,-10432.0,99.98931884765624
41723556417,20119.0,20267.64978027344,-6.090620958177447,38.70534538305295,38818.0,-8094.0,100.0
55166371789,11727.25,12371.359008789062,-5.587296496642499,25.262872064139305,22544.0,-9216.0,99.94659423828124
50108732443,7180.5,7318.359069824219,-1.7786821576058207,14.33818421488431,16690.0,-4362.0,100.0
2452179723,8283.25,8320.170227050781,-0.6166279279794018,15.443700680275764,18691.0,-5038.0,99.99847412109376
461760541,15783.25,16219.628143310549,-8.340166741291435,32.98278868404769,28143.0,-11948.0,99.99237060546876
19071254209,15819.5,16198.63833618164,-6.204732438658259,33.07513691181894,32405.0,-8424.0,100.0
15776114496,19494.75,22152.03936767578,2.155120124969784,41.73567433446306,41328.0,-17200.0,99.99847412109376
1633340490,210.25,10370.551788330078,11.403157088531447,17.27013773010948,33192.0,-20000.0,99.99542236328124
26843739753,15486.0,15847.30242919922,-6.220677475581029,32.58167114342906,31076.0,-7931.0,99.98779296875
58318431012,15329.25,18972.56005859375,1.875577152996319,37.136379730035166,40148.0,-19128.0,99.9725341796875
34290296714,-2297.75,11668.8125,13.912174991209117,24.4602121868508,29109.0,-21504.0,99.932861328125
63192691951,4489.75,4864.446044921875,-1.9863422941562527,9.618279591675067,9744.0,-6520.0,99.969482421875
53174727018,1337.25,10289.591064453123,11.269679190362424,16.63254284359482,34464.0,-23088.0,99.93896484375
39911550481,17630.0,17853.738647460938,-5.736558177876354,34.8818844384462,32698.0,-8410.0,99.98779296875
23036851395,8727.5,8842.032897949219,-2.245175398355577,17.629528564707986,21889.0,-3872.0,99.99542236328124
56505539403,6715.25,6839.5625,-0.5204496899971802,13.040926538997754,16948.0,-5612.0,99.91455078125
2443675035,7040.25,7169.495574951172,-1.1975324188331915,14.04210487645741,16725.0,-5356.0,99.98321533203124
54265833485,16854.25,17164.971801757812,-8.008263560571534,33.90028648262573,27676.0,-12052.0,99.981689453125
17218081887,4276.5,4568.006774902344,-1.4437305942522036,8.322926225345968,8956.0,-4263.0,99.9908447265625
31329505498,1516.0,10128.068176269531,10.944059513378438,16.31015097914621,33616.0,-24624.0,99.97100830078124
59104353332,13239.25,18208.96423339844,-1.191726064144987,36.67567957037678,40448.0,-20096.0,99.96490478515624
38987573318,1060.0,10162.240173339844,11.860909456311706,17.591983470585056,29794.0,-20368.0,99.9969482421875
12854630077,11389.75,12135.866760253906,-6.6338320580858205,25.26483718277717,21565.0,-9456.0,99.9969482421875
11121153055,3756.75,4159.0977783203125,-1.509618850314614,7.824358785985445,7803.0,-4283.0,99.9908447265625
17769748582,38.5,10368.433563232422,11.530605396701905,17.168621828205094,29568.0,-20791.0,99.9969482421875
19847373924,13419.5,18496.2509765625,-0.7281002206897338,36.779870353050505,40752.0,-20864.0,100.0
39529332399,2528.0,2541.2315673828125,-0.2948289392560669,4.612751445465902,5468.0,-1556.0,99.98626708984376
63966094562,268.75,10397.67529296875,11.686000910788124,17.49624188477934,33600.0,-19888.0,99.98931884765624
43201876014,-555.5,10790.356628417969,12.354186621348868,19.508082456555737,27048.0,-22054.0,100.0
64016702553,16507.75,16945.57373046875,-8.482256382423623,35.86613545526237,32656.0,-14008.0,99.9847412109375
12556591549,14985.75,15475.98876953125,-8.184269737237289,31.14365953772242,28698.0,-12630.0,100.0
15203567195,4982.75,5196.8408203125,0.243461745406569,10.25585425371041,13232.0,-4907.0,99.99847412109376
38543846183,5546.0,5566.476196289063,-0.3582478867078322,10.130265786310543,12956.0,-2588.0,100.0
55157401660,14267.25,18376.264404296875,-3.6063796374981343,37.53476052851947,41100.0,-23488.0,99.932861328125
26267198819,8651.0,8744.897827148438,-1.7539429934615605,17.28504983607055,21712.0,-3816.0,99.99542236328124
52523206388,10932.25,17357.999633789062,-1.5211287606347528,31.94081366532529,38516.0,-19036.0,99.98779296875
40865340289,20738.0,20868.500915527344,-6.221452206555181,39.46677719640537,39778.0,-8598.0,99.9786376953125
64918992720,15497.75,19804.67944335937,1.3851812742707117,38.75971439647663,40824.0,-17120.0,99.99237060546876
11442897703,5833.75,5863.731658935547,0.2638347616063476,10.572753150933886,15438.0,-3087.0,99.9969482421875
68518168791,8352.25,8433.63134765625,-2.4889703132284926,15.13810618676454,16800.0,-4976.0,99.993896484375
26158970213,15896.0,16367.89584350586,-7.918331542525192,33.749496600599215,29968.0,-15311.0,99.97100830078124
21899612039,4718.5,4736.255584716797,-0.1585903290293388,8.681302382577329,11821.0,-3032.0,99.981689453125
66207776624,13448.75,18819.565307617188,-0.960538803969606,37.42138526221503,40416.0,-16508.0,99.9969482421875
13793713898,-3676.25,11897.708435058594,12.911874597821903,23.063736408732336,28643.0,-21184.0,100.0
20296101421,11081.5,11812.247497558594,-5.77916478365192,24.612926995843864,20236.0,-9551.0,99.99847412109376
56102436645,13560.25,14050.071044921877,-5.618533927104835,28.33641089759221,24344.0,-10096.0,99.9603271484375
34195204126,-974.5,10837.537811279297,11.889249552540337,18.872110462100423,25728.0,-23152.0,100.0
5436879022,-335.75,10641.914093017578,12.203460123723543,18.777319290122925,27072.0,-22044.0,100.0
57016045679,6724.25,7097.5245361328125,-2.278208627513508,12.70284360423284,13712.0,-7600.0,99.97711181640624
22144813415,7696.5,7810.590667724609,-2.304153653295549,14.045615036015288,15972.0,-5999.0,99.98626708984376
52835859487,4524.25,4902.2818603515625,-2.1342589983670925,9.59573902391042,9196.0,-5036.0,99.993896484375
46202468065,16390.5,16745.226135253906,-7.015099898521817,34.59927858254493,35038.0,-9144.0,99.97100830078124
19159056530,4424.5,9692.14828491211,12.536190983828169,16.332011800684857,35401.0,-16284.0,99.9481201171875
8952247114,-36.25,10897.427185058594,13.064728818127763,21.006400706853643,32986.0,-21128.0,99.98626708984376
35827393813,16058.0,16513.985717773438,-7.189669976369303,32.935762148949834,29510.0,-15154.0,99.9908447265625
34761224166,-5296.0,12687.13348388672,14.123364546971803,26.250831665953257,23206.0,-18432.0,99.98779296875
4318471983,2835.25,2845.0591735839844,0.3264119243580138,5.036469646823732,7967.0,-1967.0,99.98626708984376
34404796405,11937.0,12618.155151367188,-6.41373679864219,26.277615671828745,23370.0,-10120.0,99.9969482421875
41555811162,-1810.0,11363.00555419922,12.731959064775896,21.6433622616149,31852.0,-20520.0,99.9969482421875
46669224174,-1756.5,11137.50341796875,11.720822512844656,18.94252805847184,26250.0,-24376.0,99.9969482421875
40843791629,15176.0,15732.19677734375,-7.788406233219888,32.02027971286219,26634.0,-13092.0,99.98321533203124
32502211151,4793.0,4840.613830566406,-0.1614223770584218,8.505207447003471,11965.0,-4487.0,99.98779296875
22721792204,15161.5,18869.582946777344,-2.6326144527768323,37.10032483762896,42180.0,-23611.0,99.98626708984376
36766397068,13364.0,17806.840576171875,0.5565593428381349,34.02627188293867,39426.0,-18962.0,99.9725341796875
4060022492,8850.25,16650.675659179688,-0.614881507693872,28.80060269743815,36306.0,-18234.0,99.99542236328124
64524640465,19875.75,20096.031982421875,-8.107527591934778,39.87998848802211,42232.0,-11416.0,99.993896484375
17199225443,8201.5,8279.59292602539,-0.8397152300204778,15.974867965365178,20756.0,-6363.0,99.98626708984376
65963545625,16966.75,17291.2998046875,-7.826037421994317,35.55313675412239,32644.0,-12156.0,99.9969482421875
8260858568,15872.25,19712.472778320312,-0.0061095482592262,38.42112324622237,42150.0,-19494.0,99.98931884765624
68431000203,7069.25,7175.5556640625,-0.1948665546027574,13.414127473584848,17328.0,-5856.0,99.96795654296876
60850271266,2650.75,10458.962158203123,11.77093199942752,17.29477854083324,34760.0,-20220.0,99.96337890625
17482522671,7704.5,7880.180236816406,-1.76115444899813,13.671656444124183,16329.0,-7147.0,100.0
24909720764,10311.5,17322.228515625,-3.1184328508965926,32.73428747360975,38120.0,-20352.0,100.0
52297109576,19708.25,22065.4970703125,-0.3743156363622365,43.34414500644764,45348.0,-23100.0,99.98626708984376
61950042609,20146.75,20387.799072265625,-9.421422768664875,41.18708112090287,42408.0,-11104.0,99.99847412109376
28598226144,16338.0,20186.31454467773,-2.564879194798584,41.20010239514952,44800.0,-16936.0,99.9969482421875
32318803779,7577.0,7640.913024902344,-0.3292902563752016,14.492707162834474,18944.0,-4287.0,99.981689453125
27159289380,13795.0,18264.18115234375,1.446874040969172,35.57157689660882,38016.0,-17708.0,99.993896484375
15205434082,1142.75,10410.077697753906,12.931502957130254,19.52589792297422,33762.0,-20126.0,99.981689453125
21893138636,13800.5,18221.43725585937,-2.33105955179818,35.74870239652136,40873.0,-22752.0,99.9481201171875
20615048749,12564.5,13154.534942626951,-6.014719916421084,26.881659330723515,22488.0,-9075.0,99.9908447265625
1618055454,-463.75,10772.17562866211,12.246875237568888,19.10990988168198,25856.0,-23603.0,100.0
24023669312,20526.5,22832.7431640625,1.52791476079386,43.20089206405992,42944.0,-16192.0,99.9847412109375
41500052428,11849.0,17535.80126953125,-0.6593430201148476,32.91624480581906,38290.0,-18674.0,99.99847412109376
39123105553,17788.0,18014.02392578125,-5.590580186077701,35.096856210766184,34278.0,-8576.0,100.0
43672324396,15657.5,19109.975158691406,-1.6923183376232045,38.62644841427499,42024.0,-23350.0,99.96490478515624
11514049562,-203.25,10616.724090576172,11.659084437215718,18.338465593828467,32704.0,-19659.0,99.99847412109376
58754849736,14420.25,19115.548706054688,0.1062557275307924,37.341459129512046,40820.0,-18700.0,99.96337890625
60727815022,-4167.25,12299.277099609377,13.813139652984898,24.611109508643683,25024.0,-18520.0,99.99237060546876
36496092824,12578.0,18211.55859375,0.6361357752162898,34.99808894671456,38858.0,-16736.0,99.99847412109376
16672197547,6193.75,6365.271148681641,-0.4972110070465973,12.10814179636089,16351.0,-7422.0,99.957275390625
28428927601,16722.0,17004.52117919922,-6.460541572713455,34.45552109267691,35824.0,-6624.0,99.9908447265625
9097271760,17454.75,20780.89663696289,-1.9518664835402093,41.838287969306414,45706.0,-20715.0,99.96337890625
38572980917,14087.0,14559.718139648438,-6.85251495940823,29.890048781669385,25530.0,-11232.0,99.993896484375
19879280012,12753.5,17977.345764160156,-0.915108885404725,35.01796103751043,39832.0,-20555.0,99.98321533203124
6721375969,16387.25,16724.83480834961,-6.993342471610779,34.597291118713656,34777.0,-9040.0,99.99542236328124
41542288104,14150.0,18847.204040527344,-0.4365804006443481,36.16986827093509,41078.0,-20270.0,99.98931884765624
12999563752,16487.75,20087.884063720703,-3.233241992270534,40.914200861377054,45072.0,-23262.0,99.90081787109376
559023047,7142.25,7145.164794921875,0.0535361703499096,13.3303686552809,17754.0,-1452.0,99.99542236328124
18995149567,3154.5,3243.33984375,-0.7599054670812201,5.63702954145789,6765.0,-3632.0,99.951171875
10406869301,16341.75,16724.929565429688,-8.308060091300998,33.97431296110417,28346.0,-13909.0,100.0
21960632557,15259.5,15766.581237792969,-8.987808886736191,32.879193538856875,27517.0,-13664.0,99.98626708984376
1043830061,13988.25,14578.788665771484,-7.393886064481512,30.002673483437288,25004.0,-12896.0,99.9786376953125
21370558546,2756.5,9994.74481201172,10.91659004111536,14.970329669576955,35348.0,-20192.0,99.93133544921876
54609759898,-3932.75,12095.2099609375,13.50482958202464,24.66955270422812,27240.0,-20960.0,99.98779296875
15516785286,-2245.25,11531.223571777344,13.863569806173018,23.760090335518367,26731.0,-16446.0,99.99542236328124
28790964744,21105.0,22758.33511352539,2.033200655640516,44.23410207025304,43136.0,-16040.0,99.98626708984376
63418348212,12718.75,17862.710693359375,0.3051705555705798,33.96565140053267,39528.0,-19904.0,99.98626708984376
11568301774,-5249.25,12899.838134765623,14.853211440012675,27.64497738702548,24171.0,-19008.0,99.99847412109376
19549489255,7374.5,7537.503326416016,-2.3184642030649982,13.59097933691255,15628.0,-5679.0,99.99542236328124
33840227801,16164.0,16511.870880126953,-8.201105778385637,34.710148082319385,32565.0,-12856.0,99.98931884765624
63934660912,20034.75,22342.62634277344,-0.3671211031242423,44.493387465785474,45840.0,-23916.0,99.95269775390624
18603998886,-3933.5,12086.18911743164,13.892844615583162,24.492299201745823,24037.0,-18664.0,99.981689453125
33595579582,-4441.0,12281.750030517578,12.377727941609384,21.81430640493234,23169.0,-21724.0,99.9969482421875
53027926098,2855.25,10267.778686523438,11.406776883030632,16.04404339893819,35244.0,-23208.0,99.99847412109376
16865165279,531.75,567.1740112304688,-0.0011212050602871,1.1179070116890082,1474.0,-640.0,99.54833984375
58540781681,19160.25,19498.065185546875,-8.856946127565562,39.917490193398216,40424.0,-11408.0,99.993896484375
33778375007,5806.5,6201.60888671875,-2.54942260735027,11.658281714758806,11304.0,-6280.0,100.0
49200870028,12808.5,17687.581176757812,0.5975760649612828,33.59744921162717,39120.0,-18326.0,99.98016357421876
25697592361,18242.0,18482.20568847656,-7.37895286948638,37.28355488874151,34725.0,-13020.0,99.99847412109376
36830018914,169.0,10503.0703125,11.2996181080909,17.072331294099353,32422.0,-20422.0,100.0
64706348817,17842.75,18039.1259765625,-5.0664240150846265,34.918856721594565,34260.0,-7968.0,99.9969482421875
17690312067,8763.5,8884.248718261719,-1.997479685992536,17.107950102431268,20693.0,-3968.0,99.9786376953125
47721174381,13526.5,14182.302185058594,-7.780129122197956,29.82338270019275,24802.0,-12782.0,99.9969482421875
60111743748,18930.75,20590.95166015625,1.7544997370318514,40.32179229980323,40320.0,-11904.0,99.9755859375
37852830116,16038.0,19411.499084472656,-0.982442840197201,38.09871693048037,43052.0,-19932.0,99.95880126953124
18153482529,22632.5,22747.406829833984,-8.050836015081224,43.30132578716529,41968.0,-11948.0,99.99847412109376
1564031993,14425.25,14989.138793945312,-8.480565053149329,32.35165531216364,29779.0,-9320.0,99.97406005859376
63230260537,16496.75,16862.360473632812,-8.463957823863138,35.5696756904315,32652.0,-11980.0,99.99847412109376
21177762968,15579.5,19380.093963623047,-0.3935194189421508,38.695023051151615,43296.0,-18279.0,99.97711181640624
46143847581,13446.5,14263.104370117188,-8.386532613566452,30.791158735125137,24138.0,-13312.0,100.0
67862417949,13712.75,14163.75341796875,-6.440929318529896,28.36718655080516,25448.0,-7784.0,99.99237060546876
16626631848,15724.75,19571.131317138672,0.139634109937682,38.87298275482045,43235.0,-18368.0,99.9664306640625
43779459327,5460.5,5856.932495117188,-2.258886825142582,10.629790571785586,10896.0,-6498.0,99.969482421875
3628137675,7362.25,7546.916717529297,-2.544265300456133,15.250819752100885,17697.0,-5424.0,100.0
17332249534,-4578.5,12782.591369628906,14.630791807794733,26.712989495605644,24288.0,-20131.0,100.0
62292644462,-4256.25,12483.979248046877,14.311451436868213,25.945692850790017,24552.0,-18656.0,99.9969482421875
48247958252,10368.5,17035.3984375,-1.5228075269072348,31.20749746403852,37016.0,-18368.0,100.0
35815252825,16800.0,17050.71417236328,-6.48303161284587,34.07756374489441,33690.0,-8006.0,99.98321533203124
13411899905,22985.75,22985.75,-6.342586174787543,41.35920274266962,38421.0,7728.0,100.0
24080969222,-1860.5,11430.15753173828,14.201661181470849,25.192684087180904,24096.0,-16220.0,100.0
52132303957,15662.25,16158.270874023438,-7.67131498090899,33.128790245095686,29324.0,-15416.0,99.98016357421876
24042159707,4158.5,4457.443908691406,-0.2512520245378687,8.928858136381685,11336.0,-4460.0,99.99847412109376
53552232532,15503.25,19100.774169921875,-1.1577966732409717,38.20891161692473,42376.0,-20664.0,99.93743896484376
66247051176,14118.75,18870.2294921875,1.281261774691544,36.49960213049107,40592.0,-17896.0,99.97100830078124
17779229413,14978.5,15392.097595214844,-6.549281815949597,30.863693085757177,29068.0,-11103.0,99.99542236328124
46871312884,13336.5,18073.732421875,-4.071532300543102,36.253366518184414,41174.0,-20608.0,99.96337890625
41815278760,16348.0,19870.633178710938,-0.0296858955612973,39.668657130071246,44070.0,-17816.0,99.9542236328125
39067859603,8329.0,8420.526184082031,-0.892004473129573,15.960474132108326,20620.0,-7800.0,99.98931884765624
35289104429,17170.0,17403.863403320312,-6.837031427893635,33.9741335805595,31582.0,-13562.0,99.98779296875
3395827921,19467.25,19730.82778930664,-8.964851808550328,40.23038591324721,39695.0,-13276.0,99.9969482421875
6263326440,13170.25,18458.31115722656,-0.8320777173804572,35.872442323516125,40531.0,-18132.0,99.97100830078124
63881414735,7610.75,7755.96142578125,-2.441199607417472,13.658387720943534,15240.0,-7600.0,99.98779296875
9395904903,9626.75,9738.975555419922,-1.7559407134498437,17.245124101968457,20453.0,-8534.0,99.9969482421875
41303240176,14120.0,19002.34045410156,-3.962333240478776,39.18148419003384,43116.0,-17052.0,99.8382568359375
9446204726,-2334.25,11306.052124023438,12.680525826444836,20.88265533676232,28616.0,-21850.0,99.99237060546876
46184152909,12092.5,12744.849243164062,-6.072105064569236,26.32928497232614,21538.0,-10130.0,99.993896484375
5033557699,6444.25,6594.64404296875,-0.3345839072384606,13.01400641131329,17706.0,-3932.0,100.0
42522502632,14739.0,19116.449340820312,-2.3930192681896605,39.17792941715268,43488.0,-18284.0,99.96795654296876
63241696187,5150.75,5454.907470703125,-0.635059339056685,10.325127705307963,14172.0,-6400.0,99.89471435546876
57522961480,17507.25,20697.744262695312,-0.6674484339878277,41.73852375895265,44576.0,-17516.0,99.9664306640625
53001100664,13057.25,18444.978515625,-3.67412418778057,38.053810343773804,42076.0,-16596.0,100.0
11693825113,16552.75,16954.2958984375,-8.255187093652983,35.6031826257064,32593.0,-13148.0,100.0
56645507150,-1235.75,10988.28369140625,12.083468500196702,19.381330882723088,26816.0,-22372.0,100.0
30279316787,8166.0,8304.313903808594,-2.092938162690058,16.688894460260435,19944.0,-3871.0,99.993896484375
64858299771,5674.75,6026.463134765625,-2.7627021562636505,12.9867571032236,14104.0,-5496.0,100.0
52432291193,15724.25,16114.31982421875,-8.411598563946793,34.20478866478129,31264.0,-11628.0,99.9969482421875
47945627360,14493.5,19363.785095214844,-0.7069257710822756,38.10872097674646,41438.0,-16800.0,99.98931884765624
41022380471,6320.0,6651.857666015625,-2.411776561992075,12.33874630624753,13642.0,-6110.0,99.99847412109376
21067963030,-3426.5,11923.53109741211,13.849482977674825,24.273876962813304,26624.0,-16880.0,99.97711181640624
1719375049,16944.25,17285.930541992188,-8.098436549150238,36.01697763255246,34827.0,-13350.0,100.0
7001904939,5649.25,5802.505828857422,-0.224429797073577,11.28169942850967,13929.0,-4943.0,99.98931884765624
49291608580,19921.5,21287.694946289062,2.4878466174503955,41.69738405637592,41344.0,-12876.0,99.99542236328124
52944283186,-1241.75,11268.8779296875,13.302923612058724,22.244779729709,29900.0,-20228.0,99.9908447265625
61109909242,-4843.25,12558.649169921877,13.08289943104549,25.214628159174552,26360.0,-20572.0,99.835205078125
23384249245,12680.5,13237.273803710938,-6.305416282975495,26.655492659221007,24520.0,-8124.0,99.9908447265625
43070678369,18888.5,19142.653076171875,-7.582547354504763,38.97439888190316,38388.0,-10262.0,99.9847412109375
28745302385,20184.0,20339.886016845703,-8.348438930306544,40.28125282858492,41197.0,-11659.0,99.98779296875
19584932574,-4988.5,12741.334167480469,13.880017766136266,25.401787527100225,23460.0,-17991.0,99.99237060546876
30839537631,657.0,680.5911254882812,0.0304584112972349,1.3014346862529111,1920.0,-656.0,99.676513671875
33437990682,-3148.0,11911.855010986328,13.496747905261609,24.55624769359436,26912.0,-20095.0,99.99542236328124
28187629213,10960.0,11707.663208007812,-5.899114127255571,24.19557475111952,20496.0,-8960.0,99.97406005859376
56167098953,17643.25,17914.403198242188,-6.4696390640500665,35.68170654612412,35088.0,-10344.0,99.98016357421876
68424151019,4289.25,4591.03271484375,-0.508793332408906,9.133939069322892,12480.0,-5760.0,99.951171875
46363270692,13107.5,17911.03759765625,1.7687977874431229,34.57947676148628,37032.0,-17600.0,99.98779296875
22992487360,18139.5,21390.81188964844,1.020805087623646,40.92667867053687,43028.0,-20364.0,99.97711181640624
53234006466,2846.25,10004.648559570312,10.822601259498033,14.91478689662666,34720.0,-20364.0,99.9114990234375
49006151270,-4466.5,12420.998046875,14.594692869219328,26.64314106475996,24632.0,-18240.0,100.0
27961321402,-4143.0,12234.302917480469,13.504431601155298,25.004641581429578,27220.0,-20696.0,99.98626708984376
6034625502,-3848.75,12334.106628417969,14.088268004334877,24.898185676613323,24768.0,-20375.0,100.0
50089935971,8741.5,8822.768920898438,-1.566835892803701,17.358068332282055,21994.0,-3666.0,99.98016357421876
38685563139,13439.0,13509.37451171875,-2.556575864803756,23.643589030788423,26398.0,-6512.0,99.993896484375
18760084461,13395.5,13920.293060302734,-7.289740066895313,28.71096415047245,24600.0,-9552.0,99.993896484375
23870469212,11662.5,17583.953979492188,-1.9863018531242207,34.15403722040748,38916.0,-21308.0,100.0
24412647443,11462.5,11644.94757080078,-2.391830743851061,21.316279258208805,25572.0,-9691.0,99.99237060546876
53958898879,4081.25,4510.438232421875,-1.8900942068784865,8.881111668930231,8360.0,-4452.0,99.993896484375
7907385318,-4414.75,12234.381225585938,13.68872189701644,24.489329254837667,23622.0,-17914.0,99.9908447265625
17556294287,3891.5,3913.777648925781,-0.241000121999273,6.895427374921489,9229.0,-2980.0,99.9664306640625
30916878014,-6806.0,13591.23178100586,14.458341964002098,27.899075792297538,19557.0,-17755.0,100.0
44246336988,11575.5,17615.044799804688,-2.196271080845217,33.33389946325059,39690.0,-22310.0,99.993896484375
61783091834,-2609.25,11670.626708984377,12.71142152827713,22.66867525921457,30496.0,-20288.0,100.0
68475625857,23051.25,23142.60070800781,-7.334572665653494,43.08569007806782,44520.0,-10584.0,99.97406005859376
6452881699,11371.25,11480.592956542969,-2.439940666643712,21.0962471303148,25089.0,-9943.0,100.0
12929938306,2564.75,10929.370849609377,13.196151081843556,20.922088472145145,33156.0,-20046.0,99.99237060546876
41667769168,17358.0,20829.379333496094,1.2603815714532938,40.868114565178274,42434.0,-19164.0,99.94964599609376
39339923636,14561.0,18588.73583984375,-1.9698810088135617,36.75610853450842,41882.0,-20686.0,99.99542236328124
6599739908,19569.25,21040.302276611328,1.9751042111275707,41.157404750741215,40512.0,-11660.0,99.993896484375
21474327788,10874.5,17470.913818359375,-3.4274229207310065,34.031088235795785,39036.0,-21504.0,99.993896484375
45656135175,5998.5,6001.4102783203125,-0.1564031907653376,10.573343322135262,12130.0,-1696.0,100.0
22445671543,4380.5,4764.173675537109,-1.2785694371008165,8.973821448533627,10428.0,-5936.0,99.93896484375
25105907473,16855.5,17125.125,-5.532905437479204,33.61027252335485,31305.0,-7808.0,100.0
23329044714,530.5,10363.191284179688,10.790251724105795,16.488010917140393,34260.0,-23148.0,99.993896484375
29652305566,-5624.0,13070.185272216797,14.721617387618132,27.57033735471093,23040.0,-17639.0,99.9908447265625
49446451471,6672.5,6969.5611572265625,-2.376526855722515,12.434271456274647,12774.0,-6444.0,99.98931884765624
40892311508,10592.0,17304.821044921875,0.638099652814056,31.75239414499181,37608.0,-18560.0,99.98931884765624
26934810977,21331.0,21488.380828857426,-8.933479186424073,42.646886932261786,41832.0,-12735.0,99.993896484375
58405603526,-353.75,10578.104125976562,11.8881660131033,18.43909762832913,28404.0,-21272.0,99.99542236328124
23159773353,18511.5,18814.77685546875,-8.19015514256411,37.90599399980454,36717.0,-13324.0,99.98931884765624
2666645574,1486.25,9994.15692138672,11.619284130492726,16.702004168702103,30118.0,-21360.0,99.9969482421875
35340330601,15081.0,15482.654052734377,-6.325982637082483,31.966914916184223,30664.0,-10140.0,100.0
25437939388,9170.5,16776.376953125,-1.2120497652953044,29.48059354740582,36544.0,-17392.0,100.0
24359271435,7565.5,7731.634887695312,-1.961301484799471,14.830627332098253,16792.0,-4059.0,100.0
58748774603,9869.25,10036.969482421877,-3.018073841611268,18.90940417538748,22504.0,-11116.0,99.9969482421875
843495385,13713.25,14209.263153076172,-6.499586335424429,29.69060092102153,28365.0,-8552.0,100.0
45347792596,11440.5,17523.26641845703,0.2911129044157162,32.73700109190323,38738.0,-17776.0,99.9908447265625
37710092638,-1412.0,11049.06964111328,11.881947174219455,18.99536140380324,25728.0,-23924.0,100.0
49638336338,-1558.5,11509.819396972656,13.808778830111253,23.54413930720052,29552.0,-20864.0,99.99847412109376
24518510594,8517.5,10991.606689453123,10.164142274801245,14.978157707304533,36224.0,-15467.0,99.98626708984376
68646415961,13784.0,14290.88330078125,-6.164196912038763,29.90139256444812,27392.0,-8380.0,100.0
34707353982,-2125.0,11491.876953125,12.401156334529794,20.495865580162963,24278.0,-23184.0,100.0
44180006274,3184.5,10411.954040527344,11.989961285089317,17.563087188260585,34842.0,-19646.0,99.98626708984376
21725469551,4116.5,4158.661590576172,-0.7546501191338773,7.38375535925967,9272.0,-4603.0,99.98321533203124
9418706533,13180.75,13726.186431884766,-5.86990027427416,28.26202313206719,25373.0,-10338.0,99.981689453125
30611609809,19819.0,20055.00762939453,-8.937429229776066,40.65759743536658,39924.0,-13424.0,99.99542236328124
33321993348,16396.0,19841.738800048828,0.8507639384310807,38.45418215984639,42384.0,-20379.0,99.969482421875
8609232777,15796.75,16128.111907958984,-5.483539900043874,32.053678127795614,31391.0,-9102.0,100.0
33697175315,7993.5,8048.798217773437,-0.0265289424806788,15.23754226134289,19289.0,-3084.0,99.98321533203124
60777262139,6349.75,6618.21142578125,-2.624445762549255,13.656508048931803,14744.0,-5376.0,99.97711181640624
47836619191,7634.5,7993.911865234375,-2.044775336044568,14.302460628012168,17334.0,-9598.0,99.9969482421875
32762215312,17283.0,20761.976928710938,1.1943986620669744,40.351049376150165,42632.0,-16603.0,99.98321533203124
41375975796,15492.0,19102.963745117188,-3.152354764131597,38.75870654997679,43008.0,-22016.0,99.87640380859376
43185731477,13502.5,14021.446105957031,-5.826195937826469,28.348750843751567,25106.0,-10988.0,99.9969482421875
62590095314,-2063.25,11334.16064453125,13.19632276051445,22.077577715553545,29704.0,-20864.0,99.993896484375
61132682218,-1673.25,11272.163818359377,12.79694809594657,21.535521508598325,32220.0,-21344.0,99.9755859375
70824916,12759.25,17948.41470336914,-0.1235053450202788,34.32943874234873,39880.0,-19310.0,99.9908447265625
5807260402,-149.75,10767.186706542969,12.647598372575594,20.207822450380725,32665.0,-21164.0,99.9908447265625
22869247905,16471.5,16780.32339477539,-5.253812113134039,33.269817881058884,35465.0,-8620.0,99.9725341796875
52641592311,3997.25,4129.233642578125,-0.439708332402288,7.5644055094583855,11524.0,-5736.0,99.99847412109376
38959059430,298.0,10401.01104736328,12.078338186084208,18.408690630200304,29334.0,-19552.0,99.99847412109376
47077714049,22186.5,22311.75109863281,-7.854470494099178,42.1089799547648,42296.0,-11992.0,99.993896484375
2034771118,-3357.75,11814.753356933594,12.987964296801168,22.203526783268813,26163.0,-21440.0,100.0
9706282018,2959.75,10158.749053955078,11.36890901214757,16.13091761135812,34128.0,-19279.0,99.981689453125
37315892072,15642.0,19626.68963623047,-0.1508584967502324,38.99103765829202,41926.0,-18430.0,99.97406005859376
55242024574,-7105.75,13899.857543945312,15.000792350098203,29.588297665098416,20312.0,-17824.0,99.822998046875
4381712465,21086.25,21266.45883178711,-7.789471224732757,41.47024005084298,42846.0,-11233.0,99.9908447265625
44381651077,19447.5,19629.746948242188,-7.213619670269972,37.5101961505867,34130.0,-15136.0,99.9847412109375
28007103885,14077.0,14810.671020507812,-8.023465715048326,31.361627406682505,25776.0,-14640.0,99.9969482421875
3191589988,13626.25,18593.98760986328,-1.5118205870473116,37.15655101918321,41666.0,-21968.0,99.99237060546876
14424735211,6028.75,6315.203063964844,-2.4996497090671563,13.358739851487613,15833.0,-5632.0,99.88555908203124
45059584177,20149.5,20435.5234375,-8.562273448808075,40.979576143013055,42354.0,-11992.0,99.99237060546876
9262838357,14694.75,15120.598846435549,-6.173745345694148,30.404193011408804,26958.0,-10883.0,99.993896484375
16964117556,14225.75,18680.051361083984,-0.916533652587904,37.73362888008838,41600.0,-21114.0,99.98016357421876
8492556996,14781.25,18798.25030517578,0.4055431564247106,36.10545193551012,41065.0,-17532.0,99.945068359375
12208273704,18834.75,21572.843322753903,-1.0874304381303164,43.69239018866651,45760.0,-21950.0,99.9237060546875
28903019701,15022.0,15573.599029541016,-7.846093067866282,32.37244161479785,28609.0,-15280.0,99.97100830078124
3711109776,17995.25,21124.086364746094,1.0644782053922592,41.02784864777455,43531.0,-17840.0,99.9755859375
40192454876,13592.0,17975.037536621094,-3.28866855215621,34.90377823398802,40602.0,-22956.0,99.96490478515624
19412539678,-869.5,10838.900970458984,11.887432608492222,18.756421284936792,25856.0,-23491.0,100.0
53381566218,-111.75,11083.456176757812,13.55716816873488,22.9518059397994,29824.0,-19556.0,100.0
33519601114,-1701.0,11010.112396240234,12.333390707312816,20.2806256678038,31672.0,-21088.0,99.9847412109375
38052909537,20789.0,20990.62615966797,-9.184415626710134,42.123965144321545,42650.0,-11568.0,99.9969482421875
25123695416,13621.5,18617.1123046875,-0.7687281744209584,37.0506962869601,40004.0,-17904.0,99.99847412109376
64854782235,9294.75,9585.9189453125,-2.251352549262869,17.609241340192977,20680.0,-10268.0,99.99542236328124
40242445819,5961.0,6310.915710449219,-3.063756081706676,13.549968301839792,14870.0,-5648.0,99.99847412109376
63166900076,10182.75,17020.509765625,-0.0075036532983494,31.22296778675497,37640.0,-17880.0,99.9969482421875
41149097238,-1834.0,11229.463073730469,12.968241185614684,21.557634317098383,28448.0,-19338.0,100.0
6251431425,21364.25,21364.25,-5.316196796639548,38.508523011949805,36586.0,7894.0,100.0
54972372878,-5091.75,12685.930786132812,14.432643928581555,26.67864725609698,22016.0,-17368.0,100.0
23187570267,4276.5,4566.854797363281,-0.3563494015730086,9.104527208467502,11572.0,-4859.0,100.0
55244394856,18286.25,21089.149169921875,-1.9352307456132285,42.54119612373525,45712.0,-23608.0,99.97100830078124
19598454150,-1046.5,10795.273559570312,12.12094270853674,19.126508364704968,28533.0,-21740.0,99.99847412109376
30093486112,23685.0,25195.15539550781,-0.4624062119427727,48.12321245742722,47360.0,-18811.0,100.0
64578844086,-2627.25,11394.569946289062,12.26846130524072,20.282485761132865,27984.0,-21240.0,100.0
63581688850,3290.75,10290.19580078125,11.709796982004404,16.67171674708391,35072.0,-19888.0,99.98016357421876
26345244123,6539.0,6682.839263916016,-1.3834669012549805,13.36795471168847,15624.0,-5232.0,99.98931884765624
650119556,19424.25,21519.68701171875,-0.4008359675654533,41.42530419219528,44672.0,-17839.0,99.99847412109376
47955438586,-3279.5,11918.23193359375,12.488004130599371,22.87979336133573,29666.0,-20480.0,100.0
34899794777,16432.0,16807.617248535156,-6.983026663552619,34.3847801354252,33140.0,-9862.0,99.9908447265625
32537173362,-1162.0,10751.71484375,11.162711210249192,17.669553718221238,31328.0,-20303.0,100.0
54686611494,1070.25,10115.679565429688,11.50898985364779,16.794894192338095,29868.0,-21436.0,99.99847412109376
58137654573,14248.25,14790.787475585938,-7.341806897061564,30.215689295087746,25636.0,-12820.0,99.96795654296876
58702269267,7385.25,7471.242065429687,-0.4441206024876749,14.350652575829509,18708.0,-5580.0,99.97711181640624
17321893862,-5080.5,12575.607971191406,14.016302271012124,25.79775260616043,23164.0,-17967.0,99.99237060546876
42027838761,16757.0,17116.30987548828,-7.562406548459756,35.178927518978966,32194.0,-13118.0,99.99542236328124
19376512390,-1517.5,11032.697845458984,12.447523960083512,20.213685472256127,27268.0,-20220.0,100.0
9226310827,6811.75,6967.749725341797,-1.7503700847267616,13.825215276081495,17091.0,-5334.0,100.0
21416878707,7505.5,7623.226989746094,-0.8306261511905173,14.85352226775142,20620.0,-5167.0,99.98626708984376
8206334474,1891.25,10721.673034667969,12.818268575781453,20.31753420953116,33408.0,-19263.0,99.9847412109375
13881803056,20244.75,22498.46685791016,-0.6278094392473951,45.02088369424792,46512.0,-23552.0,99.95574951171876
66620417634,5.75,11031.9248046875,13.2234766457108,21.255684726413843,30880.0,-20380.0,99.96337890625
2378529753,15043.25,15489.440185546877,-7.1218601690984,32.16122647828417,31331.0,-8156.0,99.99847412109376
38507916194,1544.0,10511.752685546877,12.846787731324667,19.26071478404532,34212.0,-19826.0,99.9725341796875
10060331929,15580.75,15990.586883544922,-6.644810268232348,32.71606314101909,31929.0,-8622.0,99.993896484375
55125610530,5182.25,10337.033935546877,11.462437310963898,15.982480016546711,34756.0,-19520.0,99.97711181640624
53166735842,3443.25,9649.920776367188,12.321690097485067,16.59518848440688,34228.0,-16284.0,99.97711181640624
41382905568,14404.0,19290.557556152344,-0.2089750606948773,37.25574677049567,40608.0,-18216.0,99.99237060546876
43877089611,10396.5,10594.951965332031,-1.6069520218356104,19.355019403755502,23258.0,-11014.0,99.98931884765624
35022119085,16474.0,16853.402954101562,-7.9874319868902335,33.64819525400292,30764.0,-14624.0,99.98779296875
61928621261,13986.75,14699.02880859375,-7.623906786935879,30.84488316648084,26644.0,-14744.0,99.97100830078124
17667111316,15700.5,19292.78915405273,-1.0957468480378942,38.1800036963672,43033.0,-21208.0,99.969482421875
43409829097,15229.5,15722.27978515625,-8.692502784839602,34.19792751179707,31174.0,-13312.0,99.96185302734376
61057547639,5015.75,5376.521728515625,-2.462842143540303,11.077146942450906,11048.0,-7312.0,99.932861328125
15230982084,12124.75,17830.36831665039,0.892535426700385,33.48181941753629,38210.0,-17792.0,99.9847412109375
18663440193,17323.5,17577.796875,-5.626310180602061,34.22189850340633,32484.0,-8192.0,99.9969482421875
3282401186,-746.75,11265.708923339844,13.614924101679248,22.41186566569213,30672.0,-20594.0,99.98931884765624
54742349389,11959.25,12556.850219726562,-5.677102130254393,25.63295765248977,21712.0,-8880.0,100.0
27997992006,-1397.0,11095.933959960938,12.693296594551308,20.590251235012456,28440.0,-20152.0,99.98931884765624
63288972775,6027.75,6192.35107421875,-2.086866161587086,11.942340973311582,13784.0,-6880.0,99.91302490234376
16256994093,13383.75,13874.8251953125,-6.047359708379711,27.950952263403625,23670.0,-8861.0,100.0
42789326198,-2819.0,11311.698181152344,11.878719874518543,19.80764379111896,27206.0,-21402.0,100.0
16842747793,15881.75,16241.543334960938,-5.689494395554601,32.70571162165446,32262.0,-8446.0,100.0
21335422930,-1582.5,11267.083099365234,13.109794399716945,21.696172093682325,30681.0,-20976.0,99.98016357421876
27397205437,13656.0,14457.848693847656,-8.62894016570309,30.99629716627536,25012.0,-13192.0,100.0
23726987465,18486.5,18812.229553222656,-8.575430721191934,38.162885111574525,37264.0,-12924.0,99.9908447265625
41342122870,-4149.0,12234.897644042969,13.659092609361704,24.605094017061244,26024.0,-16480.0,99.99847412109376
8080021559,7285.25,7545.996124267578,-2.723014980286203,14.079930208818194,14866.0,-6767.0,99.95880126953124
58200144817,15953.25,16338.53515625,-6.775722600360033,33.761262363052005,33852.0,-8352.0,99.97406005859376
45758052745,19694.5,19947.444091796875,-8.080767139033833,39.22275123225781,37994.0,-13110.0,99.99542236328124
41178501751,4423.0,4459.626281738281,-0.247662390978134,8.119340826160736,12134.0,-1886.0,100.0
64287792617,15606.75,16106.20654296875,-9.039410490588502,35.247232820044246,32272.0,-14584.0,99.9237060546875
20700876712,12615.5,18337.594482421875,1.3007776803082225,35.209333014844646,39409.0,-17596.0,99.99237060546876
23055461829,15050.5,15622.550720214844,-7.93621871046818,32.44717714175124,28880.0,-14160.0,99.957275390625
25254461632,21582.5,23623.73013305664,-0.6548105629881663,45.70764958086467,48012.0,-24272.0,99.98626708984376
48837887361,20733.5,20858.79052734375,-6.386801493591322,39.70777329445085,39442.0,-10288.0,99.98931884765624
45146293675,6913.5,7064.288757324219,-1.3223658490740218,13.884406533083403,17038.0,-5494.0,99.99237060546876
10616471822,796.75,10375.015747070312,13.08753434267025,19.98279778223513,26896.0,-22366.0,99.99847412109376
28896006903,4498.0,4534.287139892578,-0.3940842174045132,8.20953432886569,12121.0,-2076.0,99.981689453125
11702426595,7416.75,7529.984375,-1.0928952132681389,14.683322672588266,20399.0,-6208.0,99.981689453125
36849509490,-59.0,10527.279357910156,11.684577800619142,17.81206270866706,33438.0,-19790.0,99.9969482421875
22653687557,16836.5,17048.46875,-5.412748355461726,32.22264560403745,28036.0,-7483.0,100.0
31107755326,-4556.0,12318.957489013672,12.512431736897806,22.448993525588826,23200.0,-21392.0,99.9969482421875
14420822345,19444.75,19692.39462280273,-7.933913243905506,38.86356778431863,37826.0,-13200.0,99.9786376953125
48967749574,-4052.5,12169.338256835938,14.21566579504949,25.334455481752503,24032.0,-17776.0,99.98321533203124
12844239580,11226.75,17255.066650390625,-1.6978483603327226,31.908434813906165,37645.0,-20280.0,99.99237060546876
3991679471,5987.25,6343.04638671875,-1.9692899722967503,11.196474695896956,12398.0,-7288.0,99.993896484375
11513042668,9472.75,16842.48260498047,-1.2366993901061778,30.196068694647312,36282.0,-17405.0,100.0
15358600991,2828.75,2842.6277465820312,-0.0140266722808551,4.847136324418405,6929.0,-1495.0,99.9725341796875
26904125444,21369.0,22509.853759765625,0.8112958370321454,43.92649458299612,43392.0,-16096.0,99.98321533203124
59309214913,18678.25,18976.031372070312,-8.285185999081257,38.81901554456573,38240.0,-12252.0,99.99237060546876
60361497873,20154.75,20330.773681640625,-7.763737276289027,39.65789081898182,37024.0,-12624.0,99.9908447265625
20135666988,12513.5,17818.664672851562,-0.4135338373022432,35.068659432418286,39380.0,-20751.0,99.99847412109376
47123021081,17329.5,17661.752319335938,-8.149612230772835,36.27106566909875,32788.0,-11884.0,99.9969482421875
14145075389,14250.75,14914.19287109375,-8.939391914904062,31.62354021782372,25782.0,-12446.0,100.0
579994816,19845.25,22340.492919921875,-0.1358476712430773,44.090399692101954,46496.0,-17143.0,99.9908447265625
56362282608,13442.25,18774.505859375,-0.6876980923290897,36.990365486664544,40020.0,-16316.0,99.99237060546876
48461364229,17683.5,17918.147827148438,-7.249856859975388,34.15615939605576,29818.0,-10040.0,99.993896484375
134625481,18988.25,19250.51406860352,-8.54086508470435,38.83744196730792,37911.0,-12452.0,99.9969482421875
62778249274,2014.75,10095.110595703123,11.028194469525337,16.541991841589088,33000.0,-23424.0,99.9664306640625
22806151623,8870.5,9054.269409179688,-1.8262923781579887,16.4253562601549,20496.0,-9004.0,100.0
11333896956,9991.75,16955.8359375,-3.522163531738342,30.2465930050405,36612.0,-18718.0,100.0
28497107632,15093.0,19482.82064819336,-0.004592211534992,38.35365817179752,41924.0,-16731.0,99.99237060546876
19880591476,15241.5,19038.871002197266,-2.2714459658422994,37.96741615181647,42520.0,-24032.0,99.97711181640624
45200931041,19316.5,19594.36553955078,-9.272218119191855,40.311033532796735,40002.0,-12440.0,100.0
12140039088,15647.75,19675.36361694336,-0.24071341600517,38.86147364852866,42797.0,-16600.0,99.98321533203124
25978998575,2429.0,2449.5309448242188,-0.0299012674374014,4.553733765682421,5840.0,-1927.0,99.9908447265625
51614422523,6082.25,6309.464599609375,-2.3921159170929327,12.853844674901104,15436.0,-5048.0,100.0
58764698389,15964.25,16238.707641601562,-5.505151789474236,31.52685497912093,28404.0,-8716.0,99.98779296875
41673881004,11760.0,17605.826538085938,-1.0992311936235992,33.68759893562016,38964.0,-20732.0,99.96337890625
54138258912,16750.25,20432.504760742188,-1.8344081341940035,41.4521025483441,44684.0,-17840.0,99.9786376953125
21017143687,8844.5,8933.53433227539,-2.59794476664803,15.951120038299704,18168.0,-6904.0,99.98779296875
29596002560,29717.0,29717.0,-0.5148682762185867,53.025923114235376,47360.0,11081.0,100.0
14666117632,27574.75,27574.75,1.358700508420305,49.577704736266895,44032.0,10736.0,100.0
55017561364,14539.25,18715.74865722656,0.0533750799837143,37.41477807880053,40416.0,-19520.0,99.98779296875
1357970475,7544.25,7748.158905029297,-2.4608791091264943,15.484239594759208,17659.0,-6054.0,100.0
32987513488,17798.0,21064.53720092773,1.9175411253547607,40.634212560182085,42688.0,-20367.0,99.97100830078124
3890959164,11380.25,17200.596435546875,-1.40162832218783,32.594788695204784,37888.0,-18927.0,99.99237060546876
66788667547,9245.75,9471.446533203123,-2.468458123444549,17.546273440672806,20912.0,-10520.0,99.97406005859376
16376461621,16131.75,16559.097595214844,-8.37308681085054,33.937140676810564,28009.0,-14382.0,99.9969482421875
4483118029,13392.25,13858.33724975586,-6.436179748961525,27.97014422741304,25657.0,-8188.0,100.0
49973164613,16374.5,16653.620361328125,-6.334759110933671,32.70519442214912,28226.0,-11354.0,99.99237060546876
58035320487,3365.25,3451.097900390625,0.19416745608466,6.5937937581790935,9144.0,-3612.0,99.969482421875
25202353337,15179.5,15587.308074951172,-8.006917075793856,32.992953961322826,30725.0,-11456.0,99.9908447265625
32966466946,2625.0,10345.44271850586,11.40849266921505,16.886223387115376,33816.0,-19992.0,99.9908447265625
55994608098,2462.25,9743.400512695312,10.48605776989457,14.165758170435415,35344.0,-20604.0,99.9847412109375
56459171660,11161.25,17213.5146484375,0.8278231619495605,32.200353821737224,36936.0,-17468.0,99.99847412109376
60567266400,18206.75,21362.584106445312,-0.6954198977224412,42.95516574477064,44792.0,-17820.0,99.98779296875
21742235832,16954.5,20229.468170166016,-3.058034939963948,40.69083677113517,44976.0,-23920.0,99.9420166015625
9999588333,12901.75,13445.580657958984,-6.923018122062625,27.72243443030668,24267.0,-9040.0,99.99847412109376
23989551488,24919.5,26369.413604736328,0.5767788258300948,48.808619415725246,48641.0,-24431.0,99.97711181640624
5987527791,4728.25,5099.200256347656,-2.209605031797436,10.100959736743157,9854.0,-6017.0,99.98626708984376
62071782635,6294.75,6544.3447265625,-2.5081704504019946,13.6883364383373,16164.0,-5480.0,99.969482421875
43573992616,15083.5,19390.43664550781,-0.7482953258038508,39.03488859665324,43496.0,-17030.0,99.99542236328124
52811100878,-3829.75,12241.3916015625,14.052009999640228,24.77760361433433,25928.0,-18728.0,99.99847412109376
51253768505,18202.5,18547.24670410156,-8.666485412293204,37.72126094710841,36052.0,-11006.0,99.96337890625
64253990006,-2978.25,11562.67578125,12.551118602052249,21.36509926511692,27368.0,-20608.0,100.0
59901798770,1320.25,10106.6611328125,10.714515653949752,15.695456293071109,33636.0,-20352.0,100.0
48332957588,11463.5,17482.315551757812,1.760020844733886,32.53504413465711,37676.0,-18814.0,99.993896484375
22299692092,11470.5,17668.859375,-3.0558950168563466,34.91459950728078,39508.0,-21500.0,100.0
31524084850,-659.0,10489.9931640625,10.849853611005082,16.49541966229286,32400.0,-20207.0,100.0
47512671000,16291.5,19873.839721679688,0.5490086250404672,39.87317664455441,41264.0,-18366.0,99.957275390625
52201066588,13885.25,18034.265502929688,-2.149433063646326,35.36496689261926,40224.0,-23404.0,99.957275390625
22282747325,12432.5,13414.239532470703,-8.5326464747455,29.6280418891935,22873.0,-12532.0,99.99847412109376
46478831689,19993.5,20179.187377929688,-8.021842596284548,39.47281068416926,38086.0,-11958.0,99.981689453125
50641028754,-359.5,11060.986511230469,13.555093297988726,21.996856909573125,31090.0,-20926.0,99.98626708984376
45533674352,15201.5,19568.507080078125,-1.100950491200707,39.14489599509746,41850.0,-17020.0,99.9969482421875
19786110256,17764.5,20964.09118652344,-1.0342144217185372,42.96583846145645,44660.0,-16896.0,99.98931884765624
62892590907,5326.75,5516.456298828125,-0.4013816085036094,10.672157987043798,13344.0,-5768.0,99.97406005859376
67123946737,17222.75,17554.20263671875,-8.825725524940593,37.27310232834133,36428.0,-10720.0,99.981689453125
59696103349,12060.25,12761.687133789062,-6.371622846388093,26.987996975117856,23156.0,-11692.0,99.981689453125
45828568004,13895.5,18472.322387695312,0.2436539180465984,35.5401842976506,40806.0,-17784.0,99.99542236328124
20436246135,2626.5,2723.202209472656,-0.4551282401024947,5.324969064066639,6540.0,-3171.0,99.9603271484375
63297078586,-1628.25,11033.721435546877,12.20291394198306,20.26485170800728,31032.0,-20272.0,100.0
7205517439,5212.25,5732.85546875,-2.659894766783225,11.173342825570584,9934.0,-6229.0,100.0
17389110009,15262.5,15672.346496582031,-7.873099850332388,32.394908155692114,31153.0,-8268.0,100.0
42793702923,6573.0,6662.249267578125,0.1530642721743037,12.546491674950882,15462.0,-3626.0,99.99847412109376
22105697064,16725.5,20191.97543334961,0.9246592646122536,40.31579338009385,42432.0,-16263.0,99.98016357421876
8358853552,15158.25,19541.430114746094,-0.3936738401330649,38.8892896916555,42553.0,-16454.0,100.0
17508246101,15550.5,15901.330688476562,-6.097942724641937,31.446240318397727,28949.0,-11255.0,99.981689453125
24773706189,17385.5,17681.043670654297,-7.915207692875179,34.93336435982268,32748.0,-13228.0,99.9847412109375
32476044728,13577.0,18656.622924804688,-2.885804366062558,38.173800769102186,42928.0,-17679.0,99.99237060546876
15912820174,-3965.25,11902.55419921875,12.25273583682163,21.11084462512737,24651.0,-21728.0,100.0
51077518996,11806.5,17577.483032226562,1.6296638420699707,32.98228032195173,37912.0,-18302.0,99.99847412109376
1223906076,12848.25,17521.37612915039,-0.2200816219229926,34.29995289471282,38736.0,-18928.0,99.98779296875
43615854311,3064.5,3115.290344238281,-0.2840143570492562,6.107155588710059,8050.0,-2214.0,99.9542236328125
34249458691,11071.25,11087.440185546877,-1.2626099584776584,19.996958506591977,22469.0,-2240.0,99.9908447265625
59813847919,3568.25,3675.8173828125,0.0317216680075012,6.38701039809964,10132.0,-4572.0,99.98626708984376
59044242595,8285.25,8403.714965820312,-1.4772030185349656,16.567078072273414,21412.0,-3712.0,99.932861328125
48329583738,-1936.5,10938.715698242188,10.870400353764666,18.048490532565133,30712.0,-20354.0,100.0
54309808011,5390.25,5579.2904052734375,0.1959857977393153,10.669015017545547,13696.0,-5064.0,99.981689453125
13261679416,14227.75,18867.085479736328,-0.8390607826381512,37.81607115588513,40752.0,-18334.0,99.98321533203124
65762707611,9570.75,9746.3603515625,-2.795198913668584,18.054286892520715,21280.0,-11776.0,99.9755859375
57156831256,19868.25,22130.09240722656,-1.484567385706589,45.18323011909354,45584.0,-15808.0,99.98931884765624
34324817647,2030.25,2084.294006347656,0.0231670836806574,3.774808489547834,6664.0,-2488.0,98.980712890625
51054874915,12098.5,12219.659729003906,-2.386859228218552,22.29549840978674,26182.0,-10044.0,99.981689453125
16189642103,5020.75,5340.8604736328125,-2.037378889392989,10.668552557325135,11322.0,-7171.0,99.97711181640624
57570672311,2482.25,2615.8424072265625,-0.4376652112857004,5.208789392452072,6544.0,-3272.0,99.9359130859375
11138137466,-1737.25,10942.899047851562,10.784645773538085,17.76254893348725,30890.0,-20405.0,100.0
33396500741,20439.0,20506.62921142578,-7.713918829278962,38.04158620413968,32576.0,-10095.0,99.981689453125
16409787795,7916.75,8097.213317871094,-2.398835013449021,16.353693313888378,19525.0,-5584.0,99.97406005859376
35500955179,5839.0,5998.690185546875,0.1689185409344137,11.655288297927594,14532.0,-4664.0,100.0
50651945562,-1869.5,11468.040893554688,12.953785168549125,22.30139527887896,31744.0,-20412.0,99.9908447265625
49243144327,8651.5,8889.1181640625,-1.349356890371684,15.60311870493633,19984.0,-8912.0,99.99542236328124
2200407908,11961.25,17705.959686279297,0.7339001751137052,33.569718151211525,37792.0,-17781.0,99.98779296875
20642166299,4521.5,4766.219970703125,-0.016043167648437,9.436048304268937,11645.0,-3771.0,100.0
7702369956,12030.25,17788.47723388672,1.3561056332802512,33.48335796294202,38518.0,-18368.0,99.99237060546876
48191511060,15309.5,18763.02764892578,1.174271907204222,37.42268155850911,39600.0,-16768.0,99.99237060546876
25923047328,16668.0,20472.857360839844,1.444120472934398,39.55533074859488,41960.0,-17080.0,99.9969482421875
36147379844,13017.0,17989.748962402344,2.0690144858148187,33.961318941018824,37142.0,-18304.0,100.0
64336152246,-5146.75,12628.498046875,14.265335790675572,26.363283418775573,24668.0,-18672.0,99.9786376953125
8759224311,2779.75,2899.9755859375,0.0389061198388787,5.467929581420855,8547.0,-3209.0,99.993896484375
21042992732,10497.5,16968.14288330078,-0.2553850073945499,31.122193707117244,36768.0,-18795.0,100.0
29691156412,8939.0,16726.69140625,-1.3007712684438084,29.41827650840888,35788.0,-17535.0,100.0
42926918250,-1428.0,11288.610717773438,13.049877279165765,22.01751986818537,32538.0,-21376.0,100.0
39086124538,-2673.0,11277.635620117188,10.906070705347409,19.04948192736673,29936.0,-20480.0,99.9786376953125
48311811324,10047.5,17364.46484375,-5.509791316771831,33.63685580991826,38308.0,-21614.0,100.0
30086867163,9289.0,9477.688537597656,-3.15285960003686,17.886655905517767,20809.0,-11323.0,99.993896484375
1108340152,13417.25,18532.253784179688,-2.601053417947596,37.427782129054535,41940.0,-17243.0,100.0
11670236814,-5341.25,12719.4736328125,14.26358926035802,26.42462097831793,21809.0,-17942.0,99.98779296875
19831583835,6021.5,6220.973907470703,-1.798946474713122,12.572398450766649,15224.0,-4528.0,99.9847412109375
67260555270,3451.75,9876.127319335938,12.29578662062559,17.680025461875644,30208.0,-20312.0,99.96337890625
61679774139,8222.75,8466.63720703125,-2.815288385821586,15.99426371578202,18992.0,-10280.0,99.99542236328124
38769213893,18981.0,19244.858947753903,-7.83115492702369,37.61135564670481,34742.0,-15260.0,99.9908447265625
54155753722,-845.75,10885.723388671877,10.480662202513976,17.70217353554198,31152.0,-22592.0,99.96795654296876
46231313142,-3948.5,12066.668579101562,13.274861241214095,23.516191038365168,26436.0,-17662.0,99.99847412109376
28658773010,3021.0,10087.113159179688,11.272611332828877,16.079517549051843,34048.0,-15759.0,99.98779296875
64334869814,-2650.75,11431.86328125,12.426849629939763,20.82422685293423,27744.0,-21120.0,100.0
68327163925,17473.25,17749.23876953125,-7.774893944886919,34.714911341585925,29292.0,-13872.0,99.99542236328124
36340680680,13220.0,18482.73376464844,-0.8106895301958955,35.87991820623255,40530.0,-18274.0,99.97406005859376
46644933396,15753.5,19047.66845703125,1.4833480047632936,37.85422424046828,40392.0,-19736.0,99.981689453125
15745960293,17712.75,18018.767852783203,-8.490907045975396,36.10042411990327,32153.0,-14907.0,99.99847412109376
34837274143,1643.0,1643.3679809570312,0.0346454988471385,2.92466129500188,3838.0,-432.0,100.0
36157594131,8719.0,8772.897644042969,-0.6995073099049691,16.542855310934485,20290.0,-5704.0,99.9786376953125
40459587081,17056.0,17302.625,-5.368336213572945,33.606048303319604,30904.0,-7222.0,100.0
46463464654,-2957.5,11593.86083984375,12.556843456312766,20.928280430034302,26034.0,-20600.0,99.99847412109376
28163116273,16684.0,17050.332916259766,-9.258347164841178,36.682338308432456,35297.0,-11431.0,99.9908447265625
25835471759,5457.0,5457.881866455078,0.3366665554481242,10.009023298755515,13653.0,-1272.0,100.0
43459991814,2526.5,9911.650329589844,11.589481063061276,16.919218354263688,29984.0,-18494.0,99.9969482421875
66471985850,-1295.75,11155.8916015625,13.618995954960535,22.860165266631824,31588.0,-18460.0,99.99237060546876
27408680765,10964.0,11718.677978515623,-6.074871743810769,24.30057620433245,21336.0,-8447.0,99.99847412109376
67230383931,3572.75,3937.6962890625,-0.4474875318827227,8.049198654977964,9888.0,-4352.0,99.908447265625
56919851172,18348.25,20743.201416015625,0.4021378656049489,40.38842978368859,44160.0,-16260.0,99.98321533203124
36099274457,13354.0,13887.997863769531,-6.475127008442458,29.20672460511424,27674.0,-8948.0,99.981689453125
55233255366,-3881.75,12133.41748046875,14.144262964219156,25.1602166992074,25552.0,-18336.0,99.993896484375
45633614069,16060.5,16584.75604248047,-9.18064258809389,34.73686535552189,30146.0,-15408.0,99.9176025390625
9292396932,17260.75,20146.05096435547,-0.3679740099805877,39.21211269057908,43022.0,-19670.0,99.9725341796875
57724251534,-2485.75,11329.73095703125,12.31822599170319,20.41409707984324,25616.0,-20496.0,100.0
24618594205,11458.5,12198.623077392578,-6.396501052012447,25.373671619320167,20597.0,-9728.0,99.97100830078124
47080135393,17630.5,17906.21240234375,-7.669126353221276,36.82725609562579,37184.0,-9070.0,99.9755859375
27552676496,17153.0,20685.20709228516,1.2189965274032812,40.19698053665926,42416.0,-17075.0,99.98626708984376
3581718285,12371.25,12944.5078125,-5.593079593862796,25.99046783989822,21215.0,-7842.0,100.0
31501558057,20646.0,20812.776916503903,-7.775449093882623,40.49537309990858,39833.0,-11695.0,99.969482421875
8091182176,18424.25,21519.16149902344,-0.7072080224439348,43.21138760101519,45104.0,-18467.0,99.96185302734376
16361241405,12305.75,12946.854705810549,-6.949759437809488,26.938486118728093,22643.0,-8045.0,100.0
20945569259,7425.5,7516.759552001953,-1.186562904309686,15.41771696351637,17360.0,-4083.0,99.993896484375
59213336904,20054.25,22345.578247070312,-0.7046519060615003,44.08291045576029,46340.0,-24232.0,99.98016357421876
5125368605,12695.25,13283.563018798828,-6.439697751467666,27.0973310373631,22305.0,-8026.0,99.9969482421875
58475359049,17033.25,17306.204223632812,-6.094943093406811,34.42258167511723,33672.0,-8224.0,99.9908447265625
58910700524,11058.25,17209.69287109375,-1.7118893422876416,31.947583781434297,38308.0,-18416.0,99.98931884765624
63038004146,-789.25,10916.666259765623,12.606484035440872,20.2010740603446,32936.0,-20312.0,99.98321533203124
58298455571,7139.25,7212.721923828125,-0.1928229718984382,13.811658153031006,17632.0,-3468.0,99.96795654296876
67625160702,-7022.75,13851.70703125,14.88548835112892,29.137452091086697,19824.0,-17312.0,99.76348876953124
65886927699,7658.75,7756.64013671875,-0.9139379683595168,15.030793288607958,19328.0,-6384.0,99.96185302734376
39166588091,6809.0,6966.4581298828125,-2.227600931424138,13.759560158477855,16518.0,-5440.0,100.0
16855875400,15173.75,19436.60284423828,1.2500842987106635,38.118423403334624,40288.0,-17392.0,99.96490478515624
67597539526,718.25,10149.0556640625,11.529115582213286,16.763919830243953,29792.0,-22296.0,99.99542236328124
27304395242,2039.0,9786.745147705078,12.220368475260107,17.44990606768288,33885.0,-16291.0,99.96337890625
36214830337,24208.0,24208.0,-7.596675071544743,43.59745913130486,40270.0,4302.0,100.0
14535444368,16788.75,20457.9154663086,1.7159280984242409,39.44677473660765,41872.0,-18839.0,99.98016357421876
64015332088,12707.75,18251.51123046875,-3.299781204688132,35.24509059988288,39616.0,-19448.0,100.0
43808571788,16225.5,19410.8158569336,-0.7300037277232096,38.01312560438871,42544.0,-24174.0,99.9237060546875
65602994998,-2845.25,11819.3515625,14.326974735308047,25.014072077986672,27024.0,-19264.0,100.0
45020351195,5583.5,5756.081909179688,-0.6454670466534569,10.966566601638617,15008.0,-4032.0,99.99542236328124
39260123811,8480.0,8570.753662109375,-0.4245287765007043,16.215369871859817,21770.0,-6222.0,99.9969482421875
37180068983,4926.0,5257.6302490234375,-1.9840012683526336,10.399325502616296,11234.0,-6936.0,100.0
55849068723,9492.25,9656.5361328125,-2.755122824902521,18.398375868092145,22016.0,-9984.0,99.9969482421875
32662574479,4615.0,4863.995758056641,-1.53666320573645,8.968207746281092,10273.0,-4928.0,99.969482421875
43114118111,2592.5,2638.1396484375,-0.3623860642275686,4.5481790341252895,6288.0,-2398.0,99.99847412109376
19718315337,16867.5,17221.747772216797,-7.556533276242011,35.296272574303735,33017.0,-13112.0,99.98626708984376
12231125570,2712.75,10669.030548095703,12.845372465053924,19.822347313348587,33930.0,-18512.0,99.9908447265625
47894108934,191.5,10779.282287597656,13.743039267711625,22.675186649218045,27904.0,-15292.0,100.0
22365887148,10945.5,17154.36328125,0.1401299242897106,31.69625825529001,36797.0,-18008.0,100.0
11544869076,15484.75,19123.323486328125,-2.387490658514881,38.00925660107148,43307.0,-21864.0,99.98321533203124
37623308852,13867.0,18243.226989746094,0.7647562566320429,35.60125877789865,39616.0,-19756.0,99.98626708984376
45789544919,8122.5,8310.137390136719,-1.0550147547617608,14.740493188203851,18280.0,-9882.0,99.993896484375
8006083449,15942.25,16304.468566894531,-7.527562722888387,33.461301769863425,32142.0,-7952.0,99.9969482421875
15413980514,417.75,10412.3798828125,11.345036979407585,17.089389592340968,32386.0,-19773.0,100.0
25517935814,-2660.5,11331.666015625,12.288382159029384,20.43797887694328,27029.0,-21468.0,100.0
41234589260,10957.0,17040.5947265625,1.2218572780385044,31.682530503976366,37510.0,-18268.0,100.0
49154095124,16703.5,19682.613525390625,-0.5075612014190998,39.668608813252455,42496.0,-19584.0,99.97100830078124
37089989456,17207.0,20731.82489013672,1.3016417943687717,40.59726384605327,42384.0,-18476.0,99.98321533203124
32485039380,15819.0,19383.416717529297,-0.2585433705537041,39.057598105202345,41632.0,-20064.0,99.98779296875
22968959962,-1951.5,11484.053527832031,13.58291693210447,23.525325236349783,31149.0,-21272.0,99.9969482421875
67942012848,13983.75,19028.88732910156,0.3212882482996054,37.2319996174696,40756.0,-17432.0,99.9725341796875
32169362833,19044.5,19278.069946289062,-6.976513718425977,38.49702691206017,38088.0,-12280.0,99.96795654296876
17034057989,19656.75,19734.892120361328,-7.6300290658898335,36.73717659497392,31587.0,-10174.0,99.9847412109375
33292261492,14203.0,18424.103729248047,-2.84113823039188,37.18949898118298,41704.0,-20671.0,100.0
51922935749,13139.25,13734.369262695312,-6.279520531004461,28.436908679771587,25784.0,-11448.0,100.0
33217306308,11572.5,17638.49835205078,0.7023124913341506,33.13887723454265,37153.0,-17920.0,99.90386962890624
57339075992,14048.25,18879.19897460937,-1.255113108996906,38.041216728729545,42172.0,-17120.0,99.97711181640624
3490689128,17214.25,20384.17364501953,-1.5332756891174546,41.03981944939131,44686.0,-22328.0,99.99542236328124
67889886706,-1202.25,10841.35400390625,11.272967378757956,18.130913397589868,32352.0,-20480.0,99.96490478515624
31909411970,3097.0,10195.603332519531,11.030470572717428,15.712320690663349,34368.0,-20424.0,99.98016357421876
46111326409,20233.5,20382.565673828125,-7.570036019250631,39.49457504468482,40170.0,-11408.0,99.981689453125
35821252685,16074.0,16426.263671875,-7.847443460152436,32.6960992776346,28888.0,-12406.0,99.9786376953125
56112521736,21020.25,22655.904663085938,1.9039574132260428,43.97901714070255,43152.0,-16824.0,99.98321533203124
23142220227,12583.5,12698.955352783203,-2.1333645708840607,23.51334441104556,30000.0,-11244.0,99.993896484375
23492608684,11993.5,17391.48846435547,0.7359650222629898,32.04700495661426,38621.0,-19912.0,99.99237060546876
5130614084,15295.25,19266.653839111328,0.2939728422077026,37.89192110613824,41290.0,-20608.0,99.969482421875
22971271604,15224.5,18973.670288085938,-2.2248585184125176,37.62388194048992,42833.0,-22072.0,99.90997314453124
66554947703,6619.25,6934.314453125,-2.805720118556122,13.28058437155779,13632.0,-7104.0,99.993896484375
18250248897,17993.5,18233.075592041016,-6.295033591887975,36.0642946120896,37801.0,-7040.0,99.9847412109375
56030529442,-768.75,11282.008178710938,14.09332398367378,23.42040827267212,29924.0,-20608.0,99.99847412109376
44654374347,7063.5,7282.7425537109375,-2.5478047937309207,14.88491318912162,17130.0,-6254.0,99.97406005859376
8858687861,16390.75,16766.540466308594,-8.722959763078155,34.39653089061423,29455.0,-14031.0,99.99847412109376
67890785904,13625.75,18829.05712890625,-0.9316383335043016,37.38547630109347,40592.0,-16704.0,99.90234375
56437337465,14885.25,15409.92041015625,-9.087775865345913,33.94484552641387,29720.0,-12540.0,99.99847412109376
49747792726,-1997.5,11427.12432861328,13.766389222788012,23.06864497932837,29090.0,-19180.0,99.99847412109376
51094497618,3228.5,9719.860473632812,10.835727672953194,14.4178095027304,35496.0,-19526.0,99.91607666015624
109308129,20712.25,20935.65606689453,-9.449185834492766,42.47911095149175,43091.0,-11964.0,99.99847412109376
35789349162,2937.0,10058.752868652344,11.81463940759706,16.989629704284578,34804.0,-21904.0,99.9969482421875
61384764236,13122.75,17808.395751953125,0.2112158671601168,34.525027329255515,38784.0,-19092.0,99.98321533203124
16123969836,16647.75,19548.738189697266,-0.876002361153468,38.86667789590884,42240.0,-23478.0,99.9786376953125
31981422837,15545.0,16046.287078857422,-9.193761122692322,33.67740330339195,28101.0,-14592.0,99.9664306640625
48462354940,12543.5,17687.80029296875,-5.659192022955815,34.888470999938235,39850.0,-23152.0,100.0
4325269446,-4568.75,12386.193267822266,14.18100640241492,25.76026165599951,23188.0,-18732.0,100.0
2371834560,17603.25,21083.726684570312,0.6198943488522803,40.654823511735,42710.0,-18297.0,99.993896484375
23684044632,12553.5,18165.7614440918,0.6510096946280554,35.11711386863014,38528.0,-17831.0,99.97406005859376
55054257344,17611.25,21072.565185546875,-1.09018180592391,41.78774841558839,44836.0,-17252.0,99.99237060546876
24812456243,11438.5,11476.476318359377,-2.8843418702511947,21.39757721724953,24181.0,-4463.0,99.9908447265625
30694347958,-2744.0,11499.198120117188,12.665915645715694,21.288146847943217,28040.0,-20584.0,100.0
25803204248,12706.0,18194.743774414062,0.8825255189523689,34.77618668234535,38556.0,-17911.0,99.9786376953125
37417131480,13326.0,18539.27423095703,-2.433291923056573,37.56248453122032,42330.0,-16760.0,99.9969482421875
33137162938,-1908.0,11383.647003173828,12.429998416695469,21.272182386379985,31073.0,-20512.0,99.97100830078124
46002563027,5725.5,5912.073303222656,-0.2136405178733592,11.645904422124737,17200.0,-5080.0,100.0
16371828064,18397.75,21466.16271972656,-0.5120735602365761,42.93667654997591,44896.0,-17856.0,99.91302490234376
59913783924,12754.25,17838.555786132812,-1.147307414345318,34.74043534007694,39044.0,-17980.0,99.97711181640624
25782151563,9482.0,9660.241271972656,-2.435557998591954,17.91706402409101,21261.0,-11480.0,99.9969482421875
18084959738,-1519.5,10887.06088256836,10.948293450658388,18.07064134505453,31933.0,-20363.0,99.993896484375
41659833320,13334.0,18575.486877441406,-1.247650673236029,36.414177841822806,40584.0,-18716.0,99.99542236328124
60338049975,4264.75,4348.330078125,-0.1785338751350199,7.912399432981233,12328.0,-5432.0,99.98321533203124
9214427669,16227.75,16518.09588623047,-5.455326508553992,32.30587796926452,29088.0,-10971.0,99.98779296875
32209270538,189.5,11065.023681640623,13.392898347255406,22.55083555369477,30096.0,-19584.0,99.98626708984376
54306794991,3348.25,3971.805541992188,-1.943102683515668,8.189667098369092,7892.0,-5920.0,99.98321533203124
10571226920,14650.75,19110.27655029297,1.3384810041624404,37.79511795136133,40096.0,-17262.0,99.993896484375
15878996339,10440.75,10552.19497680664,-2.148057688816564,19.810481316046832,24755.0,-9770.0,99.9969482421875
51482509945,15437.0,15825.149780273438,-7.3139309129245,32.57760686306771,31132.0,-8152.0,100.0
46368647284,14703.5,18769.698120117188,-3.054275428411305,38.125056434666426,42440.0,-21880.0,99.98626708984376
40131405953,22749.0,22855.906494140625,-7.800396299701196,42.99476700059686,43282.0,-11112.0,99.99847412109376
40548211844,15081.0,19200.815673828125,0.1552899885563015,37.26778195665402,41116.0,-20732.0,99.93896484375
41655740769,21500.0,21667.007934570312,-8.8699050530714,42.9418511577289,42386.0,-12586.0,99.98016357421876
59820245441,22408.25,22536.61779785156,-7.693922993832599,43.38753923082202,46200.0,-11156.0,99.98779296875
58047698747,4625.25,4865.5628662109375,-0.4546634663366998,9.625987583818144,12448.0,-4348.0,99.9664306640625
7799287363,6859.25,6961.957580566406,-0.0664046829902224,13.287457838177035,16807.0,-4025.0,99.981689453125
42170611889,19757.0,20017.56646728516,-9.08799041504599,40.68387329521887,39852.0,-13332.0,99.9786376953125
60316808646,-1919.25,11143.7744140625,12.334655770518182,19.75997290159291,28756.0,-21496.0,100.0
52211353582,-5428.75,12956.80859375,14.908913672141464,27.74014426168675,23880.0,-17440.0,100.0
45014284481,20131.5,20353.03820800781,-8.510723014856067,40.50037129034209,40974.0,-12224.0,99.99542236328124
65512067439,7314.75,7622.385864257812,-2.373208166882484,13.467663081962522,14644.0,-9028.0,99.98321533203124
60464121930,2976.75,9902.054321289062,10.909690920857498,15.083923345974783,35408.0,-23272.0,99.969482421875
47318494571,6822.5,7027.262145996094,-2.2723526106786283,14.252852876631998,16564.0,-5422.0,99.9664306640625
35184692472,13290.0,18471.908752441406,-5.205317293309177,38.21172750166455,42634.0,-18388.0,100.0
36778448074,-322.0,10492.176635742188,11.603014779989955,17.742922968641118,34286.0,-20064.0,99.9969482421875
47629552301,13815.5,14311.061584472656,-6.654522875778005,28.915350877504707,25250.0,-10334.0,99.98779296875
37703876085,14204.0,14911.738464355469,-9.209456624363693,32.83961951354266,26838.0,-15600.0,99.97711181640624
61790333012,15300.75,19033.775390625,-1.0508394753476873,38.00334273264972,42000.0,-20480.0,99.98779296875
8678996560,16787.75,20464.51281738281,1.0553782509967615,40.26771124528491,42024.0,-16790.0,99.98321533203124
31540484561,19265.0,19547.7650756836,-8.735931035055888,39.74846911462927,39489.0,-12992.0,99.9725341796875
45154620930,3923.5,11106.021362304688,12.917156162241431,23.00048364724424,30208.0,-16340.0,99.98626708984376
4378158921,15748.25,16088.668487548828,-5.490074205053366,32.21811614153269,30670.0,-9385.0,99.98931884765624
61145736280,15542.75,19385.640625,-1.2277595631582616,39.38194044851317,43208.0,-17392.0,99.98626708984376
28558377564,11852.0,17286.515075683594,-0.1251833679090091,32.24913005484259,38288.0,-19200.0,99.9847412109375
52901736028,9893.25,16894.65234375,-0.5098191033261911,30.9888217081558,36336.0,-17668.0,100.0
18386253203,8353.5,8480.281982421875,-1.7800526455316477,16.67564276085979,20901.0,-5472.0,99.9908447265625
50762247262,-4298.5,12145.918579101562,12.44284503710914,21.977911979300952,23978.0,-21632.0,99.99237060546876
51744329434,-3289.75,11837.549194335938,13.020235358003326,23.275393117805805,28528.0,-20752.0,100.0
11567564974,-1393.25,10923.38525390625,11.976971484860586,19.156804980367664,26469.0,-22838.0,100.0
16295718283,6986.75,7180.978698730469,-1.9487395258958065,14.179342363316074,16438.0,-5246.0,99.9786376953125
310688215,7081.25,7328.108642578125,-2.488888239301893,13.503887001774872,15437.0,-6500.0,99.9969482421875
25384942072,14797.5,19290.76480102539,-5.438013825551525,39.66770537417387,43468.0,-22656.0,99.9847412109375
7208575434,2348.25,9841.29409790039,11.46280458262424,16.207144165223966,34926.0,-21884.0,99.98321533203124
37608742400,25468.0,25468.0,1.714191634908092,46.05264992737024,41728.0,8924.0,100.0
54898762053,19001.25,19214.95568847656,-7.555995453957145,36.96802353788559,32972.0,-14932.0,99.99542236328124
23240481084,12856.5,17769.9404296875,-3.2739044447301544,35.67206774417063,39632.0,-22383.0,100.0
20224261230,-4389.5,12132.096282958984,12.440439975392405,22.030705645911315,24132.0,-20576.0,99.99237060546876
52782742270,-5455.75,13041.70947265625,13.937382067559444,25.873965424697364,22320.0,-18416.0,99.9725341796875
15452770049,21013.75,21013.75,-5.474528778940838,37.99872008381006,35279.0,8064.0,100.0
63318100300,14744.75,18619.73486328125,-1.2303233018471245,36.91757749911348,41232.0,-22560.0,99.93133544921876
53838725562,935.25,10236.093872070312,11.626186214849527,17.4746377183579,32908.0,-24500.0,99.99237060546876
573883407,5629.25,5783.761688232422,-1.1057012682022198,10.236287846118506,11550.0,-4303.0,99.981689453125
20767088941,17374.5,17644.371490478516,-7.936385743919766,34.79974399052527,31741.0,-13588.0,99.9755859375
31093054801,17905.0,18214.628509521484,-7.89988803541557,37.4327740391688,35576.0,-13368.0,99.99542236328124
61484725072,17501.75,20905.67333984375,1.2889624996612488,40.9135662917677,42456.0,-19480.0,99.98321533203124
43043148257,21079.5,21255.42657470703,-9.241454020085948,42.57715058117184,42874.0,-11806.0,99.9969482421875
29878341970,3872.0,10039.295166015623,11.136074274885988,14.761705747203264,35848.0,-24360.0,99.99542236328124
64137632881,16808.75,17184.488037109375,-8.717768117326369,36.762976639106206,34912.0,-11936.0,99.99542236328124
27408056430,-1096.0,11090.680725097656,12.991434784014784,20.707741657102847,26496.0,-24136.0,100.0
67448668128,14676.75,19453.346923828125,-1.0140260087832065,38.5596961654914,41808.0,-17120.0,99.9969482421875
52822842424,13922.25,18798.7900390625,-2.2644162029026824,38.90428379273037,41960.0,-16112.0,100.0
41478081150,-4913.0,12812.42156982422,14.129503122919292,25.90502312320268,23324.0,-18130.0,100.0
26935075710,-4629.0,12809.209686279297,14.571357010375024,26.56287857558498,23840.0,-19736.0,100.0
19535591311,2700.5,2715.372039794922,0.0001271365145677,4.911274231428556,6376.0,-1924.0,99.9969482421875
22034265633,18398.5,18604.927612304688,-5.723194208523002,36.10246197264896,34624.0,-9095.0,100.0
66844992581,16618.75,17008.510131835938,-6.888932960381786,33.60094178167797,30872.0,-14164.0,99.969482421875
14457749547,9386.75,9638.269592285156,-1.5635364268464296,17.663226712798256,21083.0,-11072.0,99.99237060546876
68342060196,14915.25,19046.363159179688,-0.2780459915860313,37.269032210458114,41936.0,-21240.0,99.9267578125
12826724306,-1719.25,11301.779541015623,13.50096260463553,22.58833897521504,30373.0,-20272.0,99.98779296875
25944451214,-909.0,10799.34976196289,11.931531868610262,18.81073083629636,27044.0,-21683.0,99.99847412109376
36381943698,-940.0,11198.601989746094,13.647580309521274,22.548262206831737,30286.0,-20248.0,99.99847412109376
59502025303,4596.25,4633.1373291015625,-0.7089538141769733,8.593754790851788,11048.0,-3120.0,99.9664306640625
48288142043,6677.5,6847.665954589844,-0.9407823787573064,12.852936313037649,17346.0,-8032.0,99.94354248046876
7195040972,11798.25,17771.020446777344,-2.2438218432664314,34.577474934613754,39982.0,-21765.0,99.99542236328124
35779590508,14555.0,18497.24298095703,-2.8586393685591527,37.21640131489236,41878.0,-23458.0,99.92523193359376
62624746933,14090.75,14836.353759765623,-8.25020194360805,31.761071524189017,27080.0,-15600.0,99.95269775390624
61226535463,6591.75,6602.700439453125,-0.6110836174878636,11.875926262067717,14544.0,-3740.0,99.9969482421875
25010754155,7361.5,7497.383819580078,-0.7863507501993764,14.221291403421471,18709.0,-8599.0,99.969482421875
59323870429,12684.25,13672.2548828125,-8.703481203089712,30.293962954317788,23428.0,-13756.0,100.0
38861965167,2504.0,2533.674865722656,0.1669816449258233,4.5726075025191,7328.0,-2034.0,99.9969482421875
4458957853,13791.25,14483.606628417969,-7.848475995609369,30.21297883091675,24608.0,-11775.0,100.0
60232259193,13177.75,13749.608642578123,-6.972627463304579,29.38684654368729,26512.0,-8312.0,99.993896484375
10518759712,23395.75,24894.737823486328,-0.3820179148738197,47.57839031917378,47232.0,-20458.0,99.9908447265625
36553140008,14711.0,19066.432495117188,1.872336245122684,37.29157818601704,39376.0,-16966.0,100.0
59107172803,11005.25,11217.491455078123,-2.04641614527366,20.806268316214275,27524.0,-10108.0,99.99542236328124
7898586945,18075.25,18302.566528320312,-5.856534283223683,35.55049832867748,34307.0,-9022.0,99.99847412109376
23336753688,15978.5,19746.91735839844,0.3207451915032205,39.83130254262029,41232.0,-17403.0,99.9420166015625
60388194139,4559.75,4796.309326171875,-0.3417506880812472,9.453191529097138,12360.0,-4528.0,99.97406005859376
15983238529,19546.75,19750.46923828125,-7.405091688131127,38.33185588154749,37007.0,-12032.0,99.99237060546876
52260345251,8600.25,8696.962036132812,-1.7532946804744132,17.043118901813646,21560.0,-4412.0,99.98931884765624
46675998506,-2117.5,11515.41162109375,13.477303001833546,23.36639071154629,29656.0,-21376.0,99.99542236328124
14209029552,15623.75,19782.6149597168,-1.1102833383709214,40.01870327378315,43570.0,-17499.0,99.9664306640625
64717086435,6288.75,6431.274169921875,-1.0820760371904143,12.879644530420054,17128.0,-5544.0,99.9755859375
64553934990,-475.25,10822.931640625,12.727772755479462,19.896084992800265,26816.0,-23744.0,100.0
11708921728,19184.75,21973.65234375,2.173729895721525,41.02633392136043,41227.0,-16888.0,99.9725341796875
13061759460,15928.75,19536.808532714844,-2.4960054680493498,38.95758069268044,43350.0,-24478.0,100.0
47230498128,17739.5,21027.92297363281,-0.2728038380882716,42.34671080067971,44874.0,-17120.0,99.98626708984376
44042567771,9820.5,9970.682495117188,-1.7527694198571502,18.316781683223827,21874.0,-10160.0,99.99237060546876
61044363968,18281.75,21434.28466796875,0.6583377084357132,41.14513577617866,43344.0,-19056.0,99.9847412109375
26077509180,9339.0,16669.26953125,-0.8149073478087748,30.09242017251498,35336.0,-17059.0,100.0
54803638997,13786.25,14273.5458984375,-6.456961048138132,29.098036787421133,25196.0,-10484.0,99.9969482421875
21076999338,-1148.5,10711.597564697266,11.38231570818021,17.842327499482796,32940.0,-20476.0,100.0
15312444989,11265.75,12059.143920898438,-6.822119612964905,25.610841626603577,19866.0,-9178.0,99.9969482421875
64718679969,16516.75,16842.881469726562,-5.886642707944667,33.88814353633603,34276.0,-9168.0,99.9786376953125
67595972658,3086.25,10143.467041015623,11.18123779234432,15.593093374289856,34720.0,-23000.0,99.9755859375
20841439953,16756.5,17055.476318359375,-6.3152375662988325,34.30809160460786,36781.0,-7104.0,99.9786376953125
1686175168,18759.25,21757.11346435547,-1.417075784544579,43.36026429654648,46512.0,-17740.0,99.99542236328124
55018692259,5767.25,5953.0616455078125,-0.1482763738166736,11.778250436208255,15944.0,-4468.0,99.98016357421876
11054698121,15541.75,15917.284790039062,-5.803199763995038,32.016588502183026,30621.0,-10152.0,100.0
56287523246,-2180.75,11485.056640625,12.470704918176482,20.820160042744465,25320.0,-22576.0,99.9969482421875
46506847438,-3508.5,11801.903137207031,12.655052419113504,21.84747832662284,25402.0,-20408.0,100.0
21035355302,-2269.5,11200.0859375,12.536239152970284,20.690708454303827,27784.0,-20284.0,99.993896484375
750843993,18763.25,19088.80487060547,-8.883977185755723,38.78725335422382,36817.0,-12875.0,99.993896484375
13452508030,-5342.25,13016.89813232422,14.123376986006065,26.17712378048104,22272.0,-19200.0,99.99847412109376
49647871220,11775.5,17770.282348632812,-2.957641166482508,34.672203557341746,39810.0,-20960.0,99.98016357421876
26874029067,9556.0,9594.059967041016,-1.7304808042601714,17.87571991148956,20144.0,-4819.0,99.98321533203124
19931856927,8168.5,8168.5,-0.7148957527455686,14.93589077300375,16180.0,397.0,100.0
52763232676,15967.25,19442.60803222656,-0.7392621862384062,37.95314231017792,42724.0,-21312.0,99.99542236328124
19315415930,-2616.5,11639.62744140625,12.409663183420635,21.93259504747187,30552.0,-20336.0,100.0
47126298915,12893.5,12954.874145507812,-1.8901853616530315,23.47775198874944,28898.0,-6960.0,100.0
35215964974,-3881.0,12147.506713867188,13.868166269007972,24.56032786642899,24948.0,-17572.0,99.99847412109376
30414712098,2626.0,10167.2900390625,11.201440146848345,16.06493276006174,33744.0,-19631.0,99.98931884765624
44889197026,2517.5,9614.673889160156,10.422194476731416,13.87899529453393,35078.0,-20782.0,99.9664306640625
1647981998,-3546.75,11833.449829101562,12.66814569532765,21.587325519546983,25620.0,-21290.0,99.99847412109376
16206432969,16554.75,16897.420196533203,-6.860679891241832,34.39498090869486,34530.0,-10270.0,99.99237060546876
49307957184,15965.5,20187.72662353516,0.6618867002149663,39.004808318747095,41480.0,-16508.0,99.94049072265624
26160032720,16352.0,20108.838256835938,-0.2498497866062624,39.703024729655205,43369.0,-18247.0,99.9725341796875
3139061986,2585.25,9613.40853881836,10.455943438551422,14.12354801579288,34905.0,-20320.0,99.94049072265624
10924003639,7263.75,7525.114471435547,-1.9767450840057448,13.268058298113749,16240.0,-9241.0,99.99542236328124
60746465994,-363.25,10976.115478515623,13.66909124212847,22.09959893737373,33368.0,-21328.0,99.98321533203124
28713776454,-1240.0,10950.45263671875,12.36679436591725,19.62637872400557,28672.0,-21344.0,100.0
47672127383,2893.5,2990.1317138671875,-0.2379110066258853,5.743104766376314,7326.0,-3576.0,99.951171875
3169285954,721.25,11216.02978515625,13.50678677482528,22.57159907841732,30550.0,-20456.0,99.9969482421875
57923242962,-1011.75,11066.06396484375,13.016024202220873,21.32973532945321,32116.0,-20448.0,99.993896484375
25015880389,15971.5,16299.05648803711,-6.571107143681041,32.370737047094586,29652.0,-10940.0,99.99237060546876
28205480221,15226.0,15743.18344116211,-8.424886249248003,32.517539588181926,26525.0,-12079.0,99.99847412109376
28808021857,16755.0,17035.364776611328,-5.821311626668251,34.10928625332344,35744.0,-8192.0,99.9847412109375
31745999008,20980.0,23173.337493896484,0.4274383522410279,44.51871264050773,47272.0,-24359.0,99.981689453125
29717884417,21864.0,21864.0,-5.978346861063243,39.43331439776417,35624.0,7277.0,100.0
18753684599,4744.5,5027.013244628906,-1.056388161832185,9.542959322289663,10948.0,-5888.0,99.96795654296876
55255112444,9924.25,16910.86328125,-3.6901486836463087,30.37906064448904,35924.0,-18688.0,100.0
44034035733,19586.5,19714.416442871094,-7.763626500459335,37.77101188487988,33408.0,-11080.0,99.9908447265625
54938073904,17474.25,20806.99365234375,-0.0525758602457714,41.70785610303194,43016.0,-17196.0,99.95880126953124
64089111193,16575.75,16895.800048828125,-6.6828287013666285,34.22895444313891,33352.0,-7384.0,99.9847412109375
54549483348,11468.25,17474.106689453125,1.4445263138467916,32.99905305063002,37480.0,-18392.0,99.9908447265625
3467678240,21742.25,23624.971618652344,1.4355834386447996,44.99312872744,44168.0,-17318.0,99.9908447265625
38205364371,10399.0,10614.43231201172,-2.5557534180829213,19.907020196843263,24114.0,-11622.0,99.993896484375
12083686802,172.75,10453.19888305664,11.616248379527136,17.63426180574722,32437.0,-19798.0,99.99847412109376
54813886218,344.25,11002.412353515623,13.75855122416259,22.982785043271083,31040.0,-19536.0,99.9847412109375
158071551,2642.25,2743.592041015625,-0.6553735572177043,4.800104712660127,5993.0,-2000.0,99.951171875
10602435355,6866.75,6990.435119628906,-0.4507473684409961,13.267189358250835,16603.0,-5803.0,99.981689453125
27483636022,554.0,10425.7939453125,13.196130303167676,19.98953285666335,29024.0,-23975.0,99.98931884765624
68437938743,5151.25,5170.97802734375,-0.4422819745313968,9.390308973969397,12768.0,-1808.0,99.9847412109375
35002758046,-3612.0,12204.25128173828,14.069483329041343,24.65726926626333,24704.0,-19912.0,99.99237060546876
27555914105,17781.0,18122.654571533203,-8.946394528198695,37.00992565599844,35360.0,-11187.0,100.0
40757989425,19888.0,20148.575073242188,-8.113774880716,40.19112887590113,39934.0,-11184.0,100.0
16987228045,12733.75,13283.822174072266,-5.317318831195666,26.513464389006163,24179.0,-9912.0,99.98779296875
26838278679,5198.0,5258.993499755859,0.0638994096275302,9.40608230608309,13121.0,-4928.0,99.97100830078124
9508838971,4058.75,4369.038787841797,-0.4281086466844462,8.785582740918812,10848.0,-4398.0,100.0
55519385294,-5659.75,13028.752807617188,14.642100708834858,27.543323732097527,21644.0,-17240.0,99.99542236328124
49497413313,17077.5,17356.800659179688,-5.953106580197156,34.554920571093966,35618.0,-7920.0,99.9908447265625
349375932,11579.25,17694.801696777344,-3.3762085183950497,34.23066799203877,39933.0,-21914.0,100.0
46489093161,17645.5,17910.186279296875,-6.955211301024504,36.080083954041946,34258.0,-12282.0,99.98779296875
35797578156,14841.0,18580.53057861328,-1.7950847415959783,36.17791387650311,42004.0,-23580.0,99.89166259765624
47202078563,6162.5,6306.394287109375,-0.3144864486900576,12.528628420283807,16972.0,-4568.0,99.9725341796875
29521798443,8107.0,8201.564758300781,-1.772268801807414,15.894041376676526,18441.0,-5472.0,99.981689453125
64925820993,23013.75,23124.38916015625,-8.258374620973258,43.801727564822286,43296.0,-12392.0,99.99542236328124
68621051351,5994.0,6156.0390625,-1.690891986909599,11.64414428327346,13584.0,-6412.0,99.957275390625
27926405366,-428.0,10713.838928222656,12.104353541890475,18.90798154526084,28508.0,-24611.0,99.9969482421875
10448929859,9978.75,10005.59341430664,-0.6173788065152922,19.681334337265067,22402.0,-2157.0,99.9969482421875
7734147739,5402.25,5649.5009765625,-0.7199113022545436,10.85927082599536,14511.0,-6774.0,100.0
60836004114,5150.75,10177.294311523438,11.76982174613492,15.722829510228989,35504.0,-22252.0,99.92523193359376
57373447673,15109.25,15606.877685546877,-9.599415116453244,34.584301840335286,30804.0,-12524.0,99.8992919921875
54135082023,6438.25,6589.169677734375,-2.163721390301901,12.415983762164846,14048.0,-6652.0,99.9786376953125
62668136156,8273.75,16528.5703125,-1.0660080940920982,28.87570670248132,34472.0,-17144.0,100.0
30683228762,-2110.0,11483.4345703125,12.999715833558971,22.479366284586003,30992.0,-20367.0,99.99237060546876
36875917186,991.0,11015.427734375,13.218260068798026,21.674358679417363,30800.0,-20414.0,99.9542236328125
29409392073,16105.0,16460.45443725586,-7.766287680662275,34.38617884675191,33229.0,-12160.0,99.96337890625
4481978820,16672.25,19792.56527709961,-1.2492854918056595,38.66017816119121,43462.0,-23417.0,99.98626708984376
19347482742,-252.5,10421.777893066406,11.406818359993595,17.412136322822818,28800.0,-22015.0,100.0
26551475314,-662.0,10596.169952392578,11.141502301083024,17.299807769997674,32424.0,-20047.0,99.99847412109376
43107232561,17728.5,17972.824340820312,-6.51464856120945,36.167097414376045,35646.0,-7122.0,99.9969482421875
64501081135,5573.75,5782.864990234375,-1.5966256969324244,10.63119807090942,11616.0,-5792.0,99.9786376953125
57495116722,-762.75,10898.647216796877,12.545561888473705,19.95874427962141,32916.0,-20444.0,99.98931884765624
23612401075,7783.5,7915.44091796875,-2.011275033890914,15.978342194404831,19733.0,-3648.0,99.96490478515624
17210005954,3597.5,9851.15200805664,10.673040826119117,13.963905486875072,35980.0,-20867.0,99.98016357421876
21675753711,6533.5,6992.2545166015625,-1.775820851656692,12.371514851356949,15145.0,-8924.0,99.9969482421875
62107424733,11064.75,11796.18408203125,-6.291677494462238,24.538252129091244,21288.0,-8952.0,99.9847412109375
30254473581,15834.0,16224.066589355469,-7.89331915031765,32.48427621029267,30229.0,-12603.0,99.9969482421875
21063135870,-5016.5,12955.847442626951,14.381523141362498,26.432254832072505,23200.0,-19312.0,99.99542236328124
38067232266,-731.0,11215.6875,13.260826461732254,22.787982192672235,28864.0,-19472.0,100.0
12381669957,16889.75,17142.803802490234,-6.03319144491991,33.298124553899065,30074.0,-8969.0,100.0
65964745355,7298.75,7382.33837890625,-0.023611969825703,13.76142346270907,17652.0,-5216.0,99.98626708984376
67125998166,-2563.25,11723.055419921877,14.080094969480369,24.1730901633044,28672.0,-19804.0,99.99542236328124
33107592258,2723.0,10480.531616210938,12.204442553349192,18.01602525147329,33800.0,-19599.0,99.993896484375
28732784995,11374.0,11479.741638183594,-1.8396824423367524,21.258144561951287,27624.0,-9096.0,99.9847412109375
30121283257,13058.0,13644.164093017578,-6.6285866684128125,28.94288348353968,25861.0,-8400.0,99.98626708984376
6726065044,13123.25,17998.506134033203,1.0341745277371193,34.49018583645216,38953.0,-16886.0,99.981689453125
9621311243,6175.75,6278.382690429688,-0.1894877403421266,11.95152286682974,14339.0,-3160.0,100.0
52559419817,18666.25,18986.096435546875,-8.420910956945635,38.379220727436696,37148.0,-14040.0,99.9969482421875
28636653412,12691.0,17997.07586669922,0.6152830907873661,34.52626843272279,39304.0,-17912.0,99.9908447265625
35008377957,15420.0,15960.262145996094,-7.892115430239351,33.14685348768427,29800.0,-15030.0,99.99542236328124
49313590438,-1884.5,10996.656066894531,12.012879375897754,19.22780548706457,28242.0,-22060.0,100.0
6960158194,-764.75,10558.801635742188,10.983796214831116,17.043486998482607,32983.0,-20336.0,99.98779296875
46468676282,-3077.5,11846.134521484377,12.740872145587668,22.82491841140821,29780.0,-20734.0,99.993896484375
65468051253,12927.75,13498.45458984375,-6.2344440537136245,27.991147513524066,23664.0,-11296.0,99.9786376953125
48677496908,15100.5,18769.678771972656,-1.4570521178982168,37.46997020119483,41618.0,-22102.0,99.9603271484375
55948140809,22012.25,22076.163940429688,-7.171270166044164,41.439303072313336,39604.0,-10204.0,99.9847412109375
12566122753,25373.75,25373.75,-7.703336748848224,45.117538901801176,42298.0,5259.0,100.0
8756959027,6032.75,6215.324645996094,-0.1666325647398608,12.36770149526459,16611.0,-4409.0,99.993896484375
40070151446,-2556.0,11340.181396484377,12.30767506176953,20.87952780286683,26464.0,-19840.0,100.0
19049340793,12533.5,13198.246032714844,-7.165018509818507,28.850909784990645,25364.0,-8315.0,100.0
7801202978,4343.25,10260.202911376951,11.03212525545191,15.363988585053397,34772.0,-19836.0,99.98931884765624
3716328254,-4156.75,12456.933166503906,14.06678621416463,25.28844324085724,23380.0,-19416.0,99.99847412109376
53286351070,-2524.75,11698.537109375,12.64910623536274,21.4386851330951,24344.0,-23608.0,100.0
28437589212,11584.0,17616.702728271484,-3.132758679291814,34.00555343625443,39657.0,-21607.0,99.99237060546876
55457336349,14317.25,14981.985473632812,-8.076207970776682,31.32130212377468,25736.0,-13800.0,99.993896484375
20408151352,14741.5,19107.130737304688,-2.5630403432223776,39.875316816815726,42928.0,-17263.0,99.99847412109376
1156710707,12379.25,12387.267791748049,-1.380225070438687,23.696195815785376,26861.0,-3399.0,99.99542236328124
48482506084,14169.5,18769.303161621094,-1.1501828098106974,37.51592320126316,41512.0,-21312.0,99.9908447265625
6859705334,-4508.75,12389.346160888672,13.703892199143269,25.1075677799228,25197.0,-17120.0,99.96185302734376
55817312969,16010.25,16399.875732421875,-6.947704888663416,33.73167137399442,33528.0,-10112.0,99.98779296875
31760585841,17586.0,17897.89471435547,-8.376207829431628,37.70146839718284,35704.0,-11215.0,99.99847412109376
53753183612,11120.25,17546.765625,-4.485847371702939,34.76137182019098,39008.0,-21624.0,100.0
30762592409,18235.0,18558.3427734375,-8.531227738613273,37.60524601109849,35736.0,-12360.0,99.98931884765624
15105914944,24112.75,25572.28381347656,-0.8418429651481449,48.40398910926265,48640.0,-21014.0,99.96795654296876
42215031154,2698.0,9856.6904296875,11.56958494019382,16.14514313337074,34486.0,-23824.0,99.9908447265625
9192978046,-6102.25,13358.620361328123,14.46449288436614,27.418407126297165,20736.0,-18166.0,99.99237060546876
7624631076,15683.25,19120.72073364257,1.7328478506849383,37.56392208212712,40352.0,-18982.0,99.98931884765624
52300189897,19148.25,19405.580810546875,-8.259410002585208,38.612890447754985,39072.0,-12076.0,99.99237060546876
41302612419,11192.0,11366.639709472656,-3.089795479666193,21.509960439560075,26090.0,-11392.0,99.9664306640625
24221109254,1149.5,10240.81298828125,11.97115754030124,18.251163410060148,28928.0,-18040.0,100.0
37284597247,3034.0,3698.443359375,-1.837886836333939,7.463205012614286,6488.0,-4842.0,99.932861328125
44279774356,13312.5,18328.41857910156,-0.4706206483471929,35.95760619343978,40786.0,-20494.0,99.96795654296876
23531418755,9490.5,9567.851440429688,-1.6914516239838115,18.12185056017612,22309.0,-4352.0,99.98779296875
183508585,14769.25,15233.10903930664,-6.566784118554501,31.915156855429384,29785.0,-10067.0,99.993896484375
37273121317,15899.0,16183.155090332031,-5.729856895460134,31.68192774100904,28054.0,-9518.0,99.99542236328124
40811733533,14551.0,14926.213073730469,-6.394089942468624,29.473722729806,27486.0,-8976.0,99.9969482421875
18402461710,-480.5,10745.198486328123,12.217161400751143,19.776714101416307,26048.0,-20939.0,100.0
41728267375,4765.0,5060.3388671875,-1.9171668465518583,9.757006437069036,10114.0,-5150.0,99.96337890625
60137391856,13261.75,18647.44775390625,-1.766116700564463,36.141774218601086,40120.0,-18648.0,99.9969482421875
54110188946,607.25,10534.09765625,11.894172429202213,17.832614739055526,34192.0,-20984.0,99.98931884765624
47325077090,-969.5,11155.79559326172,13.030349834478605,21.36454089103779,29720.0,-20214.0,99.9969482421875
59571761087,1723.25,1818.7777099609373,-0.1452788482662734,3.079316310395959,4484.0,-2368.0,99.896240234375
28032025636,16052.0,19580.03482055664,0.6627724313823996,38.67208603166946,41728.0,-20568.0,99.97406005859376
9614240464,15135.75,19527.43563842773,0.0892125377721835,38.33672422797957,41613.0,-16870.0,99.9725341796875
7591958547,11686.25,11807.437042236328,-2.3614913110967,21.560799296977056,24841.0,-9355.0,99.9908447265625
36174598311,7883.0,8075.833312988281,-1.9416159363604768,14.29560002496216,16946.0,-8770.0,99.99847412109376
25836562039,3063.0,3163.149627685547,-0.1737707318801584,6.0009796013138885,8792.0,-3263.0,99.9298095703125
6190677244,9673.25,17222.703125,-5.234103406756691,32.846938355547344,37419.0,-20736.0,100.0
14752541304,13827.75,18703.289184570312,-2.540605682047693,37.47095679879703,41232.0,-19806.0,99.95269775390624
67265048790,-1008.25,11001.906494140623,12.246220244417486,19.672609797977948,28660.0,-23660.0,99.99847412109376
40651970727,7771.0,7974.18505859375,-2.538199238233985,14.712405467067285,16660.0,-7052.0,99.9786376953125
38310173677,12513.0,13103.871948242188,-7.067520879659455,27.36155393412476,23366.0,-9176.0,100.0
35813469164,11104.0,17214.675842285156,-1.580862538302493,31.80027016466192,37638.0,-17112.0,99.993896484375
19912009755,9470.5,9638.886474609377,-2.858311251912248,18.006609396809733,20136.0,-9427.0,99.99237060546876
25960296431,1713.0,1785.1231384277344,-0.2654643121474336,3.33990043356306,4861.0,-2520.0,99.981689453125
19993963126,-3584.5,11914.994140625,13.409187945235963,23.487447396554355,26368.0,-17823.0,99.9908447265625
58006254059,9716.25,9961.826049804688,-2.9075977093683134,18.632470687295125,22408.0,-12060.0,99.98931884765624
711925319,3525.25,3569.4276428222656,0.0870029420333666,6.777079059429364,8740.0,-2127.0,100.0
50482590900,12221.5,17924.796142578125,-1.163715542043973,35.115101469384655,39772.0,-20670.0,99.957275390625
42899711477,14073.0,14745.853637695312,-8.187855076405267,31.28389806820909,27422.0,-14328.0,99.95269775390624
5973843256,15276.25,19427.548736572266,-2.61275955764237,40.74147155556915,43648.0,-17351.0,100.0
58511977674,-1113.75,10748.332763671877,11.4470533069542,18.27262475591934,32560.0,-21504.0,99.969482421875
3805015872,19303.25,22013.45819091797,1.6986975369479291,41.72984095799229,41984.0,-16604.0,99.9725341796875
41277985259,8898.0,9079.489196777344,-2.468720773661864,16.89234140223191,20364.0,-9600.0,99.9969482421875
66191756294,645.75,10456.390625,12.41080979396516,19.733254561764458,28288.0,-16512.0,100.0
18257616771,7031.5,7131.25927734375,-0.0640380629658132,13.44768742380686,17540.0,-4424.0,99.99237060546876
24161441042,3566.5,10222.43179321289,11.61561129799457,16.347063839638896,35072.0,-19463.0,99.97711181640624
35857280442,-1422.0,10788.400390625,11.066753996925494,18.049784158413225,30966.0,-20280.0,100.0
8041110549,15495.25,15992.850830078123,-7.589465037384028,32.49313271119542,28370.0,-14896.0,99.969482421875
49042479062,-4951.5,12567.193176269531,14.135692016285896,25.93315211207853,25478.0,-20064.0,100.0
1932476043,4787.25,5024.105865478516,-0.1019360301202318,9.810442612470691,12897.0,-5092.0,99.951171875
42557981456,21001.0,22935.73742675781,2.1736161224683763,43.925950991619885,42816.0,-18156.0,99.96795654296876
35654123717,18257.0,18556.004150390625,-7.396524048845395,36.39031578278368,33502.0,-13850.0,99.99237060546876
47368664339,9313.5,9389.519775390623,-1.6854747944143134,17.93005723845412,21346.0,-4364.0,99.99237060546876
49138124649,14253.5,14717.39892578125,-5.901818985267749,30.47174490699604,29254.0,-9470.0,100.0
41491997389,13241.0,13736.544067382812,-6.187417129093692,27.549100649690107,25886.0,-9710.0,100.0
45784468321,18048.5,18271.89111328125,-6.553209627479645,36.52014882521985,36922.0,-7252.0,99.97406005859376
19553811365,14022.5,14484.814208984377,-6.158679706531906,29.37954631055039,25461.0,-10484.0,99.9969482421875
16944457999,7076.75,7324.176300048828,-2.3712296745099786,12.89957300727059,13835.0,-6634.0,99.98626708984376
22889589946,-1444.5,10752.779052734377,10.95248298432629,17.73414979670174,31189.0,-19940.0,100.0
43254125607,6343.5,6457.902099609375,-1.5174173713712342,11.955497209495803,14066.0,-5834.0,99.98779296875
66746684382,-4552.25,12659.879760742188,14.20996528552904,25.725999525769627,24452.0,-19868.0,99.9969482421875
3561241983,3165.25,3770.0238037109375,-1.8908107731424344,7.768362271315412,6703.0,-4278.0,100.0
31606254857,19599.0,19787.82208251953,-7.628332002928908,38.34510438847167,34849.0,-11964.0,99.99847412109376
56419102635,4797.25,5045.1016845703125,-0.1953489362205932,9.875706473556347,13192.0,-6012.0,99.98016357421876
25288710001,15907.5,16288.556060791016,-6.971187972865645,33.95165822424251,33604.0,-9307.0,99.97406005859376
11675866140,12112.75,17630.0078125,-1.2181925714209223,34.724646727030034,38696.0,-19840.0,100.0
51441653149,13331.0,14102.419555664062,-7.952449060270989,29.969931160598016,24438.0,-13712.0,100.0
295374772,10558.25,17300.96905517578,0.2680369414444617,32.09072124945666,37617.0,-18546.0,99.993896484375
48626977190,128.5,10389.807556152344,11.945502419760915,18.029841953004382,29792.0,-20944.0,99.9969482421875
12314142728,22203.75,23801.621337890625,-0.3997051273814621,46.49395749353591,45952.0,-19840.0,99.9969482421875
12918621724,11820.75,17229.716400146484,0.5888190798597303,32.95209215327851,38272.0,-18215.0,100.0
20165547984,13915.5,19049.60400390625,0.5118317718789509,37.108148927211786,40481.0,-17375.0,99.981689453125
20522750549,15651.5,15977.697174072266,-6.180148082444712,31.651794671344994,28940.0,-11003.0,99.99237060546876
59821684742,2476.25,9958.12255859375,11.765877053273242,17.417072089103787,30080.0,-19136.0,99.99237060546876
46395648545,19733.5,19889.328552246094,-5.99127273100108,38.21296828881661,37874.0,-7102.0,99.98016357421876
24113256885,16985.5,17319.095581054688,-8.663078376154465,35.119401267103655,30125.0,-15056.0,99.9755859375
34448574486,1049.0,10109.060668945312,11.82344223486383,17.578782688225616,29856.0,-20160.0,99.99847412109376
27371898835,5552.0,5756.229370117188,0.1425491202806123,11.581525068233155,16473.0,-4608.0,99.69482421875
16478367372,10295.75,16935.9775390625,1.141399518410016,31.028391338075075,36097.0,-17920.0,99.98779296875
49376415183,4814.5,5165.004150390625,-2.164532090613789,10.098174024702235,10738.0,-6592.0,99.9725341796875
37846291062,-2728.0,11715.340942382812,13.616157089764505,23.469519542838608,28108.0,-19162.0,99.98779296875
6531447222,-1547.75,11027.91470336914,11.790307032907288,19.097632968737663,28232.0,-20826.0,100.0
55784045185,19053.25,19241.9921875,-6.020675347911845,36.78139894283731,36492.0,-8160.0,99.9969482421875
64540377159,10130.75,10131.31640625,-0.9001836722681289,18.709300987283715,21440.0,-1264.0,99.99847412109376
33124851054,-4138.0,12069.57586669922,12.584690187993935,22.14552381266644,24720.0,-20384.0,99.9847412109375
58685742972,8946.25,16738.640625,-2.52744699665357,30.12179087816909,35172.0,-17916.0,100.0
1474817915,3706.25,4066.585693359375,-0.6113705879058464,8.120530966749461,10578.0,-4589.0,99.96337890625
24055175737,14878.5,15348.110595703123,-6.957679456692058,32.09711782421325,29881.0,-7952.0,100.0
3462771217,19638.25,19803.243713378903,-5.71592142136212,38.01558222481961,38839.0,-6361.0,99.9969482421875
22092813046,-3548.5,12088.233825683594,13.8029511534838,24.483400478266404,27480.0,-19447.0,100.0
3948532895,3901.25,4361.274810791016,-1.793843507405097,8.623396531037693,8446.0,-5626.0,99.98931884765624
64565909868,13458.75,17969.72119140625,-2.423224018521768,35.68304179699392,40592.0,-22672.0,99.98626708984376
36363229912,13486.0,18572.06256103516,-1.2744383119055216,36.64943573125117,41050.0,-18388.0,99.969482421875
17883644871,6417.5,6465.48388671875,-0.2986809552833752,11.780753130499562,17240.0,-4836.0,100.0
50739766988,10867.5,17207.368408203125,-0.1553130803477048,31.62209174097712,38210.0,-17448.0,100.0
64422121203,4930.25,5137.000244140625,-1.0698376286729192,10.425844294973874,14016.0,-3968.0,99.74517822265624
65158745568,16959.75,20532.884033203125,-2.7422590130771747,41.9925278021916,45696.0,-18844.0,99.8748779296875
45860708455,8869.5,9168.96044921875,-2.0305249238745966,16.292934096931813,20978.0,-10832.0,99.99847412109376
22178388231,8738.5,8854.516357421875,-2.3129155554417467,15.215224849642873,17032.0,-5899.0,99.9908447265625
12128428723,7701.75,7807.612457275391,-0.685452367263958,14.968526375426585,21349.0,-5671.0,99.969482421875
7319554237,15170.25,15708.069854736328,-8.789167391021493,32.392082875505835,27639.0,-13106.0,100.0
9905378664,15598.75,19478.265991210938,-1.3356292709681226,39.7862515898898,43640.0,-17056.0,99.993896484375
15047688052,10229.75,17194.14453125,-0.8119487131542124,32.439910469256674,36504.0,-18293.0,100.0
59195775171,10700.25,10889.035522460938,-2.7806501886536745,20.57154734000469,25352.0,-10412.0,99.9969482421875
51076281063,6006.5,6070.621826171875,-0.7072962408774587,11.118186265810875,14802.0,-6752.0,99.98626708984376
33227964472,17828.5,20579.54962158203,-1.77383460674476,41.81930039831367,44528.0,-23512.0,99.951171875
60261348576,16611.75,20351.475341796875,-2.541893361939795,41.730265433813976,45504.0,-17696.0,100.0
47991077183,4978.5,5475.747741699219,-2.3506447584579395,10.305373232935567,9506.0,-6220.0,100.0
16243858321,17655.75,17925.124938964844,-6.156141635903366,35.61188195725494,36138.0,-8550.0,99.99847412109376
37744934641,14172.0,14705.36767578125,-7.508060746767524,31.71681062282413,30814.0,-7744.0,99.98779296875
55811566448,15854.25,19878.261962890625,-1.398695699869895,40.027047943907306,42648.0,-17968.0,99.993896484375
55474901565,12416.25,13004.0888671875,-6.568150382738412,26.545973810756188,24148.0,-7744.0,100.0
17159047173,20934.25,20995.557067871094,-7.854112192675598,38.86359659902669,33877.0,-10864.0,99.98626708984376
5096964533,16607.25,17002.10092163086,-7.173644803149739,33.4804098444294,31426.0,-14429.0,99.9908447265625
26189784341,16140.0,16566.057006835938,-6.967765310661594,32.82746861089187,29396.0,-14348.0,99.99237060546876
36278321354,2105.0,9957.689636230469,11.599904587997818,16.371468496884287,34646.0,-24158.0,99.97711181640624
47251398834,2723.5,9989.833129882812,11.567624371950112,16.145796774327863,34792.0,-24120.0,99.98626708984376
32258481567,4406.0,4808.185974121094,-2.0914996084472928,9.561561852881322,9008.0,-5291.0,99.9847412109375
19220389427,5011.5,5236.017333984375,-0.331129563989531,10.720633937885433,13272.0,-3911.0,99.957275390625
26252385469,13109.0,13980.22085571289,-8.657067046605956,30.51251113114865,24049.0,-13288.0,100.0
9480378764,15815.75,19214.577239990234,-1.5910250961409524,37.79525541889584,42545.0,-24059.0,99.97711181640624
61059506854,-2408.25,11683.810791015623,14.27771530372303,24.436270955931843,28192.0,-19456.0,99.9969482421875
39043955324,10755.0,17121.32421875,-2.9927778798337688,32.16221985929477,36854.0,-19680.0,100.0
14085080840,18789.75,21020.13153076172,2.417528927856059,40.9402439159415,41024.0,-15035.0,99.97100830078124
59481313710,-1986.75,11405.16015625,12.505450292504822,20.81669410661746,25456.0,-22496.0,100.0
51178234701,13963.5,14384.73193359375,-5.88593372562731,28.531641114121232,26546.0,-9660.0,99.9969482421875
55784059462,-2038.75,11540.7060546875,14.091143230935224,24.114801680129883,27484.0,-19056.0,100.0
33396428165,16479.0,16889.442779541016,-7.298271205954474,33.412783128350725,31200.0,-13552.0,99.9664306640625
10502707683,10991.75,11125.380279541016,-3.2071736273316342,21.08288196161776,25717.0,-10858.0,99.98931884765624
10501147909,17888.75,18149.23498535156,-7.445066187681055,34.562355772849266,31331.0,-11294.0,99.993896484375
28169508412,9626.0,16787.62890625,-0.8712604102997494,30.51410142361446,36072.0,-17056.0,100.0
43134872641,20289.5,20469.44445800781,-7.664773831838216,39.77455829143496,38688.0,-12136.0,100.0
58091511593,15354.25,15739.9765625,-5.667928125995308,32.00794481769346,30056.0,-9024.0,99.98321533203124
20326192966,-3053.5,11851.123168945312,14.311977202919648,25.17407582915688,25828.0,-18620.0,99.99542236328124
3427639329,22425.25,22579.8173828125,-7.27910023637948,42.71291743414276,43986.0,-10469.0,99.99542236328124
15167143612,8777.75,16710.2939453125,-1.3532273432546091,29.56539272319224,34886.0,-17326.0,100.0
4061318255,4667.25,5074.884979248047,-2.177377705693361,9.96267274752683,9844.0,-6038.0,99.98321533203124
59812497224,15368.25,19474.900390625,1.7118680896451728,38.03247908610833,40620.0,-17176.0,99.98931884765624
65791340594,3162.75,10072.767333984377,11.035388813908831,15.234667653150598,34784.0,-23024.0,99.9847412109375
45655357593,18334.5,18686.8115234375,-8.577255344178157,37.86610796546216,36334.0,-12502.0,99.993896484375
27661910736,16216.0,20043.689666748047,0.5088534534676253,39.01525872685081,42593.0,-20248.0,99.98626708984376
3924095084,14112.25,18149.90313720703,-2.169169412910678,35.889718570920444,40972.0,-23160.0,99.90234375
12158121094,-1344.25,11068.860290527344,12.755297041898045,20.66944018195431,28297.0,-20672.0,99.9969482421875
38518266465,17562.0,17825.822265625,-6.603563752995011,35.97492444717347,35746.0,-7998.0,100.0
20698882598,-1940.5,11540.50225830078,14.228337003587455,24.263772419888447,27588.0,-19391.0,100.0
33229498317,12396.5,12991.562744140623,-6.209378882649435,26.57117667748468,23401.0,-9968.0,99.9664306640625
60826484106,-60.25,10498.961303710938,11.48102910361688,17.557157752297613,33124.0,-21328.0,99.99847412109376
66140678713,15840.75,16211.927734375,-7.19455268884269,33.61962922170223,31472.0,-8528.0,99.98016357421876
34035579782,-2191.5,11514.499786376951,13.848109173261708,23.64989354351416,27144.0,-16495.0,99.99237060546876
63610171128,11019.75,17726.796875,-3.0682434014225133,33.52475470751242,38376.0,-17024.0,100.0
11086924441,15967.75,16322.474395751951,-6.468396515436369,33.03329889078954,32225.0,-8160.0,99.9908447265625
52333845588,13285.25,18268.27209472656,-0.5702451591395292,36.20607411282839,40340.0,-20220.0,99.98931884765624
4226312846,-3632.75,12072.307983398438,13.895977540007465,24.48494660812087,25191.0,-17504.0,100.0
37806038540,12355.0,17327.4375,1.2700659580101357,33.47838876573538,36160.0,-15424.0,100.0
38471832708,16015.0,19727.98999023437,0.2031852595237055,38.36986137617457,42128.0,-21756.0,99.96490478515624
27621883971,12680.0,12743.68212890625,-1.3138093975610556,23.110342863716973,29232.0,-7648.0,99.99542236328124
47850536487,3406.5,3452.3160400390625,0.0109383844077481,6.609644783292612,8114.0,-1788.0,100.0
58052287589,14661.25,15241.236938476562,-7.876663004490669,31.89780957155579,27992.0,-14272.0,99.9755859375
14376633367,6553.75,6663.513763427734,-0.7564667571646617,13.022722381521442,13674.0,-5960.0,99.993896484375
11399150396,11426.75,17265.24609375,-1.7856521722277614,33.18837459284776,37248.0,-19779.0,100.0
30930257219,10052.0,10102.85614013672,-1.2988887194407723,19.2912587120991,23057.0,-3500.0,99.97711181640624
48868275181,13211.5,13697.344299316406,-6.77852164620859,27.83254461089245,25974.0,-8230.0,99.981689453125
28090304193,17873.0,18098.84078979492,-5.937283380281322,35.8195462165345,38096.0,-8904.0,99.993896484375
41326336148,14993.0,18841.98809814453,-0.8838733011602264,37.1089961229568,41922.0,-20544.0,99.932861328125
14167207867,3398.75,3775.670623779297,-0.3733584381757991,7.4991994775885535,9963.0,-4462.0,100.0
13559512283,5811.75,6112.046142578125,-2.448009096617635,12.84888589301498,15065.0,-5078.0,99.99542236328124
14020201912,13978.75,18757.24053955078,-2.862366804697957,38.27109440378667,43012.0,-17675.0,99.99847412109376
17841356313,14293.5,14753.234375,-6.004966546842249,30.513740080425105,27340.0,-8011.0,100.0
47272228769,16673.5,16981.909057617188,-5.612304073400178,33.85409392256483,34526.0,-8006.0,99.99237060546876
25553675336,16990.5,20239.38540649414,0.3027089769220947,40.37661696444211,43104.0,-16384.0,99.97100830078124
43874893068,14256.5,18401.926208496094,-0.4752362421169371,36.98037484516095,39856.0,-18638.0,99.95880126953124
65518176377,18908.75,19181.471923828125,-9.71847211907713,39.53221090399846,35876.0,-12524.0,99.96337890625
8447036550,-1184.75,10817.766357421877,12.148142126144505,19.18299870904965,28225.0,-22586.0,99.9908447265625
45680910136,12561.5,18199.03125,-0.6449607414642189,35.92155157673768,39168.0,-16248.0,100.0
46001883596,14065.5,18335.204040527344,-2.2893822141402915,35.793358291088886,41010.0,-22894.0,99.92218017578124
54025328422,-3035.75,11816.11767578125,14.240855651913314,25.042440387335017,26036.0,-18216.0,99.9969482421875
45253419618,1746.5,10594.174072265623,12.930574071428971,19.56604477108138,33864.0,-19854.0,99.993896484375
63601518689,21401.75,21571.07006835937,-8.895064301490725,42.8021805673836,42224.0,-12504.0,99.993896484375
43368014223,6698.5,7090.1673583984375,-1.5797812966367923,12.066125987467734,14902.0,-8662.0,99.99237060546876
18803291244,12703.5,17866.610260009766,-1.990324871808388,35.367921021951666,40000.0,-21324.0,99.9481201171875
50730258650,1545.5,10110.045532226562,10.985365874934784,16.341685637984366,33602.0,-24704.0,99.94964599609376
26037406540,13116.0,17817.475524902344,0.2452423962502877,34.54051524659102,38816.0,-19255.0,99.951171875
40688488678,-183.0,10511.46710205078,11.787549651862989,17.947780293057296,28760.0,-22568.0,99.9847412109375
6907671818,1726.25,10332.574737548828,11.727023323482442,17.767778846862917,33824.0,-19388.0,99.993896484375
6101308501,15108.25,15657.268676757812,-7.506886646384929,32.24137106475571,28889.0,-15627.0,99.97711181640624
7019793453,14216.25,14914.36749267578,-7.895292095935535,31.25939441410423,26340.0,-14487.0,99.981689453125
620401046,287.25,10426.130126953123,11.96783557425231,18.02809294757329,29312.0,-23182.0,99.9969482421875
3870072202,-337.75,10675.24090576172,11.735992609525066,18.444362416999223,32464.0,-20960.0,99.993896484375
43719874390,-4452.5,12360.196472167969,14.215854129220617,25.83434704094881,25720.0,-19208.0,99.99237060546876
31910621773,14040.0,14425.149291992188,-5.956315975982999,28.61612040707956,26304.0,-7743.0,99.98779296875
4677121354,261.25,10547.103790283203,12.0200417071643,18.481141499087403,34018.0,-19961.0,99.981689453125
22974391297,24344.5,24344.5,-7.2869616367482015,43.82496913909768,40717.0,4916.0,100.0
15878631253,13164.75,13730.467041015623,-6.055881165394286,28.21026384851012,24345.0,-11433.0,99.97711181640624
66416781979,5619.75,5802.13720703125,-0.6596138907840896,11.065182273259794,14544.0,-6144.0,99.94354248046876
27992697811,6947.0,7059.0362548828125,-0.8250641085695806,13.654956484724122,18161.0,-6464.0,99.97711181640624
2190811104,14223.25,19218.29849243164,-0.7220413017254792,37.67423203751444,41104.0,-16739.0,99.98931884765624
40851780746,332.0,10531.526123046877,11.97356403091557,18.30273067661416,34000.0,-21302.0,99.99542236328124
49188665098,-801.5,11334.65625,13.720469853729742,23.90806189806748,28944.0,-19580.0,100.0
62410435115,7645.75,7737.568359375,-0.8777886213272498,14.677225887263106,18408.0,-8896.0,99.96490478515624
38081245777,18403.0,18636.935791015625,-6.32106932757238,36.99703069333636,38414.0,-8360.0,99.99847412109376
14149375089,16770.75,17134.02752685547,-8.380593611568024,36.47732790835976,34665.0,-11087.0,99.99847412109376
61219900074,-1578.25,11308.033447265623,13.228859847877091,22.2346848803981,32348.0,-21424.0,99.98779296875
42087850036,16718.0,19848.53729248047,-1.2875017400817983,40.13546417079394,43072.0,-24556.0,99.9176025390625
46514241080,12131.5,18074.53125,-0.5213125119341423,35.404784998993456,38056.0,-16512.0,100.0
16364902802,2501.75,10159.390045166016,11.22224122492869,16.000164862623457,34594.0,-20958.0,99.98321533203124
23151157375,6279.5,6668.052978515625,-1.959512615885962,11.727792535290824,13448.0,-7483.0,100.0
4749239301,18724.25,18941.48809814453,-7.006048129738945,35.84199585837802,32118.0,-11100.0,99.99542236328124
7363416430,-1460.75,11177.67901611328,12.41399778992395,20.15982382664976,26422.0,-23034.0,100.0
53073562343,4470.25,4504.6412353515625,-0.5260001215675515,8.400366168464629,11188.0,-2016.0,99.957275390625
57351003588,14347.25,18860.13427734375,-1.4525680930179417,37.35847713860417,42084.0,-20476.0,99.9420166015625
53947872996,11163.25,17566.2568359375,-0.5671042876657661,32.93306564732,38476.0,-18240.0,99.993896484375
62804869776,17783.75,20971.45874023437,1.7579563826039364,40.31389029848576,42536.0,-19096.0,99.981689453125
25480841607,8623.5,8739.883850097656,-2.215924499691349,15.434115001049936,18336.0,-5820.0,99.99237060546876
13528371600,20547.75,22910.939392089844,-0.6341717610431746,44.80864816848055,47264.0,-23211.0,99.98931884765624
44687895016,16708.5,20172.37414550781,-3.491541612006933,41.28491643410035,45504.0,-22708.0,99.96490478515624
46208976776,15693.5,19619.52453613281,2.28216442346658,37.57221816895676,40464.0,-18312.0,99.98016357421876
2833049734,534.25,10366.562072753906,11.932598912521458,18.152686282629148,28878.0,-20266.0,99.99542236328124
38636025195,7300.0,7451.777954101562,-2.2177490781921,14.930238766849508,18002.0,-6608.0,99.993896484375
20924495869,10881.5,11712.656646728516,-7.402722583575885,25.22634762018781,20837.0,-9312.0,99.96490478515624
3015084887,4909.25,4927.726531982422,-0.3617457730229826,8.968291681674584,11147.0,-2450.0,99.99542236328124
47879160803,9324.5,9356.344299316406,-0.5534480498087593,18.193419484580804,24522.0,-4880.0,99.98626708984376
45847254431,3891.5,4274.015258789063,-1.5045414407599291,8.054241719292934,8450.0,-4518.0,99.98016357421876
46476582133,13629.5,14422.858764648438,-9.0880554821472,32.06804224162973,26476.0,-15616.0,99.9969482421875
37948536988,13643.0,18136.094177246094,-2.7493444804428058,35.91793981672452,40968.0,-22482.0,99.78485107421876
43614470284,17456.5,19962.64013671875,0.0959591976740172,39.13463673681557,42624.0,-16302.0,99.97406005859376
63324975505,20408.75,20633.30322265625,-7.8036882574550255,40.39130038244908,41288.0,-11600.0,99.9908447265625
5413773251,6130.25,6298.166015625,-0.3595237095920996,12.395960621696457,16982.0,-4460.0,99.96337890625
44758626971,6933.5,7071.132568359375,-0.8050867608642284,13.287294290400755,17346.0,-8030.0,99.96795654296876
57262806749,11761.25,12443.672241210938,-6.586433461288929,25.70574995616971,22556.0,-9972.0,99.99847412109376
7244938363,5505.25,5844.424346923828,-2.61811847504915,12.536899452336426,14026.0,-4633.0,99.9908447265625
32890134768,17566.0,20851.159118652344,-3.812011732717985,42.487789488266266,45752.0,-24187.0,99.99847412109376
58620107933,13190.25,14007.506713867188,-8.0001928283018,29.914206577132507,24068.0,-12872.0,99.9969482421875
26616771926,-2593.0,11357.04345703125,12.381444621516506,20.39390663657271,28360.0,-21483.0,99.99237060546876
44565525758,-5197.5,12822.717651367188,13.105823661198611,23.95711218226528,22804.0,-20734.0,99.97406005859376
18878876029,15148.5,15690.155090332031,-9.149338988964738,32.77383070569387,27600.0,-12531.0,99.9969482421875
33894826486,373.0,10323.789306640623,13.116962214185737,19.744180945708795,28472.0,-16272.0,99.99237060546876
64935225241,14760.75,15177.47900390625,-6.213757061173795,31.05027168670416,29344.0,-9664.0,99.98779296875
28027394370,6016.0,10178.53466796875,10.69952431441049,13.811399026506589,36480.0,-20351.0,99.92828369140624
34900043323,4680.0,4918.405029296875,-0.1727561595531752,9.62655510798682,12140.0,-4228.0,99.99847412109376
31488125485,13616.0,14096.114196777344,-6.2695122243537815,28.44230287009088,24097.0,-9096.0,99.99847412109376
26133456801,16275.0,16610.125915527344,-5.446476639295797,33.1553576769744,35049.0,-8592.0,99.9725341796875
33550689829,14232.0,14668.460815429688,-5.2457358907597165,29.12476232543693,26528.0,-10047.0,99.9420166015625
60414449025,20521.75,20684.83959960937,-7.430837612959151,39.838793758494965,39116.0,-12088.0,99.9969482421875
41675568385,23302.0,23302.0,-7.1686146763558485,42.08854103178194,39094.0,4934.0,100.0
12791028228,18306.75,20048.225158691406,2.074935655610955,39.279536022029696,39552.0,-12160.0,99.9847412109375
40467992518,-4092.0,12204.838623046877,14.273280165367616,25.57854712602165,23918.0,-17792.0,99.993896484375
13534878068,14059.75,18374.514892578125,-2.8860838241196087,37.11571974757453,41552.0,-20907.0,100.0
8307710520,13695.25,18686.968872070312,-0.7653696352723962,37.303457286919,40000.0,-18317.0,99.99847412109376
50566708512,21821.5,23721.18334960937,-0.1941888356726898,46.08513583619485,46336.0,-17756.0,99.98321533203124
2811604052,13504.25,18388.27655029297,-0.6382278425058072,36.51428531188156,41152.0,-20142.0,99.95269775390624
23879144514,2644.5,10516.243530273438,11.84390674057012,17.724660289269618,34084.0,-20091.0,99.97711181640624
27297725074,807.0,10670.629333496094,12.75306205334715,19.67530511971231,33721.0,-20576.0,99.98779296875
57355154795,7535.25,7651.42626953125,-2.1644890771280374,15.173576327160696,18200.0,-5452.0,99.993896484375
35595865749,12310.0,12942.256469726562,-5.539063543661961,26.4788463591518,23166.0,-10666.0,100.0
29807221854,-4347.0,12250.03955078125,12.737024207440028,22.66940899824268,23800.0,-20200.0,100.0
39058056810,-2599.0,11619.872619628906,13.587319850018863,23.66925555282759,29918.0,-20416.0,100.0
6612159298,2168.25,10841.532287597656,13.10562037471454,20.786468144103743,32788.0,-18393.0,99.99847412109376
60878614731,9384.75,9666.80615234375,-2.383455381979827,17.968998584591414,21712.0,-11856.0,99.993896484375
22840849645,13326.5,14095.909454345703,-8.409036375248823,30.57420993045439,25388.0,-14576.0,99.993896484375
47082472971,6710.5,6791.935974121094,0.3568942410709427,12.732025557067736,15736.0,-3590.0,99.9786376953125
174148579,8409.25,8480.518157958984,-1.315351325409009,16.3035390862943,21715.0,-6833.0,99.9969482421875
21385368108,12555.5,17493.950256347656,0.4920138501758357,33.79356654834731,38364.0,-17776.0,99.99847412109376
26855208525,12850.0,13394.024230957031,-6.0324863893217415,27.18882180953961,22897.0,-9859.0,99.99542236328124
15600023460,11955.75,17733.57406616211,1.529580757834047,33.32739504604413,38104.0,-18046.0,99.981689453125
55101588967,5312.25,5561.3502197265625,-1.112797759925526,10.61204545370014,13384.0,-6144.0,99.9755859375
14074480045,14111.75,14723.644653320312,-6.8973381898517365,30.04600846343419,26690.0,-13355.0,99.969482421875
28091644831,3217.0,3257.4493408203125,-0.402155538269796,5.645406996160253,7717.0,-2944.0,99.98779296875
37880898830,-1324.0,11020.25537109375,12.81110212326887,20.78443767137737,26816.0,-19788.0,100.0
19358717960,22055.5,23720.50860595703,-0.0882995785972938,46.18330135226046,45440.0,-20336.0,99.98931884765624
47639049448,15209.5,19261.368103027344,-2.601632311939212,39.24417786536415,43890.0,-18286.0,99.98016357421876
53830320940,13089.25,17723.4130859375,1.0255761696882577,34.295452230670655,39352.0,-19600.0,99.98626708984376
48488165815,6756.5,7157.98779296875,-2.0361677583289013,12.830570522335584,15750.0,-9374.0,99.9908447265625
25556207889,22170.5,22264.12783813477,-7.824108421453193,42.30294299523147,40809.0,-11176.0,99.98016357421876
17096188833,19241.25,19423.92462158203,-5.910888105768505,37.77488881930758,41511.0,-7228.0,99.993896484375
2937421529,13164.25,13754.458557128906,-6.739202556143949,29.372811548181144,27067.0,-8730.0,99.99542236328124
47592131919,4546.5,4894.215148925781,-1.842251648874347,9.296513104450522,10108.0,-5806.0,99.98779296875
49964875072,21806.5,23759.265563964844,-0.3730423997242525,45.63591950209205,46592.0,-16808.0,99.98016357421876
66199831761,18257.75,18511.416748046875,-7.82766179484397,38.01866468231339,37736.0,-12088.0,99.9755859375
45456564521,19961.5,20112.94305419922,-7.396035970906026,39.20967275662122,38042.0,-10510.0,99.993896484375
53912021601,18274.25,18510.41552734375,-6.816534216365332,37.20266320286712,37388.0,-8128.0,99.99847412109376
8595940577,18126.75,18438.29605102539,-8.527612025936204,38.65878170351976,38295.0,-11606.0,99.9847412109375
11923469343,4864.75,5147.981475830078,-1.8541590373114687,9.711929518972678,9837.0,-5339.0,99.98626708984376
25498826558,-6450.5,13439.760772705078,14.5420862242512,27.95661037049637,20800.0,-17151.0,99.993896484375
4884158640,17680.25,20853.9052734375,-1.9664325646065213,41.96722903669757,45828.0,-20438.0,100.0
1309545939,7740.25,7867.1611328125,-1.8366440602151408,15.72939506770408,19707.0,-4260.0,99.993896484375
41790527903,5786.0,6209.538696289063,-2.539368081327347,11.722498370675872,11354.0,-6608.0,100.0
67235486938,-2143.25,11087.60302734375,11.449105434482949,19.18877938299269,31056.0,-20416.0,99.97711181640624
10270166229,14605.75,15200.364349365234,-7.989972913179347,31.817578380889188,27869.0,-14182.0,99.99542236328124
47496380238,-4850.5,12583.670532226562,14.32678627575658,26.244547595498783,21152.0,-18350.0,99.99847412109376
65926892124,10789.75,17061.037109375,-0.4266771261502902,31.53793804863296,36952.0,-18472.0,100.0
37377661457,19905.0,20058.978515625,-6.287820048574011,38.63907473024252,37486.0,-8702.0,99.98779296875
5962907532,10764.25,17133.81787109375,0.780579903983023,31.78470280132964,36004.0,-17402.0,99.99847412109376
54709068000,19322.25,21997.61865234375,-2.6220155931727,44.415085712463785,47144.0,-22656.0,99.9664306640625
6880408407,4988.25,5048.588958740234,-0.4481474397676345,9.198614377716346,13069.0,-4908.0,99.99237060546876
20061316807,3378.5,3473.9300231933594,0.198594629726422,6.697634336749473,10148.0,-2996.0,99.981689453125
51258119206,-1255.5,10950.089904785156,12.409400456661269,19.8178152001222,28544.0,-20800.0,99.993896484375
51404738175,1218.5,1223.984130859375,0.1741233070339169,2.189553818956765,3586.0,-510.0,99.853515625
27641608655,6810.0,7147.053894042969,-2.7466113443231146,13.377594700864613,13865.0,-8696.0,99.9969482421875
3244782399,3504.25,3602.306945800781,-0.1766297480790825,6.024041069830577,9242.0,-4219.0,99.99237060546876
67337264962,118.75,11235.684814453123,13.40233967175958,22.663741473773506,28744.0,-20448.0,99.99847412109376
45073889359,5884.5,6268.3206787109375,-2.343543998758564,11.55957433464175,11962.0,-7056.0,100.0
31713354870,-2178.0,11254.52719116211,12.510398538604315,20.409606918094223,28352.0,-21691.0,99.99542236328124
17396940881,21818.5,21921.36428833008,-7.578534562511412,42.438708267164095,43580.0,-11195.0,99.9908447265625
60972191819,9954.75,10191.598754882812,-2.460299389228638,18.867387465160306,22648.0,-11064.0,99.99237060546876
18483344942,-4867.5,12614.137481689451,14.33228963651557,26.420073230677467,22024.0,-17268.0,99.99542236328124
47370815703,7513.5,7679.440612792969,-2.3613398120765003,13.817382836070388,16050.0,-6284.0,99.98779296875
54942836948,14966.25,18910.76232910156,-2.2861677774563227,37.52164655280371,42824.0,-21476.0,99.9908447265625
36447801586,1483.0,10166.899353027344,10.727896664479234,15.922639859965471,33956.0,-23384.0,99.96795654296876
995521374,-4636.75,12713.953857421877,14.371067616463083,26.293008237139205,24110.0,-18784.0,100.0
1605476573,15962.25,16367.408264160156,-8.583655437460008,33.016540051436934,30447.0,-13824.0,99.9755859375
62867151727,3306.75,3333.6422119140625,-0.3803187789540475,5.895359403374746,7604.0,-2216.0,99.97711181640624
25665679080,12073.0,18106.887939453125,-0.9915772920949172,35.14892609023308,39696.0,-17152.0,99.95880126953124
53710839464,13159.25,18514.37609863281,0.9416542632827536,35.982467974867255,39908.0,-17024.0,99.9969482421875
3477844757,15628.25,15966.843292236328,-5.896545856921054,31.444116058795235,27575.0,-10809.0,99.9755859375
48736857233,18481.5,18755.8353881836,-7.973198995252866,38.02963130888532,37098.0,-13208.0,99.9969482421875
40197320392,13576.0,18726.370971679688,0.1561368621079881,36.53144094002792,40600.0,-17408.0,99.96337890625
49346078088,17901.5,20832.53924560547,0.2267816554300764,41.06384849069079,44322.0,-18944.0,99.96337890625
44029055580,11782.5,17237.931213378906,-0.3658113767650343,32.18218676641751,37840.0,-18072.0,99.9969482421875
11774972315,8791.75,9128.979675292969,-2.3293603931292264,16.87486995243491,20394.0,-11128.0,99.97711181640624
83793725,10787.25,11564.722839355469,-6.2326354355495175,24.290371436794576,20095.0,-7863.0,100.0
19124760297,13292.5,13864.384704589844,-6.76589865780309,29.66849375152029,27781.0,-9456.0,99.9969482421875
50957589187,7755.5,7842.634704589844,-0.7229929036052082,15.02530476675377,20266.0,-5312.0,99.97406005859376
20503395358,-3878.5,11934.592559814451,12.341191658098609,21.52916779277921,23520.0,-20871.0,100.0
65397964983,7468.75,7811.6937255859375,-1.4505893934662577,13.52734943053001,17252.0,-9628.0,99.97406005859376
62678679503,2441.75,2481.28173828125,-0.40666361008046,4.681595832381888,5656.0,-2552.0,99.97406005859376
51045530684,10684.5,17363.984375,-2.8805395884659784,33.88191989601551,38272.0,-20352.0,100.0
63914339348,15155.75,19022.47985839844,-0.0668068755491697,38.23037014049591,41280.0,-19308.0,99.93743896484376
64006652706,3499.75,10586.66357421875,13.630966714499143,20.415955906662123,33920.0,-18112.0,99.957275390625
36093538164,10314.0,17165.3359375,-0.510560574654065,32.03603459030964,36640.0,-17568.0,100.0
44285599030,-2307.5,11217.973205566406,12.036363114041931,19.839371087477502,27224.0,-20702.0,99.99542236328124
24278434031,6928.5,7296.827850341797,-1.4727331993810522,12.737689138321704,15520.0,-8799.0,99.9908447265625
8768546179,9923.75,9969.99676513672,-1.3996117308708895,18.690173223891087,23427.0,-3942.0,99.993896484375
43032139805,16101.5,16528.493408203125,-8.641756861913393,33.90534720468218,28052.0,-12596.0,99.9908447265625
37788565479,2349.0,2488.944702148437,-0.2503041774796319,5.073581007549735,6730.0,-2232.0,99.993896484375
46058915847,9972.5,10035.938232421877,-2.6102653426773026,17.230232796199985,19284.0,-6668.0,99.99237060546876
39557891853,13350.0,13826.125,-5.243146601034225,27.34468993432727,23628.0,-8052.0,100.0
43349834342,-2903.5,11632.875732421877,13.37251821976908,22.73600551387322,27362.0,-17640.0,100.0
13385838681,18372.75,18689.93051147461,-8.49740536159328,37.75376625683184,36314.0,-12472.0,99.9969482421875
55968589686,-5544.75,12876.57275390625,14.370923245811788,27.134354178578924,23712.0,-19452.0,100.0
14497950605,14111.75,14535.487701416016,-6.161463549718377,28.849050374734325,25030.0,-8582.0,99.99542236328124
55512822829,14654.25,15206.755493164062,-7.755522669045995,31.42616290505052,26136.0,-12992.0,99.9755859375
55045933657,15325.25,15732.8564453125,-6.561797596116459,32.37408043841263,30764.0,-8248.0,99.99847412109376
34261522,2545.25,10560.896423339844,13.030843002929595,19.93193704711712,34080.0,-18924.0,99.99237060546876
29019445700,16890.0,19959.12139892578,-1.974914905229421,39.40638441607312,44416.0,-22264.0,99.9420166015625
46516085374,-3996.5,12473.781616210938,14.30791300186016,25.500050878214644,24330.0,-19742.0,99.99847412109376
48413545828,13964.5,18591.29132080078,-0.8566878733677101,36.86484129466736,40800.0,-20032.0,99.957275390625
36142518215,4441.0,4466.99755859375,-0.1901774691227221,8.398509075425318,11538.0,-3732.0,100.0
52863320943,4327.25,4385.9932861328125,0.1430187972177826,7.70642112876622,11516.0,-4484.0,99.993896484375
36465140213,15665.0,16199.513671875,-8.601297632213962,33.2883855442747,29782.0,-14336.0,99.91607666015624
25750714617,16471.0,16988.801513671875,-10.14458650694466,36.53369525278316,32881.0,-12288.0,99.9298095703125
19588105421,14239.5,14902.445495605469,-7.477475461932638,31.053996328006395,27300.0,-14900.0,99.98626708984376
320966391,3171.25,3241.256103515625,-0.4103232304158786,6.119402777427832,8257.0,-3878.0,99.9603271484375
3199846882,2282.25,9724.73974609375,10.434957206012934,14.136846645849625,34853.0,-20768.0,99.89471435546876
43242748972,12264.5,17763.75439453125,-1.1144256792753962,35.21141422501829,39120.0,-20304.0,99.993896484375
43008284453,13803.5,14263.73858642578,-5.353807998386081,28.455254340163112,24938.0,-9844.0,99.9847412109375
586179223,6073.25,6105.367248535156,-0.350650918444695,10.915968728628334,14722.0,-4838.0,99.99847412109376
17493608996,15856.5,19204.29302978516,1.1364442839397886,37.93461167249009,40100.0,-17339.0,99.98931884765624
48322580456,13279.5,18494.454956054688,-0.9162008313091122,36.10354372117528,40912.0,-17504.0,99.981689453125
53563112562,-1230.75,10775.0107421875,11.146085794929691,17.83236001275295,31320.0,-20368.0,100.0
25490470146,6149.5,10573.27197265625,10.866183058837278,16.923566763222627,34944.0,-16075.0,99.9298095703125
249109042,180.25,10797.603332519531,12.65182516039997,20.06222957736657,33064.0,-19760.0,100.0
63330559176,15616.75,19532.54858398437,-1.0989696648592917,39.18714116970005,43552.0,-17760.0,99.9481201171875
54945515122,-1051.75,11124.6943359375,13.47251494883394,22.297464611785443,30380.0,-20196.0,99.98779296875
14942562840,15965.75,19657.834411621094,0.6296720504151931,39.3675197667384,40928.0,-17324.0,99.98779296875
61840645993,13640.75,14192.2919921875,-6.302737078129649,30.072684738753555,27736.0,-9448.0,100.0
55515241916,10442.25,17333.6396484375,-3.188656503155815,32.97155167014635,38096.0,-20480.0,100.0
53177827293,10645.25,11450.700317382812,-6.571155229880947,24.414488574664453,19228.0,-8744.0,99.9908447265625
38533873467,3428.0,3801.515625,-0.3787710206628646,7.80146039042835,9624.0,-3968.0,99.951171875
23785223016,14828.5,19194.891357421875,0.172094078183025,37.83958633284952,40868.0,-18672.0,99.969482421875
29430279788,9062.0,16656.63671875,-0.0362836869310406,30.059134223515382,35480.0,-17760.0,100.0
7620511514,-2072.75,11583.556396484377,13.756144135280032,24.186422245334988,29504.0,-20067.0,99.99542236328124
47055127978,-470.5,10609.702697753906,12.336834078358931,19.10985560080812,33880.0,-21294.0,99.98779296875
67715019354,-530.25,11008.478759765623,12.928649357625169,21.19886321625088,31936.0,-20600.0,99.98016357421876
4964527790,-5836.75,12994.086120605469,14.29055095783808,26.78482683235444,21872.0,-17782.0,100.0
3004291524,16733.25,19905.2587890625,-1.990105123257976,39.34967580952672,44323.0,-22324.0,99.98321533203124
14136280740,12296.75,17850.288055419922,1.8410046874631485,33.41756848706401,38498.0,-18048.0,99.9908447265625
17668592372,12500.5,17763.897888183594,-2.1269664722753303,33.90125497425867,39880.0,-21147.0,99.99542236328124
41814095020,12472.0,17824.030822753906,-1.3639107839279638,34.4920281766714,39830.0,-20360.0,99.981689453125
29399384322,9125.0,11540.19711303711,11.69947390792351,17.63286683209674,35776.0,-16379.0,99.92523193359376
55906295463,3599.25,3644.572509765625,-0.0070027191865868,6.969052113978529,9644.0,-3136.0,99.96490478515624
12989234634,-1064.25,10743.65985107422,11.373161967618774,17.932393667190144,32656.0,-20992.0,99.9908447265625
63754299932,11552.75,17155.5234375,0.0143293763592278,32.87834728640133,36960.0,-16816.0,100.0
6339898016,18177.25,21361.90252685547,0.9582044251821854,41.433257130163874,43911.0,-17388.0,99.9755859375
58414574570,-1945.75,11402.58251953125,12.817762749270225,21.97557372756809,32620.0,-21368.0,99.99542236328124
16310159093,12270.75,12935.393127441406,-6.75715327305518,27.176404860862576,23931.0,-11214.0,99.981689453125
62522778502,-1160.25,11292.020751953123,14.253638159370713,23.6830178180238,28992.0,-19672.0,99.993896484375
34961112866,559.0,10984.750854492188,13.072959084578455,21.31567027787631,29888.0,-19836.0,99.99542236328124
16368419831,5441.75,5498.008270263672,-0.4041486325291888,9.915621529138852,14114.0,-6720.0,99.9908447265625
61799068597,14780.75,15200.087036132812,-6.526963268247668,30.540648661860075,28148.0,-11488.0,99.993896484375
59850718380,12117.25,17738.88818359375,-1.6774223489547992,34.53099777392012,39888.0,-21168.0,99.9786376953125
61023252873,19986.75,20174.174072265625,-7.671586091632857,39.094665438894594,38632.0,-12208.0,99.9847412109375
6379196471,7438.25,7731.6781005859375,-2.3501446277020133,13.970670925494543,16119.0,-8648.0,99.99847412109376
44070506944,20615.5,22953.272338867188,-1.1795499706750832,44.56734327530102,46992.0,-23144.0,99.98626708984376
37443173800,14920.0,19309.98974609375,-0.977383896551399,39.05080493758326,43604.0,-17722.0,99.98321533203124
21637442505,16870.5,17185.392120361328,-6.954994157488399,34.81131913711642,34829.0,-9468.0,99.99847412109376
38471472420,15923.0,19460.869567871094,0.2855809192482185,38.74157976084943,41188.0,-20064.0,99.9847412109375
38645976454,-1362.0,10887.880615234377,12.132600823166046,19.37942495566403,27906.0,-21952.0,99.99542236328124
11385240453,15304.75,15655.485229492188,-5.945265555686869,30.75700530618989,26778.0,-10454.0,99.98779296875
24887544376,14351.5,18885.63412475586,-0.9726247116740692,38.06197799462216,41248.0,-17963.0,99.95880126953124
53579940662,-3064.75,11921.8154296875,14.592890379111603,25.63268478692801,26788.0,-19448.0,100.0
41082610580,13527.0,18164.243103027344,1.3843586518417548,34.64091724078578,39560.0,-19230.0,99.9725341796875
47677148660,11885.5,17791.46514892578,-3.4476752681386738,34.94657420699756,40444.0,-21108.0,99.99847412109376
59846402211,10681.25,10904.230102539062,-1.8806499960464689,20.22184255256513,26912.0,-9980.0,99.98321533203124
65560226479,4449.75,4476.76611328125,-0.7004495327551438,7.894147530425972,10084.0,-4908.0,99.94964599609376
17043373089,19306.75,19525.19140625,-7.563103282347129,38.36990743771564,36115.0,-12334.0,100.0
22062617853,12907.5,13788.684112548828,-8.965605875319799,30.349214931965665,24037.0,-13703.0,100.0
50550150059,7298.5,7402.725219726562,-0.2683751058736052,13.88756699446306,18442.0,-5878.0,99.97100830078124
25519762448,20805.5,22812.451934814453,-0.1426745790771286,44.79053587705847,45344.0,-16340.0,99.99237060546876
40611505220,16732.0,20048.370056152344,0.226425324845294,39.713868215827134,42914.0,-19936.0,99.98931884765624
20433753272,14719.5,19053.47985839844,-2.684917318676681,38.83300383111924,43456.0,-17940.0,99.99237060546876
19697580495,7009.5,7294.088592529297,-2.7519556189866696,13.54815701583662,13929.0,-7411.0,99.99542236328124
14990808869,14081.75,14510.453369140623,-5.282569905011134,28.80247362111633,25435.0,-9784.0,99.98931884765624
61255977773,14144.75,14556.155395507812,-6.080702018689391,29.04285827364722,25380.0,-8428.0,99.9969482421875
29247774599,3584.0,3636.188354492188,0.1074938855890704,6.850936220727859,9240.0,-2456.0,99.9114990234375
18639364865,23233.5,23233.5,-5.68384863821838,41.682035193761294,39845.0,9660.0,100.0
42407020269,11319.0,12011.199279785156,-6.2337943721178695,24.97740501785219,22406.0,-9472.0,99.88555908203124
11147200725,16124.75,16546.91177368164,-8.363482494430253,33.65966484572432,28993.0,-14816.0,99.981689453125
61468638626,1303.75,10151.7509765625,11.18161164565997,15.781489546880255,34072.0,-20536.0,99.981689453125
59182550856,14764.25,19191.905883789062,1.844617657613009,37.3428618061028,39968.0,-17212.0,99.96795654296876
23698700259,5765.5,5994.639678955078,-0.5029966449554644,12.049325099584935,16921.0,-4448.0,99.981689453125
1702131197,12565.25,13462.249725341797,-8.892761335488508,29.777502155289923,23253.0,-12160.0,99.99847412109376
6425292719,1811.25,1873.6544189453125,-0.1770217085326153,3.508245616588197,4871.0,-2288.0,99.90997314453124
48494731370,2360.5,10022.566040039062,11.443392995505672,16.187153677472704,34816.0,-25840.0,99.98321533203124
3309371764,16483.25,19634.491302490234,-1.7526496161924263,38.856996438712166,43008.0,-25443.0,99.90997314453124
10993482027,10078.75,10276.112915039062,-2.784551397558865,19.153463128568,22091.0,-12629.0,99.99237060546876
14453499619,5498.75,5748.938232421875,-0.4206589704498895,11.636779864698898,17595.0,-4096.0,99.6826171875
3038326670,-5272.75,12694.03839111328,14.277998643642723,26.415540787063097,21745.0,-17762.0,99.9969482421875
44250361307,6107.5,6346.781433105469,-2.325587172830979,12.963502752932138,15260.0,-5318.0,99.97711181640624
54967297754,-3947.75,12162.710815429688,13.606413831520651,25.06098199946632,27492.0,-20980.0,100.0
5835555730,1432.25,10613.38003540039,13.470943853341394,20.451088451278007,33875.0,-20352.0,99.95269775390624
21440560905,16479.5,16754.65625,-5.539786979055681,32.71073284379332,29541.0,-7288.0,100.0
19303230781,12245.5,13246.833190917969,-8.29876810094165,29.122279273588475,22764.0,-12800.0,99.99237060546876
66881439046,-312.25,10661.944458007812,12.743800629708126,19.46822119737616,29792.0,-20700.0,100.0
23370663511,4580.5,4606.255706787109,0.372018850814599,8.668580207706638,11589.0,-3624.0,99.97711181640624
60979816992,20478.75,22757.113403320312,1.574434861399658,43.47294145978658,42768.0,-15856.0,99.99542236328124
3906404955,6742.25,6857.530975341797,0.0437061261389271,13.070259948664424,17236.0,-5981.0,99.98321533203124
46572588738,-293.5,10964.1259765625,12.978832789137858,20.85829415285366,30146.0,-20470.0,99.981689453125
3305360565,15087.25,15662.91812133789,-8.135229486420199,32.68923053932221,28191.0,-15230.0,99.98931884765624
23083176745,16586.5,16882.596923828125,-5.8876969063121365,33.707818244226225,33112.0,-8048.0,99.993896484375
66404193264,14246.75,19118.92236328125,-2.242574741453747,37.778543527336616,41616.0,-19584.0,99.8504638671875
7963730851,7966.25,8085.654449462891,-0.1619556737171937,15.34678067920886,22475.0,-5856.0,99.9908447265625
4374743426,6236.25,10237.98959350586,10.79896332020473,13.983756186617182,36480.0,-21491.0,99.95574951171876
35480673187,8957.0,9011.384887695312,-0.9145632844913584,17.026148956915772,21866.0,-7394.0,99.9908447265625
54250682708,15599.25,19168.20959472656,-1.156241003053259,38.358793284130144,42560.0,-20936.0,99.96795654296876
42940090454,-958.0,10813.717407226562,12.004809247823168,19.24279885470794,28454.0,-20992.0,100.0
67752259455,1250.75,1327.11865234375,-0.2127033854693125,2.3461424294501865,3200.0,-1456.0,99.84283447265624
26145856152,14630.0,19081.82369995117,-0.0241271148683389,37.6446002842419,41305.0,-17991.0,99.97100830078124
59020681858,3148.25,10746.804809570312,13.11699522777467,20.30551642482513,33888.0,-19544.0,99.9664306640625
13510200873,15440.75,15815.337982177734,-5.641706628654404,32.048326299742705,30187.0,-8803.0,100.0
42919851243,6408.0,6612.9376220703125,-2.422282164846236,13.762255421300212,16588.0,-5056.0,99.89166259765624
42816679970,5800.0,10373.63446044922,11.103626988449331,14.651685884544444,35972.0,-21728.0,99.83978271484376
29722921102,-1444.0,11068.426696777344,12.25594118565374,20.00455697473225,25988.0,-22592.0,100.0
25349323985,16544.5,16946.590209960938,-8.282397965018085,36.0323709944532,34880.0,-13052.0,99.9969482421875
59927856659,7404.25,7466.3836669921875,0.0377937384247505,14.25976337506584,18408.0,-3644.0,99.96185302734376
27568214260,15071.0,18877.27569580078,-3.979022913331662,37.91003236116846,42648.0,-23635.0,99.96185302734376
52695249036,16186.25,19247.886962890625,-1.2285792778507174,37.605066111478514,42624.0,-24128.0,99.9755859375
25377721555,8331.5,8444.497253417969,-2.5731517553645387,16.92195533825752,20892.0,-5676.0,99.9755859375
10890716374,-1973.25,11173.301025390623,12.556781956633111,20.325695528277365,29186.0,-21351.0,99.99847412109376
46810883075,11688.5,11700.70672607422,-1.4874033354010312,20.98893958383376,23818.0,-2372.0,99.9969482421875
59468584192,27811.25,27811.25,-0.0555907690868021,50.22884901879122,45952.0,9848.0,100.0
63931360471,5462.75,5741.786865234375,-1.737983618331567,11.039753476416342,12612.0,-7276.0,99.96337890625
34878706201,16352.0,16653.864501953125,-6.10607003941078,33.460504521725866,31996.0,-6912.0,100.0
32698983500,13843.0,18336.577545166016,-0.6001196020588714,36.22276042832128,40736.0,-21432.0,99.97406005859376
822409157,13450.25,13974.280212402344,-5.805492390120166,28.40039434060743,26167.0,-10332.0,100.0
61831358438,-4881.25,12600.53857421875,14.32975518705295,26.3790712861531,25128.0,-19280.0,99.99542236328124
63937679108,16906.75,19334.86328125,2.297984670753622,37.585080922134736,38656.0,-14312.0,99.9420166015625
26552422136,11110.0,17739.6796875,-3.0064924693711816,33.49488948474943,38656.0,-17263.0,100.0
34088559319,5075.5,5124.8741455078125,-0.1176593928366295,9.29820746723311,13376.0,-4800.0,99.957275390625
48046750599,5293.5,5313.560363769531,-0.3617564478590939,9.650318011647135,12594.0,-2094.0,99.98626708984376
39130902402,1448.0,10941.701354980469,13.132782517919155,21.375223101499405,30050.0,-20376.0,99.9847412109375
16952026523,6855.75,6991.346893310547,-1.84580279939433,13.755247053115092,16501.0,-4496.0,99.94659423828124
40808701682,-2273.0,11436.124084472656,12.486717290473758,21.391830010688093,28928.0,-20416.0,99.98931884765624
43469705336,15760.5,19662.496826171875,-3.762192325371821,40.22531328323763,43232.0,-23360.0,99.9969482421875
28148046061,16085.0,16495.474731445312,-9.161313469989253,34.09338967008807,29040.0,-13400.0,99.9908447265625
15768504929,18842.75,19047.72528076172,-6.839741865061183,37.95307130306774,38338.0,-8075.0,99.9755859375
3801729864,16795.25,20310.355743408203,0.9684482463879792,40.125991661452666,42560.0,-18439.0,99.9664306640625
35209438463,3485.0,3986.155151367188,-1.3055565578317734,7.472513919594952,7624.0,-4566.0,99.945068359375
33061243654,323.0,10715.659881591797,13.584699612943623,22.2035158477575,27936.0,-15179.0,100.0
22911080821,16209.5,16655.69985961914,-9.111158389552555,34.86816826068526,28764.0,-15404.0,100.0
27258731422,-5408.0,12962.33935546875,14.165909348340056,26.466892347566628,22005.0,-18567.0,99.99847412109376
27782905809,14267.0,14775.488647460938,-6.396367509703731,31.217715853179392,29977.0,-8960.0,99.945068359375
31447982662,-382.0,10923.908996582031,13.896446711228622,22.37091692110129,29312.0,-17551.0,99.99542236328124
25955892989,10021.0,10938.260284423828,-7.292463812936854,24.11893206456119,18197.0,-8432.0,99.9725341796875
64518943777,21015.75,21157.9052734375,-7.495872104477281,40.90702864115871,39640.0,-11808.0,99.993896484375
9538389113,15998.75,16349.436004638672,-8.491688509565433,34.55142405531726,31361.0,-11928.0,100.0
31490736571,8628.0,8829.98062133789,-1.6788990233784973,16.391344871085348,19593.0,-10480.0,99.9908447265625
32297860710,-4402.0,12216.85171508789,13.837048903136374,24.81656651256487,23592.0,-18039.0,99.9908447265625
38059250983,7169.0,7236.310668945312,-1.6652905819174697,13.282974236238427,15396.0,-4608.0,99.98779296875
15919560061,13374.75,14170.08660888672,-8.724756269930136,30.780555165695635,24659.0,-13557.0,99.9969482421875
41996968294,389.0,10526.074401855469,12.35946735456186,18.63836678927406,29344.0,-23900.0,99.99847412109376
14301530164,16730.75,19730.769439697266,-1.801088157320062,40.0058045670895,43136.0,-18320.0,99.98931884765624
64956635130,-4413.25,12404.5888671875,13.038980780401031,24.77633449113525,27536.0,-20816.0,99.9298095703125
31989688243,5609.0,5780.128967285156,-0.4458018627860426,11.440022508979276,16661.0,-4336.0,99.92218017578124
20006365302,-1178.5,10769.154296875,11.452629750359506,18.160447951273,28228.0,-21844.0,100.0
60036323798,-572.25,10572.311767578123,11.489836185997628,17.581498323445956,29188.0,-22156.0,100.0
32499419644,12285.0,17687.53921508789,-5.549911612973287,34.687622550169415,39661.0,-22776.0,99.9664306640625
58571548248,13789.25,18593.1728515625,0.4093865411918935,36.4439426973631,39968.0,-18872.0,99.95574951171876
40880157123,11302.0,11492.002807617188,-2.4005439149655228,21.32613501578866,27002.0,-10862.0,99.98931884765624
6147014564,12093.25,17781.691162109375,1.097159753324261,33.74155553589264,37762.0,-18000.0,99.98779296875
939623321,17180.25,17416.20703125,-5.945296109324479,34.43430872329732,34259.0,-6712.0,99.98779296875
45300913770,-2748.5,11778.682189941406,13.623101591342246,24.094307487943528,29784.0,-20800.0,99.99237060546876
38423868166,-245.0,10989.8544921875,13.995555863134191,23.56173149361747,27776.0,-17008.0,100.0
21591880934,-2619.5,11340.847045898438,12.125679238104356,19.7991687446764,28128.0,-21788.0,100.0
980324114,-206.75,11267.140625,13.656180757242334,23.293963549709098,28728.0,-20096.0,99.993896484375
29738391928,15872.0,19787.6982421875,-4.350636547232139,41.35841052422681,44384.0,-22376.0,99.99237060546876
2992425379,10367.25,10480.9873046875,-2.464156499085216,19.59997833530527,24185.0,-9396.0,99.993896484375
598086950,-776.75,10847.578582763672,12.734703500476336,20.293831466816243,28992.0,-19432.0,99.9969482421875
42860498956,16525.0,19226.96423339844,-0.4804893255754199,38.66757552237683,41088.0,-20396.0,99.9786376953125
56067180983,6593.25,6816.7427978515625,-2.344566385792771,12.378881732433426,13520.0,-5856.0,99.9847412109375
47974472151,7778.5,7970.674133300781,-2.6595469328421064,14.639836762862943,16656.0,-7742.0,99.98931884765624
43490185353,20238.5,20446.07165527344,-7.672215976431383,39.55515724808931,40046.0,-12350.0,99.98931884765624
38066188118,-4931.0,12473.14776611328,14.055016829878086,25.79631831467368,23702.0,-18936.0,99.98779296875
52911579876,13157.25,18164.79077148437,-0.60766509827756,34.69265824859149,40108.0,-20668.0,99.97406005859376
32566281496,17420.0,20312.38119506836,0.1683004761537493,42.33386874848868,43616.0,-16096.0,99.97406005859376
27819891441,16484.0,16844.12908935547,-8.241390724627202,35.42307132954239,34881.0,-9116.0,99.9969482421875
41444664021,14619.0,15057.749633789062,-6.356068021505753,30.18597793848488,28212.0,-11372.0,99.9908447265625
35569591289,14652.0,15108.646118164062,-7.722832266839331,31.359554132324806,30078.0,-7092.0,99.99847412109376
67235918516,13100.75,17998.7744140625,-0.1376219031989061,34.60640452233346,40224.0,-19168.0,99.94354248046876
9753234797,13639.75,14378.89093017578,-8.07683970646989,30.48897982559034,25320.0,-12773.0,99.993896484375
13918748288,18426.75,21467.062744140625,2.0210422960708225,40.16725190460345,40715.0,-16448.0,99.99542236328124
25715992248,11938.0,17887.15557861328,-0.6663539862862361,34.07242341420768,38709.0,-17976.0,99.9908447265625
29418318227,10111.0,10260.41571044922,-2.556788495616268,19.26026412642613,23225.0,-10744.0,99.98931884765624
62947400028,13675.75,18049.08154296875,-2.5978386411618866,35.94217622815936,40448.0,-23056.0,99.82452392578124
17364998805,14542.5,14974.664337158203,-6.232548025393352,30.142242481696023,26217.0,-11660.0,99.9908447265625
19355891645,11399.5,12152.60287475586,-6.752084182300989,25.44852518352151,21552.0,-9484.0,99.99542236328124
68433487250,1149.25,10339.5107421875,12.163702737095134,17.923603783477848,34448.0,-19520.0,99.96337890625
44593010002,1536.5,10192.502380371094,11.537944633141784,16.344860092830935,34944.0,-20634.0,99.98626708984376
39796129868,16152.0,19370.042846679688,-0.5890343275881077,38.53869606926923,42184.0,-23974.0,99.97711181640624
49878008044,14790.5,18465.5087890625,-1.9002300001156165,35.564942753314035,40604.0,-16280.0,99.951171875
31375777015,4349.0,4709.906219482422,-2.138262319905762,9.619406601231908,10352.0,-5967.0,99.9542236328125
6622500652,10776.25,17029.8955078125,0.8203123702818771,31.97632150300632,36528.0,-17148.0,100.0
18292945600,18312.5,21433.35806274414,0.3077205860069709,41.52119272509642,44004.0,-18011.0,99.99237060546876
64176689225,20162.75,20363.054931640625,-8.012469487193437,39.77015410381171,39284.0,-11588.0,99.9755859375
54429287544,13784.25,18545.61669921875,-2.5814643517057747,37.41652298458093,41940.0,-17772.0,99.99847412109376
3895018340,14110.25,18543.80322265625,0.5108817804753958,36.02201917292675,40292.0,-19825.0,99.9908447265625
65876850509,12744.75,13313.7412109375,-6.019751890153212,27.055437778266768,22624.0,-10592.0,99.99542236328124
65088215200,19848.75,22385.40576171875,-0.7064070624873825,43.69368378691554,46720.0,-20816.0,99.932861328125
64183246505,13710.75,14249.466064453123,-5.891681313202995,29.71073319508507,28076.0,-9728.0,99.94354248046876
16131056249,15059.75,15474.12939453125,-7.198262857230871,31.940917129655872,30761.0,-7181.0,99.9786376953125
8742195335,9528.75,9676.71664428711,-2.304110382373559,16.935593226448006,19995.0,-8894.0,99.99237060546876
32155037434,-4689.5,12434.78076171875,12.872181653622512,24.56634554818699,26441.0,-20464.0,100.0
1426871508,12589.25,18058.27197265625,-1.1749143530337118,35.21958388601503,40235.0,-20844.0,99.98321533203124
29920972398,-6573.0,13363.046691894531,14.574709472197972,28.16205406129672,20480.0,-17832.0,99.95574951171876
187663744,21447.25,23636.071685791016,1.1699377783624283,44.604797286580784,44934.0,-18393.0,99.9969482421875
25029828495,2283.5,2292.662384033203,0.0237741298519443,4.212455422120367,5493.0,-1528.0,99.87030029296876
32510524957,11373.0,12079.26953125,-6.060938637635727,25.045359028397453,19629.0,-7979.0,100.0
18669697460,13931.5,18352.070434570312,-1.9744787149514784,36.2788347475027,41705.0,-20448.0,99.94964599609376
20490703596,11350.5,17188.812591552734,-1.428783595589868,31.67689803722528,37992.0,-19139.0,99.98931884765624
45300051452,10327.5,17362.92578125,-5.192215219181675,33.23810125265193,38370.0,-20958.0,100.0
31071085918,-4103.0,12174.19677734375,12.977908831201631,22.736874757019063,24544.0,-21407.0,99.9969482421875
12407385583,3983.75,4526.822479248047,-2.142201112554069,9.288290556030663,9310.0,-6623.0,99.98321533203124
8013664882,-577.75,11109.876770019531,12.880321813145704,21.187382622593493,32394.0,-20208.0,99.9847412109375
45568267277,15283.5,15685.545104980469,-7.174341695804843,30.985884700089947,25970.0,-10876.0,99.99237060546876
11701147040,18584.75,21578.005493164062,-0.2978843362116213,42.571031338008304,45915.0,-16348.0,99.9786376953125
65580978289,19409.75,19683.51904296875,-8.849515164712093,40.09412042515943,40544.0,-11088.0,99.98931884765624
40702366645,13568.0,14056.313110351562,-6.186356691131183,28.479493690945294,25894.0,-10208.0,99.9847412109375
29055628208,15779.0,19911.34130859375,-0.1028119039844275,39.45582629717095,42756.0,-19895.0,99.9542236328125
26658559729,14625.0,15111.032165527344,-7.600878630299488,32.42203067362804,32113.0,-9440.0,100.0
41176390519,3759.0,3812.0543823242174,-0.5532681761026719,7.0781859683576,9798.0,-2122.0,99.99847412109376
64049286972,9894.75,16870.4453125,-1.1121646131951866,31.015437148528864,36616.0,-17600.0,100.0
6074829229,15998.25,16410.335723876953,-8.21235668449763,32.99022564968176,28806.0,-13610.0,99.993896484375
65483363099,6297.75,6463.7275390625,-0.3484216197479732,12.34142199861299,15584.0,-6016.0,99.969482421875
58388374473,16416.25,16731.63037109375,-6.2945119029394,33.548942321570394,33964.0,-8144.0,99.9603271484375
20858103350,-5233.5,12725.652404785156,14.505034763673276,27.30403580106783,23916.0,-19311.0,99.969482421875
39590461254,-3581.0,11997.402770996094,14.202538417329574,25.29868835543792,23938.0,-18432.0,99.9908447265625
42160939307,9399.0,9642.41534423828,-1.8756325435545511,17.741547393184177,21008.0,-9764.0,99.99847412109376
63022153734,3268.75,9923.238525390623,12.503990043876172,17.92611400222759,30080.0,-20304.0,99.98016357421876
8740726703,1750.75,1811.474395751953,0.3394680777952092,3.3332201923442835,6183.0,-2742.0,99.9908447265625
13950547068,10783.75,17333.408203125,-3.71508784906276,33.2561352158321,38098.0,-20512.0,100.0
17950678523,6072.5,6418.739074707031,-3.024778206597865,13.71273312296729,15085.0,-5831.0,100.0
55119504972,11722.25,17304.374145507812,0.8907737362710739,32.66090362349033,38304.0,-17868.0,100.0
62757078003,6912.75,7037.74365234375,-0.5225982606493725,13.733317909977696,19256.0,-5744.0,99.908447265625
53289586398,-6980.75,13702.832153320312,14.775038659863872,28.94102968303604,19928.0,-17504.0,100.0
16951317477,15295.75,15648.680938720703,-6.98549650166832,31.54814478267331,29061.0,-11008.0,99.9847412109375
58334568917,17783.25,18106.94445800781,-8.04382903027106,35.70205921253105,33520.0,-16052.0,99.99542236328124
14871723978,-3642.25,11990.375,13.354431311719711,23.962555060021646,27811.0,-21504.0,99.993896484375
33570211677,11966.0,12640.415313720703,-6.192039661049549,25.972881416517005,23081.0,-9892.0,100.0
39402607901,14064.0,14649.885681152344,-7.54279225270706,30.0095479521186,24472.0,-11650.0,100.0
13228443820,14662.75,18607.236206054688,-1.9189620636609448,36.422773623033166,41537.0,-21072.0,99.9755859375
31547487971,6584.0,6752.09521484375,-0.8256033881001229,13.331427722913675,18173.0,-5600.0,100.0
50019569643,4702.5,4957.492492675781,-0.3960174679662929,9.83788917252574,13098.0,-5974.0,99.957275390625
41355898132,16009.0,19497.86437988281,-0.2156080823737991,39.4163622446636,42240.0,-20014.0,99.981689453125
48978857042,569.5,10324.713745117188,11.737962615778752,17.64958215937619,32576.0,-16814.0,99.99237060546876
44985507433,13998.5,14522.765625,-6.563167803872013,30.811522069654952,28400.0,-10168.0,100.0
20547838971,5357.5,5609.443298339844,-0.7970256969882135,10.531017799639551,14520.0,-6271.0,99.98016357421876
47030485555,7745.5,7809.3740234375,-0.2180696731286836,15.059120848276162,20274.0,-3114.0,100.0
45798236750,-3129.5,11959.66278076172,14.285238695853565,24.84670127118103,26536.0,-19470.0,99.9969482421875
1271275517,10267.25,11146.108489990234,-7.170950217745936,24.23858254611459,19102.0,-8244.0,99.99237060546876
9930323765,12632.75,13221.474639892578,-5.791182636730622,27.28844815193779,23402.0,-10021.0,99.9908447265625
67546350415,5266.25,5306.4091796875,0.029411404179246,9.194102490262331,13424.0,-3756.0,99.9786376953125
44281700129,17876.5,18098.898681640625,-5.5837699917253065,35.220975884591915,33640.0,-7718.0,99.993896484375
42081814965,16626.0,16993.45098876953,-8.300866797777688,34.2019407521198,29718.0,-14118.0,99.9908447265625
8241910944,18880.25,21783.302947998047,-0.1562452031069778,42.89771362370273,45970.0,-18249.0,99.96185302734376
48672448182,-5423.5,12635.306823730469,13.895261586903947,25.75370060127116,23104.0,-18560.0,99.99237060546876
35697601198,-4660.0,12570.69921875,14.15806678723565,25.914644439159044,24170.0,-16754.0,100.0
58531400220,11802.25,17260.5390625,-0.0372246641980109,33.19492063911403,36992.0,-17084.0,100.0
37404029234,3075.0,10191.897094726562,11.281739965085922,15.92870199636588,34732.0,-23000.0,99.9969482421875
38101052794,-2924.0,11370.2705078125,11.141066123107038,19.529036934918512,29050.0,-20480.0,99.86572265625
36643344097,15150.0,15563.601196289062,-6.675051882011134,32.478889650295365,32862.0,-8088.0,100.0
67894566268,10417.75,17340.75,-4.094861427112367,33.556426478810565,38128.0,-20288.0,100.0
49232775451,10257.5,10377.354614257812,-2.6796681468517,19.04056657467046,21776.0,-11628.0,99.98779296875
65362933566,-6887.25,13695.6103515625,14.83777778327238,29.022948060364023,20064.0,-17408.0,99.91607666015624
18146626191,3769.5,3796.1202087402335,-0.1904921526207292,6.67615143544049,9309.0,-2944.0,99.96490478515624
13695557482,-2660.25,11587.90365600586,13.030877812078796,22.573499856634783,28946.0,-20209.0,99.99542236328124
45331489383,5441.5,5513.999694824219,-0.1634251826684452,10.132982349696324,15042.0,-5110.0,99.9755859375
11720307958,-3680.25,11873.288635253906,12.429448418129596,21.6745771752195,26957.0,-20540.0,99.99847412109376
53122878730,1111.25,10458.908569335938,11.743964876864656,18.57840959025273,32080.0,-19520.0,100.0
38398686213,17402.0,17651.165405273438,-6.9419624067087495,33.6011740985121,29954.0,-10482.0,99.9969482421875
44814426786,1072.5,10849.512329101562,13.468345342776804,20.91169146106549,33642.0,-20022.0,99.9908447265625
19806130838,-2515.5,11655.67398071289,13.953342645772889,23.84232235389812,28777.0,-19423.0,99.98931884765624
25820961000,16269.0,19938.46420288086,-3.121163221929983,40.46874263436291,44644.0,-23216.0,99.97406005859376
11724538107,8719.75,8914.492797851562,-2.278314125442384,16.478780501909128,19826.0,-10672.0,99.99542236328124
2343971583,2853.25,2868.37109375,-0.3534231537358236,4.829407697639221,6389.0,-1880.0,99.951171875
36180285813,16967.0,17301.456970214844,-9.010141185305145,35.46433698466781,30326.0,-14924.0,99.9786376953125
6126922570,218.25,10835.982543945312,12.840987521862983,20.481057137979683,33860.0,-19881.0,99.99847412109376
22167954214,-517.5,11005.63250732422,13.93248031785454,22.68808756623428,29184.0,-17872.0,99.99542236328124
28691489482,-734.0,11103.5224609375,13.387855198396904,22.02912358479262,33200.0,-20856.0,99.9908447265625
44159034412,13022.5,17967.787353515625,-0.4224442698308632,35.63594142487989,39720.0,-20282.0,99.98626708984376
7548132062,-4910.75,12785.444427490234,14.125530254768144,25.863607283378148,23560.0,-19167.0,99.99542236328124
41524853587,8110.0,8194.618835449219,-0.989911885602943,15.731306396774563,20070.0,-7318.0,99.97711181640624
46960704663,5516.5,5779.616943359375,-2.2573772156966685,11.459112638360756,12266.0,-7614.0,99.88861083984376
61506813623,2362.75,2474.9688720703125,-0.1667539310248145,4.822146902868122,6184.0,-2496.0,99.9725341796875
412575636,11668.25,17538.29800415039,1.7387734951725755,32.73306975550165,37827.0,-18432.0,99.99847412109376
32652375998,-6837.0,13652.35678100586,14.545581528481843,28.207591112033725,20373.0,-17564.0,99.993896484375
41033792149,13824.0,14294.513854980469,-6.09388311181266,28.91977416033854,24602.0,-10682.0,99.993896484375
43543129057,16825.5,17158.96368408203,-7.269765856271512,35.3833117505053,36134.0,-7832.0,99.9969482421875
30992395465,16639.0,17042.370819091797,-8.381779006543114,35.91362870503564,33393.0,-14304.0,99.9847412109375
8373125296,19156.25,21687.25225830078,-1.407846183043754,42.64141395274965,47109.0,-24252.0,99.920654296875
25131488767,3349.5,3771.42333984375,-1.490723335212355,7.2715561360738095,6717.0,-4096.0,99.847412109375
40407100810,533.0,10316.4072265625,11.345726161280629,17.000831019930907,33282.0,-19830.0,99.98779296875
964719025,20190.25,20443.98532104492,-8.555573542073486,40.86923611032556,42283.0,-11736.0,99.993896484375
48379845211,6166.5,6335.400573730469,-0.9864779595535416,12.263452057466193,16034.0,-6648.0,99.93438720703124
10636619644,7800.75,16446.087890625,-2.1221161378751505,28.520642934582217,33946.0,-16880.0,100.0
15955124524,14673.75,18503.375366210938,-0.8274992203627757,37.00319296209162,40624.0,-23550.0,99.96337890625
48267645438,-2699.5,11770.691772460938,12.346417880174334,20.82346800072002,23660.0,-23536.0,99.9664306640625
35225696501,15307.0,15827.023681640623,-9.3133952942648,33.60674272883268,27386.0,-14544.0,99.993896484375
33422994453,15750.0,16226.019073486328,-7.640178619262026,32.81790408816703,28692.0,-14247.0,99.9908447265625
34653657339,8006.0,8385.50341796875,-3.137000205255603,16.12335276908783,18942.0,-10956.0,100.0
5107263601,19417.25,19676.623016357426,-9.446127731858864,40.59147744316905,38799.0,-12518.0,99.9847412109375
38819534640,16211.0,20090.96728515625,0.6395711882507839,39.844394542467896,41552.0,-16858.0,99.9786376953125
52957787587,8886.25,8972.743286132812,-1.919985591826264,17.612143944629285,22880.0,-4192.0,99.99542236328124
68499197967,7090.25,7363.15966796875,-1.9699655054193472,12.473045049502131,13840.0,-6848.0,99.9786376953125
1393401260,11287.25,17541.11474609375,-1.2566232287818384,33.52223088644343,39305.0,-21034.0,99.98779296875
42551959788,14093.0,18324.60302734375,-3.0761988794100725,36.23892654650975,41250.0,-23974.0,99.98321533203124
31646742626,3000.0,9932.275024414062,10.626226323584769,14.33376254195233,35408.0,-20224.0,99.9908447265625
1643547758,-3845.75,11918.529022216797,12.58871795732946,22.001215469936373,24992.0,-20806.0,99.9969482421875
54412973230,-3419.75,11886.996337890623,13.036370385157127,22.54331593824333,26200.0,-20220.0,99.99847412109376
67359427337,18393.75,18581.99609375,-5.7403644684077,35.74928043800246,33904.0,-7232.0,99.9725341796875
36033417789,13787.0,14242.572875976562,-6.895911804043297,28.64190874142431,26484.0,-8128.0,100.0
1905568241,18810.25,19089.992919921875,-9.87725553394936,39.78068897858843,38185.0,-11852.0,99.9969482421875
25629384507,4625.5,4920.772674560547,-0.7415006019604079,9.763749701277472,11780.0,-5503.0,99.96337890625
28072581910,-1430.0,11208.842376708984,13.618999118089675,22.75802251649501,28096.0,-17080.0,99.993896484375
31482329368,18060.0,21026.13577270508,-1.3978650884911483,43.03890632851843,44208.0,-21616.0,99.9542236328125
66508351211,4510.25,4799.42041015625,-0.3100664560244167,9.458580601368508,13056.0,-5088.0,100.0
20019751574,-2804.5,11728.044525146484,13.917912578556582,24.07585690500965,27464.0,-17016.0,99.993896484375
28123304848,17723.0,21072.144775390625,1.544184051212708,40.71610093819212,42632.0,-19775.0,99.98321533203124
40455674220,13948.0,18249.824157714844,-2.756979132719449,36.55729183170407,41348.0,-22458.0,99.9969482421875
34650356094,-2130.0,11385.578125,11.899653531347836,19.54263684180654,24702.0,-23664.0,100.0
10978539514,-4771.25,12522.851989746094,13.067463645137664,25.08845764580557,26344.0,-20480.0,99.99847412109376
8555386373,16361.25,16593.546875,-5.488275105856203,31.44742421991253,27253.0,-7216.0,100.0
23245336658,3168.5,10239.410949707031,11.539231980772009,16.093776928502137,35412.0,-24036.0,99.97711181640624
64580485680,17680.75,20842.023803710938,1.3224746466713655,41.25909776735087,41936.0,-15960.0,99.98931884765624
17906719409,17186.5,17482.281951904297,-7.086626467193681,35.69581272401978,35720.0,-9004.0,99.98931884765624
58181725876,10325.25,17170.587890625,0.4456266223546419,31.68367831223196,36832.0,-18048.0,100.0
28677157205,17367.0,17725.82635498047,-7.9342171460077,35.30286458284957,31304.0,-15151.0,99.98626708984376
35267565483,4548.0,4815.216003417969,0.0157291451283199,9.411323418781802,12660.0,-5356.0,99.98779296875
8650243240,15169.75,19408.95687866211,-1.0312096750488495,39.281198401741634,43796.0,-17454.0,99.993896484375
23827435179,4757.5,4992.867736816406,-0.3745169457845305,9.849214690953811,13061.0,-5264.0,99.99542236328124
34974447157,13523.0,14033.79638671875,-6.100580641110192,28.750106445183697,24740.0,-9128.0,99.99847412109376
52482475352,15883.25,19552.671875,-0.6776278201429069,39.715840395305946,43596.0,-17816.0,99.98779296875
65192510124,12045.75,17406.55712890625,0.7313071713839282,32.118610169861896,38728.0,-20600.0,99.97711181640624
19420522458,-3805.5,12099.394653320312,13.585847256294056,24.843625315434025,27680.0,-20664.0,99.981689453125
45641788355,8380.5,8447.494018554688,-0.8360883590254434,16.07190333406629,21578.0,-6336.0,99.9908447265625
15570560350,-3206.25,11797.56069946289,12.923777375007552,21.859646090293296,25216.0,-20400.0,99.99847412109376
39898923111,8490.0,8745.755126953125,-1.805498595286104,15.611028411196257,19674.0,-8922.0,99.99542236328124
9746541646,-2642.25,11377.017822265623,12.235515575294729,20.33113452493861,25760.0,-21350.0,99.993896484375
39279258918,-1414.0,10882.655822753906,12.03446024606267,19.20530588852615,28160.0,-21564.0,99.99847412109376
30351180806,1749.0,10214.270782470703,12.712517920749375,19.128927313865173,29920.0,-18264.0,99.9969482421875
38331592393,13889.0,14404.995971679688,-6.182903278699726,30.091726464110785,28618.0,-9204.0,100.0
56249592353,19172.25,19345.943359375,-5.970885490743912,37.28968131348245,36552.0,-7312.0,100.0
33686698248,22928.0,24374.07830810547,-0.4664494979494495,47.39708317738969,46720.0,-21120.0,99.993896484375
17571438804,15273.5,19051.92938232422,-1.4410672402520075,37.2122732420526,42281.0,-23603.0,99.98931884765624
2134554588,8866.25,16697.10009765625,-1.186157589446047,29.49050892972376,35585.0,-17504.0,100.0
14360874270,-3788.25,11897.458068847656,12.477606267909096,21.774754133321768,24144.0,-21742.0,99.993896484375
14510344385,21955.75,22107.7399597168,-8.76943870257402,43.33156980289854,43642.0,-12448.0,99.99542236328124
39364322597,16362.0,16822.61767578125,-7.091322064281477,33.60282000523021,31114.0,-15210.0,99.99542236328124
38479348686,-3817.0,12337.025817871094,14.639283044743172,26.10330432169552,25778.0,-19768.0,99.99847412109376
58364376398,-3073.75,11663.3330078125,12.731613920101704,21.46030905372711,26080.0,-21504.0,99.9969482421875
45153487611,5719.5,5879.925048828125,-1.4033672309747065,11.217344926402868,15246.0,-6364.0,99.91607666015624
34506942121,14920.0,15307.737182617188,-5.553708165211251,30.997097281660288,30778.0,-8974.0,99.9908447265625
56700681065,15295.25,15724.87109375,-6.735384112456909,32.66575178858436,31444.0,-9344.0,99.99847412109376
64547203579,8976.75,9162.71875,-3.4917602274808,17.471651618838113,19984.0,-11200.0,99.98321533203124
20467414861,12764.5,13321.120666503906,-6.041631483873964,27.09485328369628,22800.0,-9959.0,99.98016357421876
65771452506,880.75,10255.2412109375,10.755208099964229,16.151512353074775,33656.0,-21840.0,99.98779296875
29337978035,7965.0,8031.070159912109,-0.9581718248121028,16.542098432421806,19417.0,-2944.0,99.9847412109375
66900777942,-3566.25,11895.05419921875,13.443404075870324,23.36042977201938,27396.0,-17824.0,99.98626708984376
17093003066,-2656.75,11674.43231201172,13.34869436074741,23.6759112485482,29056.0,-20348.0,100.0
33514954912,20675.0,23067.525848388672,-0.1164115507452264,44.72049147246606,46984.0,-23975.0,99.94354248046876
66359663233,20030.75,20185.0478515625,-6.237957135512837,38.4228709768831,38292.0,-8816.0,99.98931884765624
51788101979,8055.25,8382.614013671875,-2.649483889373339,15.974549233632557,18412.0,-10572.0,99.9969482421875
16054353671,4617.75,4624.587890625,-0.275971053324412,8.349374694070804,9293.0,-1000.0,100.0
31527396095,2715.0,2875.229736328125,0.0493980516700705,4.694642234994725,7937.0,-3584.0,99.658203125
19436030665,16577.5,16918.58868408203,-6.88842767263554,34.4677808292981,34464.0,-9836.0,99.9969482421875
2627286837,12617.25,13241.195190429688,-6.053647059211246,27.496391625448386,23834.0,-11096.0,100.0
59977652518,1295.25,10021.008544921877,11.52321607068228,16.59344369566049,30084.0,-21296.0,99.9969482421875
11631832944,13149.75,18678.28305053711,-0.63566651351259,36.64056294096896,39624.0,-16878.0,100.0
29670118931,7257.0,7339.4156494140625,-0.1154110114443244,14.054484846481614,18244.0,-3719.0,99.92523193359376
37130838222,-797.0,10861.851318359377,12.46531530811922,19.39166460338572,26888.0,-23400.0,100.0
49619122152,12334.5,18154.564392089844,-0.620597469835903,34.84748563141383,38826.0,-17504.0,99.99542236328124
30842239076,15817.0,19304.495330810547,-1.8256056635416456,38.83038084368737,42800.0,-20799.0,99.94659423828124
13782420068,13116.75,18082.7142944336,0.3359946875860157,34.87802658344008,38530.0,-17067.0,99.98626708984376
24466662965,13453.5,13984.309478759766,-6.034762976721891,28.593983728731533,24948.0,-11448.0,99.9725341796875
62178283526,2427.75,10107.7685546875,12.189621384915869,18.45181463116172,28672.0,-19504.0,99.98321533203124
44897213132,11633.5,17370.054809570312,-0.5174710833979934,32.37800841669682,37354.0,-18598.0,99.99542236328124
57253733125,17995.25,18134.775024414062,-5.40518178493574,34.032007730159734,29180.0,-6228.0,99.98931884765624
38653353311,3358.0,3978.709838867188,-2.075771512218968,8.52565278742885,6992.0,-5632.0,99.97711181640624
51630996405,14316.25,14771.240844726562,-6.918018561615514,30.27064317333274,25688.0,-11424.0,99.99237060546876
14117470043,3941.75,4272.4447021484375,-0.381747667471369,8.583244006909252,10953.0,-5185.0,99.993896484375
41355417706,1207.0,10148.319946289062,10.725701248199645,15.619728151839134,34456.0,-22502.0,99.9969482421875
4238366006,-1972.75,11192.487915039062,12.34347730574821,20.256295067923897,27860.0,-20528.0,99.99847412109376
39595507587,7809.0,7873.745910644531,-0.4381674794122192,14.69915854094994,18270.0,-3608.0,99.9969482421875
7475340605,13814.25,14521.762084960938,-8.136402865133602,30.59153435162732,25220.0,-13363.0,100.0
13186964650,-235.25,10441.268524169922,11.525300703838534,17.468019481120805,33505.0,-21164.0,99.9969482421875
20028208098,135.5,10837.772369384766,12.866975951239406,20.4350010589902,33268.0,-20184.0,99.9908447265625
13488045397,15154.75,15726.080810546877,-8.061864093118988,32.928525765349804,28018.0,-15465.0,99.94049072265624
48318225394,-2027.5,11385.3984375,12.401825168899752,21.249726577191243,31122.0,-20592.0,99.86572265625
21532679731,6439.5,6574.595336914063,-0.7016112317773001,13.058619543313371,15944.0,-5771.0,99.9786376953125
25424869989,15058.5,15446.355865478516,-6.846026595538245,31.459821159876384,26616.0,-11019.0,99.9908447265625
20498556255,3826.5,4219.439910888672,-1.246363596133661,7.745656009591055,8340.0,-4323.0,99.97100830078124
53292268459,6135.25,6336.886474609375,-0.7060980788946728,12.140602824542295,16280.0,-7252.0,99.9969482421875
67239267207,6116.75,6129.6484375,-0.3011244117930883,11.022479105789609,14496.0,-2560.0,99.93133544921876
23328129966,-3673.5,12265.965270996094,14.83133278994402,26.16053789862292,26016.0,-20383.0,99.99237060546876
60806800820,12509.75,18022.793701171875,-0.8900419089548495,34.97001816243899,40244.0,-20440.0,99.9664306640625
1506607402,2542.25,10160.41537475586,12.636452349081626,18.47287424495937,33884.0,-23536.0,99.9908447265625
37463035963,8850.0,9129.299011230469,-2.689510790816575,17.1326954349042,19896.0,-9944.0,99.99542236328124
60788302047,6947.75,7388.131591796875,-1.9528622054146831,12.789268542652948,15200.0,-9592.0,99.99847412109376
24691168194,945.5,10833.60906982422,13.036807055281397,20.450792201386264,33348.0,-20096.0,99.94049072265624
43794957096,18079.5,20892.31555175781,1.8055701840119325,41.57465087063666,42768.0,-16714.0,99.9847412109375
31500951405,11194.0,11980.232788085938,-6.517668542242063,25.530174837932027,20712.0,-10600.0,99.993896484375
34536703687,3809.0,3886.494262695313,0.3447286203791124,7.46341002482666,12254.0,-2900.0,100.0
67831402232,11844.75,17957.724609375,-3.256951825599791,34.460572551101905,39936.0,-18316.0,99.99542236328124
59802058908,14650.25,18496.536010742188,-1.333408922851893,35.62845081417672,40864.0,-24360.0,99.94964599609376
15637858077,12132.75,12750.36328125,-5.688587996226243,25.855724301706896,22714.0,-8355.0,100.0
19602601766,-3382.5,12001.314025878906,14.391096182764924,25.68186077182568,25860.0,-19579.0,99.98016357421876
40214608049,19076.0,19378.169921875,-9.017570164705,39.72348370138856,38774.0,-13456.0,100.0
6060800999,5359.25,5406.97216796875,-0.9535229137924528,10.06553554109679,13358.0,-3792.0,99.9908447265625
68337484824,16875.25,20035.241821289062,-0.4206602572154074,41.0823424255179,43360.0,-16000.0,99.93133544921876
68435968780,15171.25,18468.060546875,1.7611434211107584,37.11275760530707,39616.0,-14528.0,99.93743896484376
55420850684,13263.25,17845.510009765625,-5.293406307397863,34.744591125952056,39968.0,-23720.0,99.86724853515624
53026235793,18123.25,18365.137939453125,-7.006408228787295,36.79472577871511,36360.0,-11072.0,99.9969482421875
67316509277,13444.75,13962.09521484375,-6.861904234963962,28.35456458863961,24512.0,-8984.0,99.9969482421875
59175178966,-3463.75,12051.912841796877,14.033498023843729,24.72062788535776,27552.0,-19820.0,99.9908447265625
2912780775,7611.25,7904.738891601562,-1.345594153794039,14.031062788178616,18298.0,-8933.0,100.0
29789430292,15243.0,18729.813415527344,1.845338374155508,36.994201806475736,39488.0,-18144.0,99.93438720703124
39539919178,3144.0,9874.725708007812,11.00881353471762,15.169450603037555,35346.0,-23340.0,99.981689453125
50496797673,15355.5,15793.215698242188,-7.363149588351963,33.03617685058389,32462.0,-9408.0,99.97100830078124
16353554989,13231.75,13703.32781982422,-6.0244814343438335,27.55786356003474,24482.0,-7995.0,99.9969482421875
23819283247,3435.5,3462.264068603516,-0.3118402846031466,6.084835882694382,8008.0,-3055.0,99.9786376953125
26023981266,2360.0,10083.437591552734,11.267252203263965,15.879779570465356,35216.0,-23727.0,99.97406005859376
58982291970,5034.25,11016.72021484375,12.309343534812603,21.187830491863856,32640.0,-15936.0,99.95880126953124
2868074855,8107.25,8310.52197265625,-2.81379985969147,15.404250235551906,17014.0,-7499.0,99.98321533203124
16903938032,12176.75,18311.5,-2.0007625836769765,35.50243408820438,39634.0,-17086.0,100.0
51334766436,11609.5,17677.10662841797,0.3816982542094917,33.75627027272723,37538.0,-18426.0,99.99237060546876
65640772575,2836.75,2946.2294921875,-0.1317224240913569,4.959837182106892,7784.0,-3744.0,99.9725341796875
58293972588,9563.25,16814.542114257812,-0.1340182396528532,30.702660198356448,36020.0,-17416.0,99.98931884765624
51951074997,11799.25,12487.101806640623,-6.0908617230465065,26.190083148620086,22184.0,-10168.0,100.0
44602810789,18091.5,18422.219970703125,-7.635452288176205,36.14543039239996,33300.0,-15462.0,99.98931884765624
62335156136,12814.75,18421.818359375,1.0879268993780888,35.62149746150429,39104.0,-17276.0,99.9847412109375
49661507329,21221.5,21221.5,-5.442290531657096,38.34211801882813,35094.0,7906.0,100.0
36566172047,8413.0,8708.572998046875,-1.292057983232947,14.989126978747503,18790.0,-10470.0,99.98321533203124
38845844173,13532.0,14012.356323242188,-6.494475570182153,28.28143159987949,24706.0,-9302.0,99.99847412109376
24932991105,22760.5,22857.00909423828,-6.989257193033573,42.50299865302999,44576.0,-10300.0,99.99847412109376
19368829413,17406.5,17824.085662841797,-8.571693190144764,36.194845010845526,32529.0,-15608.0,99.993896484375
50064442576,17123.5,20522.03497314453,-1.0208194422213108,41.492238802262,45218.0,-18070.0,99.993896484375
28882441150,-4753.0,12861.524139404297,14.55940683344315,26.77250407820988,23929.0,-19884.0,99.9969482421875
36339027777,18153.0,18368.974853515625,-5.803773630509759,35.544703511857776,34978.0,-9438.0,99.993896484375
24793716089,16511.5,16891.414123535156,-9.04398305469633,36.08964901649218,32625.0,-12183.0,99.99847412109376
67429248332,12812.75,18121.749633789062,-1.282052269947864,35.7736764796148,40576.0,-21568.0,99.9725341796875
1909910544,20614.25,22664.34078979492,0.0851417175787218,44.407352097180194,44680.0,-15308.0,99.98016357421876
30641024499,7156.0,7358.858184814453,-3.1448454607733938,15.64040601429415,18580.0,-4656.0,99.981689453125
17915950887,3516.5,3583.2808837890625,0.2248686783603334,6.765648016401526,8496.0,-2927.0,99.9969482421875
18121861089,15751.5,16127.380798339844,-6.579803972542352,33.228379028403914,35177.0,-7840.0,99.99847412109376
12553676534,-4662.25,12529.851928710938,14.05346955896397,25.844952415271667,24922.0,-19552.0,99.9908447265625
56260682805,14750.25,15320.3828125,-7.306859245568325,31.473093213814625,27836.0,-14076.0,99.98931884765624
50073655574,-108.5,10590.228698730469,11.9324463717658,18.810658360820945,28480.0,-19742.0,99.9969482421875
10210135339,8178.75,8322.336181640625,-2.325775645154259,16.202447634958588,18270.0,-5663.0,99.9969482421875
29884400605,12382.0,13003.842315673828,-6.394165362621404,26.35225390109746,25009.0,-9776.0,99.98321533203124
28687386089,16291.0,16648.46112060547,-7.938639217548727,34.91369001269371,33577.0,-11992.0,99.9908447265625
16853083733,13089.75,13629.145111083984,-5.400724638685749,27.54669646566889,24538.0,-10351.0,99.981689453125
9623897276,11995.75,17660.729095458984,-2.328386309544,33.47945597012715,39747.0,-21088.0,99.98626708984376
54441412348,8932.25,16694.98828125,-2.750620781065886,28.52054468213337,36484.0,-16984.0,100.0
40197338785,16960.0,17265.548217773438,-5.9217284826140135,34.514320929990035,34662.0,-9472.0,99.99237060546876
47581960731,6722.5,6817.1214599609375,-0.8776504650956573,13.112588390620331,16122.0,-5844.0,99.96185302734376
48361789555,9732.5,9961.41796875,-3.0519002792137817,19.185958500996986,22580.0,-10490.0,99.99847412109376
19095369021,12732.5,13565.212371826172,-7.96405709650768,29.114227801473227,23156.0,-12355.0,100.0
38804105028,13905.0,18333.96533203125,2.140976640618101,35.067193485200455,38996.0,-17792.0,99.98779296875
55266988162,5499.25,10392.158935546877,11.083063825513364,15.060328925932216,35968.0,-22444.0,99.87030029296876
67566700235,5576.25,5729.305908203125,0.0199600096206976,11.27558996535038,14884.0,-5088.0,99.88555908203124
14882978577,19327.75,19503.044036865234,-6.283196307764476,37.75360594036066,36227.0,-8846.0,99.98931884765624
45244108459,5560.5,5750.415466308594,-0.3284815585794219,11.10913761333771,14502.0,-6734.0,99.9969482421875
351077821,12887.25,13691.742797851562,-7.316383927501714,28.552085323765816,24591.0,-13418.0,100.0
16287982868,15376.75,19111.56414794922,0.5059274564634411,38.21139054366752,41024.0,-19150.0,99.94659423828124
38664235837,13413.0,13969.707946777344,-7.181839074432468,28.61035922298388,24448.0,-9616.0,100.0
60841285323,4710.75,4974.506103515625,-0.1009360075537559,9.76964762883267,13532.0,-5240.0,99.9847412109375
59990309510,-1210.75,11076.206420898438,13.43440416966868,21.83612066778949,28224.0,-17344.0,99.9908447265625
18961868881,20332.5,20512.310668945312,-8.176478169824192,40.56841475022416,39652.0,-11495.0,100.0
59117413164,12669.25,17522.987182617188,0.9352710445338596,33.66549476458266,38528.0,-18368.0,99.9969482421875
21967292236,11165.5,17239.86865234375,1.0092257742134894,32.255946519375186,38140.0,-17811.0,99.9969482421875
43339634780,13140.5,17860.57586669922,-2.561253584311664,35.39492463998814,40026.0,-21976.0,99.99542236328124
6708601621,15319.25,15656.84326171875,-5.495212833774017,30.60529970012289,27415.0,-9705.0,100.0
10483484420,16710.75,19120.28143310547,2.839923527318699,37.05648558616745,38656.0,-14438.0,99.99237060546876
57504780826,-748.75,11253.019775390623,13.306849284588068,22.6057713362605,31232.0,-20280.0,99.9847412109375
30981565945,15033.0,15557.287139892578,-9.66787960235757,34.467572462438326,30225.0,-12288.0,99.981689453125
34830125489,19643.0,19849.34094238281,-8.636577559550899,40.14214634145765,39102.0,-12504.0,99.99237060546876
53497759260,10738.25,16913.7734375,0.7289100383900539,31.624664818250253,37208.0,-16436.0,100.0
14642298750,-7754.25,14083.726806640623,14.638388891204585,29.2002175746653,17192.0,-16491.0,99.98626708984376
67638756039,5771.25,5820.4658203125,0.1564189930654923,10.670190544353543,16304.0,-4672.0,99.9053955078125
30463855662,-3291.0,11654.353790283203,12.482875348400698,21.377022340658154,25712.0,-21839.0,99.98931884765624
20451078532,18342.5,20855.33251953125,-0.2776159241313393,40.52063192215452,44164.0,-22635.0,99.98016357421876
36061813048,17429.0,20739.51934814453,-3.1154368773825323,43.395376217467664,45312.0,-24024.0,99.97406005859376
29100318538,-1320.0,11297.045806884766,13.338915724716168,22.402962756295643,29568.0,-21104.0,100.0
27216978150,1078.0,10154.930908203123,12.075168343461748,17.685056870090857,29569.0,-24144.0,99.99542236328124
22740539564,14607.5,18520.785278320312,-2.1099933833582063,36.393935795481646,41920.0,-24107.0,99.97406005859376
10612308501,15140.75,15508.648193359377,-6.1629666526377775,30.821082212664912,25810.0,-10632.0,99.99542236328124
34392048347,6318.0,6463.79541015625,-0.0613309309104743,12.288434660739163,16478.0,-6140.0,99.98779296875
44505481344,23985.5,25560.424377441406,0.2916141678771657,47.51166541734257,47874.0,-24062.0,99.98626708984376
42360303683,11284.0,11470.24072265625,-2.1245106266741054,20.951703906895453,25256.0,-10144.0,100.0
33377812636,14824.0,18584.95092773437,-1.3613413042029554,35.83829128332815,41120.0,-24359.0,99.9481201171875
67195900322,4807.75,9792.49072265625,11.185252769629018,14.249842642877034,36224.0,-20536.0,99.981689453125
36611844498,2718.0,9932.900207519531,11.172738248093449,15.53545945371427,34528.0,-19750.0,99.9847412109375
52423731162,-2969.75,11725.777221679688,13.17467510784713,23.29902031956313,28616.0,-20656.0,99.9969482421875
21312212810,-2384.5,11647.5673828125,13.720292290713768,24.072197999974783,28848.0,-21248.0,99.9969482421875
58597766700,11401.25,17170.986328125,0.7007632432275577,32.65353270441268,37120.0,-17644.0,100.0
5886772089,16225.25,16541.046173095703,-7.114583314078293,33.509501214054715,32406.0,-7792.0,99.99542236328124
1171972595,9957.25,10208.359588623049,-2.9623409522343898,19.50111003866421,24867.0,-9944.0,99.9847412109375
55700098009,14986.25,15423.44189453125,-6.91915477428495,31.91578419187035,30392.0,-8376.0,100.0
36171689952,15139.0,19604.00244140625,-0.7108129208797627,38.6380438757326,41950.0,-16358.0,100.0
1101285640,22882.25,24319.41812133789,-0.0545486913933482,47.2442189060425,45824.0,-20188.0,99.9908447265625
32933006345,18967.0,19188.32421875,-7.340128902030501,37.34484564680479,34176.0,-11291.0,100.0
10358244211,7708.75,7803.445709228516,-0.506302635556082,15.090390675666953,21142.0,-5793.0,99.99847412109376
11220631071,1211.75,1212.1694946289062,0.0902717839394109,2.173371719940553,2706.0,-419.0,99.945068359375
62529487226,705.75,10378.292236328123,11.690566318646791,18.421143776174013,31808.0,-24216.0,99.98779296875
51802271237,15681.25,15953.671875,-5.291467807348337,30.39810796250257,25980.0,-6116.0,100.0
53229223407,3562.25,4126.961669921875,-2.055861689783895,8.738510409905428,7884.0,-5352.0,99.97406005859376
36993049864,20361.0,22141.050048828125,0.8759677086272704,43.53759778336276,43424.0,-13824.0,99.9847412109375
25527634771,8441.5,8491.3740234375,-0.8751142562267721,16.143222475673515,20329.0,-6808.0,99.98016357421876
15415459535,1885.75,1904.5111083984373,-0.085436789256821,3.61855542723728,4785.0,-1520.0,99.95574951171876
52591924114,663.25,10802.064331054688,13.107275244338911,20.504254993528004,33304.0,-20384.0,99.9908447265625
52062708341,13521.25,14044.095336914062,-6.412804077727063,28.6880354094776,26316.0,-10160.0,99.993896484375
49944477274,-3978.5,12146.43017578125,13.38661059091782,24.526077278994705,26744.0,-20544.0,99.99237060546876
11017607641,18292.75,18691.856506347656,-9.398335654644123,38.634147445986585,36501.0,-13928.0,99.99237060546876
27006428411,5968.0,6169.066253662109,-2.167251800517408,12.460753913910914,14921.0,-4592.0,99.9908447265625
26324812502,-2768.0,11784.958953857422,14.27818322913176,24.513036958361592,28456.0,-20424.0,99.99847412109376
62830532891,8623.75,8959.624267578125,-2.592823248879126,16.85167018288337,19004.0,-10192.0,99.993896484375
21020484772,14484.5,18977.76629638672,-0.170404758735939,37.338909779881966,42192.0,-21799.0,99.98321533203124
63995368352,18049.75,21275.4521484375,1.177134785171547,41.14369913605521,43664.0,-18432.0,99.97406005859376
9255327609,13756.75,14290.939086914062,-7.222352773320757,30.50757687536704,27714.0,-9181.0,100.0
25336944579,7568.5,7649.008850097656,-0.5130022123287288,14.657054737397525,19648.0,-5804.0,99.98931884765624
39919960042,-3764.0,11958.9404296875,12.924020674620476,23.196278792402904,28490.0,-21462.0,99.99542236328124
24865436102,441.5,10356.132446289062,11.846954653291377,17.539067658750604,29640.0,-21995.0,99.993896484375
39002386084,11796.0,17761.413452148438,1.1895584443487313,33.49464165265128,38148.0,-18556.0,99.9908447265625
10900311337,17234.75,17574.705200195312,-7.565710217023616,35.93146935612563,33095.0,-13049.0,99.98931884765624
26887229318,-2977.0,11741.929321289062,14.097398392621324,24.53300227327083,24356.0,-18184.0,99.99847412109376
10254916692,12905.75,18149.07308959961,-0.564010536669379,35.84388687033337,40160.0,-20478.0,99.98931884765624
78561469,15351.25,15796.868896484377,-7.915344883984837,31.253599730657392,29649.0,-12814.0,100.0
60717315334,892.75,10455.046752929688,12.462289664433731,19.257654737266595,29312.0,-18036.0,100.0
20153492785,17635.5,17925.630920410156,-7.509622254870714,36.75273724348303,35421.0,-10855.0,99.99542236328124
11423292291,9772.75,9819.765869140623,-0.7771416775845523,18.03868584214348,22962.0,-7342.0,99.9908447265625
5016217027,8380.25,8492.062133789062,-1.697874376246675,16.821694901534645,21318.0,-3596.0,100.0
6682625946,-2340.75,11547.396942138672,13.472402570331768,23.430080282972185,29778.0,-20214.0,100.0
26977065455,5986.0,6387.226409912109,-2.47418803924611,11.889925090198018,12201.0,-8047.0,99.99237060546876
37049468626,-762.0,10959.538513183594,13.501925587162695,21.818533976087124,31168.0,-20220.0,99.98779296875
61296849154,9294.75,11534.729736328123,10.362432594737497,15.103077125973575,36608.0,-16248.0,99.9298095703125
16305916479,3418.75,3438.4605407714844,-0.4733621240321042,5.848642759223687,7670.0,-1965.0,99.969482421875
48332451518,-6760.5,13625.904541015623,14.639216768122598,28.366672106249105,19688.0,-17094.0,100.0
19738222957,15425.5,15910.087158203123,-7.884033571438109,32.22701898929389,29208.0,-13744.0,99.9969482421875
53887285292,14282.25,18300.5517578125,-1.47563721530679,36.86471046913083,40808.0,-21620.0,99.93133544921876
13632204333,11934.75,12601.812255859377,-5.962689996380183,26.012233905317665,21920.0,-9957.0,100.0
10513949252,15507.75,19064.82550048828,1.8806639332204755,36.88739812916965,40146.0,-17624.0,99.9908447265625
15335198798,-881.25,10969.483306884766,12.584608807976696,20.28441111087565,26546.0,-22432.0,99.9969482421875
9205727526,1833.75,10102.764892578123,12.753580911294591,18.65631197213352,29696.0,-23312.0,99.99542236328124
58583960379,6861.25,6963.8392333984375,-1.0589722516024378,13.255857361243171,16612.0,-7464.0,99.957275390625
62740917912,12584.75,18201.423828125,0.644567130949279,34.98627217376979,38784.0,-16960.0,99.9908447265625
64553935503,4708.75,4764.27392578125,-0.0133490667230763,8.28919590575669,12080.0,-5056.0,99.97406005859376
33285436366,-4206.5,12437.778564453123,14.207920026055112,25.48450886880536,25217.0,-18432.0,99.969482421875
33763640243,7664.5,7731.210174560547,-0.5712302793437968,14.81855998946521,20737.0,-5168.0,99.9603271484375
4413554296,12127.25,18079.66015625,-2.1970591539020434,35.520144324016634,39040.0,-18006.0,100.0
19044064175,3105.5,3148.208740234375,-0.3495450750209547,5.575159353025079,7501.0,-3183.0,99.9725341796875
45887361578,-121.5,10946.359741210938,13.14235994933872,21.3486562804813,32872.0,-21168.0,99.98931884765624
57893756683,5478.25,5637.109375,-0.012570510617345,10.83884667477304,12824.0,-3200.0,99.98779296875
24140353263,2360.5,2404.46826171875,-0.2000733136236596,4.350029840821077,6069.0,-2544.0,99.9237060546875
10173506758,-1237.25,10921.325988769531,12.548606832620964,19.64321653851625,29381.0,-20336.0,99.99542236328124
49016781141,17455.5,17773.236877441406,-8.444710442591049,35.76389354803714,30254.0,-15128.0,99.981689453125
36893388156,10768.0,17444.82421875,-4.025709367958405,33.74283733561237,38894.0,-20916.0,100.0
43721983484,11250.5,17567.106811523438,-4.345278942539158,32.94294279784686,39258.0,-22412.0,99.9969482421875
22173795915,5882.5,6025.658966064453,0.0016463347086924,11.628036993994227,15308.0,-5167.0,99.9786376953125
14344720094,-5798.25,13150.43032836914,14.56356323580492,27.32542721522621,21010.0,-19230.0,100.0
37501460658,2905.0,9919.349731445312,11.318575228632405,15.385528305515768,34902.0,-25664.0,99.969482421875
10335806946,38.75,10507.92608642578,11.76080595160805,17.80958861709506,33374.0,-19942.0,99.98931884765624
14375483254,-5426.25,12742.943389892578,13.98203622542221,26.18891229193543,24186.0,-18420.0,100.0
64758172477,13321.75,13875.9921875,-7.095341621692281,28.386982786017377,24368.0,-9068.0,99.993896484375
59042766779,3633.25,4012.537841796875,-0.7236957125873679,8.070035139802858,10704.0,-4560.0,99.86419677734376
50666028829,10844.5,11600.46875,-6.012865395896785,24.27708060884025,18760.0,-7804.0,100.0
20870000337,15450.5,15859.359313964844,-6.637396383496879,33.00189004409499,32489.0,-9728.0,99.9298095703125
29956193118,-4909.5,12769.573486328123,14.192814233195207,26.13494928452228,23304.0,-18476.0,99.99847412109376
60182955722,-2595.25,11696.352172851562,13.905008355949244,24.33003869147585,29700.0,-21496.0,99.98626708984376
28463348224,26904.0,26904.0,1.3465478184133048,48.47995538459576,43264.0,10409.0,100.0
59131566733,14161.25,14566.977783203123,-6.123888349427598,28.92780283840531,25156.0,-8880.0,99.993896484375
55802876389,16706.25,17043.556030273438,-8.51165106932144,34.52311245952195,30300.0,-14016.0,99.94964599609376
59607032531,7936.25,8017.59716796875,-0.7489865392427493,15.31366924902753,21828.0,-5732.0,99.98016357421876
10614732174,-3751.25,11998.824768066406,12.966478023255144,22.67792190025656,24671.0,-20480.0,99.9725341796875
25077134800,16008.5,20007.275817871094,-1.2256001896633124,40.551956916221,44529.0,-17387.0,99.98931884765624
55361423876,18432.25,20210.968017578125,2.181458505814349,39.48252123296708,39552.0,-12288.0,99.969482421875
45433844282,-940.5,11125.16082763672,12.712293553901729,21.30205693021289,31176.0,-18840.0,99.98321533203124
35133674295,5656.0,5703.388244628906,-0.5113481372689797,10.2506100638752,14028.0,-6422.0,99.99847412109376
21521505553,20005.5,20182.31033325196,-7.593463022564972,39.42164417055786,36824.0,-12459.0,99.9969482421875
42391750488,12421.0,18099.066040039062,0.831158134794762,34.81533135928787,38708.0,-17904.0,99.981689453125
41158449038,-5440.0,12893.020263671877,14.76266123619262,27.754253284546472,20952.0,-17494.0,99.99542236328124
25145994283,7656.5,7842.847564697266,-2.370207182685831,15.538099821123764,17509.0,-6444.0,99.99237060546876
3588434671,4187.25,4219.873352050781,-0.7246348527622558,7.423219523204241,9551.0,-3298.0,99.993896484375
24166368851,6182.5,6334.317047119141,0.2669774062275428,12.389487991287428,17596.0,-4475.0,99.98779296875
49494207859,7461.5,7618.607177734375,-2.580532203756517,15.649280494924392,18884.0,-4156.0,99.99237060546876
20471038970,-1851.5,11345.713165283203,12.724938167991564,21.978379081638977,31288.0,-20099.0,99.99847412109376
54453501509,13350.25,13865.77587890625,-5.5420327695988325,27.92140562432257,24496.0,-10164.0,99.99237060546876
917081460,12516.25,18047.072814941406,-2.569000948753006,36.149579948572885,41022.0,-22244.0,99.9755859375
56172651996,11463.25,17507.941528320312,-2.455163508396596,33.02804776322952,39208.0,-20468.0,100.0
25677527231,4612.0,5170.065673828125,-2.3624707191900405,9.93666081650775,8857.0,-6400.0,99.8779296875


==> data/exp/stat/OP_SIGNED_MULT_8x8_SPECIAL_APPAXO_TRAIN_BAUGH_WOOLEY_A1_PPA.csv <==
Config_uint,Constraint,CPD,Delay_logic,Delay_signal,LUTs,Carries,Signal_power,Logic_power,Total_power,Signal_power_top,Logic_power_top,Total_power_top,Conf
68719476735,4.772,4.612,2.096,2.516,58,20,444.306,1157.033,1601.339,979.983,1185.599,2165.582,High
34359738368,3.647,3.472,1.876,1.596,3,20,0.0,15.854,15.854,134.625,30.009,164.634,High
17179869184,3.587,3.404,1.923,1.481,3,20,5.059,25.918,30.977,165.419,41.079,206.498,High
1,2.4160000000000004,2.152,0.997,1.155,4,20,13.342,44.882,58.224,234.459,67.782,302.241,High
7,2.479,2.446,1.083,1.363,8,20,58.981,192.517,251.498,329.568,216.342,545.91,High
4,2.536,2.354,1.083,1.271,4,20,34.554,74.949,109.503,257.442,97.57,355.012,High
2,2.643,2.433,1.021,1.412,4,20,39.201,82.763,121.964,267.924,105.254,373.178,High
25769803776,3.73,3.375,1.923,1.452,4,20,17.338,52.164,69.50200000000001,193.547,68.739,262.286,High
51539607552,3.601,3.341,1.882,1.459,4,20,5.699,42.883,48.582,175.442,59.143,234.585,High
46592933897,4.5760000000000005,4.253,1.986,2.267,24,20,185.184,439.079,624.263,544.99,461.97,1006.96,High
68719353855,4.882,4.585,2.181,2.404,54,20,417.426,1065.729,1483.155,948.61,1094.1,2042.71,High
6344803777,4.516,4.418,1.938,2.48,29,20,231.231,521.022,752.253,588.687,543.667,1132.354,High
20167862420,4.423,4.303,1.987,2.316,21,20,209.463,439.909,649.372,602.815,464.624,1067.439,High
64907225248,4.659,4.14,1.96,2.18,29,20,221.983,533.224,755.2070000000001,652.049,558.681,1210.73,High
1126323694,4.569,4.312,2.078,2.234,30,20,244.407,591.641,836.048,632.319,616.088,1248.407,High
34755094199,4.486000000000001,4.18,1.898,2.282,29,20,257.664,592.935,850.5989999999999,675.823,619.902,1295.725,High
31980666313,4.699,4.553,1.992,2.561,34,20,258.557,632.538,891.095,690.492,657.299,1347.791,High
40883809702,4.3740000000000006,4.14,1.794,2.346,33,20,298.756,696.082,994.838,727.535,723.216,1450.751,High
14928258770,4.487,4.258,1.949,2.309,33,20,322.017,697.81,1019.827,752.057,724.138,1476.1950000000002,High
66746463065,4.615,4.451,2.022,2.429,31,20,229.455,550.429,779.884,651.895,576.402,1228.297,High
27847261259,4.699999999999999,4.584,2.088,2.496,37,20,310.11,719.114,1029.2240000000002,768.542,744.674,1513.216,High
3107,3.801,3.454,1.441,2.013,12,20,100.87,233.782,334.65200000000004,369.53,253.645,623.175,High
17182838773,4.358,4.27,1.849,2.421,30,20,281.232,606.077,887.309,678.756,629.254,1308.01,High
721560446,4.386,4.145,1.946,2.199,26,20,213.525,514.889,728.414,596.57,538.979,1135.549,High
16228774858,4.805,4.432,2.019,2.413,35,20,298.87,693.198,992.068,743.812,718.886,1462.698,High
2362883,4.429,4.265,1.855,2.41,14,20,131.612,234.172,365.784,371.39,251.288,622.678,High
3116,3.789,3.569,1.54,2.029,12,20,121.893,249.898,371.791,400.378,270.704,671.082,High
6312592225,4.439,4.189,1.934,2.255,21,20,176.927,398.691,575.6179999999999,527.594,420.706,948.3,High
7984755758,4.662,4.359,2.039,2.32,37,20,339.185,798.053,1137.238,827.472,823.696,1651.168,High
22832527295,4.598,4.196,2.022,2.174,40,20,313.681,880.266,1193.947,781.853,907.278,1689.131,High
32723365781,4.752,4.543,2.13,2.413,41,20,329.034,779.002,1108.036,794.051,804.362,1598.413,High
51943449783,4.222,4.201,1.973,2.228,26,20,232.651,492.061,724.712,607.244,515.493,1122.737,High
33292940429,4.526000000000001,4.509,2.027,2.482,31,20,277.133,603.19,880.3230000000001,696.413,628.692,1325.105,High
13673854750,4.406000000000001,4.253,2.001,2.252,34,20,273.399,663.355,936.754,713.229,689.544,1402.773,High
3106401799,4.568,4.373,1.653,2.72,32,20,282.113,611.577,893.69,703.876,634.986,1338.862,High
18390353523,3.935,3.657,1.929,1.728,23,20,226.269,515.142,741.4110000000001,647.837,542.631,1190.4679999999998,High
268460551,3.994,3.775,1.563,2.212,14,20,136.633,277.097,413.73,416.696,297.259,713.955,High
67382158880,4.3260000000000005,4.002,1.995,2.007,23,20,188.333,449.346,637.679,584.288,475.552,1059.84,High
17665382557,4.648,4.252,2.039,2.213,27,20,238.908,559.919,798.827,696.366,584.337,1280.703,High
18842661640,4.587,4.388,2.045,2.343,20,20,190.167,388.988,579.155,557.331,412.094,969.425,High
51539615746,3.682,3.527,1.8,1.727,7,20,60.489,134.652,195.141,311.009,154.946,465.955,High
37512236571,4.772,4.435,1.975,2.46,35,20,325.404,683.833,1009.237,745.322,708.582,1453.904,High
51040902148,4.681,4.423,1.863,2.56,27,20,205.332,464.961,670.293,584.357,488.827,1073.184,High
6517951490,3.726,3.596,1.704,1.892,12,20,117.606,247.707,365.313,429.855,270.827,700.682,High
57309727953,4.804,4.257,2.032,2.225,35,20,287.927,696.586,984.513,746.203,723.574,1469.777,High
17726002331,4.567,4.158,1.961,2.197,27,20,264.054,548.527,812.581,653.257,572.735,1225.992,High
60196651014,3.679,3.525,1.822,1.703,11,20,69.844,202.991,272.83500000000004,342.306,223.915,566.221,High
47070675653,4.422000000000001,4.356,2.055,2.301,28,20,248.675,551.918,800.5930000000001,636.76,576.503,1213.263,High
21241526956,4.968999999999999,4.627,1.996,2.631,34,20,290.754,644.521,935.275,719.094,668.911,1388.005,High
40726070805,4.756,4.368,2.044,2.324,33,20,311.536,612.581,924.117,729.811,637.526,1367.337,High
4119324351,4.593999999999999,4.309,2.022,2.287,38,20,323.802,778.564,1102.366,741.825,804.565,1546.39,High
51309837784,4.814,4.408,2.086,2.322,40,20,344.698,828.515,1173.213,772.654,854.41,1627.064,High
35713172561,4.311,4.224,2.082,2.142,25,20,227.7,498.045,725.745,648.664,522.207,1170.871,High
45829170357,4.528,4.316,2.109,2.207,33,20,247.145,640.222,887.367,726.269,666.957,1393.226,High
39178784575,4.609,4.388,2.133,2.255,40,20,332.719,814.181,1146.9,784.472,840.789,1625.261,High
29974776749,4.464,4.371,2.03,2.341,34,20,262.382,671.694,934.076,747.981,698.419,1446.4,High
37139801780,4.485,4.439,2.123,2.316,30,20,240.656,576.965,817.6210000000001,666.326,601.032,1267.3580000000002,High
17421510780,4.75,4.572,1.896,2.676,27,20,225.548,497.112,722.6600000000001,624.571,521.301,1145.872,High
6423856653,4.806,4.436,2.081,2.355,29,20,266.557,541.22,807.777,641.541,564.867,1206.408,High
3424008,4.232,4.097,1.795,2.302,18,20,187.233,361.621,548.854,495.883,382.419,878.3019999999999,High
40,2.9080000000000004,2.625,1.434,1.191,6,20,48.118,139.539,187.657,287.505,161.935,449.44,High
40881885975,4.335,4.14,1.892,2.248,21,20,173.697,378.414,552.111,521.682,401.645,923.327,High
49358981636,4.473,4.197,1.862,2.335,25,20,207.575,428.62,636.1949999999999,581.566,453.508,1035.074,High
55166371565,4.477,4.317,2.053,2.264,31,20,253.868,600.187,854.0550000000001,662.388,623.864,1286.252,High
7883156553,4.603,4.26,1.975,2.285,34,20,297.135,702.913,1000.048,709.762,728.363,1438.125,High
30809406147,4.521,4.482,2.093,2.389,30,20,247.149,522.161,769.31,615.905,545.582,1161.487,High
8625590819,4.127,3.792,1.901,1.891,14,20,138.003,279.47,417.473,443.088,301.267,744.355,High
1217666566,4.438000000000001,4.129,1.887,2.242,21,20,206.552,423.318,629.87,508.468,445.221,953.689,High
18421658139,4.586,4.167,2.16,2.007,21,20,194.625,397.846,592.471,594.746,420.353,1015.099,High
9128648246,4.466,4.236,1.785,2.451,23,20,250.407,495.639,746.046,596.104,517.335,1113.439,High
38495695347,4.618,4.396,1.967,2.429,34,20,259.718,666.773,926.491,687.569,691.582,1379.1509999999998,High
50758033794,4.529999999999999,4.173,2.134,2.039,25,20,200.741,506.41,707.1510000000001,594.746,531.667,1126.413,High
8468467561,4.483,4.189,2.057,2.132,31,20,276.826,620.839,897.6650000000001,694.149,646.184,1340.333,High
23838751708,4.625,4.26,2.158,2.102,36,20,272.199,720.097,992.296,708.216,746.766,1454.982,High
36389878160,4.515000000000001,4.292,2.021,2.271,25,20,202.11,473.004,675.114,554.621,495.453,1050.074,High
17249766963,4.518,4.052,1.944,2.108,23,20,199.776,459.918,659.694,569.741,483.65,1053.391,High
3725729551,4.511,4.487,2.089,2.398,31,20,227.808,540.963,768.771,628.635,564.879,1193.514,High
40883339567,4.498,4.313,2.095,2.218,26,20,216.308,466.27,682.578,630.71,491.418,1122.1280000000002,High
21811335029,4.332,4.338,1.828,2.51,29,20,253.329,564.893,818.222,663.929,589.04,1252.969,High
44567528706,4.604,4.066,1.658,2.408,23,20,209.72,459.76,669.48,600.08,484.763,1084.843,High
15147660704,4.559,4.533,2.045,2.488,35,20,300.627,658.322,958.949,697.296,682.344,1379.64,High
8388648,3.635,3.397,1.715,1.682,7,20,43.449,140.377,183.826,287.828,159.387,447.215,High
53018551539,4.626,4.447,1.961,2.486,31,20,240.14,593.729,833.869,636.851,617.502,1254.353,High
45977167124,4.689,4.451,2.035,2.416,32,20,250.694,579.203,829.8969999999999,650.817,603.599,1254.4160000000002,High
56171681017,4.42,4.329,1.958,2.371,33,20,255.275,624.943,880.218,732.171,650.773,1382.944,High
17180920324,3.441,3.305,1.896,1.409,8,20,103.449,179.885,283.334,402.282,203.42,605.702,High
1050652,3.72,3.499,1.664,1.835,10,20,121.893,227.251,349.144,439.813,249.333,689.146,High
17182133941,3.877,3.429,1.444,1.985,21,20,205.775,505.209,710.984,687.657,533.557,1221.214,High
13949525914,4.755,4.479,2.042,2.437,40,20,328.82,814.015,1142.835,742.044,838.962,1581.006,High
4146346508,4.718999999999999,4.462,2.103,2.359,26,20,245.847,477.033,722.88,613.446,501.058,1114.504,High
1154040071,4.341,4.057,1.906,2.151,20,20,175.341,383.659,559.0,517.352,405.899,923.251,High
62724493869,4.673,4.19,2.077,2.113,32,20,282.814,639.715,922.529,728.042,667.756,1395.798,High
55086988793,4.765000000000001,4.361,2.05,2.311,40,20,280.461,798.962,1079.423,756.857,825.216,1582.073,High
34393292802,3.683,3.539,1.809,1.73,6,20,34.973,102.522,137.495,270.215,120.401,390.616,High
13086906727,4.309,4.125,1.889,2.236,26,20,204.893,500.42,705.313,585.193,524.788,1109.981,High
34360786946,3.539,3.439,1.794,1.645,6,20,55.786,113.496,169.28199999999998,297.203,133.249,430.452,High
55348672178,4.907,4.468,1.928,2.54,30,20,244.677,593.412,838.089,698.239,619.08,1317.319,High
10335592208,4.228000000000001,4.129,1.738,2.391,22,20,246.35,448.263,694.6129999999999,603.673,470.104,1073.777,High
51541871671,3.907,3.747,1.831,1.916,21,20,190.855,422.449,613.304,572.966,447.874,1020.84,High
13513489648,4.603,4.458,1.936,2.522,37,20,311.537,718.546,1030.083,733.165,743.119,1476.284,High
1755036261,4.6080000000000005,4.345,1.786,2.559,28,20,251.814,579.915,831.7289999999999,652.295,603.061,1255.356,High
64754994197,4.4030000000000005,4.175,1.983,2.192,30,20,268.347,563.898,832.245,693.459,591.777,1285.236,High
43378306494,4.646,4.478,2.072,2.406,34,20,322.4,695.616,1018.016,752.695,720.055,1472.75,High
21902558624,4.7780000000000005,4.506,1.95,2.556,29,20,255.933,567.246,823.179,654.302,589.995,1244.297,High
41149434781,4.743,4.473,1.978,2.495,30,20,233.514,553.045,786.559,645.892,578.203,1224.095,High
44576782991,4.818,4.283,2.056,2.227,34,20,297.309,705.411,1002.72,735.6,731.077,1466.677,High
11830860941,4.365,4.125,1.869,2.256,27,20,265.772,558.703,824.4749999999999,666.761,584.353,1251.114,High
13886988379,4.678,4.508,2.045,2.463,33,20,261.766,656.072,917.838,679.955,680.838,1360.793,High
75548329,3.901,3.533,1.71,1.823,18,20,178.149,406.118,584.267,539.462,432.277,971.739,High
49291610636,4.501,4.28,2.095,2.185,22,20,200.07,391.704,591.774,552.026,416.066,968.092,High
32664226714,4.611,4.505,2.122,2.383,32,20,257.525,614.236,871.761,673.762,639.601,1313.3629999999998,High
49331328519,4.461,4.164,1.779,2.385,30,20,253.03,563.82,816.85,638.081,589.742,1227.823,High
17516756136,4.463,4.295,2.057,2.238,24,20,253.596,492.626,746.222,654.638,514.235,1168.873,High
33345698700,4.781000000000001,4.526,2.043,2.483,34,20,259.595,661.617,921.212,703.652,687.362,1391.014,High
53421431655,4.316,4.189,1.944,2.245,29,20,270.154,588.89,859.044,687.13,614.404,1301.534,High
21404515536,4.545,4.362,2.126,2.236,36,20,346.733,774.148,1120.881,770.018,799.344,1569.362,High
18388879973,4.148,3.94,1.986,1.954,18,20,150.586,363.682,514.268,501.954,386.371,888.325,High
1604832000,4.74,4.478,1.985,2.493,26,20,205.938,454.81,660.748,558.919,476.45,1035.369,High
48893418500,4.446,4.324,1.863,2.461,25,20,200.697,441.616,642.313,582.859,465.582,1048.441,High
1850594351,4.613,4.343,2.096,2.247,32,20,280.101,645.603,925.704,694.104,670.402,1364.506,High
49980388573,4.613,4.203,1.983,2.22,31,20,266.475,627.659,894.134,674.234,654.574,1328.808,High
56295170321,4.836,4.458,2.027,2.431,25,20,183.404,441.103,624.5070000000001,534.675,463.686,998.361,High
6493447059,4.479,4.282,1.836,2.446,23,20,181.342,408.144,589.486,547.539,431.393,978.932,High
34967921931,4.561999999999999,4.305,2.057,2.248,19,20,138.456,327.04,465.496,462.291,348.031,810.322,High
7031763082,4.479,4.088,2.07,2.018,19,20,184.423,396.656,581.079,538.236,420.574,958.81,High
80352700,4.716,4.28,1.904,2.376,24,20,229.177,480.231,709.408,600.06,503.515,1103.5749999999998,High
9214887443,4.508,4.291,2.001,2.29,19,20,150.576,322.584,473.16,466.729,343.448,810.1769999999999,High
16272328204,4.380000000000001,4.316,2.019,2.297,24,20,202.797,475.159,677.956,603.742,499.581,1103.323,High
51539738624,3.895,3.584,1.997,1.587,5,20,6.646,56.901,63.547,192.966,72.861,265.827,High
50277805093,4.591,4.408,2.063,2.345,34,20,239.18,608.391,847.5709999999999,674.152,633.949,1308.101,High
67255410228,4.663,4.08,1.976,2.104,29,20,289.097,634.101,923.198,742.959,661.827,1404.786,High
40516245172,4.654,4.602,2.048,2.554,36,20,296.165,697.804,993.969,722.244,722.019,1444.263,High
63629716015,4.337999999999999,4.24,2.168,2.072,27,20,230.575,543.12,773.6949999999999,686.207,569.142,1255.3490000000002,High
43303462256,4.462000000000001,4.336,1.926,2.41,28,20,216.362,513.707,730.069,602.937,537.662,1140.5990000000002,High
18394969302,4.714,4.536,1.611,2.925,31,20,293.387,632.744,926.131,688.592,655.388,1343.98,High
49291872780,4.635,4.349,2.035,2.314,25,20,235.635,431.536,667.171,567.837,455.825,1023.662,High
42509378343,4.605,4.395,2.076,2.319,28,20,208.743,533.859,742.6020000000001,647.924,558.501,1206.425,High
28589332327,4.475,4.264,2.068,2.196,32,20,285.102,626.919,912.021,698.036,652.066,1350.102,High
47683243551,4.788,4.599,2.002,2.597,30,20,265.996,549.685,815.6809999999999,661.31,572.638,1233.948,High
21731882525,4.689,4.388,2.051,2.337,29,20,265.655,550.524,816.179,632.092,574.731,1206.823,High
193115676,4.4190000000000005,4.121,1.975,2.146,24,20,219.551,482.049,701.5999999999999,582.985,506.138,1089.123,High
26808613280,4.643,4.399,1.748,2.651,33,20,246.942,670.127,917.069,695.916,694.456,1390.372,High
15381456037,4.721,4.217,2.02,2.197,33,20,277.153,635.003,912.156,695.21,661.067,1356.277,High
7063048708,4.492,4.299,1.953,2.346,23,20,229.737,462.399,692.136,608.4,486.487,1094.887,High
15393497221,4.532,4.244,1.988,2.256,22,20,164.502,390.288,554.79,519.723,413.88,933.603,High
11836220027,4.481,4.26,1.995,2.265,33,20,283.231,682.561,965.792,716.334,707.755,1424.089,High
67077419361,4.641,4.373,1.968,2.405,27,20,190.809,500.623,691.432,584.487,524.284,1108.771,High
8388770,3.4450000000000003,3.196,1.717,1.479,9,20,53.622,202.891,256.513,346.688,224.309,570.997,High
49820757438,4.59,4.469,2.14,2.329,38,20,297.152,776.04,1073.192,765.074,801.744,1566.818,High
27381262851,4.441,4.006,1.869,2.137,22,20,207.166,424.267,631.433,612.671,449.346,1062.017,High
27830628225,4.684,4.276,1.918,2.358,33,20,314.635,657.737,972.372,729.877,682.527,1412.404,High
2688548880,4.069,3.902,1.898,2.004,8,20,64.374,136.004,200.378,298.972,153.415,452.387,High
40772942255,4.542,4.5,2.096,2.404,37,20,260.471,703.459,963.93,712.791,728.611,1441.402,High
36909877378,3.683,3.571,1.819,1.752,11,20,118.603,238.321,356.924,411.331,260.066,671.3969999999999,High
34361852678,3.878,3.562,1.656,1.906,12,20,115.278,248.591,363.869,446.391,271.039,717.4300000000001,High
55870972560,4.343999999999999,4.302,2.065,2.237,22,20,169.523,396.354,565.877,528.791,419.894,948.685,High
40808518826,4.351,4.175,1.88,2.295,23,20,203.889,462.288,666.177,627.023,486.571,1113.594,High
26592803828,4.894,4.55,1.97,2.58,34,20,343.986,694.583,1038.569,764.323,718.916,1483.239,High
9262865974,4.35,4.228,1.764,2.464,25,20,220.036,531.962,751.998,597.677,553.835,1151.5120000000002,High
54915259623,7.0,4.587,2.156,2.431,35,20,296.314,641.898,938.212,676.626,665.45,1342.076,High
32719453956,4.553,4.55,1.942,2.608,34,20,250.374,622.987,873.361,697.636,647.595,1345.231,High
14216975577,4.71,4.403,2.12,2.283,38,20,291.688,713.193,1004.881,743.462,738.594,1482.056,High
34432158224,3.752,3.591,1.914,1.677,11,20,113.81,235.54,349.35,454.824,259.643,714.467,High
14259842,4.178999999999999,4.091,1.903,2.188,20,20,215.408,424.89,640.298,582.182,448.206,1030.388,High
36491721741,4.486000000000001,4.31,2.084,2.226,33,20,251.189,621.189,872.3779999999999,671.276,647.412,1318.688,High
16301942231,4.846,4.407,1.981,2.426,41,20,335.658,834.627,1170.285,801.072,860.964,1662.036,High
66362069439,4.6370000000000005,4.291,1.996,2.295,42,20,336.958,869.727,1206.685,820.917,897.584,1718.501,High
56362356924,4.6850000000000005,4.576,1.931,2.645,33,20,261.372,646.554,907.926,691.483,672.172,1363.655,High
21743669109,4.416,3.897,1.777,2.12,24,20,217.427,495.578,713.005,592.821,521.103,1113.924,High
37411259213,4.747,4.503,2.081,2.422,28,20,217.972,518.262,736.2339999999999,607.758,541.625,1149.383,High
46001215999,4.515,4.487,2.016,2.471,42,20,331.928,832.006,1163.934,775.427,857.655,1633.082,High
39127393380,4.634,4.122,2.006,2.116,25,20,255.627,531.445,787.0720000000001,637.988,555.828,1193.816,High
1667542543,4.488,4.366,2.122,2.244,27,20,224.268,537.466,761.734,641.191,561.863,1203.054,High
47344385034,4.5,4.464,1.999,2.465,32,20,254.115,598.329,852.444,681.154,623.903,1305.057,High
1098125062,4.276,4.072,1.746,2.326,20,20,206.598,411.619,618.2170000000001,630.575,436.289,1066.864,High
26967844297,4.638,4.504,2.126,2.378,31,20,236.028,582.856,818.884,672.415,608.18,1280.5949999999998,High
49024868001,4.664,4.103,1.841,2.262,28,20,275.095,577.505,852.6,694.226,602.565,1296.7910000000002,High
44846674385,4.534,4.42,2.042,2.378,29,20,230.965,576.28,807.245,664.659,599.771,1264.4299999999998,High
34426847746,3.615,3.446,1.784,1.662,7,20,48.803,112.849,161.652,274.025,131.211,405.236,High
49291610124,4.5760000000000005,4.388,1.984,2.404,21,20,176.051,358.898,534.9490000000001,539.396,381.969,921.365,High
55713186913,4.430000000000001,4.41,2.026,2.384,29,20,216.861,526.876,743.737,606.617,550.162,1156.779,High
5784119273,4.636,4.265,2.036,2.229,32,20,272.274,628.672,900.946,657.935,652.824,1310.759,High
10113437119,4.801,4.293,1.926,2.367,40,20,338.397,835.236,1173.633,799.319,861.718,1661.0369999999998,High
63723697286,4.545999999999999,4.284,2.172,2.112,33,20,261.605,631.108,892.713,714.992,657.878,1372.87,High
17459816801,4.712,4.498,1.934,2.564,28,20,218.021,523.726,741.747,607.068,545.472,1152.54,High
7931594601,4.848,4.163,1.973,2.19,29,20,255.591,568.71,824.301,685.937,593.737,1279.674,High
8625599259,4.041,3.84,1.974,1.866,18,20,167.013,363.663,530.676,518.983,388.11,907.093,High
67109378,3.564,3.358,1.766,1.592,6,20,50.269,95.322,145.591,253.818,113.355,367.173,High
32087566098,4.6240000000000006,4.303,2.023,2.28,29,20,263.551,564.92,828.471,720.517,590.179,1310.696,High
39531864458,4.599,4.353,2.079,2.274,23,20,203.891,447.369,651.26,553.711,469.94,1023.651,High
22898915009,4.71,4.472,1.911,2.561,29,20,258.567,570.158,828.725,666.093,593.862,1259.955,High
3186800033,4.581,4.371,1.964,2.407,33,20,301.144,668.08,969.224,705.725,691.488,1397.2130000000002,High
51573162114,3.765,3.681,1.794,1.887,9,20,49.385,167.69,217.075,320.908,187.331,508.239,High
55791757576,4.698,4.366,2.04,2.326,28,20,234.259,522.888,757.147,647.739,546.778,1194.517,High
20971523,3.443,3.18,1.754,1.426,8,20,73.299,163.096,236.395,337.11,184.036,521.146,High
17179869218,3.676,3.414,1.997,1.417,7,20,43.732,136.728,180.46,275.725,155.377,431.102,High
19758088095,4.7620000000000005,4.514,2.078,2.436,39,20,325.367,785.066,1110.433,780.952,809.884,1590.836,High
15528535567,4.678,4.374,2.044,2.33,32,20,245.402,589.76,835.162,668.261,614.538,1282.799,High
2097154,3.442,3.244,1.76,1.484,5,20,46.802,96.011,142.813,274.576,114.678,389.254,High
529851336,4.373,4.195,1.961,2.234,25,20,233.215,516.03,749.245,644.54,541.469,1186.009,High
51292582016,4.734999999999999,4.547,1.9,2.647,24,20,179.214,428.833,608.047,516.79,451.338,968.128,High
17196646402,3.542,3.37,1.902,1.468,6,20,46.627,116.286,162.913,296.855,135.792,432.6470000000001,High
10747998582,4.468000000000001,4.225,1.978,2.247,26,20,208.328,521.489,729.817,628.035,546.08,1174.115,High
53471964414,4.38,4.325,2.168,2.157,39,20,305.662,819.176,1124.838,792.821,846.121,1638.942,High
63131688697,4.755,4.54,1.995,2.545,38,20,297.724,726.195,1023.919,753.362,752.28,1505.6419999999998,High
60932665397,4.629,4.323,2.04,2.283,35,20,295.338,666.73,962.068,748.833,693.494,1442.327,High
19558923620,4.593999999999999,4.345,1.863,2.482,33,20,338.724,684.102,1022.826,754.407,709.451,1463.8580000000002,High
35756218929,4.776,4.494,2.034,2.46,26,20,223.715,516.094,739.8090000000001,600.721,539.456,1140.177,High
15378606157,4.6530000000000005,4.222,2.099,2.123,28,20,208.276,533.342,741.6179999999999,612.446,558.894,1171.34,High
23896302870,4.41,4.277,1.887,2.39,26,20,234.465,491.761,726.226,649.245,516.679,1165.924,High
1055232,3.941,3.634,1.667,1.967,8,20,88.504,140.391,228.895,324.019,158.652,482.671,High
51627867509,4.627,4.311,2.016,2.295,31,20,215.726,559.751,775.477,627.681,585.154,1212.835,High
8389634,3.792,3.505,1.698,1.807,8,20,66.137,153.374,219.511,316.942,172.302,489.244,High
49291872844,4.698,4.412,2.095,2.317,27,20,216.674,483.117,699.791,615.256,507.917,1123.173,High
56271704021,4.5280000000000005,4.287,1.922,2.365,31,20,266.16,585.308,851.4680000000001,682.147,610.189,1292.336,High
62786990956,4.920999999999999,4.596,2.151,2.445,34,20,289.524,624.399,913.923,706.511,650.073,1356.5839999999998,High
5775721313,4.305,4.085,1.994,2.091,20,20,144.718,369.803,514.521,474.588,392.395,866.983,High
35281763410,4.591,4.413,1.993,2.42,31,20,287.209,641.325,928.534,674.487,665.917,1340.404,High
49295809028,4.617,4.073,1.823,2.25,25,20,222.785,475.592,698.377,635.584,501.834,1137.418,High
49823013342,4.82,4.295,2.138,2.157,39,20,304.955,814.596,1119.551,765.258,841.559,1606.817,High
55242337866,4.7330000000000005,4.285,1.798,2.487,31,20,292.435,618.156,910.591,733.143,644.499,1377.642,High
24012643272,4.640000000000001,4.36,2.122,2.238,32,20,253.522,637.163,890.685,705.716,662.925,1368.641,High
46501946327,4.811999999999999,4.266,2.05,2.216,37,20,347.037,794.934,1141.971,804.057,822.279,1626.336,High
2082,3.296,3.172,1.429,1.743,7,20,65.979,151.797,217.776,315.594,171.839,487.433,High
24716928687,4.504,4.346,2.092,2.254,36,20,327.087,722.327,1049.414,744.869,748.197,1493.066,High
18469154596,4.409,4.124,2.062,2.062,30,20,256.138,641.3,897.4379999999999,686.018,666.483,1352.501,High
20009614611,4.529,4.392,1.971,2.421,31,20,250.722,578.914,829.636,676.749,603.159,1279.908,High
8388618,3.533,3.23,1.679,1.551,7,20,53.491,147.629,201.12,299.9,167.552,467.452,High
46449695419,4.564,4.384,2.148,2.236,32,20,269.074,640.229,909.303,673.275,665.183,1338.458,High
35485998068,4.768,4.314,2.071,2.243,28,20,229.587,553.102,782.689,660.721,578.238,1238.959,High
10053967260,4.43,4.323,2.07,2.253,35,20,284.162,674.907,959.069,719.902,701.252,1421.154,High
18150599686,4.612,4.457,1.758,2.699,26,20,276.727,513.057,789.784,658.36,536.457,1194.817,High
68524657281,4.515,4.434,2.201,2.233,28,20,206.257,494.75,701.0070000000001,581.939,519.227,1101.166,High
34056525027,4.7780000000000005,4.415,2.142,2.273,41,20,318.917,805.001,1123.918,762.282,831.457,1593.739,High
35527944560,4.467999999999999,4.298,2.101,2.197,23,20,171.564,454.196,625.76,594.665,477.6,1072.265,High
49358723844,4.581,4.464,2.063,2.401,27,20,195.841,445.978,641.819,577.524,469.931,1047.455,High
20215920698,4.681,4.338,1.845,2.493,33,20,285.887,671.311,957.198,708.846,696.532,1405.3780000000002,High
34363932675,3.565,3.497,1.796,1.701,8,20,56.711,133.675,190.386,281.963,151.995,433.958,High
55938504987,4.566,4.131,2.005,2.126,29,20,222.147,537.991,760.1379999999999,662.384,565.185,1227.569,High
37990360885,4.614,4.318,1.917,2.401,34,20,285.747,637.083,922.83,689.786,661.095,1350.881,High
22098886611,4.411,4.25,2.094,2.156,33,20,276.681,646.957,923.638,711.06,673.047,1384.107,High
5556950162,4.775,4.573,1.871,2.702,26,20,246.441,515.618,762.0590000000001,619.738,538.178,1157.9160000000002,High
11495029773,4.247,4.034,2.042,1.992,27,20,260.625,551.456,812.081,672.503,577.617,1250.12,High
19605964572,4.93,4.434,1.996,2.438,28,20,244.984,530.544,775.528,610.676,554.411,1165.087,High
34195976316,4.87,4.362,2.086,2.276,37,20,316.85,760.372,1077.222,770.452,787.344,1557.796,High
8589935752,3.68,3.473,1.919,1.554,10,20,92.051,194.64,286.691,369.539,215.372,584.9110000000001,High
1003956189,4.652,4.514,2.112,2.402,38,20,307.074,724.663,1031.737,729.08,748.611,1477.691,High
47318637735,4.67,4.462,1.996,2.466,29,20,236.851,538.292,775.143,621.592,562.782,1184.374,High
17493953807,4.583,4.361,2.101,2.26,28,20,242.087,550.627,792.7139999999999,648.919,575.477,1224.396,High
14878184610,4.396,4.23,1.999,2.231,33,20,272.899,673.268,946.167,718.335,699.466,1417.801,High
40706136837,4.401999999999999,4.339,1.84,2.499,30,20,247.352,517.587,764.939,669.37,542.126,1211.496,High
6312608609,4.715,4.268,1.926,2.342,23,20,182.648,440.097,622.745,509.485,461.819,971.304,High
34359738375,3.696,3.68,1.827,1.853,9,20,52.202,140.98,193.182,264.073,157.555,421.628,High
1092097536,4.418,3.973,1.956,2.017,12,20,187.581,246.587,434.168,444.516,266.876,711.392,High
4194320,3.327,3.039,1.679,1.36,5,20,46.678,91.97,138.648,283.484,111.413,394.897,High
45565357420,4.527,4.51,2.069,2.441,34,20,302.107,686.753,988.86,743.072,712.523,1455.595,High
6522405890,4.034,3.691,1.704,1.987,13,20,127.719,260.558,388.277,469.723,284.089,753.812,High
55977456155,4.256,4.208,1.993,2.215,22,20,184.42,397.788,582.208,537.355,420.747,958.102,High
55494636022,4.566999999999999,4.431,2.003,2.428,40,20,331.988,834.775,1166.763,815.414,860.916,1676.33,High
48218131468,4.674,4.243,1.987,2.256,25,20,232.771,458.496,691.2669999999999,628.883,483.006,1111.889,High
1584187876,4.331,4.205,2.013,2.192,30,20,264.092,649.012,913.104,680.775,673.233,1354.0079999999998,High
51784524012,4.85,4.298,2.048,2.25,25,20,217.09,524.333,741.423,649.542,549.271,1198.813,High
37636406372,4.85,4.54,1.976,2.564,31,20,295.322,612.135,907.457,721.12,636.432,1357.552,High
10826328214,4.628,4.078,1.868,2.21,26,20,252.299,537.074,789.3729999999999,680.496,562.808,1243.304,High
68623711724,4.737,4.36,2.021,2.339,42,20,347.905,826.18,1174.085,796.939,854.171,1651.11,High
63838723357,4.28,4.288,1.943,2.345,37,20,278.82,695.658,974.478,751.177,723.078,1474.255,High
9920535078,4.588,4.343,1.853,2.49,31,20,258.408,604.434,862.842,717.002,629.662,1346.664,High
45613583099,4.615,4.476,1.968,2.508,32,20,237.682,609.476,847.158,661.879,635.045,1296.924,High
22750334007,4.76,4.271,1.95,2.321,25,20,195.899,467.507,663.406,596.376,491.926,1088.302,High
56008246050,4.368,3.993,1.858,2.135,22,20,177.385,439.833,617.2180000000001,548.361,464.282,1012.643,High
530433,3.966,3.613,1.338,2.275,9,20,90.413,154.427,244.84,341.305,172.227,513.532,High
51540656258,3.451,3.267,1.833,1.434,9,20,73.53,193.325,266.855,368.598,216.774,585.3720000000001,High
33027171839,4.484000000000001,4.301,1.947,2.354,40,20,302.495,788.157,1090.652,764.816,815.478,1580.294,High
44696491608,4.445,4.31,1.939,2.371,26,20,262.416,526.377,788.7929999999999,656.514,549.894,1206.408,High
57311924085,4.434,4.25,1.858,2.392,31,20,243.994,605.014,849.008,661.051,630.785,1291.836,High
26845942435,4.241,4.059,1.795,2.264,20,20,181.843,391.302,573.145,562.066,415.394,977.46,High
7397522084,4.309,4.308,1.958,2.35,30,20,285.056,641.711,926.767,727.19,666.149,1393.339,High
54369791178,4.651,4.253,2.088,2.165,28,20,240.727,549.551,790.278,657.377,575.074,1232.451,High
33864249557,4.642,4.568,2.1,2.468,36,20,277.781,688.048,965.829,706.624,712.984,1419.6080000000002,High
4841773097,4.831,4.195,1.524,2.671,23,20,205.586,437.081,642.667,611.288,460.679,1071.967,High
53018888141,4.329000000000001,4.009,2.018,1.991,30,20,261.986,595.277,857.263,682.92,620.36,1303.28,High
36068936083,4.664,4.331,1.913,2.418,25,20,187.471,483.239,670.71,578.492,506.893,1085.385,High
58055672170,4.538,4.331,1.798,2.533,25,20,158.313,450.27,608.583,553.224,475.33,1028.554,High
50058013015,4.739,4.404,2.066,2.338,36,20,284.733,670.747,955.48,730.194,696.6,1426.794,High
6522159106,3.893,3.372,1.763,1.609,10,20,104.568,224.111,328.679,485.557,248.685,734.242,High
16059039535,4.738,4.328,2.141,2.187,41,20,357.799,810.055,1167.8539999999998,800.842,836.774,1637.616,High
536872965,3.497,3.296,1.348,1.948,8,20,78.388,145.506,223.894,333.905,165.396,499.30099999999993,High
16606553977,4.636,4.239,2.055,2.184,42,20,331.256,859.005,1190.261,823.516,885.692,1709.208,High
65811794324,4.311999999999999,4.232,2.075,2.157,26,20,228.924,522.718,751.6419999999999,684.988,548.772,1233.7600000000002,High
10709932460,4.7490000000000006,4.276,2.126,2.15,34,20,309.101,703.584,1012.685,737.075,729.08,1466.1550000000002,High
22743930338,4.473,4.318,2.109,2.209,35,20,241.942,679.219,921.161,666.156,705.026,1371.1819999999998,High
37762368115,4.51,4.343,2.098,2.245,25,20,185.497,467.02,652.517,539.775,490.235,1030.01,High
44608135539,4.386,4.249,2.112,2.137,29,20,247.863,600.432,848.2950000000001,657.101,625.757,1282.858,High
51539607683,3.634,3.482,1.8,1.682,10,20,46.189,175.318,221.507,303.88,194.596,498.476,High
31937528601,4.508,4.379,2.048,2.331,27,20,183.139,465.735,648.874,559.303,489.696,1048.999,High
1421564093,4.4910000000000005,4.281,1.921,2.36,31,20,272.707,672.578,945.285,689.136,697.409,1386.545,High
8389762,3.929,3.646,1.702,1.944,10,20,85.581,193.127,278.708,337.741,212.419,550.16,High
20579395193,4.46,4.165,2.101,2.064,29,20,233.603,584.817,818.4200000000001,635.506,610.944,1246.4499999999998,High
64945913509,4.91,4.691,2.045,2.646,39,20,316.304,681.346,997.65,748.977,706.749,1455.726,High
8468465505,4.6530000000000005,4.138,1.965,2.173,28,20,241.132,552.977,794.1089999999999,659.744,577.517,1237.261,High
34359738626,3.728,3.592,1.794,1.798,6,20,33.487,89.72,123.207,231.813,106.566,338.379,High
47312037056,3.932,3.386,1.648,1.738,18,20,173.542,387.747,561.289,567.792,414.544,982.336,High
67299455266,4.811,4.551,2.039,2.512,29,20,236.398,561.698,798.096,632.852,585.459,1218.311,High
38671346723,4.451,4.378,1.888,2.49,30,20,271.295,594.844,866.1390000000001,702.519,618.394,1320.913,High
37646317607,4.5440000000000005,4.276,1.985,2.291,29,20,258.05,562.57,820.6200000000001,656.702,587.798,1244.5,High
5775721321,4.68,4.315,2.046,2.269,22,20,176.461,396.72,573.181,537.956,419.118,957.074,High
65151078349,4.908,4.764,2.105,2.659,37,20,297.206,658.13,955.336,731.705,682.349,1414.054,High
55455687087,4.599,4.267,2.042,2.225,35,20,293.559,700.264,993.823,722.328,725.774,1448.102,High
47354362936,4.587,4.407,2.093,2.314,27,20,221.429,516.924,738.353,574.959,540.023,1114.982,High
49954369499,4.58,4.525,2.156,2.369,34,20,244.787,623.777,868.5640000000001,659.71,648.959,1308.669,High
11708893638,4.587,4.225,1.839,2.386,33,20,275.875,688.994,964.869,697.475,713.996,1411.471,High
45130984459,4.4670000000000005,4.322,1.871,2.451,19,20,172.9,346.801,519.701,539.324,369.021,908.345,High
1055808,4.004,3.612,1.702,1.91,12,20,139.561,246.544,386.105,389.714,266.888,656.602,High
18390378099,4.446,4.071,1.776,2.295,28,20,251.428,572.25,823.678,657.841,597.257,1255.098,High
76348570,4.7490000000000006,4.276,1.743,2.533,24,20,233.608,514.61,748.2180000000001,592.115,537.664,1129.779,High
42473473,4.015000000000001,3.817,1.551,2.266,11,20,115.747,207.024,322.771,377.204,226.466,603.6700000000001,High
30202146534,4.3260000000000005,4.269,1.931,2.338,26,20,254.86,545.567,800.427,656.742,569.043,1225.785,High
29672959793,4.444,4.162,1.932,2.23,33,20,286.308,646.722,933.03,713.447,672.408,1385.855,High
50267665239,4.792,4.491,1.744,2.747,39,20,301.724,721.776,1023.5,724.258,747.168,1471.426,High
27718448361,4.541,4.419,2.121,2.298,35,20,278.468,683.335,961.803,672.259,707.785,1380.044,High
19049095574,4.376,4.328,2.047,2.281,30,20,218.429,581.419,799.848,664.622,607.392,1272.014,High
65125332894,4.566,4.27,1.979,2.291,37,20,297.182,743.501,1040.683,776.82,771.536,1548.356,High
526850,3.937,3.75,1.566,2.184,9,20,90.716,157.693,248.409,348.543,176.323,524.866,High
47498346995,4.551,4.496,2.122,2.374,36,20,237.123,664.322,901.445,655.739,688.529,1344.268,High
36890954760,4.381,4.307,1.987,2.32,28,20,243.644,543.721,787.365,656.932,568.897,1225.8290000000002,High
2151677970,3.757,3.438,1.666,1.772,8,20,86.31,164.197,250.507,355.154,184.435,539.5889999999999,High
49295809029,4.287,4.257,1.948,2.309,27,20,204.42,478.891,683.311,637.629,504.435,1142.064,High
45066087967,4.718,4.486,2.099,2.387,39,20,314.126,737.002,1051.128,746.079,762.497,1508.576,High
31654833229,4.499,4.389,2.081,2.308,37,20,296.584,690.002,986.586,749.853,716.56,1466.413,High
4194563,3.607,3.326,1.717,1.609,9,20,60.15,164.553,224.703,276.877,183.621,460.4980000000001,High
51617775910,4.319,4.077,1.898,2.179,20,20,168.255,402.982,571.2370000000001,540.765,427.897,968.662,High
57753216629,4.534,4.154,1.887,2.267,34,20,306.516,678.03,984.546,756.717,704.665,1461.382,High
49258055196,4.679,4.513,1.98,2.533,23,20,197.228,395.72,592.9480000000001,537.148,418.497,955.645,High
49029602839,4.529,4.417,2.042,2.375,33,20,262.81,617.488,880.298,681.516,642.967,1324.483,High
50108732443,4.88,4.411,2.049,2.362,35,20,290.54,641.27,931.81,682.35,667.115,1349.465,High
2452179723,4.372,4.197,1.95,2.247,22,20,214.633,424.84,639.473,603.652,449.166,1052.818,High
461760541,4.603,4.46,1.935,2.525,28,20,235.47,510.607,746.077,641.259,534.185,1175.444,High
18597355517,4.7940000000000005,4.428,1.905,2.523,40,20,308.595,821.154,1129.749,721.31,845.31,1566.62,High
15776114496,4.633,4.233,2.05,2.183,27,20,244.395,499.06,743.455,618.321,522.645,1140.966,High
1633340490,4.6,4.48,1.999,2.481,27,20,245.454,511.051,756.505,622.279,533.97,1156.249,High
26843739753,4.291,3.876,1.691,2.185,23,20,203.267,485.031,688.298,651.61,511.662,1163.272,High
134234275,3.353,3.145,1.546,1.599,12,20,124.365,279.605,403.97,435.209,303.421,738.63,High
10884814587,4.268000000000001,4.149,1.961,2.188,31,20,261.044,655.756,916.8,711.026,681.583,1392.609,High
63192691951,4.723999999999999,4.2,2.141,2.059,43,20,313.639,874.483,1188.1219999999998,800.586,903.667,1704.2530000000002,High
53174727018,4.708,4.378,1.996,2.382,32,20,257.456,638.066,895.522,696.45,663.068,1359.518,High
39911550481,4.615,4.355,2.048,2.307,31,20,270.115,604.746,874.861,683.488,628.928,1312.4160000000002,High
1276779042,4.1930000000000005,4.161,1.884,2.277,18,20,198.922,364.353,563.275,533.141,385.922,919.063,High
15599176638,4.43,4.12,1.929,2.191,32,20,298.156,702.414,1000.57,745.285,729.46,1474.745,High
2443675035,4.361000000000001,4.207,1.931,2.276,30,20,242.917,605.879,848.796,671.801,630.306,1302.107,High
19416488990,4.227,3.915,1.892,2.023,24,20,218.821,514.999,733.82,627.037,541.326,1168.363,High
16513,3.45,3.193,1.485,1.708,7,20,47.816,136.002,183.818,270.805,156.014,426.819,High
17179869187,3.485,3.383,1.902,1.481,7,20,42.587,115.348,157.935,255.11,133.287,388.3970000000001,High
59104353332,4.548,4.171,2.096,2.075,32,20,246.297,637.963,884.26,678.48,665.206,1343.686,High
38987573318,4.52,4.333,1.813,2.52,29,20,239.445,550.367,789.8119999999999,661.637,575.188,1236.8249999999998,High
12854630077,4.797000000000001,4.412,2.095,2.317,37,20,311.736,709.305,1021.041,753.637,734.469,1488.106,High
11121153055,4.654,4.387,1.925,2.462,38,20,310.53,735.261,1045.791,759.006,761.578,1520.5839999999998,High
1673018886,4.52,4.346,1.827,2.519,26,20,242.841,522.303,765.144,641.24,546.849,1188.089,High
8388610,3.677,3.401,1.702,1.699,5,20,39.91,89.894,129.804,246.333,107.699,354.032,High
17182134261,3.942,3.46,1.936,1.524,25,20,238.95,596.032,834.982,755.645,624.661,1380.306,High
63966094562,4.404,4.129,1.952,2.177,31,20,281.417,616.761,898.1779999999999,743.898,644.405,1388.303,High
43201876014,4.711,4.498,1.921,2.577,22,20,198.494,414.986,613.48,572.264,437.379,1009.643,High
64016702553,4.681,4.257,1.938,2.319,38,20,274.036,697.603,971.639,723.791,725.527,1449.3180000000002,High
18859855271,4.818,4.262,2.095,2.167,27,20,202.537,499.672,702.2090000000001,587.737,524.556,1112.293,High
42822796830,4.421,4.259,2.023,2.236,28,20,227.578,558.254,785.832,642.152,583.401,1225.553,High
9207070995,4.716,4.496,2.059,2.437,22,20,168.501,388.905,557.406,525.234,409.997,935.231,High
55157401660,4.643,4.35,2.164,2.186,28,20,227.983,558.828,786.8109999999999,710.64,585.778,1296.418,High
26267198819,4.525,4.138,1.952,2.186,33,20,276.02,665.229,941.249,716.859,692.372,1409.231,High
58669427175,4.692,4.53,2.016,2.514,35,20,306.574,691.369,997.943,736.876,716.282,1453.158,High
40865340289,4.507,4.422,2.022,2.4,27,20,170.975,478.561,649.536,529.851,501.179,1031.03,High
5538766359,4.670999999999999,4.247,1.901,2.346,30,20,265.936,558.502,824.4379999999999,659.703,583.146,1242.849,High
671125762,4.334,4.125,1.795,2.33,12,20,87.629,203.128,290.757,361.126,221.72,582.846,High
68518168791,4.274,4.275,2.018,2.257,28,20,224.355,531.395,755.75,650.841,557.597,1208.438,High
26158970213,4.839,4.331,1.893,2.438,32,20,249.059,610.642,859.701,710.08,635.907,1345.987,High
21899612039,4.622,4.273,1.879,2.394,30,20,224.639,576.315,800.9540000000001,654.884,601.78,1256.664,High
4194321,3.274,2.984,1.494,1.49,7,20,56.241,130.566,186.807,332.617,150.991,483.60800000000006,High
13793713898,4.724,4.529,2.055,2.474,35,20,318.096,689.821,1007.917,742.884,714.457,1457.341,High
20296101421,4.821,4.48,2.113,2.367,37,20,366.673,754.061,1120.734,804.344,778.186,1582.5300000000002,High
56102436645,4.622,4.568,1.971,2.597,38,20,285.223,691.567,976.79,747.62,717.174,1464.794,High
17179871746,3.697,3.543,1.8,1.743,7,20,74.312,127.903,202.215,317.209,146.991,464.2000000000001,High
5436879022,4.45,4.141,2.077,2.064,20,20,201.064,402.666,603.73,551.142,425.854,976.996,High
17039875,3.405,3.093,1.659,1.434,9,20,99.503,179.579,279.082,378.007,201.3,579.307,High
22144813415,4.7,4.388,1.916,2.472,36,20,298.67,695.54,994.21,725.293,721.24,1446.533,High
5784113129,4.579000000000001,4.378,2.016,2.362,30,20,232.701,577.724,810.4250000000001,647.255,601.646,1248.9009999999998,High
537925633,4.352,3.823,1.592,2.231,10,20,98.843,167.681,266.524,359.971,186.285,546.256,High
25837961282,3.898,3.614,1.719,1.895,11,20,102.9,226.82,329.72,418.856,247.951,666.807,High
8952247114,4.564,4.079,1.903,2.176,25,20,248.571,535.681,784.2520000000001,658.487,561.475,1219.962,High
35827393813,4.827999999999999,4.293,1.972,2.321,32,20,260.521,615.845,876.366,705.673,642.19,1347.863,High
34359738371,3.493,3.481,1.837,1.644,7,20,31.791,102.568,134.359,226.204,119.296,345.5,High
4318471983,4.629,4.302,1.976,2.326,29,20,241.841,552.411,794.252,634.051,576.663,1210.714,High
34404796405,4.596,4.095,1.963,2.132,33,20,270.505,676.271,946.776,671.767,702.341,1374.1080000000002,High
41555811162,4.791,4.477,2.123,2.354,35,20,308.06,667.619,975.679,762.542,693.175,1455.717,High
46669224174,4.466,4.35,2.185,2.165,39,20,300.786,810.558,1111.344,748.513,836.862,1585.375,High
40843791629,4.82,4.301,1.992,2.309,32,20,249.529,597.424,846.953,657.124,622.683,1279.807,High
32502211151,4.519,4.311,2.092,2.219,27,20,251.624,546.942,798.566,669.912,572.944,1242.856,High
22721792204,4.424,4.289,2.037,2.252,26,20,185.144,490.087,675.231,594.287,514.599,1108.886,High
58008416125,4.16,4.034,2.045,1.989,34,20,262.522,683.274,945.796,689.687,710.208,1399.895,High
4060022492,4.478000000000001,4.454,2.074,2.38,36,20,294.904,746.401,1041.3049999999998,745.479,769.904,1515.383,High
2218811394,3.875,3.539,1.805,1.734,9,20,121.174,194.697,315.871,453.8,217.812,671.6120000000001,High
57077043157,4.572,4.417,2.051,2.366,33,20,256.764,594.175,850.939,713.741,619.165,1332.906,High
65963545625,4.779999999999999,4.504,1.875,2.629,36,20,296.711,682.456,979.167,728.179,708.608,1436.7869999999998,High
49304328965,4.621,4.357,1.947,2.41,31,20,257.578,557.958,815.536,682.606,583.278,1265.884,High
34087623,4.441,4.055,1.926,2.129,17,20,174.742,348.947,523.689,485.102,370.871,855.973,High
60850271266,4.752,4.497,2.049,2.448,30,20,246.923,573.44,820.363,696.875,598.551,1295.426,High
17482522671,4.481,4.34,1.952,2.388,19,20,179.041,371.351,550.392,525.083,393.367,918.45,High
43656191649,4.326999999999999,4.165,1.9,2.265,27,20,246.154,554.026,800.18,656.436,577.501,1233.937,High
52297109576,4.422000000000001,4.174,2.002,2.172,22,20,158.98,384.651,543.631,537.684,408.913,946.597,High
11963814828,4.427,4.224,2.02,2.204,27,20,252.715,572.698,825.413,687.049,597.873,1284.922,High
28598226144,4.444999999999999,4.393,2.136,2.257,27,20,236.599,503.18,739.779,623.048,527.288,1150.336,High
32318803779,4.552,4.355,1.9,2.455,34,20,268.224,638.802,907.026,702.1,665.136,1367.236,High
50814543029,4.691,4.297,2.025,2.272,34,20,292.197,665.104,957.301,723.451,691.766,1415.217,High
15205434082,4.4,4.143,1.801,2.342,24,20,202.937,476.322,679.259,580.776,500.41,1081.186,High
21893138636,4.726,4.366,2.139,2.227,29,20,271.78,592.801,864.581,686.391,617.826,1304.217,High
1055013,3.851,3.685,1.552,2.133,14,20,126.477,273.698,400.175,411.305,295.025,706.3299999999999,High
1618055454,4.466,4.328,1.92,2.408,24,20,204.745,463.688,668.433,565.147,485.827,1050.9740000000002,High
49291609606,4.507,4.194,1.9,2.294,24,20,213.838,442.121,655.959,563.97,466.929,1030.899,High
41500052428,4.664,4.225,2.095,2.13,30,20,251.424,611.437,862.861,666.556,637.232,1303.788,High
39123105553,4.682,4.47,2.016,2.454,33,20,262.876,620.313,883.189,680.886,644.482,1325.368,High
43672324396,4.607,4.44,2.115,2.325,26,20,198.11,470.652,668.762,581.028,494.968,1075.996,High
11514049562,4.659,4.482,2.106,2.376,30,20,263.709,560.169,823.8779999999999,652.148,584.318,1236.466,High
58754849736,4.626,4.487,2.109,2.378,35,20,266.442,630.682,897.124,731.191,656.438,1387.629,High
60727815022,4.684,4.337,2.115,2.222,33,20,272.441,659.575,932.016,710.908,686.917,1397.825,High
36496092824,4.644,4.407,1.925,2.482,33,20,269.91,617.716,887.626,680.253,642.781,1323.034,High
16672197547,4.841,4.551,2.001,2.55,36,20,317.367,696.533,1013.9,714.68,721.258,1435.938,High
4325393,3.407,3.283,1.481,1.802,8,20,54.47,137.152,191.622,306.006,156.593,462.59899999999993,High
10583857679,4.683,4.444,2.126,2.318,33,20,322.105,643.599,965.704,730.852,668.217,1399.069,High
38572980917,4.8260000000000005,4.311,2.015,2.296,34,20,325.423,690.825,1016.248,738.521,716.638,1455.159,High
19879280012,4.547000000000001,4.284,2.032,2.252,30,20,271.347,614.362,885.709,672.935,639.498,1312.433,High
40433503244,4.579000000000001,4.374,2.024,2.35,22,20,190.196,387.946,578.142,547.484,411.164,958.648,High
49291611662,4.49,4.151,1.999,2.152,27,20,237.89,521.717,759.607,619.873,547.65,1167.523,High
12999563752,4.488,4.336,1.91,2.426,31,20,229.903,612.809,842.712,641.938,637.641,1279.579,High
559023047,4.252999999999999,3.976,1.896,2.08,22,20,172.43,442.862,615.292,547.452,465.868,1013.32,High
18995149567,4.673,4.422,1.687,2.735,37,20,329.289,745.402,1074.691,752.19,770.378,1522.5680000000002,High
10406869301,4.481,4.16,1.912,2.248,29,20,264.034,589.593,853.627,645.138,613.806,1258.944,High
21960632557,4.783,4.552,2.056,2.496,33,20,305.98,637.256,943.236,700.047,661.563,1361.61,High
2103296,3.744,3.471,1.663,1.808,7,20,68.449,119.355,187.804,273.629,137.201,410.83,High
21370558546,4.686999999999999,4.484,1.975,2.509,29,20,308.059,589.529,897.588,693.037,613.028,1306.065,High
1313792,3.869,3.857,1.783,2.074,9,20,99.347,158.911,258.258,339.158,177.299,516.457,High
15516785286,4.654999999999999,4.429,2.078,2.351,35,20,300.072,667.926,967.998,733.614,693.031,1426.645,High
28790964744,4.38,4.226,1.992,2.234,20,20,173.967,354.962,528.929,510.099,378.69,888.789,High
34426847234,3.801,3.584,1.888,1.696,6,20,28.958,85.587,114.545,225.927,102.452,328.379,High
11568301774,4.577,4.253,1.892,2.361,28,20,264.266,578.08,842.346,679.963,603.161,1283.1239999999998,High
8598323592,3.752,3.511,1.892,1.619,10,20,61.333,189.159,250.492,353.242,209.902,563.144,High
33840227801,4.734,4.339,1.804,2.535,33,20,274.878,637.774,912.652,677.908,664.123,1342.031,High
63934660912,4.6,4.206,2.136,2.07,25,20,193.354,509.897,703.251,601.783,534.468,1136.251,High
18603998886,4.5,4.229,2.081,2.148,32,20,292.243,673.599,965.842,740.503,699.364,1439.8670000000002,High
4325378,3.442,3.241,1.754,1.487,6,20,60.517,114.718,175.235,305.088,134.288,439.376,High
34834244391,4.390000000000001,4.331,1.96,2.371,24,20,240.093,460.521,700.614,582.643,482.439,1065.082,High
16865165279,4.83,4.666,1.925,2.741,49,20,405.327,943.574,1348.9009999999998,868.642,969.473,1838.115,High
58540781681,4.548,4.318,2.031,2.287,29,20,225.518,559.76,785.278,659.242,584.663,1243.905,High
8598323208,3.763,3.524,1.924,1.6,6,20,55.01,108.561,163.571,278.009,126.783,404.792,High
49200870028,4.587,4.376,2.014,2.362,30,20,273.767,583.284,857.0509999999999,671.839,608.565,1280.404,High
19413035191,4.5,4.203,1.931,2.272,30,20,250.601,614.866,865.467,641.402,640.562,1281.964,High
36830018914,4.686,4.357,1.848,2.509,33,20,292.533,685.8,978.333,716.973,710.508,1427.481,High
17716742144,3.669,3.48,1.9,1.58,5,20,54.347,82.069,136.416,287.135,99.755,386.89,High
67125410,3.504,3.175,1.513,1.662,10,20,89.966,240.057,330.023,410.964,263.167,674.131,High
540543521,4.272,3.878,1.547,2.331,14,20,182.464,284.933,467.397,486.031,306.396,792.427,High
42949740546,3.725,3.587,1.8,1.787,8,20,69.915,155.426,225.341,334.694,175.559,510.253,High
37852830116,4.625,4.389,1.96,2.429,25,20,212.756,481.233,693.989,605.194,503.464,1108.658,High
18153482529,4.229,4.026,1.627,2.399,19,20,158.849,387.787,546.636,504.306,410.511,914.817,High
1564031993,4.663,4.227,2.103,2.124,34,20,325.435,738.421,1063.856,741.901,763.484,1505.385,High
63230260537,4.617,4.253,2.019,2.234,33,20,252.501,646.567,899.068,669.457,672.924,1342.381,High
272121240,4.384,4.244,1.99,2.254,23,20,250.984,490.381,741.365,558.314,511.33,1069.644,High
46143847581,4.6690000000000005,4.521,2.076,2.445,39,20,307.202,714.251,1021.453,729.576,739.877,1469.453,High
67862417949,4.76,4.347,2.043,2.304,34,20,263.243,597.134,860.377,673.673,624.32,1297.993,High
16626631848,4.689,4.48,2.078,2.402,29,20,223.93,521.909,745.8389999999999,630.714,545.752,1176.466,High
43779459327,4.522,4.474,1.996,2.478,35,20,295.721,706.422,1002.143,737.767,731.138,1468.9050000000002,High
17246980098,3.828,3.506,1.902,1.604,7,20,68.14,132.377,200.517,322.293,151.74,474.033,High
17332249534,4.458,4.18,2.101,2.079,26,20,209.919,523.373,733.292,583.758,548.127,1131.885,High
62292644462,4.542,4.303,2.032,2.271,30,20,230.862,592.234,823.096,684.23,618.399,1302.629,High
48247958252,4.693,4.364,2.082,2.282,38,20,350.348,791.56,1141.908,790.415,818.068,1608.483,High
35815252825,4.468,4.392,2.007,2.385,27,20,211.704,505.318,717.0219999999999,611.588,529.427,1141.015,High
13411899905,4.41,4.198,1.992,2.206,26,20,256.779,499.064,755.8430000000001,669.685,523.708,1193.393,High
537926176,4.052,3.862,1.887,1.975,11,20,127.944,217.721,345.665,398.101,237.269,635.37,High
272631704,3.658,3.482,1.712,1.77,16,20,183.556,367.525,551.081,545.474,392.784,938.258,High
24042159707,4.825,4.427,1.931,2.496,31,20,284.62,603.873,888.493,668.009,627.889,1295.898,High
53552232532,4.94,4.397,2.06,2.337,33,20,258.204,651.296,909.5,772.434,677.616,1450.05,High
67110822,3.756,3.531,1.825,1.706,16,20,127.202,341.181,468.383,459.689,364.084,823.773,High
17779229413,4.509,4.28,1.942,2.338,27,20,224.775,564.2,788.975,647.418,589.789,1237.207,High
46871312884,4.417,4.35,1.921,2.429,40,20,352.44,843.67,1196.11,848.294,869.395,1717.689,High
41815278760,4.464,4.327,2.142,2.185,26,20,238.979,499.41,738.389,583.09,523.739,1106.8290000000002,High
39067859603,4.323,4.296,1.978,2.318,24,20,219.759,469.635,689.394,613.139,492.129,1105.268,High
35289104429,4.943,4.341,2.053,2.288,22,20,190.64,414.065,604.7049999999999,633.219,438.918,1072.1370000000002,High
48893418496,4.38,4.232,2.122,2.11,23,20,188.759,408.461,597.22,545.133,431.729,976.862,High
6263326440,4.814,4.386,2.037,2.349,30,20,258.721,604.798,863.519,676.022,629.413,1305.435,High
63881414735,4.682,4.386,2.091,2.295,32,20,262.357,594.962,857.319,697.523,621.459,1318.982,High
5511458793,4.478,4.345,2.042,2.303,28,20,249.379,508.34,757.7189999999999,659.843,531.912,1191.755,High
41303240176,4.606,4.381,2.01,2.371,38,20,338.408,799.402,1137.81,778.197,824.738,1602.935,High
6409310797,4.804,4.483,1.908,2.575,28,20,241.159,485.914,727.073,635.729,509.985,1145.714,High
34225255675,4.824,4.674,1.961,2.713,48,20,374.953,951.434,1326.387,859.764,977.19,1836.954,High
5033557699,4.683,4.422,1.435,2.987,30,20,272.801,567.365,840.1659999999999,670.149,590.597,1260.746,High
27941608510,4.611000000000001,4.3,1.969,2.331,30,20,264.89,604.678,869.568,694.881,630.607,1325.4879999999998,High
19347483766,4.474,4.261,1.985,2.276,28,20,249.473,567.847,817.3199999999999,673.944,592.543,1266.487,High
313010479,4.563000000000001,4.312,2.035,2.277,25,20,229.334,496.02,725.354,583.361,519.063,1102.424,High
53001100664,4.395,4.063,2.001,2.062,30,20,269.124,657.047,926.171,741.232,684.982,1426.214,High
4456456,3.69,3.491,1.776,1.715,6,20,50.715,107.48,158.195,268.116,125.204,393.32,High
21483242115,4.039,3.83,2.028,1.802,13,20,105.78,255.838,361.618,440.042,278.178,718.22,High
30279316787,4.499,4.443,1.988,2.455,33,20,261.81,625.448,887.258,701.997,650.524,1352.521,High
64858299771,4.501,4.137,2.027,2.11,40,20,314.21,820.712,1134.922,778.857,849.37,1628.227,High
52432291193,4.398,4.289,2.002,2.287,30,20,218.122,583.42,801.5419999999999,654.355,609.079,1263.434,High
264705,4.025,3.731,1.427,2.304,9,20,75.682,116.993,192.675,268.542,133.563,402.105,High
11819181695,4.601,4.254,1.929,2.325,35,20,318.652,719.896,1038.548,746.875,745.785,1492.66,High
21067963030,4.893,4.401,1.928,2.473,35,20,314.701,725.852,1040.553,801.154,752.278,1553.432,High
56922147359,4.627,4.089,2.118,1.971,25,20,212.455,495.324,707.779,629.837,521.776,1151.6129999999998,High
7001904939,4.287,4.061,1.852,2.209,28,20,264.296,616.702,880.998,689.617,642.539,1332.156,High
36083614091,4.617,4.419,2.119,2.3,23,20,164.672,414.718,579.39,523.295,436.894,960.189,High
176816963,4.401,4.207,1.854,2.353,17,20,129.205,290.262,419.467,447.782,311.826,759.608,High
61109909242,4.57,4.227,2.097,2.13,38,20,335.657,813.275,1148.932,800.376,841.308,1641.684,High
23384249245,4.545,4.234,2.052,2.182,35,20,296.241,739.582,1035.823,740.807,766.01,1506.817,High
526339,3.875,3.626,1.604,2.022,10,20,88.83,176.078,264.908,349.842,194.671,544.5129999999999,High
49023176199,4.287,4.163,1.69,2.473,24,20,178.613,438.848,617.461,551.64,463.849,1015.489,High
4488,3.883,3.681,1.663,2.018,9,20,50.353,157.757,208.11,284.94,175.992,460.932,High
30839537631,4.924,4.479,2.078,2.401,45,20,375.742,910.395,1286.137,865.23,937.667,1802.897,High
42949672967,3.585,3.551,1.817,1.734,10,20,61.842,174.103,235.945,295.076,192.738,487.814,High
28187629213,4.494,4.066,2.005,2.061,27,20,278.578,587.625,866.203,690.21,613.209,1303.419,High
56167098953,4.5440000000000005,4.484,2.087,2.397,30,20,239.24,550.578,789.818,650.093,575.451,1225.544,High
68424151019,4.587,4.438,1.963,2.475,46,20,310.576,855.811,1166.3870000000002,805.899,883.431,1689.33,High
313010223,4.48,4.202,2.02,2.182,23,20,234.626,483.86,718.486,601.8,506.776,1108.576,High
3759807089,4.38,4.217,1.884,2.333,23,20,209.035,442.364,651.399,571.36,464.687,1036.047,High
53234006466,4.673,4.506,2.01,2.496,33,20,242.111,643.079,885.1899999999999,665.201,666.727,1331.928,High
49006151270,4.542,4.32,1.783,2.537,34,20,288.922,697.762,986.684,716.977,723.68,1440.657,High
27961321402,4.506,4.161,2.033,2.128,37,20,293.795,789.297,1083.092,757.151,817.444,1574.5949999999998,High
6034625502,4.559,4.252,2.002,2.25,33,20,254.885,683.812,938.697,724.278,710.169,1434.447,High
17039891,3.661,3.299,1.657,1.642,11,20,103.717,229.759,333.476,389.493,251.65,641.143,High
1217666574,4.507,4.188,1.983,2.205,23,20,233.484,462.337,695.821,560.61,484.129,1044.739,High
18760084461,4.4350000000000005,4.415,2.101,2.314,30,20,252.325,586.288,838.613,676.158,610.799,1286.957,High
23870469212,4.456,4.405,2.026,2.379,31,20,270.444,624.587,895.031,738.089,650.804,1388.893,High
24412647443,4.742,4.433,1.891,2.542,28,20,248.136,543.041,791.177,686.677,568.051,1254.728,High
21696458242,4.606,4.198,1.809,2.389,23,20,263.586,457.718,721.3040000000001,669.252,483.473,1152.725,High
51541187077,7.0,3.887,1.903,1.984,15,20,140.483,281.048,421.531,500.574,303.158,803.732,High
9198125330,4.676000000000001,4.459,2.073,2.386,16,20,103.651,260.87,364.521,351.262,279.303,630.565,High
17179871747,3.583,3.403,1.863,1.54,9,20,74.504,168.508,243.012,317.9,188.52,506.42,High
402653441,3.308,3.123,1.846,1.277,7,20,62.046,115.671,177.717,297.531,135.659,433.19,High
61783091834,4.561999999999999,4.189,2.123,2.066,31,20,280.401,632.151,912.552,759.178,659.433,1418.611,High
68475625857,4.768,4.246,2.116,2.13,30,20,223.411,589.277,812.6880000000001,630.73,614.514,1245.244,High
6452881699,5.079,4.566,1.784,2.782,26,20,238.844,456.048,694.892,565.58,477.198,1042.778,High
12929938306,4.446,4.398,1.915,2.483,25,20,221.344,467.478,688.822,592.518,491.331,1083.8490000000002,High
41667769168,4.675,4.447,1.922,2.525,32,20,251.735,614.499,866.234,675.537,638.261,1313.798,High
18390378483,4.721,4.257,1.893,2.364,32,20,293.015,632.243,925.258,677.465,656.572,1334.037,High
6599739908,4.283,4.088,1.853,2.235,13,20,140.994,249.698,390.692,489.611,271.982,761.5930000000001,High
21474327788,4.755,4.588,2.08,2.508,39,20,360.67,801.029,1161.699,799.94,826.842,1626.7820000000002,High
8389768,3.745,3.498,1.697,1.801,10,20,95.559,201.108,296.66700000000003,361.977,221.606,583.583,High
51042999300,4.5,4.122,1.771,2.351,28,20,227.326,533.944,761.27,635.897,560.156,1196.053,High
51606716418,3.699,3.588,1.843,1.745,7,20,44.951,110.081,155.032,266.932,128.371,395.303,High
23329044714,4.696,4.247,1.893,2.354,34,20,256.302,690.841,947.143,679.003,717.361,1396.364,High
37243002468,4.52,4.417,1.954,2.463,32,20,283.59,655.075,938.665,697.335,679.858,1377.193,High
49446451471,4.541,4.444,2.078,2.366,34,20,290.957,651.114,942.071,724.399,676.886,1401.285,High
40892311508,4.577,4.247,2.152,2.095,33,20,261.706,662.291,923.997,691.983,688.228,1380.2109999999998,High
26934810977,4.452,4.156,1.98,2.176,26,20,192.889,503.808,696.697,568.864,528.866,1097.73,High
6517950722,3.643,3.32,1.885,1.435,11,20,97.893,224.693,322.586,440.003,249.129,689.132,High
17179869697,3.628,3.43,2.001,1.429,6,20,27.487,73.821,101.308,230.442,90.524,320.966,High
2666645574,4.859999999999999,4.36,1.952,2.408,26,20,264.893,531.996,796.8889999999999,674.511,556.672,1231.183,High
35340330601,4.63,4.493,2.151,2.342,29,20,256.106,563.801,819.907,639.886,586.327,1226.213,High
25437939388,4.196000000000001,4.158,1.981,2.177,29,20,250.663,630.03,880.693,691.823,656.776,1348.599,High
24359271435,4.684,4.475,2.118,2.357,36,20,309.344,712.714,1022.058,750.934,737.624,1488.558,High
51573161986,3.917,3.546,1.935,1.611,7,20,40.894,127.2,168.094,296.58,146.505,443.085,High
843495385,4.386,4.263,2.065,2.198,31,20,277.352,610.747,888.0989999999999,640.956,634.254,1275.21,High
45347792596,4.833,4.387,1.932,2.455,31,20,274.009,609.352,883.361,716.374,635.066,1351.44,High
37710092638,4.815,4.617,2.024,2.593,33,20,244.259,610.615,854.874,653.555,635.17,1288.725,High
49638336338,4.822,4.583,1.921,2.662,35,20,291.605,654.504,946.109,728.97,679.197,1408.167,High
24518510594,4.354,4.36,1.962,2.398,23,20,207.243,456.603,663.846,600.545,481.302,1081.847,High
49291854860,4.484,4.276,2.032,2.244,21,20,203.344,365.187,568.531,538.6,389.089,927.689,High
34707353982,4.67,4.356,2.039,2.317,28,20,248.295,595.035,843.3299999999999,629.266,618.605,1247.871,High
14663700520,4.571,4.341,1.952,2.389,20,20,153.476,360.67,514.146,503.973,383.794,887.767,High
17179869185,3.478,3.411,1.937,1.474,5,20,13.854,54.182,68.036,203.396,70.147,273.543,High
17179869698,3.672,3.535,1.845,1.69,6,20,45.31,101.268,146.578,255.867,119.013,374.88,High
30611609809,4.474,4.298,1.622,2.676,21,20,188.387,417.824,606.211,591.72,441.576,1033.296,High
33321993348,4.615,4.466,2.139,2.327,23,20,161.572,415.238,576.81,553.849,439.441,993.29,High
8609232777,4.508,4.068,1.93,2.138,27,20,230.677,516.569,747.246,627.598,540.794,1168.3919999999998,High
54090862598,4.348000000000001,4.271,1.904,2.367,16,20,151.098,302.12,453.218,526.893,324.408,851.301,High
60777262139,4.684,4.231,1.979,2.252,36,20,259.771,673.155,932.926,732.348,700.795,1433.143,High
7390889898,4.147,4.118,1.95,2.168,24,20,224.33,511.438,735.768,652.486,536.381,1188.867,High
8388686,3.531,3.251,1.73,1.521,11,20,101.559,264.2,365.759,385.531,287.924,673.4549999999999,High
41375975796,4.557,4.258,1.926,2.332,28,20,220.47,549.89,770.36,640.885,574.96,1215.845,High
43185731477,4.556,4.279,1.99,2.289,31,20,257.935,590.698,848.633,713.41,616.34,1329.75,High
1050624,3.181,3.0,1.663,1.337,4,20,67.447,79.729,147.176,295.24,100.457,395.697,High
61132682218,4.632,4.282,2.042,2.24,36,20,267.661,742.895,1010.556,728.555,770.708,1499.263,High
70824916,4.299,4.092,1.918,2.174,22,20,222.147,479.753,701.9,601.528,503.16,1104.688,High
5807260402,4.447,4.309,1.911,2.398,29,20,230.989,577.273,808.2620000000001,636.018,601.171,1237.189,High
21483241987,3.564,3.476,2.028,1.448,11,20,102.758,219.241,321.999,449.001,241.927,690.928,High
34445268664,4.348999999999999,4.27,1.959,2.311,22,20,211.687,451.459,663.146,565.331,474.783,1040.114,High
38959059430,4.1770000000000005,4.043,1.944,2.099,24,20,215.362,515.746,731.108,595.62,540.152,1135.772,High
47077714049,4.646,4.451,2.107,2.344,28,20,219.005,507.049,726.054,582.571,530.413,1112.984,High
2034771118,4.694,4.433,2.095,2.338,27,20,257.039,553.938,810.977,628.32,576.927,1205.247,High
9706282018,4.45,4.03,1.852,2.178,20,20,225.709,423.069,648.778,585.043,446.784,1031.827,High
37315892072,4.449999999999999,4.305,2.091,2.214,26,20,203.75,507.582,711.332,594.461,530.822,1125.283,High
38320387631,4.6690000000000005,4.285,2.03,2.255,32,20,238.732,606.6,845.332,617.536,631.417,1248.953,High
34903949895,4.447,4.318,2.014,2.304,18,20,141.063,328.574,469.637,441.117,348.575,789.692,High
44381651077,4.7330000000000005,4.421,2.122,2.299,25,20,195.292,439.446,634.738,562.428,463.051,1025.479,High
12889098124,3.821,3.628,1.783,1.845,17,20,155.503,368.414,523.9169999999999,507.161,392.023,899.184,High
23019294581,4.609,4.425,1.861,2.564,31,20,297.299,589.487,886.786,705.062,614.303,1319.365,High
14424735211,4.697,4.512,2.103,2.409,44,20,342.497,880.577,1223.074,796.327,905.846,1702.173,High
45059584177,4.593,4.343,1.955,2.388,31,20,220.723,593.075,813.798,626.54,617.628,1244.168,High
35639017867,3.899,3.65,2.11,1.54,18,20,140.45,365.086,505.536,497.837,389.268,887.105,High
16964117556,4.664,4.496,2.04,2.456,31,20,263.788,606.439,870.227,713.451,631.544,1344.995,High
34359742466,4.054,4.008,1.921,2.087,7,20,43.488,103.226,146.714,227.629,118.801,346.43,High
17179869696,3.649,3.318,2.056,1.262,4,20,17.406,47.203,64.60900000000001,204.252,63.61,267.862,High
39263510823,4.325,3.993,1.535,2.458,23,20,207.682,477.383,685.0649999999999,596.876,503.007,1099.883,High
3711109776,4.533,4.309,2.079,2.23,23,20,213.328,454.856,668.184,568.163,477.393,1045.556,High
49362918149,4.718999999999999,4.4,1.854,2.546,31,20,216.131,528.874,745.005,604.181,553.842,1158.023,High
19412539678,4.522,4.29,1.902,2.388,27,20,213.246,519.603,732.8489999999999,619.278,544.807,1164.085,High
53381566218,4.7,4.29,2.16,2.13,29,20,220.107,544.072,764.179,618.411,569.934,1188.3449999999998,High
33519601114,4.808,4.516,1.992,2.524,39,20,297.5,743.614,1041.114,755.504,769.25,1524.754,High
11281129746,4.589,4.145,1.992,2.153,20,20,206.239,409.438,615.677,564.072,432.072,996.144,High
25123695416,4.654,4.296,1.892,2.404,34,20,314.264,717.996,1032.26,756.773,743.721,1500.494,High
64854782235,4.697,4.299,1.96,2.339,31,20,248.645,593.339,841.984,661.558,620.25,1281.808,High
40242445819,4.807,4.6,1.967,2.633,44,20,319.204,829.567,1148.771,759.851,854.494,1614.345,High
63166900076,4.619,4.39,2.08,2.31,33,20,237.313,624.729,862.042,701.965,650.736,1352.701,High
40769047052,4.426,4.38,1.984,2.396,25,20,223.194,422.614,645.808,572.105,446.476,1018.581,High
6251431425,4.537,4.151,1.986,2.165,25,20,246.127,477.195,723.322,609.644,500.894,1110.538,High
54972372878,4.379,4.323,2.101,2.222,35,20,270.402,687.826,958.228,747.588,714.269,1461.857,High
23187570267,4.7330000000000005,4.344,2.053,2.291,33,20,304.442,644.153,948.595,723.219,669.422,1392.641,High
55244394856,4.859,4.288,2.124,2.164,29,20,215.764,567.336,783.1,637.445,591.993,1229.438,High
19598454150,4.596,4.268,1.889,2.379,25,20,245.929,513.412,759.341,618.255,537.302,1155.557,High
17265551415,4.532,4.364,1.967,2.397,27,20,237.851,517.914,755.765,633.456,541.833,1175.289,High
64578844086,4.670999999999999,4.168,1.923,2.245,34,20,278.182,704.23,982.412,754.695,732.06,1486.755,High
1052033,3.856,3.542,1.458,2.084,12,20,114.937,227.032,341.969,404.281,249.403,653.684,High
26345244123,4.654,4.429,2.025,2.404,30,20,240.18,586.407,826.587,644.689,610.018,1254.707,High
22281008891,4.452999999999999,4.148,2.005,2.143,31,20,256.107,678.162,934.269,694.96,704.322,1399.2820000000002,High
47955438586,4.789,4.653,2.098,2.555,39,20,321.242,774.135,1095.377,771.402,798.583,1569.985,High
34899794777,4.406000000000001,4.254,2.107,2.147,24,20,183.682,442.487,626.169,530.584,464.633,995.217,High
32537173362,4.517,4.484,2.078,2.406,39,20,318.342,809.837,1128.179,795.418,835.636,1631.054,High
15036612627,4.0280000000000005,3.849,1.754,2.095,14,20,120.183,261.814,381.997,434.091,283.263,717.354,High
58137654573,4.602,4.203,2.101,2.102,30,20,230.588,549.343,779.9309999999999,641.097,575.418,1216.515,High
17179869186,3.56,3.404,1.9,1.504,5,20,28.651,84.883,113.534,236.332,102.48,338.812,High
17321893862,4.623,4.289,1.905,2.384,31,20,347.699,641.935,989.634,731.361,666.461,1397.822,High
42027838761,4.553,4.36,2.026,2.334,32,20,268.636,617.628,886.2640000000001,695.661,642.005,1337.666,High
19376512390,4.638999999999999,4.137,1.779,2.358,28,20,261.26,579.578,840.838,711.616,606.315,1317.931,High
9226310827,4.67,4.203,2.077,2.126,34,20,259.033,696.629,955.662,689.865,722.502,1412.367,High
21416878707,4.575,4.253,2.089,2.164,32,20,253.199,647.964,901.163,670.996,673.566,1344.562,High
1745657616,4.252999999999999,4.211,1.797,2.414,21,20,230.924,416.82,647.744,542.935,437.222,980.157,High
13881803056,4.912,4.631,2.044,2.587,28,20,226.555,527.941,754.4960000000001,609.374,550.282,1159.656,High
66620417634,4.761,4.444,2.122,2.322,31,20,212.501,563.908,776.409,630.318,590.088,1220.406,High
2378529753,4.5,4.271,1.897,2.374,34,20,271.648,667.314,938.962,705.245,692.307,1397.552,High
49332542983,4.443,4.316,1.843,2.473,35,20,284.076,665.888,949.964,733.488,691.816,1425.304,High
10060331929,4.499999999999999,4.32,1.914,2.406,34,20,310.1,657.651,967.751,702.419,683.457,1385.876,High
55125610530,4.455,4.339,2.098,2.241,26,20,211.181,504.9,716.081,586.414,528.914,1115.328,High
14529482792,4.354,4.149,1.818,2.331,19,20,156.189,352.0,508.189,494.666,374.942,869.608,High
41382905568,4.696,4.465,2.08,2.385,28,20,257.231,507.623,764.854,641.514,530.711,1172.225,High
43877089611,4.73,4.532,2.112,2.42,30,20,209.738,522.361,732.0989999999999,586.429,546.349,1132.778,High
35022119085,4.894,4.54,2.057,2.483,30,20,235.054,561.318,796.372,633.186,585.639,1218.825,High
43022294404,4.346,4.315,1.946,2.369,22,20,186.067,383.879,569.946,537.36,406.446,943.806,High
17667111316,4.58,4.199,1.976,2.223,25,20,225.896,503.523,729.419,627.247,528.319,1155.5659999999998,High
43409829097,4.811,4.528,1.892,2.636,33,20,311.496,676.898,988.394,743.905,701.545,1445.4499999999998,High
61057547639,4.409,4.054,1.82,2.234,39,20,290.945,790.7,1081.645,763.478,819.691,1583.169,High
15230982084,4.356,4.322,1.915,2.407,33,20,275.704,664.859,940.563,714.104,690.481,1404.585,High
18663440193,4.606,4.185,1.838,2.347,31,20,313.455,644.327,957.782,684.097,667.04,1351.137,High
3282401186,4.6,4.48,2.038,2.442,31,20,282.588,599.787,882.375,687.219,623.667,1310.886,High
56003301333,4.332,4.131,1.926,2.205,32,20,237.551,610.891,848.442,660.646,636.722,1297.368,High
27997992006,4.757,4.361,1.699,2.662,30,20,265.711,579.753,845.464,719.245,605.631,1324.876,High
2236619806,4.704000000000001,4.142,1.871,2.271,23,20,215.137,460.811,675.948,610.038,484.675,1094.713,High
16256994093,4.487,4.342,2.054,2.288,33,20,273.279,636.355,909.634,696.414,661.644,1358.058,High
42789326198,4.48,4.26,2.027,2.233,37,20,287.247,764.243,1051.49,733.92,791.577,1525.4969999999998,High
16842747793,4.67,4.533,1.954,2.579,40,20,329.047,774.525,1103.572,791.422,798.792,1590.214,High
21335422930,4.652,4.396,1.971,2.425,36,20,290.168,750.212,1040.38,742.783,776.637,1519.42,High
27397205437,3.948,3.708,1.989,1.719,26,20,227.531,575.511,803.0419999999999,712.659,604.847,1317.506,High
23726987465,4.4510000000000005,4.326,2.054,2.272,27,20,219.933,525.16,745.093,644.378,549.849,1194.227,High
49291614981,4.563000000000001,4.407,2.023,2.384,27,20,211.276,447.061,658.337,575.013,471.537,1046.55,High
8080021559,4.44,4.054,1.847,2.207,30,20,290.493,655.579,946.072,718.675,682.061,1400.736,High
40143867753,4.698,4.485,2.079,2.406,31,20,299.755,576.484,876.239,687.005,600.344,1287.3490000000002,High
45758052745,4.75,4.475,2.1,2.375,33,20,225.586,584.886,810.472,638.601,609.283,1247.884,High
51539650179,3.5,3.444,1.547,1.897,16,20,126.751,331.484,458.235,480.704,357.137,837.841,High
64287792617,4.666,4.447,2.043,2.404,45,20,314.077,881.319,1195.396,818.264,908.261,1726.525,High
71303424,3.573,3.315,1.823,1.492,6,20,31.447,91.846,123.293,212.317,109.144,321.461,High
13031806173,4.321,4.05,1.902,2.148,28,20,286.986,577.144,864.13,710.296,603.279,1313.575,High
25254461632,4.509,4.269,2.191,2.078,19,20,147.55,370.151,517.701,506.332,393.203,899.535,High
35903267383,4.607,4.423,2.034,2.389,23,20,189.369,408.993,598.362,544.105,430.82,974.925,High
45146293675,4.613,4.442,2.106,2.336,34,20,291.128,672.505,963.633,720.664,698.08,1418.744,High
10616471822,4.565,4.344,2.036,2.308,24,20,238.2,462.339,700.539,601.808,485.819,1087.627,High
28896006903,4.783,4.251,2.154,2.097,35,20,297.29,706.915,1004.205,748.081,733.264,1481.345,High
11702426595,4.612,4.3,1.786,2.514,35,20,298.855,684.537,983.392,687.908,708.961,1396.869,High
36849509490,4.609,4.405,1.747,2.658,28,20,243.143,544.888,788.0310000000001,652.451,568.725,1221.176,High
22653687557,4.505,4.412,2.094,2.318,29,20,198.612,509.526,708.138,594.92,533.621,1128.541,High
6356749837,4.468,4.31,2.043,2.267,30,20,270.774,589.476,860.25,663.873,613.301,1277.174,High
1579677,4.013,3.786,1.746,2.04,19,20,193.074,417.175,610.249,521.72,440.112,961.832,High
48967749574,4.509,4.438,2.115,2.323,35,20,286.724,678.111,964.835,748.834,703.795,1452.629,High
12844239580,4.551,4.296,1.959,2.337,34,20,294.428,692.889,987.317,734.127,718.849,1452.976,High
3991679471,4.574,4.215,2.035,2.18,38,20,318.947,808.03,1126.977,752.49,833.393,1585.883,High
34366364687,4.548,4.353,1.816,2.537,22,20,192.845,400.653,593.498,548.807,422.246,971.053,High
15358600991,4.6080000000000005,4.483,2.095,2.388,37,20,278.68,709.9,988.58,701.69,735.394,1437.084,High
26904125444,4.363,3.823,1.859,1.964,19,20,194.388,424.943,619.331,644.876,451.522,1096.398,High
59309214913,4.358,4.201,2.092,2.109,32,20,237.171,611.716,848.887,663.298,638.98,1302.278,High
302010891,4.203,3.934,1.897,2.037,15,20,150.894,288.529,439.423,465.567,310.149,775.716,High
20135666988,4.502,4.508,2.027,2.481,29,20,266.7,581.283,847.983,676.974,604.965,1281.939,High
47123021081,4.545,4.346,2.119,2.227,31,20,254.589,570.1,824.6890000000001,630.449,594.605,1225.054,High
14145075389,4.503,4.148,1.954,2.194,33,20,311.635,712.762,1024.397,770.952,739.667,1510.619,High
579994816,3.729,3.648,2.007,1.641,14,20,134.359,301.973,436.332,507.578,326.388,833.9659999999999,High
3935985599,4.647,4.403,2.053,2.35,40,20,310.418,797.39,1107.808,762.445,823.254,1585.699,High
98306,3.827,3.461,1.532,1.929,6,20,60.848,116.88,177.728,278.541,135.368,413.909,High
50749238743,4.775,4.341,1.958,2.383,39,20,332.127,790.57,1122.697,788.405,817.472,1605.877,High
62778249274,4.688000000000001,4.298,2.088,2.209,28,20,225.553,531.731,757.284,663.538,558.022,1221.56,High
22806151623,4.659,4.324,2.139,2.185,31,20,229.749,594.388,824.1370000000001,642.499,619.814,1262.313,High
6589706217,4.618,4.181,1.999,2.182,36,20,298.525,712.015,1010.54,715.265,737.138,1452.403,High
28497107632,4.746,4.401,2.229,2.172,28,20,231.174,554.243,785.417,672.88,579.492,1252.3719999999998,High
19880591476,4.723,4.451,2.008,2.443,26,20,247.544,533.317,780.861,604.0,556.768,1160.768,High
45200931041,4.5760000000000005,4.468,2.079,2.389,33,20,262.474,604.153,866.627,657.13,627.552,1284.682,High
12140039088,4.734,4.504,1.883,2.621,29,20,247.954,576.93,824.884,666.798,601.102,1267.9,High
25978998575,4.643,4.326,1.987,2.339,31,20,221.801,609.483,831.2839999999999,626.919,633.745,1260.664,High
51614422523,4.365,4.221,1.892,2.329,35,20,247.588,674.267,921.855,712.271,699.767,1412.038,High
58764698389,4.756,4.439,2.02,2.419,29,20,206.797,488.878,695.675,591.756,514.418,1106.174,High
41673881004,4.569,4.325,2.022,2.303,39,20,320.926,826.458,1147.384,795.184,852.796,1647.98,High
4362078466,3.5420000000000003,3.326,1.806,1.52,8,20,83.555,161.265,244.82,369.239,182.599,551.838,High
21017143687,4.471,4.091,2.057,2.034,28,20,240.884,557.407,798.291,695.75,583.529,1279.279,High
29596002560,4.609,4.302,2.083,2.219,23,20,180.892,386.151,567.043,529.966,408.578,938.544,High
14666117632,4.532,4.152,1.95,2.202,21,20,186.992,395.531,582.523,549.343,418.716,968.059,High
5104484370,4.4350000000000005,4.15,1.994,2.156,13,20,118.446,256.736,375.182,419.654,277.011,696.665,High
65150901965,4.678,4.406,2.059,2.347,39,20,309.471,738.236,1047.707,772.702,765.181,1537.883,High
32987513488,4.798,4.303,1.978,2.325,27,20,210.8,497.218,708.018,634.508,522.221,1156.729,High
3890959164,4.652,4.207,2.03,2.177,32,20,302.323,701.065,1003.388,732.989,727.58,1460.569,High
66788667547,4.438000000000001,4.173,2.093,2.08,32,20,224.679,609.582,834.261,661.612,637.573,1299.185,High
55032153805,4.369,4.102,2.084,2.018,27,20,248.413,547.081,795.494,653.358,571.67,1225.0279999999998,High
51893709111,4.561,4.084,1.961,2.123,30,20,225.118,585.792,810.9100000000001,668.63,612.575,1281.205,High
49973164613,4.695,4.45,2.01,2.44,31,20,251.962,563.396,815.358,668.817,588.723,1257.54,High
58035320487,4.729,4.53,1.977,2.553,32,20,253.379,606.729,860.1080000000001,695.827,631.864,1327.691,High
3148800,3.665,3.206,1.739,1.467,8,20,113.673,177.855,291.528,419.351,200.331,619.682,High
5982737338,4.477,4.13,2.099,2.031,28,20,270.888,611.005,881.893,680.677,636.809,1317.486,High
55994608098,4.481,4.019,1.896,2.123,29,20,221.86,608.735,830.595,652.426,635.999,1288.4250000000002,High
56459171660,4.718,4.292,2.045,2.247,30,20,252.758,577.72,830.4780000000001,665.004,604.028,1269.0320000000002,High
22750858615,4.683,4.246,1.898,2.348,31,20,258.885,606.635,865.52,689.461,632.347,1321.808,High
21742235832,4.726,4.473,2.027,2.446,26,20,196.951,524.905,721.856,622.229,549.62,1171.8490000000002,High
9999588333,4.306,4.286,1.857,2.429,32,20,242.579,608.768,851.347,650.595,633.439,1284.034,High
15009598029,4.525,4.352,1.9,2.452,32,20,255.295,595.319,850.6139999999999,664.364,620.729,1285.093,High
52749831207,3.936,3.696,1.976,1.72,21,20,195.813,422.259,618.072,615.426,450.012,1065.438,High
17179869250,3.759,3.556,1.804,1.752,7,20,47.089,134.651,181.74,296.349,153.659,450.008,High
49358985741,4.781000000000001,4.458,2.084,2.374,31,20,242.155,515.888,758.043,658.746,540.819,1199.565,High
52811100878,4.894,4.579,2.068,2.511,30,20,256.62,593.255,849.875,695.132,618.263,1313.395,High
51253768505,4.855,4.631,1.923,2.708,39,20,269.144,712.495,981.639,713.197,737.117,1450.314,High
64253990006,4.531,4.507,2.095,2.412,37,20,284.201,679.99,964.191,736.017,706.166,1442.183,High
59901798770,4.474,4.312,2.083,2.229,36,20,289.667,735.253,1024.92,739.87,761.288,1501.158,High
49360814599,4.532,4.181,1.792,2.389,26,20,203.717,469.878,673.595,586.448,493.903,1080.351,High
49023434764,4.295999999999999,4.098,2.032,2.066,18,20,154.457,324.165,478.622,488.59,348.038,836.6279999999999,High
31524084850,4.838,4.425,2.04,2.385,39,20,349.767,783.45,1133.217,803.153,809.982,1613.135,High
47512671000,4.815,4.607,1.781,2.826,33,20,267.814,621.922,889.7360000000001,704.689,646.686,1351.375,High
52201066588,4.436,4.346,2.064,2.282,26,20,205.417,506.844,712.261,653.527,533.233,1186.76,High
22282747325,4.461,4.219,1.97,2.249,36,20,339.576,756.287,1095.863,749.916,782.611,1532.527,High
17246978088,3.826,3.643,2.052,1.591,8,20,46.354,144.554,190.908,290.508,162.917,453.425,High
50641028754,4.867,4.489,2.083,2.406,30,20,244.575,548.045,792.6199999999999,643.337,573.022,1216.359,High
49740997797,4.681,4.567,2.035,2.532,34,20,272.386,606.209,878.595,695.438,630.732,1326.17,High
2563,3.331,3.029,1.494,1.535,8,20,81.874,160.187,242.061,323.688,180.96,504.648,High
62892590907,4.742,4.298,1.995,2.303,33,20,222.1,616.804,838.904,648.103,643.798,1291.9009999999998,High
56305291125,4.3580000000000005,4.011,1.837,2.174,31,20,259.242,634.521,893.7629999999999,700.191,661.538,1361.729,High
273678607,3.696,3.35,1.898,1.452,15,20,169.305,338.646,507.951,520.803,363.709,884.512,High
45828568004,4.6850000000000005,4.363,2.092,2.271,28,20,271.554,576.298,847.852,673.815,601.979,1275.794,High
20436246135,4.493,3.934,1.944,1.99,29,20,314.853,662.4,977.253,747.028,689.669,1436.697,High
63297078586,5.006,4.585,1.977,2.608,35,20,294.117,644.063,938.18,698.797,668.904,1367.701,High
7205517439,4.846,4.655,2.029,2.626,39,20,336.262,765.657,1101.919,758.55,789.996,1548.5459999999998,High
17389110009,4.73,4.427,1.84,2.587,28,20,243.215,569.813,813.028,611.843,592.732,1204.5749999999998,High
35719293495,4.291,4.074,2.136,1.938,24,20,244.305,505.256,749.5609999999999,654.983,530.216,1185.199,High
22105697064,4.863,4.234,2.046,2.188,25,20,208.747,495.834,704.581,625.868,521.108,1146.976,High
56238182261,4.481,4.166,1.866,2.3,30,20,272.593,593.376,865.969,683.957,618.666,1302.623,High
17508246101,4.355,4.195,2.004,2.191,24,20,173.514,465.875,639.389,592.264,491.438,1083.702,High
11029553084,4.626,4.581,2.023,2.558,35,20,315.037,711.574,1026.611,748.338,735.263,1483.601,High
36845053495,4.588,4.435,1.908,2.527,28,20,230.994,519.501,750.495,616.364,543.196,1159.56,High
51547998851,3.772,3.563,1.859,1.704,13,20,91.524,252.619,344.14300000000003,417.087,275.222,692.309,High
51077518996,4.754,4.5,1.975,2.525,32,20,248.952,576.213,825.165,654.87,601.143,1256.013,High
1223906076,4.508,4.246,1.902,2.344,26,20,222.813,516.473,739.286,597.08,539.944,1137.024,High
15548687887,4.761,4.469,1.931,2.538,32,20,274.33,570.096,844.4259999999999,659.179,594.397,1253.576,High
49291609604,4.3020000000000005,4.112,1.81,2.302,22,20,186.426,401.098,587.524,534.998,425.221,960.219,High
59813847919,4.721,4.274,1.974,2.3,40,20,292.926,790.29,1083.216,766.19,818.189,1584.379,High
59044242595,4.486,4.43,2.1,2.33,38,20,289.412,703.294,992.706,780.928,729.756,1510.684,High
67651241,4.369,3.959,1.955,2.004,18,20,165.205,366.72,531.9250000000001,486.213,388.907,875.12,High
54309808011,4.652,4.361,2.048,2.313,36,20,239.193,656.038,895.231,698.105,682.116,1380.221,High
1570,3.516,3.373,1.493,1.88,10,20,86.89,202.87,289.76,353.795,222.994,576.789,High
65762707611,4.707,4.303,2.034,2.269,32,20,248.874,610.266,859.14,683.203,637.107,1320.31,High
55166371821,4.45,4.23,2.053,2.177,33,20,244.884,638.176,883.0600000000001,681.096,663.066,1344.162,High
34324817647,4.720000000000001,4.433,2.099,2.334,45,20,337.363,916.207,1253.57,823.444,943.551,1766.995,High
51054874915,4.75,4.573,2.034,2.539,29,20,238.864,544.485,783.349,613.155,568.169,1181.324,High
16189642103,4.502,4.309,1.891,2.418,40,20,329.928,780.846,1110.774,784.13,807.37,1591.5,High
57570672311,4.621,4.42,2.109,2.311,43,20,312.891,822.706,1135.597,800.995,850.477,1651.472,High
11138137466,4.619,4.241,2.035,2.206,39,20,300.183,803.227,1103.41,750.674,829.981,1580.655,High
51540724240,3.671,3.668,1.933,1.735,10,20,105.495,206.907,312.40200000000004,438.675,229.542,668.217,High
16409787795,4.648,4.313,1.932,2.381,35,20,322.948,697.161,1020.109,727.839,723.187,1451.026,High
35500955179,4.43,4.223,1.902,2.321,25,20,175.02,446.587,621.607,564.141,468.731,1032.8719999999998,High
50651945562,4.543,4.335,2.079,2.256,33,20,274.341,660.873,935.214,734.426,687.217,1421.643,High
49243144327,4.805,4.47,2.096,2.374,34,20,280.237,613.879,894.116,673.303,638.752,1312.0549999999998,High
4366270466,3.737,3.353,1.782,1.571,7,20,75.955,135.832,211.787,329.437,156.332,485.769,High
34436431883,3.836,3.519,1.995,1.524,14,20,122.542,287.438,409.98,487.69,312.429,800.1189999999999,High
7702369956,4.363,4.177,2.032,2.145,28,20,275.286,604.972,880.258,698.032,630.357,1328.389,High
48191511060,4.462,4.337,2.031,2.306,23,20,230.596,451.723,682.319,579.049,475.175,1054.224,High
17468223367,4.8870000000000005,4.344,1.793,2.551,34,20,312.003,681.738,993.741,705.891,706.314,1412.205,High
36147379844,4.477,4.375,1.857,2.518,27,20,252.638,529.836,782.474,621.879,552.9,1174.779,High
64336152246,4.659,4.465,2.048,2.417,39,20,315.415,801.553,1116.968,804.513,828.575,1633.0880000000002,High
34359738883,3.706,3.542,1.839,1.703,8,20,46.921,121.682,168.603,255.812,138.921,394.733,High
21042992732,4.527,4.021,2.116,1.905,28,20,231.282,562.92,794.202,680.613,590.669,1271.2820000000002,High
10004070687,4.411,4.066,1.944,2.122,23,20,193.594,433.079,626.673,563.198,457.117,1020.315,High
672140816,4.220000000000001,3.968,1.922,2.046,14,20,151.37,254.986,406.356,417.109,274.306,691.415,High
39086124538,4.575,4.426,2.133,2.293,39,20,327.734,795.986,1123.72,762.726,820.762,1583.4879999999998,High
48311811324,4.618,4.375,2.125,2.25,44,20,359.347,903.91,1263.257,814.132,931.273,1745.405,High
6536832194,4.761,4.24,1.9,2.34,20,20,185.311,396.399,581.71,519.362,419.553,938.915,High
1108340152,4.322,4.12,1.749,2.371,29,20,275.963,617.88,893.8430000000001,664.831,642.929,1307.76,High
11670236814,4.753,4.484,2.094,2.39,37,20,375.859,727.096,1102.955,806.775,752.784,1559.559,High
19831583835,4.938000000000001,4.727,1.952,2.775,32,20,293.725,613.614,907.339,684.749,637.329,1322.078,High
67260555270,4.491,4.06,1.819,2.241,22,20,220.075,440.345,660.4200000000001,607.707,467.175,1074.882,High
61679774139,4.912,4.482,1.955,2.527,37,20,263.028,668.846,931.874,687.752,694.164,1381.916,High
38769213893,4.631,4.19,1.954,2.236,26,20,195.58,486.673,682.253,595.974,511.017,1106.991,High
54155753722,4.849,4.553,2.07,2.483,39,20,306.926,783.544,1090.47,749.585,808.567,1558.152,High
46231313142,4.539,4.226,2.152,2.074,34,20,282.506,747.053,1029.559,766.654,774.607,1541.261,High
28658773010,4.5,4.316,1.999,2.317,24,20,219.14,436.632,655.7719999999999,592.91,460.987,1053.897,High
64334869814,4.670000000000001,4.475,1.993,2.482,34,20,311.044,665.204,976.248,753.881,691.828,1445.7089999999998,High
6531604866,4.909,4.422,1.637,2.785,19,20,147.797,337.996,485.793,509.192,359.516,868.7080000000001,High
36340680680,4.552,4.421,2.015,2.406,29,20,223.802,575.455,799.2570000000001,638.959,599.949,1238.908,High
46644933396,4.171,4.151,1.988,2.163,25,20,204.393,478.187,682.58,622.288,503.964,1126.252,High
1208786466,4.452999999999999,4.138,1.756,2.382,19,20,217.356,407.123,624.479,536.181,427.891,964.072,High
34837274143,4.702999999999999,4.497,2.091,2.406,33,20,326.911,629.229,956.14,706.132,652.817,1358.949,High
36157594131,4.833,4.31,2.055,2.255,24,20,219.774,448.115,667.889,612.459,472.572,1085.031,High
40459587081,4.386,4.352,2.052,2.3,29,20,239.131,514.44,753.571,644.998,538.362,1183.36,High
57042964309,4.031,3.917,1.729,2.188,26,20,189.798,506.814,696.6120000000001,609.941,533.069,1143.01,High
28163116273,4.364,4.112,2.081,2.031,32,20,268.521,638.376,906.897,737.395,665.706,1403.101,High
25835471759,4.329,4.156,2.039,2.117,27,20,199.639,537.809,737.448,624.817,564.646,1189.463,High
43459991814,4.6240000000000006,4.259,1.97,2.289,29,20,258.259,549.159,807.418,683.887,574.218,1258.105,High
66471985850,4.531000000000001,4.002,1.961,2.041,27,20,237.348,560.796,798.144,702.424,589.36,1291.784,High
27408680765,4.484,4.124,2.118,2.006,36,20,275.654,744.78,1020.434,716.046,771.414,1487.46,High
67230383931,4.598,4.34,2.009,2.331,41,20,320.598,814.292,1134.89,825.627,842.514,1668.141,High
583060891,4.591,4.205,2.094,2.111,26,20,212.48,524.746,737.226,578.638,549.094,1127.732,High
36099274457,4.802,4.533,1.989,2.544,35,20,302.432,670.84,973.272,730.843,695.679,1426.522,High
55233255366,4.4990000000000006,4.1,1.899,2.201,30,20,272.862,611.933,884.7950000000001,750.065,638.904,1388.969,High
45633614069,4.804,4.564,2.06,2.504,39,20,321.328,780.849,1102.177,765.883,806.215,1572.098,High
9292396932,4.6850000000000005,4.149,1.784,2.365,29,20,241.719,603.151,844.8699999999999,674.007,627.505,1301.512,High
57724251534,4.363,4.206,2.064,2.142,30,20,217.083,582.009,799.092,669.466,608.685,1278.1509999999998,High
6320983913,4.74,4.242,2.093,2.149,29,20,278.237,576.577,854.8140000000001,670.008,601.154,1271.162,High
47080135393,4.640000000000001,4.404,1.996,2.408,34,20,279.167,663.508,942.675,723.065,688.61,1411.6750000000002,High
1052160,3.662,3.486,1.551,1.935,8,20,96.986,156.972,253.95800000000003,336.313,176.812,513.125,High
3581718285,4.497,4.469,2.026,2.443,34,20,312.154,655.551,967.705,715.179,679.117,1394.2959999999998,High
31501558057,4.721,4.385,2.022,2.363,30,20,214.427,548.065,762.4920000000001,623.038,572.923,1195.961,High
8091182176,4.45,4.187,1.868,2.319,23,20,223.027,451.731,674.758,594.217,476.373,1070.59,High
16361241405,4.767,4.289,1.878,2.411,38,20,351.758,739.107,1090.865,793.371,765.543,1558.914,High
6520087746,3.958,3.807,1.764,2.043,18,20,179.18,402.774,581.954,625.165,428.887,1054.052,High
59213336904,4.404,4.381,1.959,2.422,28,20,207.85,528.906,736.756,623.639,552.906,1176.545,High
2152202258,4.073,4.025,1.736,2.289,10,20,101.238,185.164,286.402,371.516,203.938,575.454,High
58475359049,4.7490000000000006,4.481,1.982,2.499,33,20,251.669,576.765,828.434,701.592,602.477,1304.069,High
58910700524,4.753,4.473,2.089,2.384,39,20,343.55,809.575,1153.125,814.91,836.251,1651.161,High
524800,3.831,3.285,1.596,1.689,5,20,47.242,75.623,122.865,253.999,92.876,346.875,High
58298455571,4.552,4.42,1.995,2.425,34,20,288.351,644.172,932.523,771.419,670.341,1441.76,High
67625160702,4.691,4.268,2.033,2.235,44,20,293.638,876.44,1170.078,804.018,905.27,1709.288,High
5784109921,4.633,4.256,1.936,2.32,22,20,171.984,408.038,580.022,535.318,430.139,965.457,High
39166588091,4.495,4.29,2.125,2.165,32,20,243.694,624.413,868.107,681.569,650.55,1332.119,High
65768563247,4.422000000000001,4.203,1.983,2.22,27,20,216.158,537.995,754.153,655.794,564.316,1220.11,High
67597539526,4.498,4.277,1.939,2.338,32,20,247.619,608.705,856.3240000000001,674.671,635.496,1310.167,High
27304395242,4.67,4.335,2.105,2.23,28,20,243.419,604.176,847.595,641.17,629.552,1270.722,High
17179871745,3.535,3.369,1.933,1.436,7,20,51.783,106.398,158.18099999999998,272.519,124.911,397.43,High
14535444368,4.567,4.312,2.011,2.301,25,20,225.569,489.607,715.176,631.872,513.88,1145.752,High
64015332088,4.553,4.422,2.02,2.402,37,20,277.266,726.658,1003.924,735.034,753.566,1488.6,High
58002124669,4.535,4.417,2.014,2.403,33,20,247.255,610.96,858.215,690.798,635.991,1326.789,High
65602994998,4.515000000000001,4.454,2.112,2.342,33,20,213.697,578.455,792.152,648.4,604.224,1252.624,High
524680,4.1080000000000005,3.937,1.671,2.266,9,20,69.597,158.21,227.807,289.598,175.78,465.378,High
39260123811,4.711,4.327,2.083,2.244,27,20,225.524,500.95,726.4739999999999,622.457,525.03,1147.487,High
37180068983,4.627,4.471,2.08,2.391,32,20,263.074,614.09,877.164,666.212,637.298,1303.51,High
55849068723,4.538,4.354,1.991,2.363,29,20,216.968,553.826,770.794,643.073,578.021,1221.094,High
16131056251,4.691,4.204,1.954,2.25,33,20,301.494,696.411,997.905,726.645,722.734,1449.379,High
43114118111,4.636,4.359,1.953,2.406,37,20,289.118,735.366,1024.484,737.1,760.961,1498.061,High
10488876,3.822,3.576,1.402,2.174,14,20,155.963,315.796,471.759,492.273,339.338,831.6110000000001,High
12231125570,4.468,4.216,1.969,2.247,21,20,212.606,424.451,637.057,588.289,447.848,1036.137,High
47894108934,4.495,4.45,1.923,2.527,28,20,229.697,487.854,717.5509999999999,639.473,513.177,1152.65,High
22365887148,4.67,4.399,2.092,2.307,28,20,268.108,584.477,852.585,678.926,608.987,1287.913,High
19351678198,4.686,4.201,2.148,2.053,31,20,275.713,655.524,931.237,679.023,681.396,1360.419,High
41209596163,4.473,4.066,1.776,2.29,21,20,200.336,393.839,594.175,541.93,417.309,959.239,High
3072106138,4.608,4.488,1.872,2.616,31,20,311.546,624.893,936.439,724.976,649.364,1374.34,High
8006083449,4.786,4.472,2.034,2.438,32,20,287.154,613.835,900.989,676.941,638.517,1315.458,High
15413980514,4.702999999999999,4.258,1.904,2.354,36,20,343.845,744.864,1088.709,766.652,771.003,1537.6550000000002,High
25517935814,4.613,4.109,1.858,2.251,34,20,347.444,778.877,1126.321,777.058,805.844,1582.902,High
41234589260,4.763999999999999,4.374,1.961,2.413,31,20,288.775,621.549,910.324,708.906,646.711,1355.617,High
49154095124,4.823,4.559,2.042,2.517,32,20,289.387,623.227,912.614,708.837,647.671,1356.508,High
37089989456,4.441,4.106,1.733,2.373,24,20,215.755,512.015,727.77,618.792,536.806,1155.598,High
32485039380,4.215,4.172,1.892,2.28,25,20,217.969,472.823,690.7919999999999,639.558,498.509,1138.067,High
8389760,3.855,3.618,1.657,1.961,8,20,71.569,138.245,209.814,285.371,156.41,441.781,High
29016089215,4.693,4.373,2.038,2.335,36,20,302.55,732.861,1035.411,793.59,758.638,1552.228,High
49358723589,4.656000000000001,4.417,1.813,2.604,27,20,208.639,443.524,652.163,584.056,467.923,1051.979,High
17034057989,4.759,4.327,1.939,2.388,33,20,270.311,615.04,885.3509999999999,687.074,639.714,1326.788,High
33292261492,4.461,4.256,1.613,2.643,30,20,243.984,622.449,866.433,694.325,648.8,1343.125,High
49307634445,4.7,4.614,1.999,2.615,37,20,307.321,657.371,964.692,730.94,681.939,1412.879,High
33217306308,4.638999999999999,4.454,2.1,2.354,39,20,349.614,795.167,1144.781,831.14,821.224,1652.364,High
57339075992,4.599,4.081,2.071,2.01,34,20,283.229,717.099,1000.328,740.095,744.389,1484.484,High
3490689128,4.362,4.186,1.952,2.234,23,20,216.528,479.215,695.7429999999999,550.533,502.555,1053.088,High
60775538621,4.605,4.361,2.042,2.319,36,20,208.247,634.571,842.818,649.181,659.997,1309.178,High
40768915981,4.702,4.261,1.664,2.597,25,20,221.899,438.664,660.563,574.17,463.126,1037.2959999999998,High
46111326409,4.696,4.422,2.141,2.281,29,20,230.449,530.046,760.4950000000001,597.841,553.343,1151.184,High
12584072,3.848,3.512,1.708,1.804,11,20,96.246,235.703,331.949,382.306,257.355,639.6610000000001,High
56112521736,4.3870000000000005,4.089,2.028,2.061,16,20,128.691,292.262,420.953,474.579,315.351,789.9300000000001,High
23142220227,4.736000000000001,4.574,2.097,2.477,27,20,161.146,484.841,645.987,539.589,506.547,1046.136,High
23492608684,4.319,4.184,2.097,2.087,24,20,238.494,504.993,743.487,642.226,529.932,1172.158,High
2177,3.404,3.149,1.348,1.801,7,20,51.466,123.305,174.77100000000002,260.497,142.479,402.976,High
22971271604,4.577,4.406,1.934,2.472,29,20,232.6,583.402,816.0020000000001,689.716,607.986,1297.702,High
66554947703,4.913,4.586,2.075,2.511,44,20,328.228,843.769,1171.997,786.94,870.226,1657.1660000000002,High
18250248897,4.408,4.18,1.936,2.244,28,20,276.216,586.457,862.673,685.977,611.978,1297.955,High
56030529442,4.754,4.267,2.066,2.201,30,20,224.028,549.276,773.304,646.555,574.756,1221.311,High
44654374347,4.739,4.283,1.998,2.285,38,20,309.984,750.737,1060.721,772.597,777.276,1549.873,High
8858687861,4.3,4.168,1.799,2.369,25,20,216.441,491.966,708.407,576.999,514.768,1091.767,High
67890785904,4.71,4.416,2.02,2.396,35,20,266.146,676.797,942.943,712.077,702.47,1414.547,High
57110073309,4.005,3.814,1.784,2.03,31,20,252.508,641.708,894.216,725.513,670.402,1395.915,High
57379000285,4.564,4.355,1.667,2.688,33,20,243.715,617.043,860.758,671.69,642.754,1314.444,High
51094497618,4.868,4.624,1.963,2.661,33,20,246.962,593.15,840.112,666.848,617.13,1283.978,High
109308129,4.269,4.119,1.803,2.316,21,20,184.14,415.387,599.527,579.609,439.444,1019.053,High
57412587509,4.474,4.142,2.089,2.053,37,20,268.804,734.391,1003.195,760.464,762.484,1522.948,High
61384764236,4.436,4.31,2.162,2.148,27,20,230.152,523.59,753.742,686.873,549.251,1236.124,High
16123969836,4.443,4.084,1.832,2.252,19,20,175.61,358.983,534.5930000000001,528.654,383.876,912.53,High
55032154077,4.42,4.067,1.918,2.149,31,20,280.194,626.469,906.663,699.399,652.265,1351.664,High
52076497154,3.711,3.515,1.745,1.77,11,20,84.793,224.316,309.10900000000004,412.007,246.918,658.925,High
8589934594,3.601,3.468,1.731,1.737,5,20,38.574,84.491,123.065,238.226,101.762,339.988,High
50277805349,4.493,4.229,1.968,2.261,36,20,259.432,673.769,933.201,687.777,700.465,1388.2420000000002,High
34359738386,3.925,3.816,1.888,1.928,7,20,50.878,106.246,157.124,266.134,122.306,388.44,High
8589934599,3.486,3.307,1.774,1.533,9,20,68.86,170.304,239.164,303.586,189.491,493.077,High
24812456243,4.631,4.494,1.952,2.542,27,20,175.272,488.012,663.284,557.567,512.056,1069.623,High
30694347958,4.548,4.236,2.181,2.055,33,20,214.216,620.124,834.34,678.322,646.816,1325.138,High
25803204248,4.679,4.293,1.886,2.407,30,20,266.904,626.432,893.336,711.925,651.566,1363.491,High
37417131480,4.429,4.35,2.042,2.308,31,20,269.223,635.889,905.112,671.052,660.121,1331.173,High
33137162938,4.666,4.462,2.181,2.281,36,20,289.692,722.275,1011.967,755.245,748.664,1503.909,High
8460075873,4.388999999999999,4.339,1.928,2.411,24,20,175.577,427.25,602.827,528.85,448.976,977.826,High
9108934415,4.744,4.251,1.771,2.48,38,20,326.957,743.836,1070.793,765.01,770.171,1535.181,High
1034,3.457,3.245,1.432,1.813,9,20,93.24,189.434,282.674,344.587,209.747,554.3340000000001,High
592429,3.927,3.682,1.707,1.975,16,20,142.898,336.658,479.556,465.63,358.826,824.456,High
2435399232,4.347,4.161,1.886,2.275,23,20,236.142,474.924,711.066,617.664,497.371,1115.035,High
41659833320,4.92,4.441,1.981,2.46,34,20,314.708,670.786,985.494,724.534,695.493,1420.027,High
60338049975,4.3420000000000005,4.273,2.115,2.158,34,20,263.264,664.141,927.405,716.668,690.031,1406.699,High
9214427669,4.218,4.166,1.89,2.276,19,20,192.205,361.972,554.177,603.009,386.984,989.993,High
32209270538,4.835,4.58,2.097,2.483,37,20,303.296,703.106,1006.402,755.752,728.763,1484.515,High
54306794991,4.579,4.502,2.06,2.442,44,20,324.284,844.102,1168.386,814.105,870.152,1684.257,High
4195336,3.809,3.607,1.708,1.899,8,20,86.027,150.021,236.048,335.762,168.366,504.128,High
11278683926,4.349,4.036,2.032,2.004,24,20,188.322,470.851,659.173,593.832,494.913,1088.745,High
51539607554,3.8,3.497,1.804,1.693,6,20,43.765,98.551,142.316,248.423,116.458,364.881,High
46368647284,4.649,4.244,2.058,2.186,30,20,272.225,641.447,913.672,709.369,668.082,1377.451,High
40131405953,4.228,4.18,2.031,2.149,19,20,160.538,326.198,486.736,479.447,348.025,827.472,High
40548211844,4.48,4.111,1.826,2.285,27,20,282.312,583.014,865.326,723.722,608.328,1332.05,High
8460075881,4.728,4.324,2.01,2.314,26,20,204.327,473.304,677.631,565.72,496.114,1061.834,High
59820245441,4.472,4.309,1.997,2.312,27,20,192.184,497.773,689.957,577.929,521.874,1099.803,High
58047698747,4.658,4.304,2.082,2.222,37,20,287.87,738.176,1026.046,732.809,765.008,1497.817,High
7799287363,4.346,4.275,1.912,2.363,33,20,304.238,665.922,970.16,699.154,690.487,1389.641,High
42170611889,4.777,4.339,1.895,2.444,28,20,233.148,567.07,800.2180000000001,601.539,590.976,1192.515,High
60316808646,4.827999999999999,4.451,1.791,2.66,30,20,267.959,593.912,861.8710000000001,687.92,619.792,1307.712,High
52211353582,4.188000000000001,3.995,1.997,1.998,27,20,214.563,561.547,776.11,608.218,586.606,1194.824,High
45014284481,4.584,4.255,1.912,2.343,32,20,286.42,636.144,922.564,690.379,661.415,1351.794,High
530434,3.939,3.534,1.568,1.966,9,20,103.967,186.04,290.007,368.803,205.66,574.463,High
60464121930,4.449,4.025,2.033,1.992,25,20,226.934,542.089,769.023,703.653,570.164,1273.817,High
47318494571,4.804,4.325,1.916,2.409,35,20,272.693,653.755,926.448,656.616,678.801,1335.417,High
2182,3.107,2.94,1.429,1.511,9,20,86.158,221.851,308.009,368.487,245.002,613.489,High
70913185,4.117,3.887,1.645,2.242,19,20,194.499,387.205,581.704,532.704,410.265,942.969,High
28124610456,4.793,4.597,2.096,2.501,34,20,273.017,627.988,901.005,681.112,652.098,1333.21,High
5201714909,4.720000000000001,4.476,1.988,2.488,36,20,321.815,699.928,1021.743,729.435,724.505,1453.94,High
61790333012,4.7010000000000005,4.284,2.046,2.238,31,20,287.246,639.299,926.545,733.965,665.357,1399.322,High
8678996560,4.646,4.406,2.04,2.366,26,20,237.913,496.739,734.652,623.645,519.695,1143.34,High
31540484561,4.666,4.359,2.048,2.311,39,20,303.444,781.707,1085.151,744.317,807.655,1551.972,High
45154620930,4.654999999999999,4.153,2.156,1.997,25,20,265.326,517.699,783.025,678.972,543.979,1222.951,High
49358717452,4.4990000000000006,4.28,1.942,2.338,23,20,171.159,397.814,568.973,509.451,421.485,930.936,High
51975825975,4.475,3.929,1.875,2.054,22,20,215.515,448.971,664.486,592.979,473.786,1066.765,High
28558377564,4.62,4.23,1.987,2.243,27,20,231.677,527.224,758.9010000000001,627.907,553.403,1181.31,High
52901736028,4.895,4.654,1.993,2.661,27,20,241.421,505.225,746.646,647.04,527.54,1174.58,High
27316198928,4.465,4.285,2.027,2.258,24,20,237.275,465.63,702.905,568.658,487.693,1056.351,High
50762247262,4.6370000000000005,4.333,1.945,2.388,35,20,325.913,731.539,1057.452,767.273,758.245,1525.518,High
51744329434,4.883,4.532,1.983,2.549,30,20,249.569,559.515,809.084,655.657,583.695,1239.352,High
11567564974,4.670999999999999,4.363,2.108,2.255,31,20,276.305,643.667,919.972,686.991,668.318,1355.309,High
16295718283,4.558,4.282,1.822,2.46,37,20,290.231,741.906,1032.137,729.72,767.933,1497.653,High
1074792960,3.752,3.307,1.888,1.419,6,20,98.567,120.929,219.496,357.509,141.829,499.338,High
6446665026,3.73,3.596,1.661,1.935,16,20,169.963,351.273,521.236,557.259,377.045,934.304,High
7208575434,4.531000000000001,4.25,2.039,2.211,27,20,217.599,554.095,771.694,650.529,578.781,1229.31,High
37608742400,4.2490000000000006,4.134,2.128,2.006,25,20,242.979,493.468,736.447,591.818,516.164,1107.982,High
54898762053,4.404,4.171,1.936,2.235,22,20,210.128,435.311,645.439,581.234,459.276,1040.51,High
5784110953,4.623,4.414,1.873,2.541,27,20,218.129,500.045,718.174,609.934,523.228,1133.1619999999998,High
4371518632,4.093999999999999,3.844,1.973,1.871,17,20,176.448,360.176,536.624,526.012,384.778,910.79,High
58001665917,4.345999999999999,4.295,2.064,2.231,35,20,267.293,664.793,932.086,721.069,690.95,1412.019,High
17182133303,4.133,3.718,1.695,2.023,20,20,198.749,423.482,622.231,575.304,448.374,1023.678,High
63318100300,4.744,4.292,1.954,2.338,31,20,275.216,572.851,848.067,713.669,599.863,1313.5320000000002,High
42958587463,4.452,4.293,1.888,2.405,19,20,152.468,346.892,499.36,474.975,368.464,843.4390000000001,High
573883407,4.539,4.285,2.051,2.234,23,20,209.035,438.632,647.667,555.095,461.209,1016.304,High
20767088941,4.584,4.26,2.068,2.192,29,20,217.832,554.125,771.957,602.803,579.355,1182.158,High
31093054801,4.447,4.311,1.964,2.347,35,20,277.669,650.13,927.799,700.82,676.043,1376.863,High
57311924213,4.274,3.956,1.766,2.19,33,20,309.992,698.2,1008.192,794.644,726.285,1520.929,High
537547271,4.048,3.95,1.822,2.128,15,20,173.115,290.689,463.804,469.416,311.78,781.1959999999999,High
29878341970,4.633,4.283,1.874,2.409,30,20,252.132,600.806,852.9380000000001,655.824,626.182,1282.006,High
61554546527,4.521,4.307,1.873,2.434,42,20,319.066,837.055,1156.121,828.923,865.02,1693.943,High
27408056430,4.614,4.566,2.095,2.471,26,20,241.875,506.466,748.341,614.34,530.751,1145.091,High
14999226887,4.523,4.294,1.91,2.384,25,20,194.583,423.202,617.785,549.539,446.739,996.278,High
12584064,3.633,3.289,1.657,1.632,9,20,85.876,186.495,272.371,362.121,207.922,570.043,High
536872963,3.588,3.376,1.372,2.004,8,20,73.154,152.029,225.183,317.001,171.336,488.337,High
26935075710,4.602,4.33,1.997,2.333,33,20,291.911,652.694,944.605,711.552,678.849,1390.401,High
49293821471,4.753,4.359,2.058,2.301,29,20,278.016,539.713,817.729,647.775,564.61,1212.385,High
4887486394,4.319,4.299,1.895,2.404,32,20,278.534,646.213,924.747,724.821,671.226,1396.047,High
66844992581,4.3260000000000005,4.064,1.95,2.114,24,20,190.822,452.685,643.5070000000001,648.368,480.209,1128.577,High
4194439,3.465,3.281,1.713,1.568,11,20,79.773,230.831,310.604,344.478,251.734,596.212,High
68173318,4.194,3.817,1.887,1.93,18,20,187.471,376.538,564.009,493.169,398.889,892.058,High
12826724306,4.327,4.09,1.949,2.141,32,20,303.695,652.857,956.552,747.241,679.491,1426.732,High
25944451214,4.73,4.552,2.086,2.466,26,20,242.956,519.44,762.3960000000001,632.409,542.645,1175.054,High
3455582071,4.758,4.474,1.973,2.501,44,20,378.604,895.656,1274.26,841.647,920.719,1762.366,High
59502025303,4.543,4.394,1.898,2.496,36,20,294.822,700.474,995.296,750.651,726.851,1477.502,High
48288142043,4.792,4.654,2.095,2.559,35,20,264.419,641.188,905.607,703.196,665.112,1368.308,High
7195040972,4.612,4.566,2.023,2.543,33,20,296.798,646.71,943.508,740.036,671.246,1411.282,High
35779590508,4.756,4.281,2.118,2.163,27,20,226.123,536.28,762.403,613.961,560.292,1174.2530000000002,High
5538979351,4.552,4.161,1.896,2.265,27,20,246.977,522.761,769.7379999999999,600.642,546.866,1147.508,High
61226535463,4.436,4.149,1.819,2.33,26,20,202.16,491.558,693.718,606.406,517.443,1123.849,High
25010754155,4.686999999999999,4.405,2.065,2.34,31,20,240.047,606.306,846.3530000000001,631.164,631.299,1262.463,High
59323870429,4.577999999999999,4.386,1.919,2.467,43,20,337.927,846.977,1184.904,825.715,874.588,1700.303,High
15407660871,4.681,4.414,1.781,2.633,36,20,320.738,695.296,1016.034,728.59,720.578,1449.168,High
4458957853,4.63,4.414,1.836,2.578,25,20,238.458,459.691,698.149,600.222,482.541,1082.763,High
60232259193,4.529999999999999,4.199,2.064,2.135,32,20,261.818,615.027,876.845,682.739,641.062,1323.801,High
10518759712,4.615,4.491,1.927,2.564,26,20,226.352,507.7,734.052,607.205,529.818,1137.023,High
18390092983,4.059,3.715,1.744,1.971,24,20,266.938,533.21,800.148,689.943,561.126,1251.069,High
41917885239,4.369,4.244,2.034,2.21,26,20,206.465,478.817,685.282,595.839,503.281,1099.12,High
9194177555,4.097,3.606,1.759,1.847,16,20,160.142,305.301,465.443,482.294,328.069,810.363,High
81922,3.548,3.249,1.731,1.518,6,20,57.982,125.099,183.081,287.781,144.898,432.679,High
22952185589,4.206999999999999,4.201,1.853,2.348,30,20,272.019,623.541,895.5600000000001,714.772,649.138,1363.91,High
15983238529,4.543,4.214,1.615,2.599,30,20,307.739,614.798,922.537,699.028,639.458,1338.486,High
52260345251,4.663,4.336,1.972,2.364,34,20,246.296,641.265,887.5609999999999,683.558,666.527,1350.085,High
46675998506,4.4510000000000005,4.369,2.063,2.306,34,20,274.689,665.023,939.712,704.778,691.042,1395.8200000000002,High
14209029552,4.567,4.363,1.77,2.593,33,20,256.7,670.089,926.789,706.599,694.883,1401.482,High
64717086435,4.559,4.122,1.765,2.357,32,20,282.786,670.518,953.304,750.491,697.617,1448.108,High
526849,3.978,3.545,1.36,2.185,9,20,88.533,140.097,228.63,310.456,158.321,468.777,High
63358583343,4.765000000000001,4.395,2.089,2.306,30,20,179.562,543.704,723.266,606.117,569.409,1175.5259999999998,High
13061759460,4.518,4.258,1.855,2.403,25,20,200.711,495.58,696.2909999999999,582.156,519.796,1101.952,High
47230498128,4.407,4.312,2.03,2.282,32,20,269.071,623.995,893.066,685.639,649.958,1335.597,High
44042567771,4.274,4.138,2.026,2.112,20,20,161.75,389.143,550.893,567.812,413.314,981.126,High
61044363968,4.579000000000001,4.28,2.071,2.209,25,20,179.057,430.546,609.603,603.94,455.903,1059.843,High
26077509180,4.51,4.196,2.049,2.147,28,20,251.941,597.186,849.1270000000001,691.47,623.661,1315.131,High
54803638997,4.677,4.313,1.968,2.345,28,20,242.278,546.067,788.345,692.855,572.058,1264.913,High
21076999338,4.447,4.285,1.921,2.364,31,20,261.579,649.92,911.499,673.229,674.834,1348.063,High
34863655479,4.338,4.217,2.016,2.201,25,20,226.458,511.462,737.92,617.533,535.586,1153.119,High
17182133811,3.883,3.537,1.763,1.774,19,20,175.874,418.343,594.217,539.703,443.877,983.58,High
8548933054,4.686999999999999,4.468,1.589,2.879,41,20,330.607,813.066,1143.673,761.851,838.459,1600.31,High
63352873623,4.003,3.792,2.002,1.79,20,20,194.576,427.047,621.623,587.592,453.637,1041.229,High
1686175168,4.588,4.075,1.803,2.272,25,20,223.382,499.163,722.5450000000001,575.274,522.385,1097.659,High
55018692259,4.721,4.401,2.116,2.285,36,20,306.288,685.553,991.841,763.818,711.904,1475.722,High
49740934565,4.698,4.347,2.166,2.181,36,20,272.85,666.749,939.599,710.527,692.916,1403.4430000000002,High
49291609622,4.586,4.261,2.072,2.189,26,20,229.234,475.664,704.898,601.981,500.841,1102.822,High
46506847438,4.575,4.369,1.811,2.558,29,20,231.379,537.352,768.731,595.319,562.207,1157.5259999999998,High
35181580663,4.640000000000001,4.301,2.042,2.259,32,20,293.956,680.229,974.185,690.558,703.454,1394.012,High
4232,4.045,3.753,1.663,2.09,8,20,46.557,137.009,183.566,248.037,154.075,402.112,High
13452508030,4.497,4.291,1.798,2.493,36,20,330.417,755.305,1085.722,772.285,781.475,1553.76,High
59912047325,4.693,4.468,2.109,2.359,35,20,264.283,674.295,938.578,721.617,700.346,1421.963,High
26874029067,4.208,4.084,2.08,2.004,24,20,176.535,477.584,654.119,612.158,503.064,1115.222,High
19931856927,4.359,4.084,1.986,2.098,18,20,149.108,336.197,485.305,466.777,357.838,824.615,High
89154594,4.2780000000000005,3.877,1.847,2.03,17,20,165.908,355.124,521.032,529.207,379.38,908.587,High
19315415930,4.753,4.365,1.967,2.398,36,20,299.349,758.98,1058.329,754.413,785.672,1540.085,High
47126298915,4.535,4.312,2.123,2.189,29,20,216.012,555.697,771.7090000000001,615.351,579.033,1194.384,High
35215964974,4.470000000000001,4.382,2.095,2.287,29,20,267.631,591.978,859.6089999999999,659.408,616.182,1275.59,High
30414712098,4.882,4.35,2.003,2.347,33,20,266.968,632.588,899.556,701.755,658.824,1360.579,High
44889197026,4.661,4.512,2.089,2.423,33,20,246.104,654.275,900.379,682.278,678.842,1361.12,High
1647981998,4.607,4.188,2.053,2.135,28,20,275.626,604.146,879.7719999999999,687.741,629.419,1317.16,High
16206432969,4.771,4.621,2.057,2.564,33,20,261.3,599.994,861.2940000000001,686.577,624.077,1310.654,High
49307957184,4.460999999999999,4.347,2.035,2.312,37,20,334.936,775.739,1110.675,809.837,801.121,1610.958,High
26160032720,4.772,4.58,2.036,2.544,27,20,210.318,488.873,699.191,612.208,512.35,1124.558,High
57043491895,4.231,4.173,1.884,2.289,28,20,263.054,566.585,829.639,690.27,591.759,1282.029,High
10924003639,4.718,4.212,2.023,2.189,30,20,267.302,611.508,878.8100000000001,658.224,636.099,1294.323,High
44627411215,4.414,3.933,2.0,1.933,19,20,133.988,336.999,470.987,502.079,359.697,861.7760000000001,High
22562781744,4.51,4.136,2.19,1.946,23,20,254.467,511.167,765.634,669.526,535.593,1205.119,High
47672127383,4.621,4.196,1.909,2.287,39,20,339.791,815.158,1154.949,780.306,842.365,1622.671,High
3169285954,4.398999999999999,4.33,2.009,2.321,33,20,296.308,655.942,952.25,719.814,680.157,1399.971,High
57923242962,4.726,4.4,1.941,2.459,35,20,315.118,703.474,1018.592,736.526,729.211,1465.737,High
8589950983,3.366,3.261,1.754,1.507,10,20,99.583,203.867,303.45,349.92,224.843,574.763,High
28205480221,4.603,4.438,2.101,2.337,32,20,283.215,619.18,902.395,707.848,644.084,1351.9319999999998,High
28808021857,4.433,4.369,2.135,2.234,31,20,242.452,571.216,813.668,653.623,596.479,1250.102,High
8389000,3.605,3.302,1.747,1.555,9,20,44.603,173.18,217.783,297.72,193.667,491.38700000000006,High
51809164298,4.345000000000001,4.17,1.979,2.191,18,20,164.762,333.293,498.055,523.501,356.326,879.827,High
262152,3.484,3.337,1.545,1.792,5,20,39.536,77.673,117.209,248.279,94.604,342.883,High
55255112444,4.7490000000000006,4.22,2.038,2.182,37,20,283.993,762.039,1046.032,731.801,788.758,1520.5590000000002,High
44034035733,4.142,4.008,2.031,1.977,17,20,129.865,301.559,431.424,459.183,323.949,783.1320000000001,High
17180919810,3.578,3.41,1.806,1.604,7,20,84.113,152.585,236.698,354.015,174.503,528.518,High
64089111193,4.349,4.16,2.156,2.004,29,20,193.977,505.355,699.332,604.138,531.988,1136.1260000000002,High
54549483348,4.871,4.562,2.147,2.415,32,20,271.375,594.73,866.105,663.907,619.435,1283.342,High
3467678240,4.29,3.882,1.976,1.906,19,20,177.89,409.65,587.54,576.266,434.492,1010.758,High
39263511335,4.24,4.035,1.98,2.055,24,20,206.892,499.958,706.85,609.416,525.642,1135.058,High
12083686802,4.479,4.23,1.921,2.309,31,20,298.656,638.811,937.467,708.509,663.179,1371.688,High
54813886218,4.65,4.416,2.123,2.293,26,20,200.729,482.637,683.366,602.14,507.134,1109.274,High
51947936802,4.311,4.059,1.998,2.061,25,20,236.987,501.33,738.317,638.755,526.28,1165.035,High
10602435355,4.746,4.566,2.039,2.527,35,20,302.259,647.535,949.794,719.798,672.171,1391.969,High
5775737697,4.751,4.498,1.939,2.559,22,20,185.635,391.909,577.544,504.9,412.515,917.415,High
68437938743,4.721,4.343,2.038,2.305,34,20,292.138,666.467,958.605,748.445,693.841,1442.286,High
35002758046,4.617,4.477,1.918,2.559,29,20,217.964,553.228,771.192,650.399,577.94,1228.339,High
34359738402,3.59,3.481,1.798,1.683,7,20,37.916,122.447,160.363,255.553,140.052,395.605,High
1678917126,4.183000000000001,4.018,1.897,2.121,21,20,203.181,423.57,626.751,535.244,447.591,982.835,High
16987228045,4.606,4.476,2.044,2.432,31,20,252.837,544.088,796.925,686.012,568.637,1254.649,High
5637574517,4.561,4.318,1.607,2.711,26,20,220.558,490.038,710.596,610.165,513.628,1123.793,High
45198348174,4.48,4.296,1.997,2.299,26,20,219.971,477.467,697.438,606.277,501.158,1107.435,High
51545899590,3.746,3.537,1.921,1.616,13,20,125.777,292.774,418.551,471.891,317.833,789.724,High
21979106615,4.464,4.253,1.62,2.633,32,20,257.62,626.952,884.572,693.993,652.716,1346.709,High
349375932,4.48,4.314,1.949,2.365,27,20,242.159,541.945,784.104,639.611,566.554,1206.165,High
46489093161,4.567,4.495,2.087,2.408,30,20,245.934,568.271,814.2049999999999,673.49,593.487,1266.977,High
67514374,4.212000000000001,4.198,1.892,2.306,13,20,99.665,209.744,309.409,375.412,229.162,604.574,High
7931593577,4.647,4.545,1.972,2.573,26,20,187.149,460.367,647.5160000000001,583.163,482.457,1065.62,High
2053,3.378,3.026,1.457,1.569,7,20,60.99,126.883,187.873,298.512,146.837,445.349,High
64925820993,4.27,4.132,1.84,2.292,28,20,215.395,527.714,743.109,618.336,553.976,1172.312,High
1051170,7.0,3.442,1.429,2.013,9,20,131.588,195.377,326.96500000000003,417.885,217.102,634.987,High
27926405366,4.347,4.3,2.077,2.223,25,20,210.831,500.022,710.853,622.007,524.823,1146.83,High
4366312768,4.162,3.984,2.021,1.963,15,20,136.302,280.025,416.327,435.189,300.972,736.1610000000001,High
7734147739,4.627000000000001,4.362,1.97,2.392,36,20,350.446,737.351,1087.797,785.177,762.772,1547.949,High
60836004114,4.489,4.01,1.992,2.018,24,20,207.217,493.513,700.73,616.481,520.59,1137.071,High
57373447673,4.670999999999999,4.355,2.109,2.246,40,20,335.424,827.727,1163.1509999999998,795.769,853.913,1649.682,High
26063405719,4.01,3.821,1.955,1.866,18,20,163.753,384.339,548.092,563.23,410.085,973.315,High
62668136156,4.633,4.333,1.966,2.367,41,20,313.038,824.86,1137.898,808.788,852.704,1661.492,High
30683228762,4.673,4.307,1.821,2.486,33,20,320.155,671.367,991.522,755.989,697.478,1453.467,High
36875917186,4.763999999999999,4.306,1.908,2.398,32,20,272.951,668.16,941.111,730.612,693.304,1423.916,High
8594147208,4.01,3.633,1.648,1.985,15,20,152.332,329.396,481.728,494.846,353.159,848.005,High
56171040757,4.574,4.165,1.857,2.308,30,20,227.566,599.113,826.6790000000001,668.79,624.784,1293.574,High
19347482742,4.393,4.291,2.115,2.176,25,20,214.441,499.733,714.174,625.175,523.653,1148.828,High
6530703682,4.37,4.171,1.892,2.279,18,20,144.648,343.166,487.814,492.2,365.488,857.688,High
82695,3.615,3.455,1.75,1.705,13,20,108.897,254.528,363.425,372.833,275.308,648.1410000000001,High
64501081135,4.4350000000000005,4.01,1.892,2.118,28,20,217.164,535.898,753.062,651.859,563.225,1215.084,High
42984026695,4.4990000000000006,4.123,1.93,2.193,20,20,227.822,404.249,632.071,557.195,426.405,983.6,High
36909877434,3.945,3.835,2.02,1.815,17,20,202.995,373.675,576.6700000000001,555.92,397.396,953.316,High
50333698,3.597,3.42,1.774,1.646,7,20,93.191,146.737,239.928,357.621,167.305,524.9259999999999,High
21675753711,4.581,4.5,2.109,2.391,36,20,296.353,728.441,1024.794,766.698,753.374,1520.072,High
62107424733,4.752,4.496,2.052,2.444,39,20,286.699,732.501,1019.2,747.871,758.37,1506.241,High
269486593,3.629,3.351,1.423,1.928,8,20,105.501,153.268,258.769,391.853,174.871,566.724,High
21063135870,4.732,4.423,2.027,2.396,38,20,307.656,785.266,1092.922,751.016,811.8,1562.8159999999998,High
14931872263,4.430999999999999,4.326,2.031,2.295,23,20,189.568,403.378,592.946,561.814,426.251,988.065,High
12381669957,4.314,3.784,1.801,1.983,19,20,192.395,387.059,579.4540000000001,577.944,414.472,992.416,High
65964745355,4.7490000000000006,4.516,2.09,2.426,33,20,257.686,595.3,852.9859999999999,659.486,620.94,1280.426,High
67125998166,4.447,4.233,1.877,2.356,27,20,216.416,522.433,738.8489999999999,676.435,549.706,1226.141,High
33107592258,4.646,4.233,1.946,2.287,33,20,298.169,664.205,962.374,739.148,691.211,1430.359,High
28732784995,4.5440000000000005,4.291,1.986,2.305,28,20,196.367,547.771,744.1379999999999,582.6,571.732,1154.332,High
30121283257,4.564,4.443,2.105,2.338,32,20,283.08,632.767,915.847,729.512,657.9,1387.4119999999998,High
6726065044,4.542,4.355,1.967,2.388,30,20,261.139,591.089,852.2280000000001,680.385,615.567,1295.952,High
9621311243,4.432,4.153,2.053,2.1,33,20,301.225,690.067,991.292,764.442,716.32,1480.7620000000002,High
52559419817,4.397,4.037,2.043,1.994,29,20,249.952,603.326,853.278,673.776,629.211,1302.987,High
28636653412,4.523,4.189,2.056,2.133,29,20,249.58,603.926,853.5060000000001,652.775,630.512,1283.2869999999998,High
50603559,3.894,3.845,1.683,2.162,18,20,198.151,377.392,575.543,537.846,400.795,938.641,High
49313590438,4.641,4.382,2.054,2.328,35,20,308.714,698.555,1007.269,748.551,725.167,1473.718,High
6960158194,4.617,4.436,2.065,2.371,38,20,342.452,777.544,1119.996,784.557,802.862,1587.419,High
17318281879,3.7,3.534,1.933,1.601,16,20,136.179,343.777,479.956,527.64,367.85,895.49,High
33554434,3.702,3.374,1.774,1.6,5,20,46.977,91.221,138.198,250.121,109.169,359.29,High
48677496908,4.592,4.433,2.03,2.403,32,20,253.011,586.001,839.012,698.757,611.565,1310.322,High
55948140809,4.418,4.043,1.998,2.045,22,20,161.5,402.285,563.7850000000001,558.348,427.929,986.277,High
11275488390,4.465,4.032,2.077,1.955,19,20,177.894,376.829,554.723,644.116,401.741,1045.857,High
537923329,3.9,3.475,1.297,2.178,13,20,134.112,248.903,383.015,440.623,271.552,712.175,High
5775722345,4.491,4.1,1.873,2.227,25,20,217.698,482.806,700.504,608.513,507.432,1115.9450000000002,High
51606732806,3.7,3.543,1.845,1.698,10,20,74.18,193.009,267.189,367.764,214.116,581.88,High
7801202978,4.536,4.246,1.834,2.412,29,20,284.496,623.908,908.404,702.875,647.836,1350.711,High
3716328254,4.715,4.538,2.026,2.512,31,20,252.256,576.987,829.2429999999999,650.771,600.675,1251.446,High
56305291093,4.399,4.156,1.845,2.311,29,20,250.231,560.426,810.657,660.677,586.185,1246.862,High
28437589212,4.619,4.354,2.142,2.212,33,20,287.427,636.042,923.469,714.432,662.452,1376.884,High
34431673127,4.334,3.98,1.928,2.052,22,20,206.123,447.628,653.751,585.835,472.323,1058.158,High
20408151352,4.587,4.429,1.924,2.505,30,20,238.009,582.268,820.277,628.081,605.852,1233.933,High
1156710707,4.263999999999999,4.061,2.048,2.013,21,20,169.989,397.316,567.305,519.94,420.64,940.58,High
48482506084,4.627,4.358,2.078,2.28,27,20,240.331,536.252,776.583,659.45,561.544,1220.994,High
6859705334,4.767,4.411,2.152,2.259,38,20,326.498,777.077,1103.575,782.958,801.58,1584.538,High
55817312969,4.746,4.406,1.986,2.42,34,20,327.611,688.581,1016.192,785.82,715.067,1500.8870000000002,High
31760585841,4.485,4.3,2.057,2.243,27,20,213.332,492.024,705.356,617.961,516.845,1134.806,High
53753183612,4.978,4.435,1.917,2.518,36,20,289.912,699.955,989.867,742.328,726.313,1468.641,High
30762592409,4.7330000000000005,4.407,2.064,2.343,33,20,245.416,616.215,861.6310000000001,670.182,641.784,1311.966,High
15105914944,4.518,4.246,1.924,2.322,23,20,181.656,423.877,605.533,527.739,446.997,974.736,High
42215031154,4.575,4.245,2.027,2.218,27,20,208.117,520.317,728.434,575.862,544.532,1120.394,High
57412554709,4.702,4.179,1.896,2.283,34,20,241.342,649.548,890.89,710.642,676.624,1387.266,High
7624631076,4.484999999999999,4.187,1.978,2.209,28,20,218.959,523.136,742.095,632.224,548.987,1181.211,High
52300189897,4.734,4.585,2.047,2.538,26,20,180.156,468.25,648.406,592.029,491.778,1083.807,High
265219,4.131,3.838,1.677,2.161,12,20,106.219,206.912,313.131,335.895,224.656,560.5509999999999,High
51541704723,3.938,3.76,1.923,1.837,11,20,66.311,191.132,257.443,369.932,210.538,580.47,High
37284597247,4.473,4.261,2.126,2.135,41,20,333.532,835.207,1168.739,787.366,862.38,1649.746,High
1054738,3.909,3.704,1.569,2.135,11,20,117.592,227.473,345.065,401.592,247.571,649.163,High
71303426,3.509,3.368,1.832,1.536,8,20,59.289,149.996,209.28500000000005,300.112,169.483,469.595,High
1071616,4.175,3.742,1.901,1.841,9,20,94.409,165.575,259.984,334.828,184.537,519.365,High
37273121317,4.497,4.448,1.916,2.532,29,20,198.227,515.394,713.621,584.269,539.441,1123.71,High
40811733533,4.689,4.118,2.048,2.07,23,20,203.963,425.402,629.365,640.694,450.359,1091.053,High
18402461710,4.593999999999999,4.184,2.057,2.127,26,20,231.375,532.228,763.603,621.317,557.0,1178.317,High
41728267375,4.816,4.433,2.059,2.374,37,20,305.268,731.993,1037.261,781.221,758.109,1539.33,High
60137391856,4.686999999999999,4.531,1.943,2.588,28,20,231.676,525.761,757.4369999999999,617.135,549.382,1166.5169999999998,High
34968543559,4.224,4.129,1.837,2.292,22,20,192.973,434.24,627.213,584.47,458.175,1042.645,High
47325077090,4.433,4.24,2.038,2.202,30,20,223.086,581.428,804.514,667.56,607.5,1275.06,High
59571761087,4.641,4.444,2.041,2.403,44,20,298.824,841.503,1140.327,780.009,869.094,1649.103,High
34896609539,3.531,3.416,1.682,1.734,10,20,53.052,170.741,223.793,290.492,190.045,480.537,High
4372571330,3.735,3.495,1.618,1.877,16,20,170.957,387.054,558.011,561.357,413.031,974.388,High
7591958547,4.263999999999999,4.059,1.734,2.325,20,20,166.49,367.838,534.328,522.445,389.846,912.291,High
36174598311,4.5280000000000005,4.273,1.924,2.349,26,20,250.145,507.114,757.259,609.066,530.158,1139.2240000000002,High
25836562039,4.478,4.439,2.019,2.42,36,20,300.126,716.14,1016.266,749.214,742.468,1491.682,High
48893419020,7.0,4.415,2.028,2.387,28,20,219.488,509.371,728.8589999999999,611.468,533.494,1144.962,High
14752541304,4.51,4.329,2.037,2.292,34,20,294.72,680.91,975.63,730.439,707.121,1437.56,High
67265048790,4.638999999999999,4.301,2.121,2.18,33,20,292.061,656.37,948.431,726.374,683.236,1409.61,High
40651970727,4.7780000000000005,4.525,2.12,2.405,34,20,256.746,653.685,910.431,673.437,678.799,1352.236,High
51606716422,3.801,3.451,1.802,1.649,9,20,63.915,166.608,230.523,321.146,186.826,507.972,High
130,2.941,2.586,1.311,1.275,6,20,53.784,141.891,195.675,302.88,164.538,467.418,High
19912009755,4.331,4.073,1.977,2.096,26,20,218.721,558.365,777.086,644.684,585.047,1229.731,High
25960296431,4.702999999999999,4.303,1.741,2.562,39,20,340.471,811.616,1152.087,795.828,838.628,1634.456,High
19993963126,4.791,4.532,1.951,2.581,35,20,312.808,709.626,1022.434,784.807,735.403,1520.21,High
58006254059,4.692,4.363,2.034,2.329,31,20,218.288,602.998,821.2860000000001,634.721,628.252,1262.973,High
1747716644,4.2780000000000005,4.066,1.849,2.217,17,20,195.035,343.023,538.058,492.854,364.91,857.764,High
49291611655,4.215000000000001,4.189,1.82,2.369,27,20,215.618,492.689,708.307,608.93,517.947,1126.877,High
42899711477,4.604,4.518,1.949,2.569,38,20,282.893,701.8,984.693,750.737,727.102,1477.839,High
75500546,3.752,3.758,1.698,2.06,10,20,97.974,186.091,284.065,349.257,205.684,554.941,High
7923221345,4.347,4.102,1.976,2.126,25,20,196.789,470.522,667.3109999999999,569.037,493.616,1062.653,High
3805015872,4.677,4.115,1.961,2.154,29,20,272.373,608.405,880.778,688.672,633.359,1322.031,High
41277985259,4.406000000000001,4.146,2.129,2.017,30,20,247.862,631.422,879.284,656.328,656.763,1313.091,High
66191756294,4.529999999999999,4.3,1.848,2.452,28,20,225.81,487.785,713.595,644.357,513.807,1158.164,High
5784109929,4.662,4.511,1.972,2.539,24,20,186.956,429.006,615.962,550.216,450.851,1001.067,High
24161441042,4.379,4.104,2.098,2.006,22,20,173.5,414.444,587.944,543.898,438.802,982.7,High
35857280442,4.76,4.487,2.08,2.407,33,20,251.196,597.045,848.241,643.467,620.6,1264.067,High
8041110549,4.518,4.371,1.996,2.375,32,20,301.824,617.832,919.656,714.268,643.259,1357.527,High
49042479062,4.432,4.355,2.092,2.263,37,20,285.901,749.328,1035.229,752.652,776.053,1528.705,High
4194307,3.548,3.235,1.717,1.518,7,20,57.493,129.206,186.699,277.861,148.169,426.03,High
42557981456,4.732,4.539,1.923,2.616,24,20,168.038,399.47,567.508,521.371,421.038,942.409,High
35654123717,5.09,4.54,1.932,2.608,24,20,191.975,400.177,592.152,525.784,422.339,948.123,High
47368664339,4.675,4.252,1.961,2.291,32,20,251.556,585.835,837.3910000000001,672.472,611.695,1284.167,High
49138124649,4.677,4.261,2.042,2.219,34,20,299.858,695.373,995.231,720.481,720.341,1440.822,High
41491997389,4.411,4.296,2.148,2.148,31,20,263.564,619.148,882.712,682.582,644.417,1326.999,High
45784468321,4.657,4.366,1.996,2.37,33,20,275.356,600.078,875.434,663.004,624.012,1287.016,High
19553811365,4.541,4.28,1.912,2.368,36,20,296.281,734.161,1030.442,747.25,759.915,1507.165,High
16944457999,4.574999999999999,4.517,2.037,2.48,38,20,309.956,724.102,1034.058,753.0,748.919,1501.919,High
537922082,3.513,3.185,1.691,1.494,10,20,152.943,248.099,401.042,490.971,272.865,763.836,High
1100174540,4.188000000000001,4.001,1.961,2.04,24,20,229.981,517.415,747.396,643.328,542.925,1186.253,High
66746684382,4.247,4.023,2.007,2.016,35,20,279.306,758.431,1037.737,782.358,788.106,1570.464,High
625745512,4.338,4.292,1.852,2.44,23,20,233.398,480.318,713.716,617.941,502.216,1120.1570000000002,High
34359738369,3.42,3.334,1.991,1.343,5,20,7.928,45.48,53.408,169.728,61.077,230.805,High
56419102635,4.458,4.207,2.0,2.207,38,20,275.616,725.785,1001.401,752.112,753.296,1505.408,High
579209751,4.621,4.472,1.854,2.618,19,20,171.686,325.217,496.903,473.101,344.926,818.027,High
11675866140,4.781000000000001,4.502,2.13,2.372,35,20,323.371,695.207,1018.578,758.086,720.626,1478.712,High
51441653149,4.598,4.436,2.16,2.276,38,20,313.799,718.006,1031.8049999999998,746.85,744.268,1491.118,High
295374772,4.3,4.042,1.916,2.126,28,20,256.442,598.12,854.562,638.771,623.358,1262.129,High
48626977190,4.545999999999999,4.239,1.976,2.263,29,20,234.933,590.524,825.457,642.574,616.516,1259.09,High
268437504,3.495,3.153,1.842,1.311,4,20,55.382,67.793,123.175,262.846,86.241,349.087,High
6513770794,4.229,3.928,1.912,2.016,15,20,123.127,295.074,418.201,470.85,317.15,788.0,High
20165547984,4.609,4.436,2.224,2.212,35,20,320.096,722.124,1042.22,728.457,745.662,1474.119,High
18658813683,4.524,4.352,1.905,2.447,31,20,249.615,626.432,876.047,670.69,650.083,1320.773,High
59821684742,4.79,4.365,1.9,2.465,31,20,259.615,564.42,824.035,729.821,590.867,1320.688,High
6312593249,4.5280000000000005,4.155,1.977,2.178,24,20,218.35,463.792,682.1419999999999,568.717,487.387,1056.104,High
36848090847,4.559,4.194,2.043,2.151,33,20,305.686,690.137,995.823,741.752,716.629,1458.381,High
41213406953,4.473000000000001,4.347,2.03,2.317,30,20,262.057,564.675,826.732,699.557,589.452,1289.009,High
27371898835,4.565,4.319,2.142,2.177,40,20,324.064,779.638,1103.702,796.726,806.5,1603.226,High
8388864,3.359,3.117,1.707,1.41,5,20,19.112,65.442,84.55399999999999,205.273,83.194,288.467,High
49376415183,4.6690000000000005,4.391,2.033,2.358,38,20,295.265,724.081,1019.346,736.178,750.736,1486.914,High
7591658719,4.831,4.547,2.1,2.447,37,20,325.178,700.859,1026.037,728.783,725.752,1454.535,High
6531447222,4.499,4.383,2.063,2.32,34,20,280.791,696.005,976.796,749.041,721.094,1470.1350000000002,High
34359740423,3.546,3.539,1.817,1.722,10,20,69.324,179.816,249.14,310.097,198.481,508.578,High
64540377159,4.526,4.284,1.872,2.412,23,20,151.017,423.39,574.4069999999999,538.579,449.034,987.613,High
33124851054,4.572,4.47,2.094,2.376,38,20,280.786,740.316,1021.102,758.87,766.861,1525.731,High
58685742972,4.893,4.531,2.017,2.514,40,20,289.345,777.026,1066.371,783.31,802.633,1585.943,High
27381468673,3.79,3.421,1.372,2.049,14,20,155.259,292.311,447.57,503.798,318.124,821.922,High
24055175737,4.899,4.287,1.856,2.431,33,20,311.163,674.99,986.153,768.7,700.686,1469.386,High
49358979589,4.314,4.173,2.055,2.118,24,20,162.513,407.747,570.26,531.204,432.129,963.333,High
49291872268,4.55,4.289,1.918,2.371,24,20,225.537,416.122,641.659,574.09,440.285,1014.375,High
3948532895,4.711,4.286,2.005,2.281,36,20,298.326,760.064,1058.39,744.107,786.168,1530.275,High
19846360855,4.548,4.397,2.048,2.349,39,20,301.748,770.427,1072.175,793.909,797.088,1590.9969999999998,High
36363229912,4.867,4.569,2.043,2.526,32,20,287.166,637.591,924.757,711.612,662.424,1374.036,High
1209015586,4.26,3.953,1.849,2.104,19,20,182.366,369.862,552.2280000000001,551.269,391.887,943.156,High
50739766988,4.589,4.569,2.052,2.517,32,20,270.823,603.0,873.823,714.409,627.523,1341.932,High
64422121203,4.763,4.595,2.26,2.335,46,20,345.975,858.82,1204.795,811.717,885.71,1697.427,High
65158745568,4.756,4.246,2.047,2.199,31,20,226.045,609.427,835.472,696.013,636.408,1332.421,High
4198407,3.98,3.638,1.651,1.987,11,20,79.579,203.149,282.728,331.176,222.123,553.299,High
29507940119,4.699,4.31,1.908,2.402,42,20,359.509,835.201,1194.71,809.363,862.825,1672.188,High
12128428723,4.628,4.391,2.021,2.37,29,20,284.371,597.602,881.973,697.134,622.598,1319.732,High
8589934856,3.705,3.531,1.924,1.607,6,20,38.022,95.654,133.676,243.237,113.071,356.308,High
9905378664,4.767,4.579,1.911,2.668,25,20,221.089,466.457,687.546,565.008,488.979,1053.987,High
15047688052,4.5760000000000005,4.305,1.89,2.415,34,20,309.726,704.949,1014.675,742.732,730.552,1473.284,High
135269904,4.172000000000001,3.942,1.752,2.19,13,20,130.854,232.197,363.051,365.539,250.567,616.106,High
18255470099,4.543,4.316,1.781,2.535,22,20,250.854,446.385,697.239,617.569,468.134,1085.703,High
33227964472,4.76,4.615,1.92,2.695,27,20,200.508,464.235,664.743,581.21,487.678,1068.888,High
60261348576,4.556,4.143,1.883,2.26,32,20,253.733,633.438,887.171,711.669,661.037,1372.706,High
47991077183,4.522,4.221,2.092,2.129,40,20,338.716,826.952,1165.668,782.019,853.52,1635.539,High
16243858321,4.593999999999999,4.26,1.649,2.611,29,20,231.056,546.121,777.177,647.615,570.944,1218.559,High
37744934641,4.587,4.292,1.979,2.313,37,20,282.546,751.32,1033.866,718.388,775.7,1494.0880000000002,High
67409605679,4.638000000000001,4.567,2.081,2.486,39,20,316.371,739.288,1055.659,773.43,765.823,1539.253,High
55474901565,4.541,4.388,2.023,2.365,34,20,282.012,661.976,943.988,728.066,687.844,1415.91,High
17159047173,4.638999999999999,4.385,1.888,2.497,27,20,206.331,475.055,681.386,568.356,498.089,1066.445,High
5096964533,4.454,4.177,1.937,2.24,32,20,241.939,661.003,902.942,671.603,686.57,1358.173,High
26189784341,4.396,4.061,2.037,2.024,23,20,213.6,475.051,688.651,616.271,500.404,1116.675,High
36278321354,4.589,4.378,1.982,2.396,26,20,235.172,538.94,774.1120000000001,598.479,562.655,1161.134,High
47251398834,3.962,3.718,2.025,1.693,19,20,169.936,442.022,611.958,592.59,469.745,1062.335,High
42828205033,4.545,4.268,2.115,2.153,31,20,245.857,614.07,859.927,660.104,639.48,1299.584,High
10516074319,4.804,4.459,2.118,2.341,35,20,300.875,688.629,989.504,726.917,713.972,1440.889,High
26252385469,4.5760000000000005,4.314,1.942,2.372,35,20,293.752,674.714,968.466,712.875,700.847,1413.722,High
9480378764,4.411,4.126,1.965,2.161,25,20,185.142,476.858,662.0,588.158,502.227,1090.385,High
49291608990,4.651,4.27,1.93,2.34,29,20,205.735,541.502,747.237,595.664,566.946,1162.61,High
39043955324,4.915,4.588,2.026,2.562,34,20,265.432,662.051,927.483,675.327,686.355,1361.682,High
14085080840,4.667,4.363,1.983,2.38,25,20,201.567,474.392,675.9590000000001,576.644,497.458,1074.102,High
59481313710,4.611000000000001,4.251,2.093,2.158,36,20,311.911,755.164,1067.075,758.381,782.125,1540.506,High
51178234701,4.678,4.347,1.575,2.772,36,20,293.035,692.735,985.77,725.799,719.359,1445.158,High
49023306764,4.187,4.057,1.879,2.178,21,20,195.918,412.788,608.706,625.517,438.434,1063.951,High
1107296779,3.657,3.551,1.77,1.781,11,20,80.716,210.264,290.98,368.05,230.768,598.818,High
572004481,4.074,3.918,1.632,2.286,14,20,162.366,282.346,444.712,496.937,304.043,800.98,High
10501147909,4.725,4.265,1.861,2.404,30,20,268.147,590.226,858.373,662.932,614.966,1277.898,High
34897660416,3.584,3.416,1.978,1.438,7,20,81.432,133.621,215.053,376.025,154.603,530.6279999999999,High
43134872641,4.39,4.322,1.976,2.346,23,20,220.12,441.909,662.029,639.474,466.506,1105.98,High
58091511593,4.581,4.367,2.083,2.284,30,20,195.138,510.132,705.27,579.537,534.059,1113.596,High
20326192966,4.343999999999999,4.296,2.001,2.295,29,20,277.038,597.502,874.54,699.333,623.43,1322.763,High
3427639329,4.428,4.233,2.013,2.22,21,20,177.471,404.663,582.134,522.667,426.134,948.801,High
15167143612,4.818,4.392,2.073,2.319,27,20,257.195,547.717,804.912,614.673,570.311,1184.984,High
4061318255,4.68,4.433,1.869,2.564,32,20,290.326,605.58,895.9060000000001,687.688,630.298,1317.986,High
59812497224,4.436999999999999,4.262,2.02,2.242,29,20,253.487,554.188,807.675,671.011,580.612,1251.623,High
65791340594,4.513,4.304,2.036,2.268,24,20,245.9,524.661,770.5609999999999,666.237,550.679,1216.916,High
45655357593,4.583,4.546,2.058,2.488,29,20,223.016,521.465,744.481,586.998,544.966,1131.964,High
36846176768,4.51,4.182,2.086,2.096,15,20,159.902,258.368,418.27,421.529,278.554,700.083,High
3924095084,4.779,4.414,2.057,2.357,30,20,292.159,609.88,902.039,663.194,633.492,1296.686,High
49369465357,4.736000000000001,4.484,1.999,2.485,30,20,214.143,507.159,721.302,644.34,531.505,1175.845,High
38518266465,4.569,4.425,2.025,2.4,32,20,264.651,614.76,879.4110000000001,681.002,639.547,1320.549,High
20698882598,4.757,4.225,1.899,2.326,31,20,303.615,673.491,977.106,727.376,698.772,1426.148,High
9135196803,3.65,3.614,1.796,1.818,13,20,116.02,260.849,376.869,485.577,283.673,769.25,High
60826484106,4.638,4.418,1.982,2.436,31,20,250.644,569.007,819.651,691.123,594.555,1285.678,High
66140678713,4.704000000000001,4.385,2.045,2.34,31,20,231.353,564.27,795.623,677.616,591.033,1268.649,High
34035579782,4.738,4.511,2.129,2.382,37,20,282.626,700.753,983.379,734.643,726.404,1461.047,High
135268866,4.022,3.843,1.644,2.199,10,20,101.309,175.751,277.06,359.36,194.245,553.605,High
49291742220,4.612,4.159,2.028,2.131,24,20,243.407,462.139,705.546,637.594,487.565,1125.159,High
52333845588,4.585,4.42,2.04,2.38,31,20,247.158,584.657,831.815,707.202,610.629,1317.831,High
4226312846,4.531000000000001,4.364,2.089,2.275,32,20,291.126,686.188,977.314,727.378,711.208,1438.586,High
37806038540,4.667,4.449,2.06,2.389,29,20,262.025,530.867,792.8919999999999,644.329,554.621,1198.9499999999998,High
38471832708,4.453,4.236,2.058,2.178,26,20,254.74,521.085,775.825,645.563,545.992,1191.5549999999998,High
27621883971,4.548,4.205,1.8,2.405,23,20,174.156,431.352,605.508,573.284,454.925,1028.209,High
25947449047,4.512,4.402,1.953,2.449,30,20,259.448,584.729,844.177,707.105,610.398,1317.5030000000002,High
49740932133,4.585999999999999,4.335,1.823,2.512,30,20,246.984,541.848,788.832,664.805,567.2,1232.005,High
14376633367,4.537,4.111,1.957,2.154,28,20,269.803,557.324,827.127,715.799,583.507,1299.306,High
11399150396,4.777,4.624,2.112,2.512,35,20,257.599,641.655,899.2539999999999,674.889,666.003,1340.892,High
2227705218,4.211,3.876,1.765,2.111,18,20,184.917,372.282,557.199,561.279,396.724,958.003,High
48868275181,4.225,4.152,1.911,2.241,33,20,251.268,669.931,921.199,718.777,697.171,1415.948,High
28090304193,4.436999999999999,4.263,2.033,2.23,21,20,174.259,383.525,557.784,551.491,407.03,958.521,High
269557025,4.285,4.122,1.963,2.159,18,20,175.311,325.506,500.817,498.804,346.75,845.554,High
14167207867,4.617,4.265,1.973,2.292,39,20,336.858,782.535,1119.393,755.858,809.037,1564.895,High
13559512283,4.789,4.436,1.987,2.449,34,20,327.168,680.322,1007.49,728.986,704.242,1433.228,High
14020201912,4.527,4.223,2.113,2.11,33,20,281.669,694.641,976.31,723.209,720.827,1444.036,High
2236619930,4.441,4.168,1.908,2.26,23,20,181.441,453.846,635.287,574.466,478.136,1052.602,High
47272228769,4.422000000000001,4.229,1.893,2.336,29,20,220.812,558.978,779.79,624.216,584.621,1208.837,High
16777314,3.326,3.125,1.705,1.42,9,20,84.074,213.55,297.624,363.401,236.914,600.315,High
43874893068,4.822,4.612,2.101,2.511,32,20,284.638,582.561,867.1990000000001,689.717,607.312,1297.029,High
65518176377,3.85,3.748,2.002,1.746,21,20,174.014,479.018,653.0319999999999,633.35,507.621,1140.971,High
8447036550,4.65,4.399,1.994,2.405,35,20,304.658,714.982,1019.64,749.205,740.769,1489.9740000000002,High
45680910136,4.822,4.366,2.082,2.284,33,20,265.068,661.619,926.687,698.887,686.948,1385.835,High
46001883596,4.549,4.48,2.112,2.368,34,20,283.469,663.098,946.567,717.646,688.179,1405.8249999999998,High
54025328422,4.179,4.158,1.99,2.168,25,20,223.9,505.734,729.634,670.129,531.663,1201.792,High
70257168,3.686,3.512,1.767,1.745,9,20,121.919,195.54,317.459,422.494,217.791,640.2850000000001,High
63601518689,4.741,4.204,2.123,2.081,30,20,217.99,549.636,767.626,632.901,575.797,1208.698,High
43368014223,4.379,4.3,2.035,2.265,33,20,258.952,653.697,912.649,697.927,678.587,1376.514,High
18803291244,4.572,4.285,2.048,2.237,27,20,217.188,547.726,764.914,614.454,572.233,1186.687,High
50730258650,4.657,4.365,2.059,2.306,32,20,238.455,626.578,865.033,689.514,652.496,1342.01,High
26037406540,4.694,4.196,2.065,2.131,33,20,234.406,652.26,886.6659999999999,684.311,679.62,1363.931,High
40688488678,4.524,4.148,1.911,2.237,29,20,290.123,641.041,931.164,700.619,667.122,1367.741,High
2055,3.176,2.986,1.466,1.52,9,20,73.917,194.684,268.601,337.757,215.894,553.6510000000001,High
1879050240,3.779,3.397,1.775,1.622,6,20,82.306,115.591,197.897,309.771,135.134,444.905,High
7019793453,4.5,4.315,1.991,2.324,29,20,258.425,567.709,826.134,641.248,592.214,1233.462,High
8454663,3.995,3.747,1.677,2.07,12,20,102.065,223.639,325.704,328.167,242.067,570.2339999999999,High
3870072202,4.617,4.106,1.847,2.259,30,20,269.862,648.407,918.269,693.451,675.097,1368.548,High
43719874390,4.747,4.559,2.013,2.546,33,20,279.954,627.192,907.146,709.005,651.863,1360.868,High
536870917,3.448,3.262,1.719,1.543,7,20,44.427,114.356,158.783,266.932,132.84,399.7720000000001,High
4677121354,4.547,4.363,1.9,2.463,30,20,241.92,567.482,809.4019999999999,646.363,592.587,1238.95,High
22974391297,4.301,4.112,1.979,2.133,23,20,203.49,440.236,643.726,606.72,464.411,1071.131,High
8388872,3.54,3.364,1.711,1.653,7,20,46.647,115.707,162.35399999999998,262.616,134.17,396.786,High
51615109154,4.232,4.057,1.924,2.133,12,20,78.345,219.589,297.934,358.726,239.245,597.971,High
67141672,3.598,3.394,1.795,1.599,8,20,61.103,157.07,218.173,293.453,176.827,470.28,High
2190811104,4.339,4.074,1.963,2.111,25,20,248.98,513.384,762.364,618.31,537.892,1156.202,High
40851780746,4.734999999999999,4.564,2.08,2.484,30,20,225.361,550.692,776.053,627.909,574.802,1202.711,High
49188665098,4.698,4.517,1.986,2.531,38,20,331.064,749.231,1080.295,798.228,775.192,1573.42,High
62410435115,4.724,4.414,2.101,2.313,35,20,255.569,623.39,878.959,730.759,650.208,1380.967,High
38081245777,4.698,4.495,1.926,2.569,29,20,241.97,549.336,791.306,657.11,572.719,1229.8290000000002,High
14149375089,4.531000000000001,4.355,1.75,2.605,32,20,262.854,635.631,898.4849999999999,689.023,660.567,1349.59,High
537988611,3.852,3.685,1.656,2.029,14,20,169.826,287.622,457.448,498.129,310.658,808.787,High
42087850036,4.552,4.327,1.953,2.374,23,20,195.047,431.014,626.061,593.455,455.508,1048.963,High
8594130312,3.709,3.542,1.742,1.8,13,20,114.326,267.855,382.181,417.579,290.192,707.771,High
16364902802,4.763999999999999,4.403,2.065,2.338,34,20,282.602,662.65,945.252,693.664,687.561,1381.225,High
23151157375,4.715,4.31,1.967,2.343,35,20,267.27,729.121,996.391,715.972,755.399,1471.371,High
4749239301,4.409,4.211,1.834,2.377,24,20,196.91,439.235,636.145,594.264,462.664,1056.928,High
62834263326,4.543,4.349,2.119,2.23,31,20,245.039,588.475,833.514,683.388,614.701,1298.089,High
53073562343,4.38,4.357,2.028,2.329,36,20,301.701,697.785,999.486,738.397,723.812,1462.209,High
5775722337,4.774,4.221,1.997,2.224,23,20,194.759,418.216,612.975,564.553,441.458,1006.011,High
546311189,3.766,3.553,1.473,2.08,15,20,173.656,324.809,498.465,512.054,349.519,861.573,High
62804869776,4.694,4.498,2.026,2.472,28,20,214.368,510.611,724.979,633.596,535.0,1168.596,High
25480841607,4.942,4.443,1.881,2.562,34,20,257.093,625.818,882.9110000000001,670.946,650.734,1321.68,High
13528371600,4.593999999999999,4.117,1.997,2.12,24,20,209.805,490.952,700.7570000000001,618.666,515.113,1133.779,High
536873475,3.459,3.23,1.481,1.749,9,20,95.752,179.829,275.581,398.873,200.912,599.785,High
46208976776,7.0,4.424,2.162,2.262,22,20,165.561,387.189,552.75,510.288,410.169,920.457,High
26486789823,4.561999999999999,4.213,2.055,2.158,36,20,368.425,792.94,1161.365,842.367,820.455,1662.822,High
1141457159,4.116,3.972,1.879,2.093,17,20,138.886,300.581,439.467,418.127,322.005,740.1320000000001,High
20924495869,4.806,4.266,2.026,2.24,41,20,314.159,864.206,1178.365,762.418,890.947,1653.365,High
3015084887,4.708,4.366,1.794,2.572,34,20,321.373,668.625,989.998,762.411,693.29,1455.701,High
64222885823,4.708,4.555,1.979,2.576,47,20,367.269,953.746,1321.015,873.568,981.325,1854.893,High
136,3.116,2.761,1.504,1.257,6,20,40.438,131.122,171.56,267.771,152.414,420.185,High
9281714055,4.71,4.473,1.858,2.615,34,20,280.087,651.589,931.676,675.754,675.429,1351.183,High
37948536988,4.513,4.429,1.996,2.433,31,20,283.897,640.099,923.996,730.574,665.182,1395.756,High
43614470284,4.511,4.425,2.123,2.302,18,20,120.001,323.602,443.603,474.747,346.221,820.9680000000001,High
63324975505,4.769,4.545,2.076,2.469,35,20,246.532,630.582,877.114,628.572,654.436,1283.008,High
51040902144,4.69,4.323,2.126,2.197,25,20,202.688,433.852,636.54,572.732,457.072,1029.804,High
49056844067,4.454000000000001,4.312,2.049,2.263,23,20,160.103,357.166,517.269,488.535,379.614,868.149,High
57262806749,4.211,4.194,2.077,2.117,31,20,267.436,633.949,901.385,733.638,661.199,1394.837,High
7244938363,4.8420000000000005,4.713,2.027,2.686,41,20,329.198,781.902,1111.1,751.328,805.699,1557.027,High
32890134768,4.425,4.375,2.15,2.225,29,20,210.627,562.01,772.637,614.965,585.995,1200.96,High
58620107933,4.470000000000001,4.358,2.055,2.303,36,20,250.825,651.676,902.501,709.284,678.684,1387.9679999999998,High
26616771926,4.888,4.293,1.946,2.347,33,20,282.379,711.928,994.307,750.203,738.795,1488.998,High
50814673973,4.684,4.265,1.908,2.357,34,20,263.263,640.503,903.766,698.96,667.302,1366.2620000000002,High
4325392,3.357,3.097,1.675,1.422,6,20,48.857,109.835,158.692,295.519,129.841,425.36,High
33894826486,4.511,4.451,2.126,2.325,32,20,198.444,578.946,777.39,603.926,604.202,1208.1280000000002,High
64935225241,4.7620000000000005,4.518,2.065,2.453,36,20,280.543,668.702,949.245,719.117,693.659,1412.7759999999998,High
6320981737,4.518,4.293,2.05,2.243,28,20,249.875,558.336,808.211,647.666,582.341,1230.007,High
34900043323,4.657,4.306,1.918,2.388,26,20,217.424,498.982,716.4060000000001,561.141,521.29,1082.431,High
52099695174,4.425,4.299,2.018,2.281,20,20,170.102,379.531,549.633,560.805,402.504,963.309,High
26133456801,4.497,4.288,2.08,2.208,31,20,276.125,626.983,903.108,678.075,651.739,1329.814,High
33550689829,4.7490000000000006,4.363,1.979,2.384,36,20,286.602,678.666,965.268,717.442,705.141,1422.583,High
60414449025,4.568,4.017,1.338,2.679,29,20,232.406,578.038,810.444,678.199,604.44,1282.639,High
41675568385,4.5440000000000005,4.239,1.999,2.24,26,20,204.011,457.67,661.681,593.619,481.97,1075.589,High
58548433319,4.623,4.211,2.14,2.071,29,20,201.111,556.251,757.362,616.299,581.952,1198.251,High
40467992518,4.73,4.409,1.931,2.478,30,20,271.703,556.62,828.323,648.686,580.59,1229.276,High
13534878068,4.585,4.442,1.936,2.506,36,20,299.241,729.37,1028.611,761.736,754.346,1516.082,High
8307710520,4.432,4.297,2.013,2.284,32,20,273.597,664.028,937.625,700.872,689.376,1390.248,High
4194576,3.426,3.167,1.679,1.488,7,20,44.547,131.847,176.394,295.274,151.158,446.432,High
79963530,4.074,3.852,1.719,2.133,18,20,146.696,373.575,520.271,514.353,398.313,912.666,High
23879144514,4.6370000000000005,4.207,1.952,2.255,29,20,240.789,583.614,824.403,700.531,609.859,1310.39,High
27297725074,4.7940000000000005,4.461,1.855,2.606,26,20,234.404,485.555,719.9590000000001,624.158,509.758,1133.916,High
3075,3.867,3.374,1.482,1.892,10,20,106.785,186.705,293.49,334.866,205.638,540.504,High
39691372541,4.679,4.478,1.967,2.511,40,20,262.57,766.568,1029.138,716.362,791.84,1508.202,High
29807221854,4.605,4.357,2.126,2.231,33,20,277.153,651.682,928.835,701.068,677.61,1378.678,High
39058056810,4.8,4.484,2.026,2.458,24,20,233.174,479.619,712.793,604.301,501.925,1106.226,High
6612159298,4.447,4.189,1.863,2.326,25,20,227.162,490.057,717.219,593.15,513.591,1106.741,High
60878614731,4.549,4.215,1.984,2.231,33,20,277.729,648.166,925.895,699.888,674.354,1374.2420000000002,High
22840849645,4.631,4.202,1.837,2.365,36,20,301.313,778.727,1080.04,775.452,805.886,1581.338,High
47082472971,4.651,4.416,2.108,2.308,30,20,222.037,543.453,765.49,630.97,568.947,1199.917,High
49291614724,4.48,4.102,1.805,2.297,23,20,203.707,422.48,626.187,605.948,448.058,1054.006,High
21385368108,4.426,4.374,1.916,2.458,29,20,239.074,588.32,827.394,668.024,613.706,1281.73,High
1051138,3.53,3.265,1.496,1.769,7,20,95.207,157.191,252.398,403.529,179.531,583.06,High
15600023460,4.4430000000000005,4.376,1.972,2.404,34,20,286.353,680.732,967.085,709.667,706.082,1415.749,High
55101588967,4.752,4.451,2.077,2.374,37,20,296.345,677.478,973.823,715.759,702.982,1418.741,High
11852505021,4.7940000000000005,4.244,2.096,2.148,40,20,321.164,816.969,1138.133,762.185,843.359,1605.544,High
28091644831,4.635,4.409,1.939,2.47,34,20,282.66,656.96,939.62,713.576,682.269,1395.845,High
37880898830,4.652,4.406,2.036,2.37,28,20,252.172,547.174,799.346,637.277,570.919,1208.196,High
27132730904,4.641000000000001,4.55,2.036,2.514,26,20,271.189,523.576,794.7650000000001,645.916,546.698,1192.614,High
47639049448,4.662,4.347,2.11,2.237,29,20,213.979,558.371,772.35,600.627,583.625,1184.252,High
50814673957,4.445,4.263,1.892,2.371,32,20,236.948,591.827,828.775,662.506,617.819,1280.3249999999998,High
47808538046,4.545,4.35,1.887,2.463,33,20,259.279,677.696,936.975,715.108,704.062,1419.17,High
25556207889,4.585,4.44,2.022,2.418,28,20,216.941,514.593,731.534,602.38,537.831,1140.211,High
17096188833,4.396999999999999,4.119,2.099,2.02,29,20,217.034,563.355,780.389,608.623,588.336,1196.959,High
541065234,4.164,3.863,1.757,2.106,9,20,81.193,164.294,245.487,301.894,182.046,483.94,High
7923204969,4.68,4.315,2.046,2.269,25,20,186.803,438.939,625.742,548.854,461.798,1010.652,High
49964875072,4.556,4.358,2.069,2.289,29,20,211.57,525.112,736.682,581.176,549.531,1130.707,High
66199831761,4.506,4.2,2.169,2.031,31,20,231.108,592.657,823.7650000000001,694.114,620.013,1314.127,High
45456564521,4.549,4.439,2.047,2.392,27,20,203.104,498.417,701.521,601.022,521.986,1123.008,High
53912021601,4.363,4.311,2.077,2.234,24,20,207.142,452.929,660.0709999999999,604.957,477.215,1082.172,High
17179877895,3.638,3.423,1.886,1.537,11,20,94.104,231.756,325.86,385.29,253.234,638.524,High
34376515587,3.742,3.557,1.8,1.757,8,20,46.254,130.881,177.135,263.787,148.893,412.68,High
24383238,4.634,4.356,1.853,2.503,19,20,181.055,363.51,544.565,509.053,385.549,894.602,High
1058816,3.988,3.636,1.717,1.919,7,20,78.878,114.651,193.529,286.625,132.078,418.703,High
1309545939,4.125,3.972,1.887,2.085,27,20,222.498,541.111,763.6089999999999,621.84,566.911,1188.751,High
41790527903,4.694,4.505,2.002,2.503,38,20,344.386,746.774,1091.16,808.162,771.694,1579.856,High
42949672962,3.698,3.54,1.835,1.705,6,20,35.662,98.322,133.984,244.92,116.01,360.93,High
49291871244,7.0,4.362,2.022,2.34,24,20,194.233,417.884,612.117,633.954,441.99,1075.944,High
17179873287,4.557,4.212,1.926,2.286,11,20,69.815,169.908,239.723,287.154,186.073,473.227,High
65926892124,4.657,4.261,1.882,2.379,29,20,247.281,577.486,824.767,681.463,604.406,1285.869,High
530944,3.787,3.574,1.607,1.967,8,20,93.678,149.031,242.709,316.174,166.943,483.117,High
2689613842,4.260000000000001,4.071,1.953,2.118,13,20,113.947,252.111,366.058,415.912,272.966,688.8779999999999,High
54709068000,4.683,4.441,2.043,2.398,27,20,209.116,533.258,742.374,586.802,556.456,1143.258,High
6880408407,4.652,4.232,1.882,2.35,30,20,286.577,623.101,909.678,709.879,648.157,1358.036,High
272121608,4.44,4.054,1.96,2.094,20,20,234.114,432.421,666.535,553.302,453.795,1007.097,High
17272931079,4.1610000000000005,4.166,1.848,2.318,19,20,134.749,329.598,464.347,476.737,351.405,828.142,High
4831847754,4.1850000000000005,3.894,1.883,2.011,16,20,135.489,325.546,461.035,481.478,347.974,829.452,High
27641608655,4.559,4.4,2.115,2.285,38,20,261.99,734.672,996.662,743.414,761.209,1504.623,High
3244782399,4.429,4.148,1.918,2.23,35,20,250.358,710.35,960.708,687.311,735.512,1422.823,High
541065224,4.205,3.899,1.784,2.115,7,20,58.29,116.563,174.853,264.306,132.679,396.985,High
45073889359,4.354,4.314,2.041,2.273,38,20,314.049,770.973,1085.022,782.939,797.148,1580.087,High
31713354870,4.519,4.294,2.1,2.194,31,20,246.585,607.99,854.575,665.493,634.87,1300.363,High
49358723845,4.664,4.439,2.02,2.419,29,20,216.57,471.424,687.9939999999999,601.814,495.931,1097.745,High
6137894637,4.63,4.435,1.856,2.579,36,20,305.019,747.96,1052.979,747.858,773.007,1520.8649999999998,High
21185327,4.359,4.013,1.861,2.152,22,20,161.914,421.807,583.721,507.661,444.468,952.129,High
40303483912,4.696,4.542,2.126,2.416,24,20,190.434,409.184,599.618,535.673,431.019,966.692,High
54942836948,4.517,4.076,2.04,2.036,28,20,250.586,606.775,857.361,721.103,634.073,1355.176,High
36447801586,4.569,4.398,2.034,2.364,31,20,263.301,636.723,900.0239999999999,623.071,659.444,1282.515,High
57379031005,4.401,4.167,1.955,2.212,33,20,243.589,633.549,877.1379999999999,710.261,660.797,1371.058,High
13108632,3.982,3.845,1.891,1.954,17,20,135.463,351.191,486.654,468.91,373.956,842.866,High
16812066,3.534,3.415,1.605,1.81,9,20,106.206,201.413,307.619,403.441,223.091,626.5319999999999,High
25665679080,4.507,4.457,2.125,2.332,36,20,338.854,734.395,1073.249,793.263,759.401,1552.664,High
538184225,4.14,4.051,1.525,2.526,13,20,131.35,217.279,348.629,401.964,236.419,638.383,High
3477844757,4.582,4.352,2.031,2.321,29,20,248.859,565.367,814.226,668.348,590.64,1258.9879999999998,High
48736857233,4.355,4.331,1.978,2.353,30,20,260.882,600.099,860.981,704.368,624.684,1329.052,High
40197320392,4.744,4.407,2.091,2.316,34,20,302.272,694.807,997.079,713.53,719.57,1433.1,High
49346078088,4.852,4.548,2.02,2.528,31,20,216.675,558.25,774.925,627.892,582.25,1210.142,High
44029055580,4.397,4.175,1.955,2.22,21,20,192.654,418.974,611.6279999999999,567.664,443.091,1010.755,High
49291872781,4.665,4.324,1.984,2.34,27,20,247.157,461.043,708.2,601.902,485.772,1087.674,High
83793725,4.602,4.286,2.1,2.186,32,20,273.301,651.411,924.712,682.133,675.41,1357.543,High
19124760297,4.739,4.389,2.014,2.375,36,20,311.881,763.53,1075.411,754.373,788.61,1542.9830000000002,High
50957589187,4.627,4.314,2.115,2.199,35,20,287.76,664.852,952.612,751.527,690.882,1442.409,High
20503395358,4.483,4.375,2.049,2.326,28,20,249.838,577.336,827.174,670.91,603.176,1274.086,High
65397964983,4.601,4.309,1.854,2.455,30,20,233.126,590.337,823.463,654.024,616.447,1270.471,High
29642122,4.601,4.349,1.821,2.528,20,20,179.408,388.737,568.145,524.326,411.399,935.725,High
51045530684,4.522,4.199,1.987,2.212,35,20,311.427,739.4,1050.827,803.484,767.026,1570.51,High
63914339348,4.571,4.261,1.809,2.452,30,20,276.385,576.228,852.6129999999999,711.409,602.795,1314.204,High
64006652706,4.49,4.273,1.843,2.43,25,20,165.309,449.613,614.922,579.886,475.133,1055.019,High
36093538164,5.068,4.716,1.899,2.817,36,20,310.302,659.448,969.75,752.499,683.438,1435.937,High
6320981857,4.675,4.241,1.809,2.432,26,20,227.968,503.254,731.222,597.821,526.75,1124.571,High
24278434031,4.611000000000001,4.352,1.873,2.479,33,20,222.127,651.176,873.3030000000001,655.232,677.28,1332.512,High
18390382323,4.4990000000000006,4.246,1.85,2.396,32,20,329.533,649.383,978.916,707.354,673.77,1381.124,High
43032139805,4.551,4.143,1.955,2.188,25,20,207.275,494.194,701.469,592.915,519.563,1112.478,High
50277805221,4.567,4.436,1.999,2.437,36,20,252.02,657.45,909.47,724.67,683.16,1407.83,High
46058915847,4.501,4.112,1.861,2.251,27,20,229.833,526.166,755.999,624.548,551.449,1175.9969999999998,High
11819442811,4.470000000000001,4.212,1.946,2.266,32,20,290.079,655.011,945.09,686.99,680.205,1367.1950000000002,High
43349834342,4.706,4.437,2.083,2.354,35,20,287.469,724.169,1011.638,734.154,750.314,1484.4679999999998,High
13385838681,4.77,4.267,1.996,2.271,33,20,302.431,661.234,963.665,717.753,687.012,1404.765,High
34363933702,3.994,3.759,1.749,2.01,11,20,107.895,204.672,312.567,377.596,224.174,601.77,High
14497950605,4.6,4.102,1.902,2.2,26,20,243.976,496.781,740.7570000000001,652.295,522.479,1174.774,High
55512822829,4.494,4.329,2.168,2.161,33,20,230.383,620.478,850.861,713.939,646.549,1360.4879999999998,High
57871611837,4.713,4.476,2.057,2.419,41,20,323.461,809.259,1132.72,785.294,834.907,1620.201,High
536872962,3.526,3.314,1.468,1.846,6,20,69.812,122.752,192.564,315.38,142.33,457.71,High
269486658,3.485,3.143,1.688,1.455,10,20,123.703,264.844,388.547,474.915,289.708,764.623,High
46516085374,4.482,4.308,2.077,2.231,31,20,239.727,608.796,848.523,675.67,634.71,1310.38,High
48413545828,4.416,4.383,1.945,2.438,29,20,237.028,543.62,780.648,650.219,568.84,1219.0590000000002,High
537921538,3.526,3.327,1.674,1.653,7,20,98.182,162.999,261.181,424.69,185.337,610.027,High
52863320943,4.431,4.216,2.052,2.164,33,20,226.445,627.371,853.816,680.451,654.681,1335.132,High
8656264,3.988,3.732,1.663,2.069,16,20,127.35,293.56,420.91,431.31,315.763,747.073,High
25750714617,4.699,4.431,1.995,2.436,41,20,341.426,833.311,1174.737,791.435,859.002,1650.437,High
19588105421,4.429,4.219,2.162,2.057,29,20,236.071,590.409,826.48,662.311,617.429,1279.74,High
42949674567,3.649,3.52,1.821,1.699,16,20,130.816,331.695,462.511,439.793,354.972,794.765,High
3199846882,4.598,4.189,1.988,2.201,32,20,274.478,719.812,994.29,717.413,745.384,1462.797,High
10336640566,4.565,4.224,1.82,2.404,28,20,296.658,606.965,903.623,744.043,630.661,1374.704,High
17179869319,3.709,3.462,1.9,1.562,11,20,71.794,212.351,284.145,322.821,231.973,554.7940000000001,High
586179223,4.82,4.669,2.061,2.608,25,20,200.747,453.19,653.937,557.684,474.487,1032.171,High
17493608996,4.827999999999999,4.548,2.021,2.527,20,20,175.481,393.497,568.9780000000001,559.32,416.532,975.852,High
48322580456,4.006,3.794,2.11,1.684,22,20,191.573,472.253,663.826,635.678,499.564,1135.242,High
53563112562,4.247,4.226,2.06,2.166,31,20,281.256,649.936,931.192,691.115,674.163,1365.278,High
25490470146,4.497,4.156,1.955,2.201,31,20,298.938,663.023,961.961,737.837,690.248,1428.085,High
1698,3.728,3.447,1.437,2.01,12,20,107.636,248.549,356.185,377.348,269.447,646.7950000000001,High
49291610629,4.552,4.356,1.84,2.516,22,20,204.066,367.583,571.649,535.999,390.942,926.941,High
51542230023,4.301,4.1,1.898,2.202,16,20,108.892,280.293,389.185,399.574,300.305,699.879,High
14942562840,4.497,4.385,2.03,2.355,29,20,257.431,553.443,810.874,667.981,577.896,1245.877,High
61840645993,4.9190000000000005,4.649,1.866,2.783,40,20,296.351,743.597,1039.948,737.701,768.385,1506.086,High
55515241916,4.599,4.532,2.027,2.505,41,20,329.239,798.609,1127.848,817.574,824.322,1641.896,High
53177827293,4.787,4.166,1.939,2.227,36,20,289.046,732.316,1021.362,736.269,758.84,1495.109,High
17180917762,3.5340000000000003,3.469,1.8,1.669,6,20,65.807,118.112,183.919,310.57,138.303,448.873,High
514,3.302,3.039,1.323,1.716,5,20,40.133,88.552,128.685,261.545,107.489,369.034,High
43091233103,4.479,4.359,1.956,2.403,23,20,177.784,420.236,598.02,517.075,442.07,959.145,High
9127856674,3.521,3.289,1.863,1.426,11,20,142.191,268.672,410.86300000000006,524.595,293.946,818.541,High
26849224407,4.343999999999999,4.212,1.985,2.227,30,20,280.433,596.555,876.9879999999999,710.059,622.329,1332.388,High
67715019354,4.436,4.203,1.873,2.33,26,20,205.859,487.611,693.47,615.021,514.236,1129.257,High
17989995199,4.593,4.402,2.125,2.277,29,20,267.319,588.538,855.857,667.738,612.022,1279.7600000000002,High
6509608962,3.62,3.38,1.631,1.749,9,20,99.954,194.08,294.034,395.489,216.714,612.203,High
14136280740,4.508,4.182,1.889,2.293,28,20,239.531,536.73,776.261,647.833,562.49,1210.323,High
17668592372,4.859999999999999,4.555,1.958,2.597,25,20,211.286,490.078,701.364,604.851,512.833,1117.684,High
57379000309,4.513,4.183,1.908,2.275,33,20,260.008,641.754,901.762,717.952,668.527,1386.479,High
10821304855,4.275,4.092,1.84,2.252,17,20,120.368,296.179,416.547,413.04,316.239,729.279,High
55906295463,4.222,4.04,1.974,2.066,28,20,238.441,554.925,793.366,668.211,581.793,1250.004,High
12989234634,4.771,4.463,2.109,2.354,36,20,272.342,696.674,969.016,706.522,721.537,1428.0590000000002,High
63754299932,4.583,4.195,1.935,2.26,28,20,275.091,570.021,845.112,707.79,595.991,1303.781,High
6339898016,4.548,4.358,1.884,2.474,26,20,228.471,522.317,750.788,643.764,545.495,1189.259,High
58414574570,4.922000000000001,4.403,2.135,2.268,38,20,284.725,721.236,1005.961,768.148,747.446,1515.594,High
16310159093,4.479,4.148,1.976,2.172,34,20,274.565,678.974,953.539,715.461,705.308,1420.769,High
72354721,3.63,3.404,1.89,1.514,15,20,154.767,319.964,474.731,506.031,345.045,851.076,High
34961112866,4.501,4.197,1.987,2.21,27,20,233.523,575.244,808.767,674.662,600.949,1275.611,High
16368419831,4.718999999999999,4.474,2.016,2.458,37,20,280.682,704.002,984.684,706.845,729.335,1436.18,High
61799068597,4.771,4.538,2.054,2.484,33,20,219.216,606.401,825.617,664.495,632.626,1297.121,High
59850718380,4.729,4.346,2.092,2.254,38,20,297.808,752.523,1050.331,769.733,780.287,1550.02,High
61023252873,4.587,4.294,2.076,2.218,29,20,227.853,542.825,770.6780000000001,621.936,567.67,1189.606,High
6379196471,4.529,4.414,1.951,2.463,29,20,245.417,584.724,830.1410000000001,657.148,609.033,1266.181,High
44070506944,4.368,4.253,1.973,2.28,23,20,187.51,454.647,642.1569999999999,580.069,478.228,1058.297,High
17182657587,4.237,4.054,1.752,2.302,21,20,166.693,421.91,588.6030000000001,532.134,444.898,977.032,High
21637442505,4.774,4.213,1.983,2.23,26,20,203.18,510.601,713.781,612.845,536.022,1148.8670000000002,High
5986828503,4.603000000000001,4.369,1.925,2.444,29,20,267.238,581.203,848.441,703.644,605.606,1309.25,High
8594129186,3.563,3.305,1.733,1.572,10,20,100.321,214.663,314.98400000000004,378.756,236.22,614.976,High
1083392,3.136,2.921,1.672,1.249,5,20,81.769,115.149,196.918,352.309,138.063,490.372,High
24887544376,4.63,4.254,2.047,2.207,31,20,249.646,639.161,888.8069999999999,708.146,665.52,1373.666,High
53579940662,4.652,4.473,2.091,2.382,30,20,237.753,570.998,808.751,639.869,595.216,1235.085,High
17180393538,4.1,3.915,1.957,1.958,9,20,66.19,169.993,236.183,304.4,189.31,493.71,High
47677148660,4.634,4.449,2.014,2.435,35,20,284.566,671.922,956.488,723.009,697.742,1420.751,High
59846402211,4.8260000000000005,4.428,2.2,2.228,34,20,279.572,647.089,926.661,708.262,672.135,1380.397,High
65560226479,4.793,4.409,2.162,2.247,35,20,259.961,656.017,915.978,737.292,683.124,1420.4160000000002,High
34834326311,4.692,4.323,1.858,2.465,26,20,209.01,499.039,708.049,569.725,522.002,1091.727,High
85202948,4.3,4.106,1.79,2.316,13,20,136.264,222.725,358.98900000000003,401.954,242.41,644.364,High
50550150059,4.775,4.497,2.127,2.37,31,20,168.029,491.426,659.4549999999999,541.24,514.944,1056.184,High
25519762448,4.498,4.165,1.899,2.266,26,20,238.182,511.808,749.99,632.148,537.277,1169.4250000000002,High
17301538,4.077999999999999,3.914,1.815,2.099,9,20,72.332,175.911,248.243,323.792,194.343,518.135,High
20433753272,4.483,4.167,1.983,2.184,30,20,259.98,633.422,893.402,671.712,658.894,1330.606,High
5779943273,4.327,4.337,1.823,2.514,31,20,230.55,591.976,822.5260000000001,662.854,615.961,1278.815,High
67633667,4.357,4.145,1.897,2.248,10,20,74.066,148.406,222.472,304.173,164.995,469.168,High
61255977773,4.2170000000000005,3.806,1.842,1.964,24,20,204.381,469.219,673.6,639.487,497.567,1137.054,High
29247774599,4.777,4.429,1.914,2.515,38,20,318.619,731.577,1050.196,761.045,757.824,1518.869,High
18639364865,4.57,4.403,1.89,2.513,26,20,223.093,477.69,700.783,593.119,500.676,1093.795,High
42407020269,4.723,4.34,2.035,2.305,40,20,314.33,810.869,1125.199,742.377,837.318,1579.695,High
2718089887,4.555,4.267,1.914,2.353,24,20,198.818,453.995,652.813,568.001,477.554,1045.5549999999998,High
61468638626,4.558,4.212,1.85,2.362,37,20,280.288,717.559,997.847,732.042,745.622,1477.664,High
59182550856,4.792,4.516,1.901,2.615,30,20,237.527,548.967,786.4939999999999,639.129,573.367,1212.496,High
23698700259,4.216,4.138,1.93,2.208,32,20,302.984,658.654,961.638,781.863,685.362,1467.225,High
4833152512,4.216,3.943,1.6,2.343,12,20,151.709,226.473,378.182,421.323,246.597,667.92,High
12901696003,3.781,3.648,1.737,1.911,11,20,108.355,209.006,317.361,417.696,230.529,648.225,High
48494731370,4.5600000000000005,4.369,2.045,2.324,27,20,194.494,499.041,693.535,597.998,523.168,1121.1660000000002,High
3309371764,4.379,3.977,2.011,1.966,21,20,151.373,422.27,573.643,520.656,446.822,967.478,High
10993482027,4.721,4.177,2.052,2.125,31,20,242.322,589.925,832.247,666.027,615.648,1281.6750000000002,High
9197982739,4.543,4.248,1.815,2.433,23,20,220.825,439.832,660.6569999999999,571.667,463.021,1034.688,High
3038326670,4.595000000000001,4.119,2.078,2.041,31,20,291.762,655.657,947.419,722.246,681.754,1404.0,High
33818427251,4.757,4.265,2.073,2.192,44,20,357.309,933.381,1290.69,833.689,961.365,1795.054,High
51615106947,3.902,3.654,1.8,1.854,18,20,121.752,321.135,442.887,492.734,344.974,837.708,High
34359738880,3.675,3.408,1.991,1.417,4,20,12.979,36.22,49.199,173.982,51.472,225.454,High
21440560905,4.439,4.404,2.001,2.403,37,20,310.958,733.358,1044.316,783.907,758.062,1541.969,High
19303230781,4.707,4.442,1.99,2.452,39,20,318.118,793.016,1111.134,798.593,818.936,1617.529,High
66881439046,4.529999999999999,4.426,1.854,2.572,31,20,237.314,576.497,813.8109999999999,693.562,602.707,1296.269,High
23370663511,3.937,3.822,1.761,2.061,22,20,206.776,466.829,673.605,643.865,494.502,1138.367,High
26753,3.63,3.335,1.372,1.963,9,20,112.092,192.371,304.463,377.322,213.703,591.025,High
11279057202,4.449,4.225,1.956,2.269,20,20,189.325,410.252,599.577,539.751,432.355,972.106,High
3149057,3.635,3.465,1.682,1.783,11,20,117.452,211.375,328.827,424.13,233.881,658.011,High
19413035062,4.622,4.39,2.124,2.266,26,20,231.6,521.472,753.072,597.669,545.699,1143.368,High
4210704,3.682,3.364,1.682,1.682,6,20,59.688,116.364,176.05200000000002,302.059,135.493,437.552,High
66404193264,4.73,4.549,1.945,2.604,41,20,304.461,793.444,1097.905,790.062,819.21,1609.272,High
7963730851,4.389,4.141,1.917,2.224,34,20,293.673,712.89,1006.563,703.374,737.874,1441.248,High
63535718959,4.396,4.4,2.038,2.362,28,20,180.451,490.84,671.2909999999999,596.849,515.654,1112.5030000000002,High
35480673187,4.723,4.541,2.072,2.469,25,20,178.729,431.392,610.121,532.526,453.382,985.908,High
54250682708,4.616,4.329,2.098,2.231,31,20,229.848,601.354,831.202,657.59,626.078,1283.668,High
42940090454,4.757,4.465,1.972,2.493,37,20,324.786,740.251,1065.037,765.966,766.043,1532.009,High
4194322,3.519,3.24,1.717,1.523,7,20,65.119,146.546,211.665,308.613,166.422,475.035,High
26145856152,4.673,4.204,1.93,2.274,25,20,258.402,518.88,777.2819999999999,674.401,544.63,1219.031,High
516,3.2,2.918,1.397,1.521,5,20,46.875,93.44,140.315,276.367,113.449,389.816,High
13510200873,4.743,4.185,2.057,2.128,27,20,219.692,502.389,722.081,599.548,527.225,1126.773,High
2054,3.594,3.125,1.457,1.668,7,20,75.503,152.715,228.218,310.159,173.182,483.341,High
42816679970,4.45,4.333,2.038,2.295,24,20,194.272,440.359,634.631,558.911,463.162,1022.073,High
29722921102,4.447,4.425,2.03,2.395,35,20,287.474,708.987,996.461,756.81,735.393,1492.203,High
25349323985,4.818,4.409,2.016,2.393,40,20,335.886,813.879,1149.765,785.91,839.888,1625.798,High
59927856659,4.867,4.59,1.955,2.635,35,20,309.273,642.851,952.124,771.142,668.038,1439.18,High
27568214260,4.797000000000001,4.271,1.996,2.275,29,20,234.214,611.022,845.2360000000001,700.385,637.358,1337.743,High
5104469002,4.536,4.362,2.05,2.312,15,20,129.407,261.863,391.27,428.788,281.336,710.124,High
25377721555,4.48,4.179,2.057,2.122,30,20,252.066,593.996,846.062,699.077,620.132,1319.2089999999998,High
11836220031,4.582,4.452,1.987,2.465,35,20,292.484,698.965,991.449,721.601,723.413,1445.014,High
15854231946,4.732,4.528,2.02,2.508,28,20,299.015,567.424,866.439,664.074,590.969,1255.043,High
59468584192,4.367,4.211,2.082,2.129,25,20,206.634,463.775,670.409,597.896,488.098,1085.994,High
2151678209,3.485,3.199,1.882,1.317,8,20,53.411,133.177,186.588,288.727,152.673,441.4,High
4718608,3.929,3.621,1.749,1.872,7,20,66.975,128.071,195.046,286.671,146.224,432.895,High
32698983500,4.734999999999999,4.522,2.061,2.461,29,20,231.651,515.815,747.4660000000001,653.518,540.628,1194.1460000000002,High
49027632140,4.566,4.363,2.115,2.248,26,20,220.432,467.142,687.574,583.899,491.848,1075.747,High
12765511351,4.472,4.236,2.17,2.066,38,20,342.938,791.504,1134.442,794.417,817.582,1611.999,High
268435490,3.396,3.192,1.722,1.47,7,20,67.978,152.233,220.211,335.526,172.636,508.162,High
4194562,3.687,3.407,1.717,1.69,7,20,55.809,129.281,185.09,266.701,147.664,414.365,High
34088559319,4.666,4.445,2.118,2.327,38,20,268.412,738.202,1006.614,732.63,764.714,1497.344,High
48046750599,4.577000000000001,4.468,2.05,2.418,39,20,291.745,733.345,1025.09,751.498,758.871,1510.369,High
39130902402,4.298,4.115,1.892,2.223,25,20,241.074,495.646,736.72,606.864,520.485,1127.3490000000002,High
16952026523,4.674,4.505,2.051,2.454,38,20,301.291,739.44,1040.731,730.325,764.738,1495.063,High
40808701682,4.55,4.161,2.121,2.04,31,20,266.93,633.406,900.336,679.671,659.523,1339.194,High
43469705336,4.815,4.415,2.027,2.388,33,20,267.22,674.046,941.266,683.4,698.695,1382.095,High
28148046061,4.652,4.333,2.064,2.269,31,20,234.162,589.519,823.681,660.453,615.4,1275.853,High
4370467202,3.573,3.332,1.919,1.413,12,20,106.352,248.378,354.73,440.831,272.587,713.418,High
6174611130,4.396,4.192,1.929,2.263,26,20,264.832,560.782,825.614,683.08,585.138,1268.218,High
35209438463,4.586,4.35,1.931,2.419,35,20,274.832,711.87,986.702,674.348,736.905,1411.253,High
34360789504,3.423,3.276,1.995,1.281,6,20,72.016,110.119,182.135,307.337,130.738,438.075,High
22911080821,4.406000000000001,4.386,2.037,2.349,34,20,277.569,682.55,960.119,727.677,708.616,1436.293,High
27258731422,4.745,4.307,1.938,2.369,36,20,333.492,762.968,1096.46,754.88,788.805,1543.685,High
264195,4.2620000000000005,4.036,1.57,2.466,10,20,76.345,144.669,221.014,288.881,160.683,449.564,High
31447982662,4.753,4.206,1.96,2.246,25,20,230.341,507.487,737.828,633.972,533.665,1167.637,High
25955892989,4.728,4.335,2.052,2.283,38,20,350.144,780.151,1130.295,814.329,805.934,1620.263,High
12352225554,3.957,3.801,1.757,2.044,14,20,114.394,272.898,387.292,428.548,294.693,723.241,High
18255875127,4.024,3.742,1.803,1.939,21,20,224.134,445.068,669.202,658.398,470.904,1129.302,High
31490736571,4.7010000000000005,4.401,2.025,2.376,38,20,266.194,744.209,1010.403,689.417,769.993,1459.41,High
32297860710,4.599,4.474,1.86,2.614,32,20,257.338,609.554,866.892,649.054,633.424,1282.478,High
8665433496,4.038,3.765,1.976,1.789,17,20,122.79,320.25,443.04,446.95,343.426,790.376,High
135413254,4.351,4.051,1.871,2.18,19,20,192.747,381.628,574.375,503.513,402.68,906.193,High
85475080,4.583,4.239,1.98,2.259,19,20,212.262,374.899,587.1610000000001,505.001,395.815,900.816,High
14301530164,4.4350000000000005,4.2,2.042,2.158,21,20,201.362,413.611,614.973,610.183,437.643,1047.826,High
64956635130,4.686,4.484,2.015,2.469,46,20,329.809,891.568,1221.377,849.526,918.884,1768.41,High
31989688243,4.799,4.403,1.917,2.486,41,20,359.376,837.833,1197.2089999999998,830.389,864.419,1694.808,High
49358719493,4.604,4.307,2.008,2.299,24,20,200.563,400.692,601.255,535.795,424.548,960.343,High
60036323798,4.93,4.516,1.816,2.7,38,20,272.715,743.823,1016.538,740.402,769.33,1509.732,High
32499419644,4.691,4.477,1.996,2.481,36,20,284.457,732.469,1016.926,720.924,758.448,1479.3719999999998,High
60322877207,4.408,4.09,1.948,2.142,29,20,202.42,541.88,744.3,608.524,567.911,1176.435,High
40880157123,4.726,4.164,1.812,2.352,27,20,223.41,515.984,739.394,634.834,541.156,1175.9899999999998,High
6147014564,4.765,4.62,2.055,2.565,37,20,307.827,695.659,1003.486,740.502,719.444,1459.946,High
939623321,4.556,4.288,2.031,2.257,20,20,168.951,350.57,519.521,449.879,370.856,820.735,High
45300913770,4.359,4.047,1.955,2.092,26,20,240.162,518.062,758.224,659.473,543.909,1203.382,High
51539610112,3.732,3.587,1.993,1.594,6,20,38.639,88.351,126.99,245.812,105.701,351.51300000000003,High
21591880934,4.734,4.541,2.023,2.518,35,20,300.705,721.755,1022.46,728.037,747.051,1475.0880000000002,High
42924917325,4.459,4.382,1.987,2.395,30,20,230.619,533.213,763.832,672.213,558.706,1230.919,High
29738391928,4.661,4.4,2.027,2.373,34,20,270.971,676.695,947.666,680.533,701.96,1382.493,High
2992425379,4.54,4.31,1.818,2.492,29,20,261.075,603.171,864.2460000000001,612.599,625.634,1238.2330000000002,High
598086950,4.558,4.248,1.823,2.425,25,20,186.145,464.77,650.915,561.348,488.817,1050.165,High
42860498956,4.823,4.408,1.996,2.412,30,20,269.998,565.65,835.6479999999999,660.857,590.201,1251.058,High
56067180983,4.734999999999999,4.554,2.013,2.541,36,20,272.129,664.794,936.923,718.692,690.457,1409.149,High
71835048,4.315,4.062,1.795,2.267,20,20,183.376,411.382,594.758,503.059,433.066,936.125,High
43490185353,4.673,4.422,2.035,2.387,22,20,182.423,385.444,567.867,548.906,407.986,956.892,High
38066188118,4.668,4.452,2.042,2.41,39,20,371.385,779.698,1151.083,804.252,804.807,1609.059,High
52911579876,4.179,4.165,2.14,2.025,26,20,207.934,538.001,745.935,642.233,564.194,1206.427,High
32566281496,4.404,4.331,2.081,2.25,25,20,188.737,446.524,635.261,585.913,471.399,1057.312,High
27819891441,4.752,4.549,2.01,2.539,33,20,270.484,663.158,933.642,685.561,687.126,1372.687,High
1051393,3.276,3.098,1.41,1.688,8,20,89.584,152.406,241.99,379.825,175.243,555.068,High
58915140943,4.772,4.369,2.001,2.368,42,20,323.288,824.321,1147.609,809.683,852.215,1661.898,High
67235918516,4.859999999999999,4.75,1.976,2.774,33,20,255.504,585.561,841.065,652.966,610.734,1263.7,High
9753234797,4.428999999999999,4.349,2.028,2.321,32,20,250.536,587.853,838.3889999999999,671.644,612.92,1284.564,High
13918748288,4.551,4.386,1.99,2.396,32,20,275.88,608.477,884.357,662.241,631.729,1293.97,High
4194305,3.349,3.075,1.504,1.571,5,20,30.36,67.32,97.68,230.585,85.244,315.829,High
8594130824,3.549,3.346,1.75,1.596,14,20,128.113,309.413,437.526,454.362,333.234,787.596,High
62947400028,4.837,4.426,2.043,2.383,37,20,259.475,690.612,950.087,712.324,717.84,1430.164,High
17364998805,4.395,4.032,1.823,2.209,22,20,239.365,475.093,714.4580000000001,634.671,501.06,1135.731,High
41527846317,4.552,4.443,2.08,2.363,32,20,229.305,592.766,822.0709999999999,635.578,617.436,1253.014,High
68433487250,4.604,4.269,1.93,2.339,37,20,271.224,691.231,962.455,749.655,719.075,1468.73,High
44593010002,4.538,4.488,1.965,2.523,32,20,255.116,614.414,869.53,665.532,638.628,1304.16,High
39796129868,4.535,4.287,1.995,2.292,16,20,175.768,297.914,473.682,504.279,321.141,825.4200000000001,High
49878008044,4.759,4.555,2.087,2.468,32,20,236.603,588.003,824.606,655.904,612.611,1268.515,High
31375777015,4.665,4.522,2.138,2.384,37,20,292.093,688.389,980.482,730.657,713.216,1443.873,High
35475434039,4.332,4.173,1.963,2.21,20,20,162.051,392.845,554.896,531.493,415.827,947.32,High
18292945600,4.399,4.062,2.029,2.033,17,20,202.488,375.28,577.768,554.778,398.827,953.605,High
64176689225,4.5,4.426,2.067,2.359,28,20,237.985,525.245,763.23,661.104,549.712,1210.816,High
54429287544,4.475,4.145,1.956,2.189,27,20,226.15,547.863,774.013,665.949,573.6,1239.549,High
3895018340,4.476,4.304,1.849,2.455,24,20,194.576,450.956,645.532,549.685,473.642,1023.327,High
65876850509,4.836,4.549,1.979,2.57,37,20,293.612,676.129,969.741,747.13,702.095,1449.225,High
65088215200,4.67,4.476,2.105,2.371,30,20,208.371,551.206,759.577,637.486,575.875,1213.361,High
64183246505,4.581,4.249,2.093,2.156,36,20,288.854,735.178,1024.032,726.656,761.748,1488.404,High
1051648,3.592,3.36,1.693,1.667,7,20,95.66,135.116,230.776,345.297,155.198,500.495,High
262178,3.235,3.092,1.473,1.619,7,20,58.808,146.004,204.812,303.695,165.995,469.69,High
51540658310,3.64,3.498,1.837,1.661,12,20,117.613,260.836,378.449,465.3,285.371,750.671,High
67109890,3.703,3.501,1.764,1.737,8,20,72.261,134.915,207.176,298.245,153.084,451.329,High
29920972398,4.531000000000001,4.369,2.121,2.248,41,20,390.475,867.311,1257.786,837.947,894.878,1732.825,High
187663744,4.419,4.315,2.058,2.257,22,20,175.364,400.307,575.671,520.058,422.404,942.462,High
25029828495,4.865,4.59,2.109,2.481,40,20,326.393,785.981,1112.374,780.925,811.317,1592.242,High
32510524957,4.723,4.309,1.594,2.715,33,20,304.648,662.729,967.377,740.961,689.063,1430.024,High
18669697460,4.526,4.308,2.033,2.275,32,20,294.607,686.475,981.082,726.51,710.282,1436.792,High
20490703596,4.74,4.276,2.052,2.224,30,20,251.96,612.653,864.613,728.89,638.651,1367.541,High
3074,3.912,3.608,1.512,2.096,8,20,82.822,146.893,229.715,302.016,164.853,466.869,High
4198662,4.269,3.798,1.637,2.161,11,20,100.99,197.188,298.178,354.241,216.097,570.338,High
12407385583,4.599,4.408,2.074,2.334,38,20,342.883,770.82,1113.703,824.619,797.066,1621.685,High
8013664882,4.726,4.26,1.957,2.303,32,20,267.116,647.875,914.991,684.155,673.069,1357.224,High
4371538318,4.723,4.185,1.862,2.323,20,20,168.399,369.979,538.3779999999999,607.355,393.179,1000.534,High
11701147040,4.584,4.419,2.027,2.392,29,20,283.691,600.698,884.3889999999999,646.237,623.51,1269.7469999999998,High
4194560,3.247,2.973,1.703,1.27,5,20,27.573,80.641,108.214,234.37,98.918,333.288,High
49358719501,4.788,4.353,1.955,2.398,26,20,218.464,440.271,658.735,565.961,464.764,1030.725,High
29055628208,4.418,4.298,2.147,2.151,30,20,258.358,649.422,907.78,704.667,675.651,1380.318,High
4195346,3.868,3.715,1.698,2.017,10,20,97.969,186.462,284.431,360.283,205.396,565.679,High
41176390519,4.6370000000000005,4.457,2.061,2.396,38,20,287.404,746.963,1034.367,751.423,772.536,1523.9589999999998,High
64049286972,4.663,4.448,2.014,2.434,33,20,233.006,611.916,844.922,673.244,637.425,1310.669,High
10335591990,4.502,4.061,1.83,2.231,26,20,269.113,580.216,849.329,727.209,604.408,1331.617,High
49358979591,4.276,4.059,2.144,1.915,26,20,182.531,466.686,649.217,575.239,491.703,1066.942,High
40512023,4.426,4.218,1.896,2.322,20,20,179.249,389.349,568.598,533.606,412.517,946.123,High
536870913,3.483,3.195,1.818,1.377,5,20,32.275,60.164,92.439,214.516,77.209,291.725,High
39590461254,4.571,4.528,2.009,2.519,37,20,283.297,697.407,980.704,733.286,722.778,1456.064,High
536872966,3.553,3.37,1.725,1.645,8,20,97.918,165.343,263.261,366.342,185.859,552.201,High
63022153734,4.504,4.356,1.909,2.447,24,20,211.043,440.15,651.193,621.158,465.409,1086.567,High
8666744504,4.072000000000001,3.768,1.932,1.836,20,20,201.892,431.706,633.598,574.518,456.963,1031.481,High
13950547068,4.675,4.46,1.935,2.525,35,20,302.045,691.481,993.526,728.841,716.969,1445.81,High
68160000,3.5210000000000004,3.172,1.84,1.332,6,20,77.903,117.837,195.74,324.35,139.222,463.572,High
4194566,3.514,3.31,1.674,1.636,9,20,83.217,178.565,261.782,331.224,198.739,529.963,High
62757078003,4.62,4.459,1.899,2.56,34,20,265.877,633.139,899.0160000000001,692.849,658.355,1351.2040000000002,High
10884257531,4.6530000000000005,4.207,1.806,2.401,29,20,294.183,588.545,882.728,712.152,613.801,1325.953,High
4838129682,4.638999999999999,4.317,1.973,2.344,12,20,96.926,210.445,307.371,334.873,228.626,563.499,High
4366611388,4.269,3.931,1.961,1.97,24,20,216.12,507.593,723.713,609.361,533.678,1143.039,High
14871723978,4.677,4.477,1.976,2.501,38,20,348.329,771.742,1120.071,818.052,796.721,1614.773,High
33570211677,4.7330000000000005,4.359,2.101,2.258,34,20,287.27,688.022,975.292,708.129,714.26,1422.389,High
39402607901,4.523,4.261,1.945,2.316,27,20,240.929,491.643,732.572,641.06,516.008,1157.068,High
524802,4.118,3.816,1.566,2.25,7,20,68.625,117.699,186.324,304.216,134.724,438.94,High
31547487971,4.587,4.392,1.913,2.479,30,20,280.084,622.267,902.351,673.09,646.797,1319.8870000000002,High
35433489602,3.926,3.775,2.063,1.712,14,20,126.963,279.707,406.67,421.521,301.28,722.8009999999999,High
41355898132,4.498,4.269,1.927,2.342,23,20,184.648,426.857,611.505,562.374,451.136,1013.51,High
48978857042,4.563000000000001,4.107,2.047,2.06,32,20,252.533,648.7,901.233,734.957,676.02,1410.977,High
44985507433,4.542,4.367,2.087,2.28,32,20,291.356,662.374,953.73,707.477,687.096,1394.573,High
20547838971,4.523,4.295,1.806,2.489,36,20,306.94,743.596,1050.536,719.236,768.753,1487.989,High
47030485555,4.505,4.374,2.054,2.32,30,20,248.608,590.432,839.04,673.62,615.568,1289.188,High
45798236750,4.455,4.337,2.048,2.289,28,20,239.138,578.94,818.0780000000001,685.879,604.331,1290.21,High
7223644074,4.765000000000001,4.206,1.971,2.235,29,20,234.12,559.437,793.557,650.587,585.449,1236.036,High
5784110945,4.642,4.446,2.017,2.429,25,20,202.307,448.446,650.753,565.611,470.873,1036.484,High
67546350415,4.483,4.378,2.101,2.277,35,20,250.14,632.557,882.697,697.331,659.01,1356.341,High
44281700129,4.7170000000000005,4.403,1.574,2.829,31,20,239.629,548.616,788.245,611.762,572.909,1184.6709999999998,High
42081814965,4.613,4.466,1.906,2.56,29,20,239.294,509.252,748.546,637.922,533.529,1171.451,High
8241910944,4.502,4.161,2.127,2.034,25,20,229.353,512.532,741.885,609.597,536.691,1146.288,High
539,3.007,2.819,1.417,1.402,11,20,85.673,252.729,338.40200000000004,381.062,276.058,657.12,High
35697601198,4.859999999999999,4.499,2.002,2.497,33,20,313.474,649.484,962.958,713.365,674.477,1387.842,High
58531400220,4.611000000000001,4.065,1.939,2.126,29,20,249.914,566.265,816.179,740.656,593.698,1334.3539999999998,High
4300480001,4.458,4.13,1.6,2.53,16,20,158.891,286.208,445.0990000000001,472.459,306.221,778.6800000000001,High
38101052794,4.682,4.379,1.994,2.385,43,20,352.176,900.999,1253.175,818.485,927.335,1745.8200000000002,High
1051649,3.534,3.244,1.228,2.016,9,20,98.55,169.72,268.27,356.729,191.399,548.1279999999999,High
55032154109,4.381,4.203,2.125,2.078,33,20,252.087,660.262,912.349,670.505,685.371,1355.876,High
35047780567,4.365,4.345,2.034,2.311,26,20,219.752,478.196,697.9480000000001,595.528,501.143,1096.671,High
65362933566,4.6080000000000005,4.374,2.073,2.301,45,20,363.252,900.317,1263.569,858.772,928.733,1787.505,High
34436415883,3.677,3.678,1.907,1.771,17,20,99.82,320.112,419.932,480.331,344.711,825.042,High
57244815325,4.473,3.933,1.898,2.035,33,20,246.996,696.651,943.647,752.283,725.538,1477.821,High
67109376,3.263,3.02,1.775,1.245,4,20,18.337,44.078,62.415000000000006,194.445,61.384,255.829,High
1054720,3.942,3.719,1.663,2.056,7,20,78.635,118.441,197.076,306.44,135.597,442.037,High
53122878730,4.736000000000001,4.328,1.965,2.363,31,20,284.747,606.033,890.78,699.389,632.187,1331.576,High
38398686213,4.758,4.414,1.931,2.483,29,20,287.4,552.943,840.343,668.977,576.399,1245.376,High
51606718339,3.7,3.538,1.843,1.695,16,20,95.45,294.61,390.06,420.48,317.66,738.1400000000001,High
19806130838,4.336,4.295,1.945,2.35,24,20,225.2,491.514,716.7139999999999,654.612,516.744,1171.356,High
25820961000,4.402,4.37,2.039,2.331,22,20,194.927,452.715,647.6419999999999,617.864,476.251,1094.115,High
40692451311,4.795,4.522,2.049,2.473,40,20,295.325,794.997,1090.322,757.321,820.289,1577.61,High
2343971583,4.665,4.378,1.973,2.405,36,20,272.612,709.224,981.836,677.894,733.737,1411.631,High
36180285813,4.686999999999999,4.343,2.078,2.265,29,20,206.748,531.032,737.78,585.663,554.925,1140.588,High
549453827,4.156,4.125,1.848,2.277,10,20,77.991,164.833,242.824,331.153,181.943,513.096,High
22167954214,4.117,3.926,1.808,2.118,22,20,199.018,469.48,668.498,600.335,495.313,1095.648,High
35655917698,4.319,4.256,2.058,2.198,18,20,111.682,290.609,402.291,441.787,311.495,753.2819999999999,High
46341156383,4.715,4.527,1.935,2.592,35,20,285.048,649.252,934.3,683.435,674.539,1357.974,High
7548132062,4.69,4.41,1.848,2.562,35,20,338.475,713.863,1052.3380000000002,759.227,738.706,1497.933,High
58853389191,4.696,4.503,2.096,2.407,39,20,305.465,745.086,1050.551,721.523,770.425,1491.948,High
46960704663,4.693,4.422,1.904,2.518,39,20,288.564,722.56,1011.124,738.182,749.087,1487.269,High
61506813623,4.837,4.381,1.939,2.442,37,20,343.02,738.676,1081.696,816.262,765.659,1581.9209999999998,High
8589955464,4.258,4.002,1.926,2.076,11,20,87.287,207.795,295.082,356.455,227.527,583.982,High
32652375998,4.471,4.343,2.075,2.268,41,20,332.742,869.92,1202.662,807.088,897.398,1704.486,High
41033792149,4.891,4.455,1.795,2.66,35,20,307.883,676.895,984.778,728.435,702.4,1430.835,High
43543129057,4.668,4.347,1.964,2.383,35,20,276.152,687.838,963.99,704.622,713.073,1417.695,High
2151677968,3.795,3.638,1.881,1.757,6,20,53.387,101.484,154.87099999999998,293.102,119.149,412.251,High
8373125296,4.672000000000001,4.382,1.914,2.468,26,20,217.743,529.965,747.7080000000001,599.38,553.154,1152.534,High
10743974723,4.332,4.121,1.805,2.316,19,20,153.946,337.529,491.475,480.283,360.494,840.777,High
4194323,3.68,3.484,1.713,1.771,9,20,63.821,166.996,230.817,323.323,185.671,508.994,High
964719025,4.5920000000000005,4.338,1.834,2.504,23,20,188.51,449.191,637.701,550.821,471.113,1021.934,High
48379845211,4.409,4.268,1.974,2.294,34,20,280.636,689.164,969.8,744.956,716.302,1461.258,High
10636619644,4.596,4.319,1.939,2.38,41,20,381.885,915.165,1297.05,898.561,940.76,1839.321,High
15955124524,4.886,4.314,1.99,2.324,37,20,309.699,767.599,1077.298,747.12,793.895,1541.015,High
48267645438,4.654999999999999,4.328,1.875,2.453,41,20,347.334,881.281,1228.615,802.221,907.487,1709.708,High
60668289583,4.596,4.369,1.969,2.4,26,20,223.463,489.436,712.899,597.454,512.702,1110.156,High
33422994453,4.4670000000000005,4.262,2.04,2.222,29,20,251.574,544.195,795.769,666.046,569.786,1235.832,High
34360262670,4.2780000000000005,4.168,1.995,2.173,11,20,84.02,190.217,274.237,306.791,207.356,514.1469999999999,High
6983516162,4.083,3.737,1.764,1.973,9,20,93.717,171.175,264.892,359.23,190.84,550.07,High
38819534640,4.593999999999999,4.296,1.839,2.457,27,20,191.727,518.459,710.1859999999999,617.169,542.719,1159.888,High
4104,3.931,3.651,1.663,1.988,6,20,40.282,90.691,130.973,245.38,106.717,352.097,High
68499197967,4.693,4.321,1.992,2.329,36,20,288.962,696.729,985.691,746.942,724.26,1471.202,High
1393401260,4.499,4.423,1.867,2.556,29,20,281.018,593.07,874.088,712.057,617.67,1329.727,High
8589934600,3.722,3.547,1.924,1.623,5,20,32.309,76.471,108.78,215.094,92.944,308.038,High
31646742626,4.533,4.346,1.902,2.444,32,20,268.844,654.542,923.386,718.226,680.376,1398.602,High
537921536,3.24,3.115,1.856,1.259,5,20,85.097,107.515,192.612,363.064,128.802,491.866,High
34426863618,3.683,3.521,1.798,1.723,7,20,52.778,121.984,174.762,297.737,140.568,438.30500000000006,High
67359427337,4.871,4.438,2.056,2.382,37,20,284.415,654.145,938.56,730.544,680.489,1411.033,High
36033417789,4.738,4.396,2.115,2.281,28,20,211.095,520.63,731.725,633.633,544.969,1178.602,High
49358849543,4.279999999999999,4.098,1.838,2.26,27,20,215.077,504.778,719.855,623.637,530.5,1154.137,High
2362372,4.1690000000000005,4.179,1.865,2.314,11,20,93.826,186.17,279.996,329.84,203.182,533.0219999999999,High
28072581910,4.649,4.382,2.101,2.281,26,20,213.789,482.366,696.155,623.068,506.95,1130.018,High
8589936778,3.765,3.556,1.932,1.624,10,20,101.193,209.145,310.338,363.345,229.622,592.9670000000001,High
15599184830,4.548,4.387,2.093,2.294,33,20,313.092,685.106,998.198,762.614,710.776,1473.39,High
20019751574,4.6080000000000005,4.382,1.887,2.495,28,20,209.899,517.754,727.653,608.249,541.529,1149.778,High
37285041271,4.424,4.248,1.833,2.415,33,20,295.47,692.82,988.29,741.908,718.535,1460.443,High
40455674220,4.559,4.251,2.104,2.147,31,20,254.15,665.116,919.266,708.091,690.936,1399.027,High
34650356094,4.518,4.35,1.908,2.442,31,20,251.922,635.104,887.0260000000001,684.713,659.143,1343.856,High
1051650,3.644,3.584,1.637,1.947,9,20,118.135,187.863,305.998,416.937,208.793,625.73,High
8555386373,4.614,4.239,1.882,2.357,31,20,312.33,630.862,943.192,741.151,656.481,1397.632,High
17249242163,3.92,3.546,1.766,1.78,19,20,151.409,410.852,562.261,545.034,437.029,982.063,High
49358717453,4.637,4.562,1.973,2.589,25,20,179.713,396.155,575.8679999999999,547.644,418.662,966.306,High
135862790,4.276,3.941,1.852,2.089,16,20,205.193,337.357,542.5500000000001,508.09,359.332,867.422,High
67378182,4.682,4.568,1.891,2.677,15,20,132.197,235.916,368.113,381.117,253.152,634.269,High
28677157205,4.806,4.582,1.967,2.615,30,20,231.213,556.348,787.5609999999999,635.131,580.462,1215.5929999999998,High
4375187715,4.1,3.97,1.73,2.24,15,20,145.684,284.487,430.1710000000001,499.403,306.334,805.7370000000001,High
8650243240,4.388,3.96,1.979,1.981,23,20,230.072,520.02,750.092,646.863,545.768,1192.631,High
23827435179,4.859,4.733,2.141,2.592,32,20,320.351,599.065,919.416,729.379,622.966,1352.345,High
34974447157,4.806,4.595,1.928,2.667,28,20,228.095,492.756,720.851,582.269,515.693,1097.962,High
52482475352,4.573,4.15,2.023,2.127,25,20,220.775,478.295,699.07,641.195,503.217,1144.412,High
44969010990,4.601,4.331,2.119,2.212,33,20,298.579,678.543,977.122,689.83,703.074,1392.904,High
8725202435,4.202,3.925,1.837,2.088,15,20,134.808,261.599,396.407,398.009,280.685,678.694,High
49740997669,4.585,4.195,1.907,2.288,32,20,251.773,604.198,855.971,675.265,630.677,1305.942,High
15570560350,4.76,4.354,1.921,2.433,33,20,275.963,631.89,907.853,682.454,657.298,1339.752,High
39898923111,4.466,4.088,1.853,2.235,26,20,211.568,519.78,731.348,620.564,544.448,1165.012,High
9746541646,4.768,4.317,2.035,2.282,29,20,258.738,570.884,829.6220000000001,650.31,595.094,1245.404,High
39279258918,4.706,4.498,1.952,2.546,31,20,279.555,600.135,879.69,705.901,625.349,1331.25,High
31143270087,4.361000000000001,4.158,1.807,2.351,26,20,260.486,531.531,792.0169999999999,665.518,557.389,1222.9070000000002,High
38331592393,4.619999999999999,4.46,2.023,2.437,35,20,320.321,693.876,1014.197,742.077,717.637,1459.714,High
56249592353,4.353,4.14,1.966,2.174,25,20,258.127,512.045,770.172,655.05,536.675,1191.725,High
1027,3.854,3.315,1.441,1.874,9,20,76.092,157.503,233.595,299.191,175.534,474.725,High
17571438804,4.561,4.223,1.934,2.289,27,20,249.834,565.406,815.24,677.912,590.777,1268.689,High
71303176,3.598,3.5,1.977,1.523,6,20,45.858,100.173,146.031,264.998,117.791,382.789,High
14360874270,4.963,4.509,2.002,2.507,39,20,314.275,770.858,1085.1329999999998,748.505,796.597,1545.102,High
14510344385,4.767,4.253,1.996,2.257,21,20,182.716,415.885,598.601,535.473,438.574,974.047,High
17182133815,4.133,3.718,1.695,2.023,21,20,213.261,456.262,669.523,593.507,481.157,1074.664,High
38479348686,4.965,4.64,2.181,2.459,32,20,283.431,586.872,870.3029999999999,681.93,610.312,1292.242,High
58364376398,4.44,4.265,1.946,2.319,35,20,272.059,695.852,967.911,773.37,723.868,1497.238,High
57311924053,4.254,4.192,1.936,2.256,29,20,273.797,566.807,840.604,701.123,592.641,1293.764,High
16777218,3.632,3.286,1.705,1.581,5,20,45.998,92.409,138.407,249.829,110.838,360.667,High
40704035341,4.595000000000001,4.275,1.872,2.403,27,20,222.45,481.133,703.583,629.991,505.382,1135.373,High
64547203579,4.586,4.16,1.899,2.261,34,20,223.828,663.657,887.485,692.95,691.351,1384.301,High
20467414861,4.716,4.575,2.106,2.469,37,20,300.743,724.808,1025.551,733.98,749.441,1483.421,High
65771452506,4.638999999999999,4.246,1.749,2.497,26,20,296.251,529.178,825.429,689.617,555.311,1244.928,High
36195467135,4.841,4.45,2.119,2.331,44,20,375.858,871.82,1247.678,828.082,897.789,1725.871,High
66900777942,4.855,4.321,2.105,2.216,37,20,317.177,747.843,1065.02,774.234,775.685,1549.919,High
17093003066,4.683,4.467,2.104,2.363,36,20,300.242,689.136,989.378,737.278,714.56,1451.838,High
33514954912,4.593999999999999,4.363,2.134,2.229,27,20,189.854,506.998,696.852,587.77,531.354,1119.124,High
61957199711,4.727,4.507,2.103,2.404,44,20,317.377,828.659,1146.036,809.039,855.367,1664.406,High
3146752,3.516,3.302,1.725,1.577,7,20,75.506,140.318,215.824,347.73,160.791,508.521,High
16054353671,4.714,4.483,1.721,2.762,39,20,343.305,752.795,1096.1,782.948,777.952,1560.9,High
1376918528,4.121,3.807,1.867,1.94,14,20,153.988,277.118,431.106,472.736,299.674,772.41,High
19436030665,4.709,4.347,1.96,2.387,27,20,203.119,516.069,719.188,587.27,541.211,1128.481,High
2627286837,4.2940000000000005,4.056,1.985,2.071,29,20,282.095,621.09,903.185,686.43,646.491,1332.9209999999998,High
42291867629,4.779999999999999,4.346,2.095,2.251,40,20,326.984,802.954,1129.938,780.108,828.567,1608.675,High
17265551423,4.515000000000001,4.322,1.897,2.425,29,20,250.821,571.243,822.0640000000001,666.668,595.784,1262.452,High
34359869698,3.879,3.45,1.935,1.515,7,20,36.693,110.996,147.689,254.345,129.368,383.713,High
37130838222,4.65,4.391,2.185,2.206,28,20,223.368,545.605,768.973,624.144,570.254,1194.398,High
49619122152,4.718,4.511,2.026,2.485,38,20,246.876,690.53,937.406,661.495,715.379,1376.874,High
34360265217,4.12,4.004,1.684,2.32,10,20,72.813,137.784,210.597,305.767,154.599,460.366,High
13782420068,4.506,4.306,1.884,2.422,33,20,263.499,640.784,904.283,695.375,666.195,1361.5700000000002,High
24466662965,4.697,4.357,1.983,2.374,33,20,269.712,622.297,892.009,675.96,647.988,1323.948,High
51451681548,4.737,4.454,2.126,2.328,32,20,265.318,581.756,847.074,686.45,606.93,1293.38,High
36221511015,4.746,4.296,1.979,2.317,35,20,304.262,728.485,1032.747,745.261,754.011,1499.272,High
48893418508,4.57,4.515,2.118,2.397,27,20,225.008,472.796,697.804,604.118,496.636,1100.754,High
38653353311,4.782,4.333,2.012,2.321,44,20,347.631,895.889,1243.52,824.898,923.282,1748.18,High
38654705666,3.932,3.648,1.938,1.71,6,20,39.235,91.925,131.16,250.595,109.09,359.685,High
14117470043,4.7940000000000005,4.263,1.863,2.4,40,20,361.333,825.156,1186.489,829.28,851.94,1681.22,High
41355417706,4.638,4.38,2.076,2.304,28,20,227.644,582.613,810.2570000000001,644.896,607.115,1252.011,High
4238366006,4.7620000000000005,4.292,1.794,2.498,30,20,255.728,576.909,832.637,668.499,601.699,1270.198,High
39595507587,4.601,4.019,1.779,2.24,30,20,265.309,609.522,874.8310000000001,681.313,635.569,1316.882,High
7475340605,4.558,4.301,2.02,2.281,34,20,278.092,651.491,929.583,705.42,677.264,1382.684,High
13186964650,4.239000000000001,4.037,1.967,2.07,23,20,219.879,494.784,714.663,613.934,520.403,1134.337,High
536873474,3.383,3.234,1.534,1.7,7,20,93.879,146.665,240.544,376.615,167.576,544.191,High
13488045397,4.706,4.276,2.033,2.243,37,20,302.125,735.543,1037.668,744.31,761.937,1506.2469999999998,High
2051,3.344,3.072,1.371,1.701,7,20,66.481,135.941,202.422,282.057,155.473,437.53,High
21532679731,4.527,4.357,2.096,2.261,31,20,235.808,589.567,825.375,647.177,614.498,1261.6750000000002,High
5,2.6260000000000003,2.461,1.093,1.368,6,20,37.022,112.715,149.737,283.961,135.11,419.071,High
66042863349,4.367,4.215,1.855,2.36,35,20,256.477,696.158,952.635,727.355,723.375,1450.73,High
537922051,3.699,3.233,1.371,1.862,10,20,109.817,221.568,331.385,454.273,245.551,699.8240000000001,High
67239267207,4.751,4.291,2.153,2.138,37,20,255.59,699.222,954.812,744.817,726.93,1471.7469999999998,High
32776,3.5490000000000004,3.291,1.729,1.562,5,20,37.309,85.392,122.701,244.478,103.171,347.649,High
60806800820,4.429,4.21,1.884,2.326,30,20,253.133,598.237,851.37,673.243,623.541,1296.784,High
1506607402,4.207,4.157,1.933,2.224,23,20,216.24,485.58,701.8199999999999,619.567,509.262,1128.829,High
37463035963,4.6370000000000005,4.511,2.034,2.477,28,20,266.806,569.603,836.4089999999999,665.685,592.76,1258.445,High
60788302047,4.581,4.103,1.773,2.33,35,20,237.65,679.228,916.878,764.338,707.896,1472.234,High
8388744,3.739,3.436,1.763,1.673,7,20,39.265,137.622,176.887,277.29,156.417,433.707,High
43794957096,4.663,4.184,2.16,2.024,19,20,150.996,371.896,522.892,497.245,395.278,892.523,High
31500951405,4.5840000000000005,4.436,1.99,2.446,40,20,325.753,760.747,1086.5,741.624,786.948,1528.572,High
1051136,3.153,2.926,1.517,1.409,5,20,79.966,104.478,184.444,335.201,126.634,461.835,High
67831402232,4.527,4.33,2.093,2.237,33,20,249.512,643.631,893.143,677.476,670.343,1347.819,High
59802058908,4.504,4.183,2.179,2.004,30,20,238.701,601.838,840.539,664.62,629.576,1294.196,High
57379032949,4.327,4.124,1.876,2.248,32,20,276.199,638.913,915.112,750.659,666.2,1416.859,High
19602601766,4.449,4.269,2.072,2.197,33,20,267.376,660.216,927.592,695.145,685.487,1380.632,High
40214608049,4.503,4.361,1.962,2.399,31,20,251.658,627.416,879.0740000000001,691.539,651.929,1343.4679999999998,High
6060800999,4.674,4.195,1.913,2.282,32,20,260.557,650.55,911.107,672.773,675.829,1348.602,High
4194326,3.421,3.244,1.745,1.499,9,20,81.211,200.288,281.499,346.778,221.507,568.2850000000001,High
34493956098,3.836,3.589,1.762,1.827,6,20,48.398,88.583,136.981,252.877,106.03,358.90700000000004,High
34967929227,4.45,4.351,2.111,2.24,19,20,109.731,322.342,432.073,409.815,342.214,752.029,High
53026235793,4.386,4.326,2.024,2.302,27,20,237.553,490.75,728.303,615.639,514.054,1129.693,High
67316509277,4.808,4.297,2.137,2.16,32,20,262.16,595.503,857.663,694.254,622.038,1316.292,High
10267029409,4.702999999999999,4.472,1.909,2.563,35,20,306.861,668.022,974.883,708.092,692.355,1400.447,High
2912780775,4.640000000000001,4.399,1.969,2.43,33,20,266.536,647.697,914.233,641.103,670.93,1312.033,High
49291609740,4.3870000000000005,4.286,2.135,2.151,26,20,204.976,486.442,691.418,610.647,510.394,1121.0410000000002,High
39539919178,4.589,4.448,2.116,2.332,24,20,181.608,448.257,629.865,554.294,471.84,1026.134,High
185083074,4.306,3.959,1.901,2.058,18,20,202.624,391.752,594.376,556.379,414.92,971.299,High
544608335,4.263,3.994,1.911,2.083,23,20,198.05,457.661,655.711,538.529,480.95,1019.479,High
23819283247,4.692,4.476,2.095,2.381,38,20,315.124,747.225,1062.3490000000002,759.155,772.548,1531.703,High
26023981266,4.6240000000000006,4.566,2.168,2.398,29,20,225.754,536.233,761.987,592.114,558.475,1150.589,High
58982291970,4.54,4.124,1.828,2.296,30,20,290.937,611.379,902.316,751.039,638.426,1389.465,High
2868074855,4.702999999999999,4.553,2.035,2.518,34,20,272.7,646.835,919.535,687.951,670.299,1358.25,High
16903938032,4.414000000000001,4.219,2.066,2.153,39,20,357.701,836.634,1194.335,853.762,862.816,1716.578,High
51334766436,4.633,4.465,2.035,2.43,37,20,303.907,746.703,1050.61,760.164,772.654,1532.818,High
65640772575,4.6,4.132,1.994,2.138,39,20,365.702,816.502,1182.204,859.702,844.875,1704.577,High
58293972588,4.568,4.379,2.101,2.278,35,20,303.877,687.244,991.121,735.939,713.2,1449.139,High
2235828382,4.357,4.332,1.858,2.474,21,20,154.693,387.961,542.654,509.831,409.387,919.218,High
18432,3.398,3.054,1.736,1.318,4,20,51.005,67.268,118.273,246.092,85.75,331.842,High
62335156136,4.965,4.456,2.099,2.357,36,20,317.818,712.126,1029.944,764.701,738.064,1502.765,High
49661507329,4.431,4.268,2.09,2.178,26,20,222.45,452.953,675.403,585.364,476.389,1061.7530000000002,High
40416892511,4.728,4.371,2.119,2.252,31,20,271.76,611.614,883.374,719.485,637.071,1356.556,High
38845844173,4.718,4.25,2.081,2.169,29,20,254.258,555.785,810.043,653.307,580.779,1234.086,High
24932991105,4.316000000000001,4.323,2.004,2.319,25,20,180.175,461.842,642.017,555.626,484.755,1040.381,High
19368829413,4.846,4.6,1.805,2.795,28,20,222.539,557.505,780.044,619.02,579.682,1198.702,High
50064442576,4.599,4.364,1.952,2.412,26,20,200.164,465.439,665.6030000000001,558.561,489.456,1048.017,High
6509562242,3.507,3.476,1.768,1.708,11,20,89.692,226.827,316.519,411.116,249.601,660.717,High
36339027777,4.521,4.266,2.007,2.259,32,20,281.849,647.324,929.173,688.716,672.042,1360.758,High
24793716089,4.591,4.287,2.04,2.247,32,20,264.894,627.1,891.994,679.708,653.151,1332.859,High
264194,4.295999999999999,3.893,1.638,2.255,8,20,69.846,119.109,188.955,269.193,135.635,404.828,High
1909910544,4.470000000000001,4.302,1.995,2.307,27,20,260.687,537.298,797.985,645.823,560.247,1206.07,High
30641024499,4.464,4.32,2.067,2.253,37,20,294.167,768.028,1062.195,754.088,793.591,1547.679,High
49325173791,4.468999999999999,4.254,1.987,2.267,32,20,264.148,579.812,843.96,640.952,605.781,1246.733,High
42474496,4.0920000000000005,3.738,1.809,1.929,12,20,138.812,250.834,389.646,401.358,271.376,672.7339999999999,High
12553676534,4.729,4.533,1.99,2.543,35,20,299.204,665.172,964.376,683.798,689.358,1373.156,High
4194310,3.607,3.346,1.745,1.601,7,20,74.402,142.675,217.077,286.558,162.012,448.57,High
50073655574,4.63,4.537,1.858,2.679,32,20,269.357,593.531,862.8879999999999,715.042,618.301,1333.343,High
4366270467,3.759,3.601,1.736,1.865,9,20,69.778,158.418,228.19600000000003,336.048,177.726,513.774,High
29884400605,4.827,4.529,2.015,2.514,41,20,312.809,795.387,1108.196,749.529,820.843,1570.3719999999998,High
28687386089,4.679,4.36,1.992,2.368,37,20,278.223,720.693,998.916,700.803,746.47,1447.273,High
16853083733,4.564,4.245,1.872,2.373,32,20,306.981,607.445,914.426,739.548,633.023,1372.571,High
1342177280,3.496,3.292,1.814,1.478,4,20,39.01,60.259,99.269,220.252,77.692,297.944,High
54441412348,4.633,4.2,2.191,2.009,36,20,256.994,698.384,955.378,710.425,725.126,1435.551,High
40197338785,4.616,4.548,2.126,2.422,34,20,294.329,660.866,955.195,710.046,684.7,1394.746,High
47581960731,4.577999999999999,4.24,2.066,2.174,26,20,199.959,492.886,692.845,604.38,517.608,1121.9879999999998,High
48361789555,4.890000000000001,4.536,1.762,2.774,30,20,245.994,540.977,786.971,635.656,564.802,1200.458,High
19095369021,4.508,4.194,2.092,2.102,31,20,257.726,657.394,915.12,659.713,682.882,1342.5949999999998,High
38804105028,4.538,4.175,1.921,2.254,28,20,235.219,541.106,776.325,674.473,566.172,1240.645,High
56825389053,4.666,4.484,2.093,2.391,42,20,294.03,812.242,1106.272,757.753,837.872,1595.625,High
67566700235,4.628,4.231,2.101,2.13,34,20,301.528,666.379,967.907,735.432,694.31,1429.742,High
14882978577,4.747,4.255,1.919,2.336,28,20,269.507,542.13,811.637,691.216,567.368,1258.584,High
45244108459,4.459,4.281,2.156,2.125,27,20,236.897,507.225,744.1220000000001,637.489,532.651,1170.14,High
351077821,4.521,4.018,2.039,1.979,32,20,274.303,695.629,969.932,712.969,721.083,1434.052,High
21016242343,4.836,4.545,1.852,2.693,31,20,261.338,560.212,821.55,640.878,584.066,1224.944,High
38664235837,4.673,4.075,2.052,2.023,26,20,235.076,504.511,739.587,637.896,529.864,1167.76,High
16795777,3.423,3.402,1.534,1.868,9,20,99.165,187.953,287.118,400.727,209.849,610.576,High
59990309510,4.613,4.491,2.045,2.446,36,20,293.202,694.599,987.801,782.799,721.156,1503.955,High
18961868881,4.425,4.373,1.991,2.382,26,20,210.894,472.676,683.5699999999999,585.765,496.055,1081.82,High
49295809284,4.647,4.424,1.948,2.476,27,20,213.549,474.859,688.408,575.479,499.061,1074.54,High
21967292236,4.803,4.412,2.101,2.311,29,20,253.703,579.465,833.168,646.923,604.099,1251.022,High
43339634780,4.54,4.209,1.713,2.496,32,20,258.455,663.523,921.978,701.905,689.256,1391.161,High
4194311,3.662,3.353,1.749,1.604,9,20,71.812,173.373,245.185,292.133,192.493,484.626,High
10483484420,4.526,4.085,1.898,2.187,27,20,281.789,579.789,861.578,656.005,603.965,1259.97,High
57504780826,4.845000000000001,4.382,1.939,2.443,28,20,255.28,523.834,779.1139999999999,657.241,549.148,1206.389,High
30981565945,4.498,4.333,2.126,2.207,39,20,294.457,781.353,1075.81,732.235,807.846,1540.081,High
11278508338,4.577999999999999,4.417,1.956,2.461,18,20,137.637,329.899,467.536,484.625,350.405,835.03,High
49291871276,7.0,4.48,1.973,2.507,26,20,207.548,456.056,663.604,590.878,480.783,1071.661,High
14642298750,4.725,4.509,1.972,2.537,42,20,366.243,871.806,1238.049,856.082,897.331,1753.413,High
131584,3.378,2.943,1.63,1.313,4,20,21.011,43.851,64.862,201.674,61.565,263.23900000000003,High
30463855662,4.774,4.433,2.002,2.431,34,20,270.765,666.499,937.264,686.138,692.667,1378.805,High
20451078532,4.87,4.284,2.082,2.202,27,20,239.463,550.602,790.0649999999999,629.724,575.279,1205.0030000000002,High
36061813048,4.559,4.321,1.989,2.332,29,20,207.238,560.622,767.8599999999999,634.75,584.833,1219.583,High
29100318538,4.715,4.528,2.037,2.491,33,20,227.867,590.89,818.757,666.748,616.144,1282.892,High
27216978150,4.699,4.252,2.171,2.081,23,20,180.132,452.721,632.8530000000001,592.789,477.84,1070.629,High
1714690,4.284,3.932,1.928,2.004,13,20,145.961,247.166,393.127,420.789,267.808,688.597,High
57144152021,4.643,4.021,1.958,2.063,34,20,290.801,666.795,957.596,828.375,694.993,1523.368,High
110183215,4.536,4.317,2.01,2.307,22,20,164.941,405.394,570.335,535.403,428.85,964.253,High
44048919,3.959,3.416,1.973,1.443,15,20,169.807,348.574,518.381,562.293,374.867,937.16,High
42360303683,4.6240000000000006,4.249,1.899,2.35,32,20,274.441,647.809,922.25,681.671,672.774,1354.4450000000002,High
48893418536,4.612,4.261,2.106,2.155,27,20,214.876,505.841,720.717,605.422,530.578,1136.0,High
67195900322,4.6370000000000005,4.339,2.075,2.264,25,20,163.339,455.863,619.202,575.781,480.345,1056.126,High
36611844498,4.839,4.408,1.745,2.663,25,20,241.891,496.458,738.349,644.971,519.493,1164.464,High
14496163470,4.413,4.061,2.006,2.055,27,20,240.461,587.847,828.308,675.584,614.088,1289.672,High
21312212810,4.819,4.561,2.086,2.475,33,20,287.074,610.056,897.1300000000001,708.421,635.025,1343.446,High
58597766700,4.84,4.593,2.095,2.498,32,20,233.894,583.175,817.069,690.907,608.296,1299.203,High
40433240105,4.532,4.333,1.991,2.342,19,20,144.24,322.11,466.35,499.298,344.902,844.2,High
1171972595,4.835,4.566,2.016,2.55,33,20,267.774,632.139,899.913,634.938,654.824,1289.762,High
55700098009,4.996,4.636,2.147,2.489,39,20,308.667,717.187,1025.854,722.287,742.678,1464.965,High
36171689952,4.355,4.242,2.087,2.155,23,20,204.627,422.794,627.421,540.441,445.353,985.794,High
1101285640,4.452,4.084,1.801,2.283,17,20,143.864,313.174,457.038,444.802,334.895,779.697,High
4362375430,4.420999999999999,3.993,1.845,2.148,15,20,118.351,256.931,375.282,421.527,277.525,699.0519999999999,High
10358244211,4.654999999999999,4.156,1.98,2.176,30,20,235.213,577.183,812.396,624.466,601.768,1226.234,High
34763512832,4.170999999999999,3.988,2.091,1.897,15,20,161.154,280.563,441.717,426.404,301.13,727.534,High
62529487226,4.658,4.437,1.921,2.516,30,20,204.441,533.68,738.121,595.75,558.82,1154.5700000000002,High
51802271237,4.709,4.449,2.019,2.43,32,20,251.881,548.498,800.379,654.628,573.941,1228.569,High
53229223407,4.644,4.403,1.964,2.439,41,20,312.485,803.483,1115.9679999999998,785.31,829.041,1614.351,High
36993049864,4.501,4.368,2.089,2.279,26,20,210.321,486.206,696.527,602.106,509.733,1111.839,High
25527634771,4.486000000000001,4.245,2.033,2.212,30,20,254.512,611.915,866.4269999999999,648.577,637.538,1286.115,High
15415459535,4.668,4.361,2.048,2.313,40,20,328.784,802.938,1131.722,792.146,829.709,1621.855,High
52591924114,4.823,4.565,2.045,2.52,29,20,256.08,554.909,810.989,664.371,579.234,1243.605,High
52062708341,4.666,4.491,1.939,2.552,31,20,244.195,618.006,862.201,695.789,643.567,1339.356,High
49944477274,4.605,4.419,2.058,2.361,31,20,299.719,638.646,938.365,716.914,664.238,1381.152,High
11017607641,4.485,4.316,2.0,2.316,31,20,263.157,619.944,883.1009999999999,676.671,644.0,1320.671,High
312484375,4.508,4.254,2.027,2.227,18,20,148.112,343.027,491.139,465.076,364.647,829.723,High
26324812502,4.547000000000001,4.389,1.96,2.429,23,20,220.96,462.444,683.404,606.944,486.277,1093.221,High
392,3.092,2.767,1.508,1.259,7,20,53.867,150.07,203.937,301.953,172.427,474.38,High
49375764045,4.414999999999999,4.154,1.878,2.276,37,20,313.936,712.49,1026.426,807.71,740.028,1547.738,High
4370470056,4.1850000000000005,3.759,1.931,1.828,16,20,144.911,336.046,480.957,492.697,359.671,852.3679999999999,High
1050625,3.399,3.045,1.372,1.673,6,20,65.683,110.27,175.953,313.723,131.628,445.351,High
25336944579,4.6,4.202,2.117,2.085,33,20,244.831,633.24,878.071,679.12,660.071,1339.191,High
39919960042,4.623,4.334,2.055,2.279,37,20,303.802,750.112,1053.914,721.275,775.909,1497.184,High
272121752,4.331,4.335,1.99,2.345,24,20,253.473,502.076,755.549,580.467,522.704,1103.1709999999998,High
50294645797,4.606,4.399,1.852,2.547,34,20,245.008,635.293,880.301,701.1,660.853,1361.953,High
10900311337,4.6080000000000005,4.102,2.032,2.07,30,20,261.686,593.201,854.887,659.095,618.652,1277.747,High
26887229318,4.259,4.02,2.11,1.91,28,20,232.997,580.861,813.858,682.004,608.967,1290.971,High
16992621343,4.640000000000001,4.283,2.059,2.224,39,20,298.191,750.355,1048.546,727.426,776.95,1504.3760000000002,High
55969222485,4.261,4.019,1.79,2.229,25,20,207.746,471.468,679.214,590.25,495.967,1086.217,High
60717315334,4.44,4.069,1.828,2.241,23,20,220.927,461.976,682.903,639.6,489.108,1128.708,High
20153492785,4.447000000000001,4.332,1.99,2.342,33,20,303.248,672.29,975.538,694.089,696.528,1390.6170000000002,High
11423292291,4.477,4.271,1.878,2.393,27,20,243.384,515.886,759.27,655.727,539.766,1195.493,High
5016217027,4.5280000000000005,4.207,1.948,2.259,35,20,317.404,738.528,1055.932,738.751,763.272,1502.023,High
6682625946,4.841,4.443,2.061,2.382,31,20,240.619,564.839,805.4580000000001,632.394,588.607,1221.001,High
26977065455,4.656000000000001,4.394,1.908,2.486,42,20,314.341,821.075,1135.4160000000002,756.821,848.009,1604.83,High
37049468626,4.445,4.173,2.031,2.142,22,20,196.136,417.978,614.114,569.832,441.437,1011.269,High
40080713725,4.524000000000001,4.265,1.978,2.287,42,20,350.228,882.085,1232.313,819.529,908.55,1728.079,High
16305916479,4.5600000000000005,4.435,2.035,2.4,35,20,300.935,693.445,994.38,757.052,719.042,1476.094,High
10884750747,4.262,3.949,1.895,2.054,27,20,236.187,575.019,811.206,650.241,601.133,1251.374,High
19738222957,4.547000000000001,4.303,2.101,2.202,30,20,255.318,636.358,891.6759999999999,665.494,661.003,1326.497,High
53887285292,4.456,4.269,2.047,2.222,32,20,264.846,637.693,902.539,708.938,664.472,1373.41,High
60399296132,4.317,3.965,1.867,2.098,20,20,215.71,411.053,626.763,600.911,435.36,1036.271,High
10513949252,4.456,4.118,1.843,2.275,24,20,227.165,499.319,726.484,618.415,524.814,1143.2289999999998,High
15335198798,4.7170000000000005,4.097,1.886,2.211,23,20,245.885,477.547,723.432,637.053,503.168,1140.221,High
9205727526,4.354,4.236,1.844,2.392,21,20,184.393,393.204,577.597,555.943,416.651,972.594,High
17249242675,3.854,3.554,1.629,1.925,20,20,183.866,436.621,620.487,576.075,462.879,1038.9540000000002,High
531624,4.177,4.074,1.659,2.415,16,20,152.942,320.105,473.047,422.626,339.479,762.105,High
49291611671,4.684,4.321,2.034,2.287,29,20,262.69,523.586,786.2760000000001,635.306,548.528,1183.834,High
33285436366,4.754,4.47,2.12,2.35,44,20,366.172,898.215,1264.3870000000002,853.452,925.094,1778.546,High
33763640243,4.539000000000001,4.449,1.976,2.473,33,20,287.419,639.01,926.429,683.803,664.43,1348.233,High
4413554296,4.738,4.514,1.965,2.549,29,20,244.124,566.115,810.239,668.573,589.153,1257.726,High
4299161602,3.613,3.357,1.754,1.603,6,20,71.881,120.483,192.364,334.857,140.064,474.9210000000001,High
17213440001,3.5500000000000003,3.336,1.539,1.797,7,20,56.877,118.433,175.31,284.859,138.084,422.943,High
57893756683,4.548,4.41,2.099,2.311,37,20,325.716,726.616,1052.332,763.622,752.305,1515.927,High
3139,3.801,3.454,1.441,2.013,12,20,104.338,239.407,343.745,385.344,260.502,645.846,High
10173506758,4.365,4.333,1.844,2.489,32,20,257.217,631.962,889.179,686.076,657.033,1343.109,High
49016781141,4.475,4.367,1.927,2.44,31,20,258.766,586.376,845.142,679.847,611.67,1291.5169999999998,High
36893388156,4.666,4.465,2.133,2.332,31,20,288.281,598.769,887.05,686.172,623.582,1309.754,High
43721983484,4.119,3.975,1.982,1.993,31,20,264.566,648.377,912.943,700.23,675.289,1375.519,High
22173795915,4.5440000000000005,4.241,2.06,2.181,29,20,258.392,571.822,830.2139999999999,702.014,597.834,1299.848,High
38840352007,4.3260000000000005,4.068,1.892,2.176,28,20,231.329,539.741,771.0699999999999,637.115,564.771,1201.886,High
37501460658,4.65,4.456,2.107,2.349,27,20,196.894,529.896,726.79,604.785,553.278,1158.063,High
8589934728,3.679,3.473,1.928,1.545,7,20,37.181,126.989,164.17000000000002,261.573,145.407,406.98,High
14375483254,4.411,4.155,1.673,2.482,35,20,355.713,793.245,1148.958,806.111,819.262,1625.373,High
64758172477,4.62,4.276,2.045,2.231,34,20,238.055,664.639,902.694,707.484,692.796,1400.2800000000002,High
59042766779,4.6160000000000005,4.559,2.027,2.532,43,20,322.788,813.19,1135.978,796.739,839.905,1636.644,High
50666028829,4.675,4.188,1.962,2.226,40,20,347.132,834.754,1181.886,819.579,862.164,1681.743,High
38806414576,4.523,4.278,1.885,2.393,25,20,220.153,509.799,729.952,649.805,533.964,1183.769,High
29956193118,4.511,4.239,2.052,2.187,37,20,323.919,765.357,1089.2759999999998,800.218,792.07,1592.288,High
5445135550,4.5440000000000005,4.211,1.759,2.452,29,20,263.531,613.166,876.6970000000001,668.092,638.304,1306.396,High
8631883144,4.172000000000001,3.906,1.936,1.97,16,20,131.554,302.945,434.499,457.808,325.737,783.5450000000001,High
59131566733,4.48,4.207,1.937,2.27,25,20,184.054,442.61,626.664,583.194,467.864,1051.058,High
17182133559,3.802,3.53,1.978,1.552,22,20,187.751,481.681,669.432,645.919,508.421,1154.34,High
59607032531,4.508,4.37,2.142,2.228,31,20,241.677,610.176,851.8530000000001,690.925,635.893,1326.818,High
10614732174,4.621,4.205,1.814,2.391,36,20,341.596,778.194,1119.79,780.134,803.842,1583.976,High
25077134800,4.484,4.443,2.03,2.413,36,20,298.005,710.673,1008.678,758.361,736.183,1494.544,High
55361423876,4.425999999999999,4.336,1.834,2.502,25,20,216.866,459.432,676.298,618.418,484.108,1102.526,High
20869897139,4.596,4.254,2.05,2.204,37,20,329.792,786.775,1116.567,782.309,813.133,1595.442,High
4295001256,3.882,3.633,1.649,1.984,13,20,117.41,272.186,389.596,427.028,294.542,721.5699999999999,High
58000093053,4.429,4.265,2.058,2.207,34,20,266.326,638.041,904.367,678.768,663.449,1342.217,High
42391750488,4.7490000000000006,4.564,1.879,2.685,38,20,310.913,724.977,1035.89,750.636,749.406,1500.042,High
41158449038,4.76,4.382,2.156,2.226,32,20,286.791,631.6,918.391,677.604,656.705,1334.3090000000002,High
4769711131,4.59,4.344,1.959,2.385,22,20,202.115,409.563,611.678,549.158,431.138,980.296,High
2049,3.336,2.877,1.371,1.506,5,20,39.479,69.643,109.122,257.514,88.602,346.116,High
52077527298,3.75,3.393,1.745,1.648,10,20,80.314,207.268,287.582,398.833,230.75,629.5830000000001,High
49494207859,4.472,4.325,2.015,2.31,35,20,256.635,659.636,916.271,677.957,685.38,1363.337,High
20471038970,7.0,4.819,2.088,2.731,30,20,249.966,529.669,779.635,638.977,552.316,1191.293,High
54453501509,4.661,4.395,2.032,2.363,34,20,298.169,650.568,948.737,709.398,675.654,1385.052,High
8460076897,4.612,4.389,1.934,2.455,27,20,213.206,480.968,694.174,559.335,503.772,1063.107,High
56727650237,4.585,4.293,1.983,2.31,41,20,299.733,809.115,1108.848,775.441,836.52,1611.961,High
25677527231,4.865,4.435,2.138,2.297,45,20,363.283,931.216,1294.499,832.6,957.371,1789.971,High
90887,3.614,3.374,1.75,1.624,14,20,129.133,298.411,427.544,465.009,322.026,787.0350000000001,High


==> data/intro/MotCorr_APP_SIGNED_MULT_4x4_TRAINING_DATA_BAUGH_WOOLEY_A1_combined.csv <==
Config_uint,PDPLUT,1-ACCURACY
1000,1501926.1540919999,0.40654499685336687
1001,1692587.8673999999,0.41022686990428925
1002,1773141.39492,0.384
1003,1812933.506412,0.3293938238658025
1004,1733566.96287,0.40625
1005,1877370.598152,0.4093457943925234
1006,2075718.5395800003,0.383887171561051
1007,2116424.022336,0.16112845673505793
1008,992347.720182,0.6206947090722557
1009,1134700.216,0.6206947090722557
1010,1642131.3008,0.4106603773584906
1011,1874833.888956,0.3098718462154586
1012,1482437.3687200001,0.36573899962391876
1013,1909959.2328960001,0.3845876195632557
1014,1867803.15182,0.3649692112207995
1015,2102784.8727599997,0.1817085206711262
1016,1670328.884407,0.4051383399209486
1017,1848209.84232,0.4100017733640716
1018,2191936.028478,0.3820394302424299
1019,2162583.0844320003,0.32732474964234626
1020,1739703.617756,0.40486370924639226
1021,1947871.543424,0.4081124355096958
1022,2263579.93224,0.3757292882147024
1023,3023273.414448,0.16328816216821596
456,1073736.701028,0.4118436353877807
457,1060140.6675659998,0.42484635645302893
458,1377011.0488049998,0.35594345887486956
459,1324063.1465999999,0.3127591405955522
460,1298828.241216,0.40272217774219377
461,1445244.18129,0.40357335248698145
462,1311617.376,0.3057273997206147
463,2132382.604856,0.2947316103379721
464,1035469.056504,0.5605764900165141
465,1174463.0954840002,0.5605764900165141
466,1209402.3249,0.33907480314960625
467,1423378.5368000001,0.40981539846915804
468,1284639.829354,0.37915078933043
469,1215253.968264,0.3755847427132062
470,1280427.981,0.31128287492471396
471,1401159.693759,0.2972919549318047
472,1545524.1983790002,0.41168052946963596
473,1520244.5023999999,0.42480049109883367
474,2027368.484262,0.35323193916349815
475,1830410.50725,0.3143233578016187
476,1263940.9614,0.4052706552706553
477,1444453.2710999998,0.405682431217407
478,1168706.3193599998,0.30248148889333604
479,1871025.7512870003,0.29463753723932473
480,675051.601536,0.6214990859232177
481,879390.887232,0.6214990859232177
482,1277615.211366,0.41163163351871057
483,1232756.6013,0.310396484570059
484,1171275.93375,0.36211437170805116
485,1486436.540778,0.381952582709817
486,1473659.3860000002,0.3643926788685524
487,1721223.2879509998,0.18962882096069866
488,1271489.444784,0.4060420787628124
489,1364089.0755239998,0.4131089459698849
490,1352895.466,0.3852736505548241
491,1523880.138672,0.33111449220235833
492,1510778.7015999998,0.40589912671538053
493,1592495.2383780002,0.4077635327635327
494,1889127.988992,0.3842293214940643
495,1741347.117973,0.1625807889458436
496,898041.982328,0.6168649919200824
497,1207007.853282,0.6168649919200824
498,1647086.5310000002,0.41112055130746716
499,1614694.893152,0.30934747798238593
500,1299800.2248,0.3653737525889663
501,1425821.3697499998,0.3819951338199513
502,1661675.0096520002,0.3630485893416928
503,1877407.3661520001,0.18289343992990914
504,1212373.5804,0.4078332734459217
505,1606600.8420000002,0.41091521219101623
506,1692000.5457600001,0.3845647058823529
507,1890981.579177,0.32633587786259544
508,1645875.339582,0.40652580903985025
509,1654653.73594,0.40907473309608544
510,2006957.5644800002,0.3801027828953748
511,1929915.52233,0.16469008726784518
512,303824.65028400003,0.3135831594229199
513,525421.982648,0.3135831594229199
514,736703.24986,0.4239969503478509
515,707262.720528,0.4245006153554861
516,632303.631344,0.35705234428306853
517,616903.65072,0.3618617174728339
518,819649.651392,0.3893276825274513
519,966372.3943480001,0.33167825223435954
520,704775.902306,0.407362193633205
521,735560.65856,0.3981642955484167
522,684849.5292600001,0.3970476911430735
523,1069203.8195269997,0.364326375711575
524,779846.521875,0.39310409269295454
525,909412.7811599999,0.3913445533567598
526,1079135.479366,0.422277559620726
527,976645.8140080001,0.32741142226237074
528,618756.842116,0.39896373056994816
529,627726.9675,0.39896373056994816
530,773839.9771439999,0.4231759656652361
531,808168.3605000001,0.4229930812245285
532,749797.0445000001,0.3614387367189784
533,865063.1995199999,0.3614829080404429
534,1004238.745888,0.387615562403698
535,1188246.620358,0.32616058975891615
536,805851.360405,0.4066697980272428
537,846506.2669439999,0.3958925460713303
538,935398.9723170002,0.3912878428395179
539,1004473.670602,0.35763358778625953
540,1166630.711844,0.3925364758698092
541,890944.80962,0.39024615954099573
542,1465178.2295040002,0.42360844529750474
543,1428190.896132,0.32544319097502017
544,522665.99660799996,0.3131808278867102
545,616258.0163250001,0.3131808278867102
546,1046955.0895440001,0.4247855100095329
547,988583.4750089999,0.42448631758356214
548,1019139.8162399998,0.356711474771089
549,997726.709144,0.3641529423095444
550,1132647.74168,0.39368340213113184
551,1208895.135651,0.331942789034565
552,813415.925,0.4069069069069069
553,958306.05,0.3997246443322625
554,1094404.209206,0.3973121332576188
555,1260644.683,0.36696900982615266
556,1088829.8826390002,0.39353452303092595
557,1140475.1368200001,0.3924835693788762
558,1451684.3211359999,0.42149631190727077
559,1275324.8644,0.32602794812506286
560,682753.5902499999,0.3992402003108272
561,797141.3018400001,0.3992402003108272
562,1219813.896443,0.4233813292648041
563,1118537.87214,0.423860513598029
564,997785.7643519999,0.3637959621574174
565,1142975.1329360001,0.36255286428296807
566,1245268.04787,0.3865036580670004
567,1274117.94,0.32666069116621854
568,853291.617984,0.40663159872252486
569,1034086.2368849999,0.3964426515082058
570,1274412.54512,0.392039517431367
571,1282942.6490159999,0.3567000476871721
572,1280512.604586,0.3920651258538411
573,1195409.520144,0.3892282065519156
574,1260179.1336000003,0.42388174313687843
575,1573275.707514,0.32577361153109563
576,453258.5376,0.4873463485177151
577,653337.32802,0.4873463485177151
578,758106.936756,0.3632432432432432
579,898771.228047,0.36791383219954643
580,855085.11759,0.36942913201906
581,1039641.7473,0.37186297856750317
582,1048693.7878400001,0.34581300408244553
583,1034904.2090200002,0.3084695393759287
584,950001.8629919998,0.4161012286814597
585,989021.5806380002,0.41304936377583246
586,1147410.1254,0.3527758938087394
587,1338066.9475109999,0.314484515876127
588,1399310.4849,0.39818429414434864
589,1220943.7944,0.3849876723586887
590,1473819.34077,0.3475269246110889
591,1239806.9102,0.30810276679841897
592,630932.58777,0.49102995354797374
593,724714.077672,0.49102995354797374
594,956566.1471669999,0.3619909502262444
595,948445.006296,0.36774985830341966
596,846337.730472,0.3672686441470946
597,987674.55129,0.3727106227106227
598,1147481.963352,0.3446693926398724
599,1286896.152906,0.30762367403588775
600,1314126.3151170001,0.4152239626270954
601,1210966.173144,0.4125180375180375
602,1239005.9354400001,0.3536372453928225
603,1565896.644,0.31426056338028174
604,1245534.3074999999,0.3985296787075694
605,1468581.223914,0.38873162268286
606,1746455.1851999997,0.3411131059245961
607,1669202.0163299998,0.30855165595650025
608,576735.43752,0.48571428571428577
609,865565.755704,0.48571428571428577
610,1042602.815878,0.41357672561323444
611,1033743.863866,0.36406158643539266
612,948508.9609589999,0.36309120804719996
613,1215814.0195199999,0.36094674556213013
614,1240348.71807,0.37465753424657533
615,1462894.1442,0.28563990419660523
616,1010032.056048,0.40868514041286963
617,1376493.155648,0.41370211991629513
618,1486904.527836,0.38848375793162226
619,1565840.9711999998,0.32618321361802616
620,1161475.4025,0.40115532734274706
621,1643347.3579999998,0.39773550724637685
622,2087285.5292800001,0.40590692703779263
623,1632443.9592960002,0.25616076150185085
624,786286.8,0.4799584797189397
625,1007468.4495689999,0.4799584797189397
626,1341488.576862,0.4149401254514351
627,1300751.9784000001,0.3601056544707494
628,1352767.837002,0.3641999225106548
629,1353943.678941,0.3666760855232175
630,1303821.258,0.3737166324435318
631,2028208.3341030001,0.28086838534599734
632,1346539.711164,0.4081993120758576
633,1372084.832034,0.41097760786455484
634,1702008.3648,0.387185311376112
635,1590026.215548,0.3184864012613323
636,1535224.0159999998,0.40029338956633354
637,1423276.145325,0.4005795001810938
638,1808438.07723,0.40603112840466926
639,1846709.1865,0.25548373423757553
640,532481.7295,0.5626557232888759
641,731508.5481549999,0.5626557232888759
642,949474.612944,0.37364551083591335
643,1049797.269398,0.35373396104495525
644,708886.1241900001,0.3831126747523378
645,1070160.352716,0.399041873669269
646,1131041.52291,0.3227091633466136
647,1212512.850032,0.287306864854293
648,757874.679705,0.41226121723678366
649,948410.251932,0.4203000882612533
650,1050942.9992840001,0.3774671829256776
651,1122147.491064,0.3525448420285896
652,984876.1977599999,0.4195472889980698
653,1119945.2932469998,0.4287220952715767
654,1224764.005836,0.3351501337825785
655,1512985.1332049998,0.29080986258649255
656,742688.3912760001,0.5614781142312486
657,964057.403608,0.5614781142312486
658,1314930.7413680002,0.37328037202092623
659,1209497.7396600002,0.3540321092452482
660,905223.15765,0.3840304182509505
661,898579.7594879998,0.39721161530947513
662,1195504.728894,0.3195331205107741
663,1232613.051,0.2869020835371222
664,1018899.708453,0.412214419059472
665,1045193.1714999999,0.42243584090307784
666,1442720.1618899999,0.376275028333963
667,1476987.0258,0.3523099308839578
668,1412162.0900639999,0.41981918722022293
669,1264965.2632890001,0.4282450127427718
670,1606309.432,0.33121272365805166
671,1733111.2754539999,0.2923286870065308
672,636860.5363500001,0.574815137016094
673,673863.869952,0.574815137016094
674,1079921.0836049998,0.41759985069055616
675,1026965.9262880001,0.33578864663131014
676,987362.486072,0.37094194034064176
677,1404156.146862,0.3845804164014911
678,1140666.8510160001,0.3592299423433988
679,1391557.3343999998,0.22993630573248403
680,1033234.53246,0.4065963532356096
681,826595.1936060002,0.4138964817917291
682,1427827.9567500001,0.3884939195509822
683,1330803.054,0.34699223500795207
684,1202848.439,0.40971302428256073
685,1364771.2751820001,0.41457858769931666
686,1321278.4026000001,0.3829144749659069
687,1939487.6706450002,0.21072426391575327
688,868942.951068,0.5664575430405603
689,983884.9586639998,0.5664575430405603
690,1437706.7270999998,0.41683011114224344
691,1490846.5792,0.33510428964974415
692,1475044.7884199999,0.3677425425802202
693,1372290.4338,0.38521011460796795
694,1355287.023328,0.35826001955034215
695,1614572.7419580002,0.22458754656732305
696,1203063.435766,0.4055818946238483
697,1183382.204634,0.411297440423654
698,1610857.3052,0.3868305037050933
699,2080923.6056129998,0.3449506810709253
700,1310177.5084000002,0.4097694549951417
701,1588069.5707699999,0.4162285313704872
702,1962094.7236620001,0.37896281800391385
703,2195434.920976,0.21142672692059394
704,634418.152725,0.5486732373009856
705,806416.714272,0.5486732373009856
706,1064991.336878,0.3468605679473322
707,1170502.651198,0.4070652173913043
708,856256.076,0.37785075716110195
709,1075338.369638,0.3769397329483941
710,1312232.991168,0.31961550015019524
711,1608322.496571,0.2976799056232796
712,1052671.5828840001,0.41515178651383544
713,1365806.4144320001,0.4230938351947938
714,1471631.7946679997,0.35639512752188807
715,1339807.3355999999,0.3140197568389058
716,1127252.33829,0.4014292094685127
717,1309437.05382,0.4035894660894661
718,1569017.9167999998,0.3140125485509412
719,1665300.706932,0.2953080051582184
720,885080.7417270001,0.5512121212121213
721,1064532.39891,0.5512121212121213
722,1304372.42082,0.343709979312383
723,1756673.9336000003,0.4060238784370478
724,1212988.2805559998,0.3788402108707508
725,1514444.605191,0.3769473210265646
726,1406355.2556,0.31502309700743125
727,2165044.89508,0.29714847590953786
728,1258023.4934399999,0.4143151482576368
729,1322815.4715999998,0.42334418154631015
730,1503056.008934,0.3506120887528692
731,1746753.45138,0.3130707762557078
732,1700471.9856,0.4042154148432616
733,1686819.7421709998,0.4058690744920993
734,1581416.830392,0.3083682844018374
735,2559938.7691099998,0.2953937592867756
736,780689.7376199999,0.5999411245216367
737,814629.8318150002,0.5999411245216367
738,1314179.086528,0.41335587489433645
739,1461285.6515459998,0.3096
740,1157158.449904,0.3621779748985562
741,1217000.624994,0.3777576853526221
742,1477357.833,0.3640376692171866
743,1891922.0229350002,0.20761432269197588
744,1145285.2005600003,0.4068239106949946
745,1251072.488484,0.41400764376499866
746,1523889.3852,0.38576673256142335
747,1530830.21239,0.3267611026033691
748,1469558.9088,0.4041242635243707
749,1579220.26875,0.40336958459618466
750,1892706.8159159997,0.38379057187016996
751,2831479.718976,0.17167808976343135
752,889081.94987,0.5933830588582822
753,1059536.953125,0.5933830588582822
754,1589469.522,0.41401992106746854
755,1627701.402416,0.3054552747693542
756,1321665.0424,0.35944439194935274
757,1660672.888875,0.37783808231569427
758,1808961.7576920004,0.36174391201885314
759,1779879.9065480002,0.20147154295607006
760,1776317.4642000003,0.40680406804068037
761,1523351.84278,0.41086511958744554
762,1635283.536876,0.38067751703255115
763,1794495.350439,0.321737459158178
764,1607337.2724480003,0.40201767699312563
765,1744112.6376120003,0.40251292104794156
766,2017860.866496,0.3827029118699816
767,2329783.70544,0.17147613762486125
768,495831.52349999995,0.39112068965517244
769,588839.59875,0.39112068965517244
770,881999.7001919999,0.40219310473004366
771,987476.126065,0.3162301625937104
772,950565.928485,0.3630488500285117
773,1015453.6278120001,0.360289964225193
774,927591.512064,0.3548229786403979
775,1049652.3153600001,0.25215137376879215
776,807015.82974,0.4086196014786764
777,946333.8253200001,0.41228227688992636
778,1097765.618272,0.3805452645578038
779,1093738.760128,0.31772053083528495
780,871311.3809400001,0.40235146293304613
781,1287434.9304,0.4059149392423159
782,1333941.118762,0.37533592117049863
783,1400788.012932,0.24400711818276977
784,614409.037515,0.3987184963690731
785,828179.0509200001,0.3987184963690731
786,1110714.6432959998,0.40119313944817303
787,1458476.728864,0.3197984300804342
788,1248974.995632,0.36269380766669834
789,1189807.86934,0.3602775693923481
790,1550934.34896,0.35493315116619495
791,1478572.5699989998,0.2533443948978533
792,1065238.876572,0.4068791188950077
793,938579.8034480001,0.409605026929982
794,1132713.744792,0.3796410597284209
795,1625206.4201520002,0.318782811588567
796,1031377.461147,0.4040358744394619
797,1064038.117296,0.4056561691497903
798,1496897.59023,0.37582286056253744
799,1519469.413,0.24316396018858044
800,552966.28497,0.4030016201927177
801,777819.32592,0.4030016201927177
802,1079359.84754,0.4135302973278133
803,1153913.8965200002,0.38285499906208964
804,1058725.2493840002,0.3623853211009175
805,1172003.10024,0.36864844557152254
806,1421969.553081,0.36991081814656845
807,1770698.5272,0.2862125564218301
808,819205.6026959999,0.4024523160762943
809,1200524.410475,0.40764558770989634
810,1247944.7724640002,0.38961650805615755
811,1460409.64902,0.34732604945370904
812,1635322.3191200001,0.3996205276472714
813,1431689.695884,0.40105848582705417
814,1618439.7179999999,0.40692262943571844
815,2003929.746336,0.2723501348267994
816,767927.32692,0.41220856295040276
817,960276.747054,0.41220856295040276
818,1280538.89928,0.41515122962404594
819,1166581.8555299998,0.3869455125199287
820,1474431.4836759998,0.3641833810888252
821,1336093.9842599998,0.3647786946736684
822,1629194.193,0.3697210383572259
823,1718439.373574,0.2865364850976362
824,1011447.9635439999,0.39972752043596727
825,1198278.323176,0.40707016604177826
826,1783589.195808,0.3890354182366239
827,1466403.6392,0.3491897044804576
828,1208009.4606720002,0.4018227756722613
829,1692150.1844,0.4019572634225175
830,1562300.132541,0.4067204040011654
831,1651535.3394720003,0.2715266222961731
832,716165.80192,0.496061131243107
833,812880.1944119999,0.496061131243107
834,1039755.2046900002,0.3544699560332193
835,1139994.031656,0.3638660179640718
836,1228332.7748639998,0.36994379434257807
837,1112380.1028999998,0.36590229312063804
838,1275101.010672,0.32695183966497154
839,1528382.710134,0.29586793198892847
840,1197303.6102320002,0.4133225603734626
841,1253960.375736,0.4145257356209441
842,1901085.8641740002,0.34871596833365515
843,1592954.5362,0.299728313603726
844,1261792.906888,0.40260900643316655
845,1467224.43336,0.39010044339878747
846,1415922.357,0.3251167875956664
847,1720365.105375,0.30205133287087504
848,777473.424,0.49421214268840064
849,1186756.5555599998,0.49421214268840064
850,1405563.598736,0.3537588097102584
851,1316965.6662120002,0.36471467264406465
852,1007933.2317780001,0.3722063827830405
853,1393021.655724,0.36813934500589673
854,1438675.11396,0.3240897755610973
855,1507672.2942000001,0.2972386587771203
856,1365828.4786,0.41262571839080464
857,1431054.867375,0.41345554863397704
858,1570073.1179999998,0.34915877006381746
859,1623929.107702,0.30117100551630693
860,1607420.7446849998,0.4005001786352269
861,1444860.0924,0.39147742694291143
862,1657891.409649,0.32442899702085404
863,1736777.59056,0.30091125198098256
864,783852.46524,0.4871654833424358
865,820568.745768,0.4871654833424358
866,1198336.994824,0.4138287864534337
867,1248007.759929,0.32769139933084035
868,1253197.074712,0.35875894988066825
869,1296156.994524,0.3771120650287697
870,1495956.6488,0.36544850498338866
871,1803077.347392,0.24520951779321964
872,1402476.69212,0.4071092619392185
873,1609176.121875,0.4130977872947894
874,1649649.7160000002,0.38819758672699844
875,1880141.2432660004,0.3226560218089767
876,1671187.1904,0.3995859213250518
877,1559749.3765399999,0.40414553865314473
878,1675231.37283,0.39506891865657157
879,2040526.0471599998,0.20203331170235783
880,981044.3999550001,0.48493408662900184
881,1024045.7978399999,0.48493408662900184
882,1158324.6849930002,0.41361453723754826
883,1387905.6996,0.3303412901953048
884,1231436.4461280003,0.3624282982791587
885,1494261.4156000002,0.3744404859778935
886,1579852.0818750001,0.36385872223852855
887,1661615.4905639999,0.2390156316011829
888,1276035.4810980002,0.4070388129919479
889,1559951.0495999998,0.41199036488536
890,2011535.2229789996,0.3836989409984871
891,1542507.2731200003,0.3246225319396051
892,1637120.123595,0.3984894803092969
893,1824109.8586499998,0.4040017785682526
894,1719632.268,0.39277718290664854
895,2387097.1124279997,0.20203551320918145
896,702432.2543749999,0.5634446656344467
897,916608.9067200001,0.5634446656344467
898,1083811.605952,0.3659035557720409
899,1172675.7227240002,0.360806863818912
900,1366824.99096,0.38441582507180583
901,1203249.833608,0.4084618774790657
902,1226750.182702,0.3197680231976803
903,1483452.705735,0.29955564142194746
904,972905.829168,0.41403820524211465
905,1108610.8591260002,0.4260156869657178
906,1161650.062566,0.3819790980133697
907,1143760.085118,0.3637839300207413
908,1164971.81304,0.420862676056338
909,1154938.533584,0.4367715362369643
910,1686548.890845,0.3339276869737494
911,1978024.6079999998,0.3019177026115447
912,794852.2167040001,0.5622327090399646
913,1180358.406,0.5622327090399646
914,1510091.36082,0.36517073170731706
915,1675340.7167999998,0.3629157175398633
916,1263224.425964,0.38303007797994804
917,1249715.9606400002,0.4083996463306808
918,1355705.5044,0.3173442819947927
919,1653436.8158399998,0.29885057471264365
920,1170193.4995519998,0.4131827077032556
921,1159995.82545,0.4241434122218297
922,1750958.6800000002,0.38023387400980757
923,1605660.141333,0.3633909287257019
924,1357220.6503380002,0.4209322779243624
925,1509143.25,0.43624396665204035
926,1797372.7121459998,0.3304512025442258
927,2030182.7850000001,0.30258728479369046
928,820612.9269000001,0.5942881745120552
929,938262.8574880002,0.5942881745120552
930,1173403.129514,0.41384154336017986
931,1231335.147042,0.33855492461327585
932,1552357.758,0.3733784545967287
933,1531524.647268,0.39288630795753565
934,1757394.0468000001,0.35826001955034215
935,1456949.50978,0.22543720190779015
936,834533.81115,0.4065767134304352
937,1155039.653248,0.414539351647381
938,1571500.1166480002,0.3896612858075954
939,1502554.8732,0.35580874112812855
940,1370947.475772,0.41367128852777535
941,1578343.4688,0.4231341324700324
942,1561171.588702,0.37940140845070425
943,1754493.45252,0.21278646391090172
944,1090997.54037,0.5851686042313524
945,1109080.58436,0.5851686042313524
946,1580827.0944,0.413738168868897
947,1859731.6485590003,0.33892321270962045
948,1424807.4815999998,0.3723354305568598
949,1295657.8164920001,0.39054545454545453
950,1845455.712984,0.35787621003226755
951,2230640.825808,0.22522809251007847
952,1334845.374849,0.40690824705462336
953,1708063.9368000003,0.4127208480565371
954,1771630.279596,0.38932510749672833
955,1801998.780306,0.3546701502286087
956,1680274.8637799998,0.4114680116803823
957,1893330.663,0.42412042709609665
958,2233000.05426,0.3755402750491159
959,2046455.26822,0.21427040925648166
960,814426.1579999999,0.562125748502994
961,970186.290582,0.562125748502994
962,1512294.080836,0.3399271725223896
963,1257401.07675,0.4113935460609338
964,1107587.204904,0.37959109824497916
965,1291212.799398,0.37448300665347956
966,1313854.279605,0.3132457635616164
967,1438066.0944,0.29572022983950863
968,1054618.412832,0.4133273703041145
969,1168817.325984,0.4242823281538056
970,1621760.8212,0.3555091582044225
971,1561192.0594999997,0.3145381073207405
972,1678690.787004,0.4047343597045475
973,1759557.2820000001,0.40461856411178
974,1476527.3222309998,0.30507796881247506
975,1730452.907352,0.2942697970553124
976,1126309.64228,0.5612061206120612
977,1043165.502288,0.5612061206120612
978,1375761.9528,0.339602205592753
979,1334368.379727,0.4078971037956467
980,1477201.8692339999,0.38027149321266973
981,1271067.7562000002,0.37557375573755736
982,1654165.769356,0.31004717454581954
983,1735706.165946,0.294583622140806
984,1635270.3984,0.4120382792236831
985,1670783.1671960002,0.42475238846524677
986,2009439.350532,0.3518888571700447
987,1917703.546725,0.3162891249177554
988,1740506.489964,0.40450137888088245
989,1666890.3830580001,0.4060900026946914
990,1837914.3761889997,0.30680680680680683
991,2032212.041256,0.2930588703261734
992,789277.502196,0.6235388661601403
993,896304.96648,0.6235388661601403
994,1567380.998295,0.4105273087444581
995,1687858.9433999998,0.31070287539936103
996,1175601.111678,0.3627137756060891
997,1302551.3410000002,0.38492743171369337
998,1610501.1664499997,0.3651646955331834
999,1485963.1485119998,0.18767751802490718
100,967574.5213680001,0.3841079460269865
101,847129.0608689999,0.3835443037974684
102,1213060.0038760002,0.3910153102336825
103,1221304.86828,0.3203366357728774
104,810535.257792,0.4369812777456089
105,828722.6099459999,0.43930799773114015
106,1166510.28546,0.40821351191648614
107,1433450.732112,0.35279136104319475
108,954616.713432,0.4214129504611581
109,1016778.0592749999,0.41428841428841434
10,542300.7609600001,0.47582858349166135
110,1378450.1522,0.43187066974595845
111,1522357.0875,0.29127052722558344
112,564504.92851,0.5384940420856926
113,671687.9891280001,0.5384940420856926
114,1226502.332114,0.41960707653210827
115,1022557.7609160001,0.37319943193345506
116,1065603.555872,0.38359312549960034
117,1258915.849456,0.38647248558303193
118,1362707.38233,0.3869894099848714
119,1108091.625,0.3147712697734074
11,632462.0324879999,0.46628852739726023
120,1181413.6945000002,0.4336931380107941
121,1148917.70441,0.43502129673450074
122,1398084.32106,0.4062284419040111
123,1284130.3006,0.3490585345886206
124,990311.0720579999,0.4200913242009132
125,1619192.2018,0.41550226586102723
126,1323839.7392570004,0.4309286648556193
127,1695292.4993999999,0.28927223719676554
128,280039.496625,0.5564693787634014
129,530777.0192880001,0.5564693787634014
12,586140.63585,0.5113636363636365
130,740731.591575,0.3719111969111969
131,801660.5443080001,0.35093397447752916
132,533420.390388,0.38585802640081235
133,664369.11072,0.3980996359115532
134,961253.1277439999,0.32290114257327374
135,777836.685234,0.28276877761413843
136,536026.89648,0.41324221176888254
137,874354.335065,0.4166593212869105
138,881190.2486399999,0.376003020862834
139,1021932.1794559999,0.35255009107468127
13,660706.8492,0.5171555924121489
140,897604.97414,0.4172876304023845
141,1164052.891092,0.42429035943404514
142,937472.66793,0.3342913776015858
143,1266675.86857,0.28341511285574095
144,533123.1675,0.5564125165271046
145,703833.2488200001,0.5564125165271046
146,1068205.904848,0.3720637989366844
147,1195978.652176,0.3511492661312656
148,684431.36034,0.3839326985300915
149,929205.8998949999,0.39603520312916707
14,816630.23286,0.5409853140297887
150,968475.7856000001,0.3192867105000996
151,1217579.202,0.2818396226415094
152,708695.5293599999,0.41243339253996447
153,812695.2518780002,0.4178064060707668
154,1125788.777968,0.3729535345888142
155,1235942.705088,0.3522303988371036
156,1066728.506616,0.4195019291476675
157,1098164.3250000002,0.4248549833011074
158,1281625.165737,0.3315141893232785
159,1393709.1672,0.28504168710152034
15,910806.3514159999,0.4183275563258232
160,526975.6695,0.5670350443507344
161,689222.874,0.5670350443507344
162,984336.6608399999,0.4166977960403436
163,1128874.01154,0.3369319854745314
164,778053.73932,0.36761529069221377
165,939333.17151,0.38620250863479366
166,1164125.64438,0.3602417860972994
167,1182362.734476,0.23046750768578395
168,719711.0933899999,0.40680843459614013
169,730461.577872,0.41394815729148293
16,298083.13574399997,0.46380445001566906
170,1123136.12367,0.3898779010159381
171,1294789.833464,0.350860865518846
172,1061321.183556,0.4102269716506226
173,1100208.7269120002,0.4148647465639499
174,1432842.805296,0.38221013789085256
175,1466811.6479999998,0.20913978494623653
176,860779.3434239998,0.5596397451856191
177,874372.3074400001,0.5596397451856191
178,1314343.014382,0.4163784238571562
179,1293794.0764559999,0.33605348539966573
17,470476.8933280001,0.46380445001566906
180,1083311.45676,0.36944653614457834
181,1054253.92968,0.38450332331785486
182,1149414.7104000002,0.3588992974238876
183,1467904.506978,0.2239727485629125
184,1213584.4041600002,0.4047363717605005
185,1019640.07,0.41059777816963494
186,1579885.7637150001,0.38897182310132483
187,1460482.038,0.34961775125862393
188,1548879.7941539998,0.4115208186309104
189,1392830.2079999999,0.4158042448693212
18,682853.50511,0.46301713330547434
190,1828949.5607669998,0.38005075151278545
191,1548611.5882499998,0.20838271737959269
192,654669.1102500001,0.5491685017844938
193,669703.7862900001,0.5491685017844938
194,1076791.172184,0.3465054556178119
195,872605.7249939999,0.40675052031490366
196,957831.0892499998,0.38084388954707005
197,881796.705504,0.373962468422952
198,833146.3417500001,0.3203203203203203
199,1058084.7862560002,0.29943170683911424
19,696360.8970240001,0.44925124792013316
1,373765.619502,1.0
200,839025.640596,0.4151417294581988
201,844793.27746,0.42243730752309727
202,1282042.599136,0.35449684934122594
203,1185489.599616,0.3141441097979413
204,1371942.7877579997,0.4016979445933869
205,1461887.028728,0.40379232505643337
206,1239847.30485,0.31499900537099657
207,1401321.5440000002,0.29581929859322365
208,729332.23428,0.5482792676441541
209,987872.355609,0.5482792676441541
20,527284.7622080001,0.4805638615976079
210,1153824.0072320001,0.34326003352726553
211,1186444.854,0.4068379160636758
212,962180.771335,0.37998543070478963
213,1030925.7595000002,0.3752142148462163
214,1395315.595044,0.3162804694553115
215,1539521.7162,0.299499361931874
216,1173811.655534,0.41493366798135534
217,1274338.530612,0.42227112676056333
218,1698199.5624,0.3510485492674519
219,1364852.38592,0.31367139187517834
21,575831.01336,0.4751116783663051
220,1394684.6514299999,0.40066136383948525
221,1452905.432,0.40440512727929234
222,2033324.4281040002,0.3089966088170756
223,1751845.5233219997,0.29625964773401936
224,670177.8163749999,0.5957478113735011
225,642401.4264720001,0.5957478113735011
226,1154540.564518,0.41385785372265516
227,1218099.0674639998,0.31014811849479584
228,905891.699398,0.35965243672081604
229,955403.8799839999,0.37882352941176467
22,877062.489732,0.4730513658896741
230,1321171.56864,0.36529411764705877
231,1270424.532,0.21069047106904715
232,1396162.263024,0.4054322324490164
233,1189779.0438960001,0.4137010676156584
234,1313731.56474,0.38427411742495754
235,1951959.3330000003,0.32828138404346585
236,1416824.46675,0.40357462019660406
237,1352163.4056000002,0.4030316540347748
238,1454625.03672,0.3852395672333848
239,1897350.67008,0.17278641526077843
23,1003877.122752,0.4173245376878988
240,806286.30891,0.5899918693177618
241,1041115.3086239999,0.5899918693177618
242,1310586.5476620002,0.41459291952295996
243,1216451.1228,0.30357860876558107
244,1589957.9403749998,0.3622434502979287
245,1405004.5392000002,0.37893593919652546
246,1654527.9789190001,0.3632881555686506
247,1538105.4318119998,0.20043266630611145
248,1940840.9780759998,0.4050370102906662
249,1338084.4344,0.41102109854891833
24,481747.28868,0.5180222291471902
250,1672584.7997689997,0.380223104556627
251,1842754.370142,0.321952622997986
252,1735089.8944050001,0.40384100044662796
253,1353016.381692,0.404865876481597
254,2163277.40454,0.38275193798449614
255,1848306.222,0.17408637873754151
256,391284.022545,0.39048854301772584
257,618402.6734159999,0.39048854301772584
258,600366.872405,0.4029822926374651
259,762832.0744200001,0.31795171339563866
25,720279.9299849999,0.5268181346612719
260,634468.693062,0.36449220235831115
261,960877.4392000001,0.3600113122171946
262,918140.854644,0.35708020660754314
263,999084.433506,0.2520485426822944
264,590818.495232,0.40795300497062814
265,854692.04637,0.41205035971223025
266,954586.61064,0.37908995516550603
267,837215.5829879999,0.31873717134199986
268,836891.5879800001,0.40278526504941603
269,882248.5308,0.4047002055222947
26,811547.066304,0.47764506923158223
270,902916.9795,0.37691694881497706
271,1197755.876088,0.2438462344191893
272,462800.88007400004,0.3969196351746688
273,687208.2150000001,0.3969196351746688
274,1040497.60464,0.40168145726296123
275,953867.1103679999,0.3205625606207565
276,771992.07792,0.3658420551855376
277,932456.3195999999,0.3618519909842224
278,948701.808384,0.3558743169398907
279,1238318.774544,0.25503007674756273
27,865056.7595319999,0.46576373212942057
280,629112.7296000001,0.4071196241416697
281,949177.1253119999,0.4097110034105188
282,974330.959875,0.37714776632302405
283,1324867.646014,0.32113306726370094
284,795707.366532,0.4043240333722078
285,948367.3127279999,0.40549705514902734
286,1224023.601664,0.3780061870072847
287,1311147.260577,0.2423161649008707
288,444012.61398,0.4016267123287671
289,616075.5938550001,0.4016267123287671
28,780389.74625,0.5154745885519099
290,899935.8327960001,0.4140625
291,867852.23499,0.3855726047904192
292,846956.1414600001,0.3617672372573396
293,1131154.749578,0.36749647721935186
294,1229131.780516,0.37142302842176744
295,1340563.63392,0.2876487484612228
296,718609.2489749999,0.40210774961388207
297,927193.805616,0.40913152251608287
298,1187199.68672,0.3905587487044191
299,1140000.8576,0.3478635753975857
29,771623.6274240001,0.5067315658657829
2,451291.936914,0.6180067092306027
300,1110937.133722,0.40424187725631766
301,1269064.413368,0.40364747102686194
302,1279306.58688,0.40891904992729033
303,1584919.812,0.2741617357001972
304,594998.16432,0.4088854779568517
305,746703.5958720001,0.4088854779568517
306,1083311.38818,0.4171854367100547
307,1237557.96196,0.38907083372321516
308,1099218.869473,0.3620277379244381
309,1218988.611072,0.3668672433245581
30,878120.92137,0.5411323115420708
310,1427308.0056899998,0.370733126454616
311,1523457.0791999998,0.2868448098663926
312,1132381.5497279998,0.4008354522339266
313,923629.9173559998,0.4075363871774266
314,1289332.052288,0.38944392082940626
315,1698699.169188,0.3504721930745016
316,1236925.731236,0.40144730890999547
317,1545715.66464,0.4046570169918188
318,1342970.2024,0.40864497328800387
319,1573746.1370780002,0.2715728114916207
31,1016736.04361,0.4260201320489231
320,548666.1302400001,0.4947085768441004
321,649585.1193749999,0.4947085768441004
322,936521.96274,0.3547723935389133
323,871521.818508,0.36707795849691527
324,767226.30376,0.3703191293119351
325,933265.99548,0.3703838127211687
326,1019444.0391079999,0.33054393305439334
327,1601056.8406560004,0.2988562413725103
328,957499.2559079998,0.4126527677929547
329,907504.8328920001,0.4131518063712404
32,284758.130988,1.0
330,1289521.7629079998,0.3517427826590711
331,1353994.308261,0.3012621359223301
332,1265486.31078,0.4008759385055417
333,1394635.6675199997,0.39118631798027326
334,1343881.856835,0.32872351009849765
335,1854930.3066,0.30163447251114417
336,585896.8816050001,0.49310969367666746
337,912965.7281159998,0.49310969367666746
338,1106224.784669,0.3549808992065824
339,1311707.4103899999,0.365684899485741
33,537620.83452,1.0
340,955591.072176,0.37012448132780085
341,965458.4093599999,0.3667301933024776
342,1099271.367876,0.32714941153002197
343,1638074.1670649997,0.30088582677165354
344,987181.47878,0.4121664120765568
345,1141651.670718,0.41229946524064176
346,1449579.9717,0.350091849560089
347,1427014.68,0.3002616025578917
348,1254869.0741019999,0.40076847466714327
349,1315158.505479,0.3923007246376812
34,641331.973995,0.6345468294263801
350,1815039.4427999998,0.32480589289269357
351,2019725.5186160004,0.301750568687568
352,582600.8592,0.48931023720349565
353,610490.198448,0.48931023720349565
354,1031829.352125,0.41341991341991347
355,1026772.5478000001,0.3329405989199804
356,928289.5869270001,0.36350602179315616
357,1341640.3932400001,0.3728471967753756
358,1316545.170129,0.3679272940486661
359,1517184.2036,0.24739336492890995
35,691922.147904,0.6158997623676821
360,1101258.844279,0.40631788559015203
361,1162461.2021579999,0.4137193763919822
362,1508615.7387839998,0.3893805309734514
363,1405032.5456,0.32209628983822536
364,1423097.544582,0.4010796221322537
365,1352629.7136000001,0.40236844448401743
366,1565767.2855959998,0.3982575024201356
367,1706937.501408,0.2058252427184466
368,645419.37642,0.48548791967367433
369,806951.6870100001,0.48548791967367433
36,844694.0342099998,0.46752000000000005
370,1142585.2485,0.41294095453687985
371,1310742.6318,0.33395724559156736
372,1186452.2804999999,0.3585158267189442
373,1325982.090195,0.3727588730332967
374,1421366.5651999998,0.36679046129788895
375,1674221.0745960001,0.24221635883905013
376,1142633.836092,0.4068884469354547
377,1319606.3462399999,0.4128170894526034
378,1435386.015,0.387248891823069
379,1598657.7301200002,0.32311572412455136
37,784548.978096,0.46853968593099027
380,1320284.2288,0.40195990290389283
381,2090167.4354330003,0.4049652963160705
382,1520540.1770940002,0.3945835760046593
383,1838742.8410080003,0.20648298217179906
384,580266.093856,0.5597191426459719
385,638814.6100000001,0.5597191426459719
386,1094756.8632,0.36585365853658536
387,907066.0931640001,0.3557612980108168
388,779505.9171650001,0.38221644700204194
389,1130186.476848,0.4067197170645447
38,854582.2837279999,0.46734198586050435
390,1309220.8392480002,0.32013993003498253
391,1127956.551502,0.29518540089303047
392,1015427.730135,0.41438477951635844
393,935797.23744,0.42385159010600704
394,1082579.053768,0.3822975517890772
395,1124279.147152,0.36047459469250975
396,930960.393792,0.4229719016999912
397,1208147.56719,0.4332865168539326
398,1240414.983,0.33501483679525224
399,1382572.188774,0.297093023255814
39,841953.86798,0.4229522368705425
3,446061.32587,0.6353794522030962
400,776861.649252,0.5577350111028868
401,858134.5821439999,0.5577350111028868
402,1123246.56488,0.3649228967401913
403,1299785.4324,0.3584888401024515
404,1002630.206397,0.3830420230568985
405,998012.106486,0.40618629797039796
406,1163313.6709319998,0.31691198558125566
407,1535212.2902,0.2944147644487616
408,1008582.61896,0.41272241992882563
409,1155201.878176,0.4241620235252499
40,579019.9804199999,0.5295891835673427
410,1157285.286486,0.3799943326721451
411,1351089.7289999998,0.3610910404624278
412,1090273.9068240002,0.42216939602042614
413,1134225.243396,0.43625987708516245
414,1313001.9552,0.33167825223435954
415,1966122.6870000002,0.30010594240585575
416,556397.9051399999,0.5866425992779785
417,806640.187392,0.5866425992779785
418,1011428.8741080001,0.41307814992025516
419,922627.2298320001,0.3378762623786645
41,578086.7664699999,0.5292224644451364
420,1109937.29203,0.3708752467801072
421,1168010.0128900001,0.391821899136756
422,1458685.600848,0.35694743013484465
423,1406876.4348000002,0.2251514829382375
424,800014.175376,0.40670241286863273
425,993354.6568260001,0.41428066454577595
426,1443048.838388,0.3927906110283159
427,1363699.417059,0.3550799140106552
428,1150048.442112,0.41265778091623273
429,1292225.3617139999,0.42099273395780445
42,758871.0360000001,0.47890897557881384
430,1466767.2263999998,0.38004495260431936
431,1768642.5854280002,0.21100622184080664
432,1003343.1128639999,0.5786872137820747
433,947828.2925440001,0.5786872137820747
434,1142816.70825,0.41367986489022335
435,1278137.0680000002,0.3359229029403088
436,1184232.4908750001,0.3724643125469572
437,1207728.3736,0.39096034921789746
438,1615614.9147639999,0.35731743083390366
439,1858211.412516,0.2243835034013606
43,796714.7604479999,0.46057558574943835
440,1020160.882158,0.406076854334227
441,1422375.373881,0.4126059322033898
442,1552708.5492,0.3885511177626041
443,1757073.931233,0.35524227429745125
444,1526442.0664,0.41237204376985526
445,1901955.345336,0.4214629872974157
446,1737260.1874799998,0.3765213977228111
447,2251550.5985700004,0.2130514113985188
448,590583.01582,0.5607083896142879
449,1054388.2895520001,0.5607083896142879
44,1014964.60904,0.5087719298245614
450,1087209.5589599998,0.34070578983584
451,1171983.166376,0.4109848484848485
452,1022640.6247200001,0.37893210044420267
453,1132393.308585,0.3754275427542755
454,1392214.1857800002,0.31411092167285126
45,929309.452253,0.5178849144634525
46,981378.6551179999,0.5413893510815309
47,1079601.090876,0.42770497129860285
48,507137.124672,0.4716548561900792
49,554287.4017200001,0.4716548561900792
4,301738.3068179999,0.4711016498137307
50,1012497.3331200001,0.45615681367949124
51,850926.581584,0.4542235183835017
52,746881.876884,0.48025613660618993
53,992463.422248,0.47501594726770147
54,1181443.69514,0.47819675584579735
55,975792.9308399999,0.4267012874607812
56,707264.5797649999,0.51995841995842
57,730980.3471359999,0.5254519011011842
58,1042640.5079450001,0.47883905013192607
59,1262324.8177019998,0.4697928962335014
5,592238.63286,0.46987179487179487
60,1080657.325984,0.520525281770241
61,1276753.0069559999,0.5105721393034826
62,1173394.351458,0.5426429240862232
63,1348608.4608,0.4278918918918919
64,353832.283782,0.5523065288631208
65,447362.14350599993,0.5523065288631208
66,638064.27328,0.3768306231693769
67,786889.3186000001,0.4176039119804401
68,555024.606048,0.3920905047379617
69,751004.351185,0.4038588858412938
6,600277.3660800001,0.46840775063184503
70,948761.083296,0.3660373465387393
71,1117867.1858279998,0.3499230374551052
72,856288.17505,0.4407993966817496
73,788467.00296,0.4524385703648548
74,912326.2925639999,0.379715088282504
75,1195530.0273840001,0.3591255719369598
76,905978.929548,0.4181902985074627
77,833481.902365,0.42017436955095155
78,1094339.50372,0.3858267716535433
79,1240191.4455000001,0.33709016393442626
7,605335.883256,0.4224668177403691
80,514429.73645599996,0.552065838092039
81,670356.109825,0.552065838092039
82,905329.9104720001,0.376972885471469
83,781421.4594719998,0.4133137542829173
84,710137.7444699999,0.3892279376150344
85,1049591.00454,0.4057737813535258
86,820868.7706200001,0.3638148377764001
87,1214483.3570239998,0.3496001640352676
88,831347.98656,0.43733509234828494
89,959853.867984,0.44721653323403465
8,317569.80311399995,0.5295402537965467
90,1283669.160466,0.376940133037694
91,1268909.823321,0.3586635428338596
92,1043113.0038839999,0.42027228646027603
93,1203292.964096,0.4224348152316638
94,1368587.3685120002,0.3861355723940201
95,1630766.9759999998,0.3377116469984608
96,442769.060882,0.5516574120814404
97,693883.323495,0.5516574120814404
98,697163.220936,0.42001953125
99,979277.140324,0.3776004847505554
9,495271.03500000003,0.5105454545454545
455,1270705.110885,0.29598496835443033


==> data/intro/MotCorr_OP_SIGNED_MULT_4x4_BAUGH_WOOLEY_A1_SPECIAL_ALL_PDPLUT_corr.csv <==
Feature,Corr_PDPLUT,Corr_AVG_ABS_REL_ERR,ScaledCorr_PDPLUT,ScaledCorr_AVG_ABS_REL_ERR
lut_0,0.15225657184586358,-0.0025720169645619254,0.007285055136474261,-1.8214596497756474e-16
lut_1,0.19219043333674538,-0.02799707388153387,0.15709130597957532,-0.03298348302243357
lut_2,0.3089779459153429,-0.03745349210241515,0.5952031927723412,-0.04525112949654084
lut_3,0.394428043352043,-0.09544191200974368,0.9157571851302454,-0.12047849554559593
lut_4,0.3073731362319146,-0.09566399679741686,0.5891829755177193,-0.12076660226833326
lut_5,0.2519405665334133,-0.014929800155185195,0.38123550609937906,-0.016031536660622125
lut_6,0.34317041451806296,-0.15346973475882678,0.7234714177125595,-0.19575697821422405
lut_7,0.35844803571185097,-0.2215136898183188,0.7807832595279337,-0.28402921468602615
lut_8,0.4168846556874935,-0.7734141047962001,1.0,-1.0
lut_9,0.1503145942505622,-0.45248271453938643,0.0,-0.5836613032384019


==> data/intro/MotCorr_OP_SIGNED_MULT_4x4_TRAINING_DATA_BAUGH_WOOLEY_A1_combined.csv <==
Config_uint,PDPLUT,AVG_ABS_REL_ERR
1023,18930.017472,0.0
1022,17177.391855,7.62825013857395
1021,13795.746426000005,5.52618513479466
1020,12574.606239,7.88006490299824
1019,14050.710576000005,1.83610753338372
1018,12616.378476000002,6.80093454270597
1017,10065.465024000001,7.08872935248173
1016,8730.175916000002,9.24951262282691
1015,14093.055522000004,0.98304142101285
1014,12906.662314000001,7.08851604938272
1013,10369.770120000001,6.5030494834971
1012,8765.477556000002,8.68692975560595
1011,10407.751188,2.98169508692366
1010,8632.899902000001,6.4676024691358
1009,6317.05329,8.80632275132275
1008,5435.595432,10.9074420256992
1007,14896.017220000002,0.169428269085412
1006,13463.913125000001,7.59742403628118
1005,11075.082084,5.67092204585538
1004,9322.243920000003,7.95031816578483
1003,11000.636999999999,2.00553580246914
1002,9435.497544,6.79392501889645
1001,7209.2961000000005,7.25815762156715
1000,5972.281199999999,9.3736748803225
999,10646.229816,1.15246969009826
998,9657.598192000001,7.06309100529101
997,7153.373760000003,6.64778639455782
996,5990.998995,8.77158584026203
995,6843.372410000001,3.15112335600907
994,6211.968516000001,6.49299929453263
993,4197.262336,8.97575102040816
992,3288.191452,11.0768702947846
991,15336.645184,1.59799173595364
990,13285.76574,6.71632441421013
989,10718.904804000002,6.72299168556311
988,9082.037250000001,8.52372295288486
987,12334.787673000003,2.70436381960191
986,10769.177580000003,5.93602116402116
985,8275.531495000001,7.98543008314437
984,6903.08676,9.82774845049131
983,10770.101736,2.16023597883598
982,9098.254440000002,6.21388415217939
981,6861.28212,7.45505885613505
980,5653.192067999999,9.3859415973797
979,8211.434616,3.89222297808012
978,6687.590700000001,5.68377833207357
977,4748.18688,9.65166545729403
976,3761.224712,11.7527847316704
975,11706.995856000001,1.69518014613253
974,10018.294,6.68549831191736
973,7844.775599999999,6.80141466364324
972,6646.480632000001,8.59397621567145
971,9052.813308,2.87379208868733
970,7715.0307600000015,5.92901164021164
969,5819.0418,8.15485835222978
968,4782.42064,9.95419642227261
967,7367.3113600000015,2.26842968002016
966,6353.1026550000015,6.18845910808768
965,4403.151376,7.54448712522046
964,3667.1904080000013,9.47288339632149
963,5451.884640000001,4.06165124716553
962,4542.55732,5.71146087175611
961,2871.385706,9.82109372637944
960,2218.8801599999997,11.9222130007559
959,13881.475468,0.867251247165533
958,13087.005503,7.20433444192492
957,9808.401348000001,6.23385119677501
956,8548.206381,8.24301904761905
955,9192.13008,2.61565507684555
954,8249.463222,6.51292008062484
953,5907.218800000001,7.88083985890653
952,5023.202283,9.8018367850844
951,11002.403957999999,1.82929795918367
950,10116.269712,6.70405008818342
949,7297.028904,7.25312824389015
948,6182.230259999998,9.17540065507684
947,7240.196964000001,3.82795162509448
946,6172.1781,6.29014885361552
945,4379.54319,9.64973484504913
944,3433.600896,11.7508541194255
943,10247.987088000002,1.02855253212396
942,9311.371476,7.17350833963215
941,6947.947260000001,6.37757223481985
940,5715.492371999999,8.31327231040564
939,6480.92262,2.77695636180398
938,5417.086941000001,6.50591055681532
937,4045.5014879999994,8.04925225497607
936,3124.921821,9.92684560342656
935,7986.45661,1.99872622826908
934,7004.011399999999,6.67862504409171
933,5223.650111999999,7.39786515495087
932,4187.15308,9.26090330057949
931,5017.404276,3.99737989417989
930,4167.855648000001,6.31639223985891
929,2702.742476,9.81916311413454
928,1987.6584000000003,11.920282388511
927,10214.490720000002,2.41720347694633
926,8725.445014,6.20311347946586
925,6647.534150000001,7.53653429075334
924,5317.1984250000005,8.92866651549509
923,7746.055845000001,3.83211877047115
922,6267.097599999999,5.67150158730159
921,4479.054984,9.04835540438397
920,3642.8838160000005,10.613384782061
919,8158.039560000001,3.16185336356765
918,6547.91566,5.74994305870496
917,4863.826089,8.42053091458806
916,3738.337568000001,9.98689221466364
915,5631.710480000001,5.04232713529856
914,4505.362794,5.59734693877551
913,3145.424,10.7944214663643
912,2308.302192,12.8955407407407
911,6901.796070000001,2.53786984126984
910,5991.5407860000005,6.17228737717309
909,4217.7728,7.63962040816327
908,3371.676483,9.0019673973293
907,5004.64125,3.99342005542958
906,4004.649512,5.66669312169312
905,2795.7758850000005,9.21676780045351
904,2080.086684,10.7406793146888
903,5280.995051999999,3.28759909297052
902,4300.704544000001,5.72350214159738
901,2991.573963000001,8.52971227009322
900,2248.28784,10.0800816326531
899,3638.0774399999996,5.20464429327287
898,2844.4423,5.63127709750567
897,1759.8472320000005,10.9638497354497
896,1112.99136,13.0649690098262
895,14767.241860000002,0.280497052154195
894,13073.464508000001,7.56619722852104
893,10623.8391,5.72865749559083
892,9020.538857,7.98515132275132
891,10628.605152,2.08104902998236
890,9081.508018,6.75843718820862
889,6578.586,7.30996714537667
888,5726.922480000001,9.38062796674225
887,10331.258784,1.26353847316704
886,9271.63908,7.04627266313933
885,6641.4400000000005,6.75589221466364
884,5825.689155,8.86967402368355
883,6773.8704,3.26219213907785
882,5484.3012,6.48351781305115
881,3816.7169760000006,9.08681980347695
880,2994.9306659999997,11.1879390778534
879,12813.170240000001,0.449925321239607
878,11578.073088000001,7.53537112622827
877,9049.143653,5.87339440665155
876,7321.163680000001,8.05540458553792
875,8461.508913000001,2.25047729906777
874,7185.3212,6.75142766439909
873,5574.2913180000005,7.47939541446208
872,4481.895936,9.50479022423784
871,9009.986106000004,1.43296674225246
870,7376.7255000000005,7.02084761904762
869,5613.290550000001,6.90062912572436
868,4644.516352,8.95433010833963
867,5882.887818,3.43162040816326
866,4521.6972,6.50891463844797
865,3015.330822,9.25624807256236
864,2282.7313679999997,11.3573673469388
863,11090.067300000002,1.68818190980096
862,9472.137180000002,6.68000695389267
861,7391.0527200000015,6.83649050138574
860,6384.313845,8.60713741496599
859,8654.665096000004,2.92534764424288
858,7246.1502199999995,5.91925925925926
857,5283.540288000001,8.19515464852608
856,4172.458752,9.93939289493575
855,6967.677,2.37351609977324
854,5914.188072000001,6.19737621567145
853,4240.871424,7.71416613756614
852,3185.8524179999995,9.6203260770975
851,5009.501025,4.20920680272109
850,4021.74976,5.73778891408415
849,2690.1577780000002,9.99176039304611
848,1884.425472,12.0928796674225
847,9501.320125,1.78537031997984
846,8281.479210000001,6.6491808515999
845,6201.388800000001,6.91491347946586
844,5145.341328,8.67739067775258
843,7267.561000000001,3.09477591332829
842,6098.470407000001,5.91224973544974
841,4348.126872,8.36458291761149
840,3400.462212,10.0658408667171
839,5741.37882,2.48170980095742
838,4738.223952,6.17195117157974
837,3239.9685080000004,7.80359440665155
836,2477.113974,9.70726787603931
835,4009.10616,4.3786350718065
834,3261.24302,5.76547145376669
833,1902.31344,10.1611886621315
832,1416.4281600000002,12.2623079365079
831,10202.5872,1.18748022171832
830,9319.34762,7.14758664651046
829,6696.6708,6.44049992441421
828,5306.22495,8.33365749559083
827,6050.492370000001,2.90032849584278
826,5455.75014,6.47572784076594
825,3520.87992,8.1062540186445
824,2791.2875760000006,9.92203149407911
823,7685.4236580000015,2.14952693373646
822,6434.46336,6.67896366843034
821,4627.78704,7.54570289745528
820,3793.8902399999997,9.39463169564122
819,4523.250816000001,4.14818059964727
818,3626.01632,6.3318278659612
817,2334.1189199999994,9.96996381960192
816,1723.4294760000002,12.0710830939783
815,8340.600576,1.34878150667674
814,7412.394,7.11676054421769
813,5361.910416000001,6.58422096245906
812,4369.692400000001,8.40391075837742
811,5230.04202,3.06162978080121
810,4031.04416,6.46871831695641
809,2763.2296020000003,8.27466641471403
808,2081.4565319999997,10.0470403124213
807,6400.80651,2.31895520282187
806,5224.859316,6.65353862433862
805,3822.0745679999995,7.690439808516
804,3114.4519139999998,9.48013434114386
803,3671.259696,4.31760886873268
802,2960.7956,6.35807125220459
801,1692.305838,10.1393920886873
800,1161.804995,12.2405113630637
799,7017.7793,2.63810264550264
798,5484.904874999999,6.1569759133283
797,3779.608624,7.70074210128496
796,3031.3332000000005,8.99622207105064
795,4737.50424,4.13047825648778
794,3684.874896,5.64720529100529
793,2410.831332,9.28212229780801
792,1768.947264,10.7102708490804
791,4977.40824,3.48806470143613
790,3865.4554320000007,5.75917057193248
789,2724.3982080000005,8.75701385739481
788,1941.7531199999999,10.2831151423532
787,3451.9628800000005,5.4277977324263
786,2465.920296,5.69457163013354
785,1412.053848,11.1941142857143
784,924.5115,13.2952335600907
783,5326.0286399999995,2.75876900982615
782,4404.7897920000005,6.12614981103553
781,2966.53819,7.80382821869489
780,2342.61324,9.06952295288486
779,3588.4576799999995,4.29177954144621
778,3043.95455,5.64239682539683
777,1739.8336859999997,9.45053469387755
776,1236.3899000000001,10.8375653817082
775,3862.833960000001,3.613810430839
774,3148.2875760000006,5.73272965482489
773,1973.276628,8.86619521289998
772,1403.14886,10.3763045603427
771,2680.08608,5.59011489040061
770,1924.1739660000003,5.72850178886369
769,912.0342600000001,11.3635425547997
768,540.49884,13.4646618291761
767,17077.30728,0.179361249685059
766,15615.345969999998,7.57224167296548
765,12288.04317,5.68480564373898
764,10725.571584,7.99889947089947
763,12530.069552000004,1.99966631393298
762,10796.765712,6.74814300831444
761,7788.932228,7.25228813303099
760,7219.246080000001,9.36970168808264
759,12388.70763,1.16240267069791
758,11455.73154,7.03979365079365
757,8354.943916000002,6.67352184429327
756,6773.86968,8.83181582262535
755,8304.949884000001,3.16105633660872
754,6742.040910000001,6.44069312169312
753,4784.897754,8.98568400100781
752,3910.6319999999996,11.0868032753842
751,13385.152872,0.348789518770471
750,11749.728024000004,7.54141557067271
749,9311.499450000001,5.8295425547997
748,7464.148640000001,8.06915273368607
747,8629.812872999999,2.16909458301839
746,7251.923100000002,6.74113348450491
745,6031.450269000001,7.4217164021164
744,4581.830656,9.49386394557823
743,9042.729344,1.33183093978332
742,7555.664000000001,7.01436860670194
741,6069.9348,6.818258755354
740,4667.428488,8.91647190728143
739,5439.025368,3.33048460569413
738,4589.2806,6.46608994708995
737,3315.658563000001,9.15511227009322
736,2344.335744,11.2562315444696
735,13015.291653,1.71098261526833
734,11599.293888,6.62058402620307
733,8725.087602000001,6.86659984882842
732,7291.97479,8.67551695641219
731,10364.13696,2.89975328798186
730,9386.9578,5.84448536155203
729,6560.150519999999,8.1897084404132
728,5580.830016,9.98298513479466
727,8600.78043,2.29142791635173
726,7466.5143,6.12542983119174
725,5301.461016,7.61983104056437
724,4392.57408,9.57166011589821
723,6558.1966,4.09946429831192
722,5594.658498000002,5.61823759133283
721,3617.4276,9.87075862937768
720,2735.2466400000003,11.9718779037541
719,9697.44798,1.80817102544722
718,8560.700100000002,6.5897579239103
717,6118.390971000001,6.94502282690854
716,5337.522944,8.74577021919879
715,7363.990130000002,3.06918155706727
714,6266.992248,5.83747583774251
713,4551.309,8.35913670949861
712,3540.67175,10.109433106576
711,6361.99596,2.3996216175359
710,4765.907663999999,6.10000478710003
709,3514.3111710000003,7.70925930964978
708,2616.85242,9.65860191484001
707,4364.504848,4.26889256739733
706,3396.552873,5.64592013101537
705,2082.59979,10.0401868984631
704,1404.3581100000001,12.1413061728395
703,11790.445472000001,1.05455888133031
702,10545.05856,7.1307626606198
701,7952.605529,6.42222549760645
700,6754.679339999999,8.38822116402116
699,7847.1756,2.79190098261527
698,6642.166440000001,6.44256523053666
697,4849.85448,8.07415243134291
696,3689.3106240000006,9.9488166792643
695,9690.395231999999,2.03760030234316
694,8390.008704,6.63979611992945
693,6024.52756,7.45538614260519
692,4771.971108,9.3524955404384
691,6037.18886,4.03625396825397
690,4675.931316000001,6.24813121693122
689,3282.300288,9.86088163265306
688,2595.80272,11.9620009070295
687,8596.714390000001,1.22398715041572
686,7484.29005,7.09993655832704
685,5731.985466000002,6.56696240866717
684,4415.045999999999,8.45847442680776
683,5354.14131,2.96132925170068
682,4430.19428,6.43555570672714
681,3049.401985,8.24358070042832
680,2289.403872,10.0738254976065
679,6861.39615,2.20702857142857
678,5533.928172000001,6.61437107583774
677,4151.624784000001,7.60012305366591
676,3180.9985200000006,9.43799818594104
675,4116.927488,4.20568223733938
674,3142.9223629999997,6.2743746031746
673,1934.688264,10.0303099017385
672,1332.55825,12.1314291761149
671,8220.083256,2.54590652557319
670,6918.0687,6.09441506676745
669,4947.658065,7.74251141345427
668,4131.477336,9.12812753842278
667,5868.74893,4.02405991433611
666,5191.973676,5.56810828924162
665,3327.518016,9.3021632149156
664,2587.032609,10.8151879566641
663,6178.40266,3.32882096245906
662,5599.3276350000015,5.65259420508944
661,3778.05804,8.65080433358528
660,2776.1002499999995,10.229759234064
659,4308.873164999999,5.27117833207357
658,3482.641008000001,5.52646722096246
657,2137.698031,11.069139329806
656,1517.225472,13.1702586041824
655,5565.57696,2.67469987402368
654,4505.544456,6.06358896447468
653,3165.5986319999993,7.84661340388007
652,2522.714766,9.20142842025699
651,3809.982672,4.19348818342152
650,3085.9675,5.56329982363316
649,1978.7540999999997,9.47159148400101
648,1323.3157800000001,10.942482489292
647,4383.393,3.46269367598891
646,3289.1396789999994,5.62716916099773
645,2185.799616,8.75998568909045
644,1460.12337,10.3229486520534
643,2663.03303,5.44060660115898
642,2073.16626,5.56039737969262
641,1054.1497899999997,11.2385675988914
640,617.436312,13.3396868732678
639,12247.162902,0.509807004283195
638,10840.946280000002,7.51753529856387
637,8427.206788,5.93722670697909
636,6928.012559999998,8.14542060972537
635,8798.378259000001,2.29455651297556
634,6791.968889999999,6.71299218946838
633,5468.235993,7.52347462836987
632,4156.744119999999,9.5422517510708
631,9100.740957000002,1.49284842529604
630,7091.8216600000005,7.00591267321744
629,5529.524247000001,6.97631327790375
628,4245.488296,9.05870380448476
627,5610.793860000002,3.49150209120685
626,4263.762816,6.470050239355
625,2761.0285780000004,9.31612975560595
624,2075.98935,11.4172490299824
623,10343.794607999998,0.679235273368607
622,9394.297176000002,7.4867091962711
621,7383.41362,6.08196361803981
620,6016.853115000001,8.21567387251197
619,7000.144740000001,2.46398478206097
618,6039.982629,6.70598266565886
617,4369.695984,7.69290289745528
616,3458.411774999999,9.66641400856639
615,7358.42224,1.66227669438146
614,6388.5754080000015,6.98048762912573
613,4527.73308,7.12105018896447
612,3401.3169960000005,9.14335988914084
611,4530.30084,3.66093036029227
610,3492.9811560000003,6.49544706475183
609,2065.6416,9.48555802469136
608,1527.30357,11.5866772990678
607,8500.536792,1.86602096245906
606,7652.16003,6.64308400100781
605,5708.7261,7.06924313429075
604,5014.377936,8.89924444444444
603,6929.705199999999,3.28632602670698
602,5927.011272,5.88654089191232
601,4099.101864,8.56857747543462
600,3177.600356,10.2349426051902
599,5614.641072,2.66437102544722
598,4529.217056,6.16875520282187
597,2991.3744,8.04808279163517
596,2338.4759580000004,9.94906661627614
595,4019.41744,4.57314814814815
594,2943.220476,5.75747830687831
593,1772.2033139999999,10.3799980347695
592,1206.4893200000001,12.4811173091459
591,6954.495040000001,2.00384429327286
590,6812.023211999999,6.61225789871504
589,4603.520064,7.1883010330058
588,3594.5851199999997,8.96949770723104
587,5521.3046460000005,3.45575429579239
586,4704.9544,5.8795313681028
585,3202.7800840000004,8.73800574452003
584,2324.0088479999995,10.3613905769715
583,4552.702848000001,2.81700917107584
582,3547.0656900000004,6.14333015873016
581,2264.536512,8.18195550516503
580,1660.777925,10.0360084152179
579,2931.94545,4.74257641723356
578,2346.125472,5.78516084656085
577,1211.35659,10.5494263038549
576,763.9704039999999,12.6505455782313
575,8170.688680000003,1.49284842529604
574,6956.91359,7.11077334341144
573,5275.261889999999,6.7469347946586
572,4042.348128,8.57679622071051
571,4646.782440000001,3.19463497102545
570,3945.979648,6.44213146888385
569,2526.064128,8.41762716049383
568,1872.79824,10.1695481481481
567,6015.61408,2.47588984630889
566,5490.433079999999,6.65248405139834
565,3435.5227199999986,7.86602136558327
564,2823.8691599999993,9.67497233560091
563,3453.529728,4.4745435122197
562,2559.571602,6.34542282690854
561,1472.8154880000002,10.2991711766188
560,1011.8281000000001,12.4002904509952
559,6682.05798,1.66227669438146
558,5768.865378000001,7.07994724111867
557,4195.56808,6.89167170571933
556,3138.4380439999995,8.6470494834971
555,3870.6769280000003,3.36406324011086
554,3001.8255959999997,6.43512194507433
553,1832.77104,8.58705542957924
552,1368.036405,10.295790526581
551,4997.459331,2.64531811539431
550,4138.998976000001,6.62705900730663
549,2828.6162099999997,8.01075827664399
548,2040.3581220000003,9.76221647770219
547,2880.1537939999994,4.64397178130512
546,1947.413592,6.37340770975057
545,1011.48215,10.4685994457042
544,596.050704,12.5697187200806
543,5416.443648,2.91679370118418
542,4277.472416,6.14385986394558
541,2905.4321800000002,8.08100352733686
540,2070.715854,9.40922363315697
539,3646.927872,4.57314814814815
538,2584.9334,5.63939435626102
537,1568.4547499999999,9.7902144116906
536,1062.32252,11.1285170571932
535,4133.9694,3.89983512219703
534,2789.168025,5.75841995464853
533,1873.7954280000004,9.24157157974301
532,1198.53152,10.7451341899723
531,2186.394441,5.89848878810784
530,1581.002976,5.76402912572436
529,771.7848349999999,11.7231164525069
528,405.93548,13.8242357268833
527,3949.87824,3.08622197026959
526,3336.3955450000008,6.11303376165281
525,2127.1010459999998,8.22574043839758
524,1575.6600750000002,9.486438851096
523,2776.099865,4.74257641723356
522,1949.9016000000001,5.63458589065256
521,1068.0642000000003,9.95964268077601
520,665.308544,11.259217989418
519,2889.662930000001,4.06926339128244
518,2182.394376,5.73299491055682
517,1283.73325,9.38630849080373
516,809.19836,10.8390492315445
515,1659.95172,6.06791705719325
514,1106.2650150000002,5.8013656840514
513,397.73417600000005,11.8925447215923
512,151.37179200000003,13.9936639959688
511,17464.288545,0.049948702443941
510,15332.482788,7.60644918115394
509,12375.710490000001,5.57218321995465
508,10985.100576,7.91695883093978
507,12917.825245000002,1.88605623582766
506,11053.74312,6.78251982867221
505,8868.091298,7.13867805492567
504,7386.687000000001,9.29435293524817
503,12804.358476000003,1.03299012345679
502,11275.060223999999,7.06732461577224
501,8369.0178,6.54904756865709
500,7450.0884,8.72544908037289
499,8837.767884000003,3.0316437893676
498,7351.291040000001,6.45284489795918
497,5118.208758000001,8.85627145376669
496,4166.167632000001,10.9573907281431
495,13371.683090999999,0.219376971529352
494,11795.260932,7.57562307886117
493,9250.988516,5.71692013101537
492,8138.61808,7.98721209372638
491,9456.433602000001,2.05548450491308
490,8084.349130000001,6.77551030486269
489,5959.3671,7.30810632401109
488,4866.428784,9.41851519274376
487,9483.327260000002,1.2024183925422
486,8382.969360000003,7.04189957168052
485,6102.7951140000005,6.69378447971781
484,4954.332992000001,8.81010516502898
483,5885.246970000001,3.20107205845301
482,5118.0963440000005,6.47824172335601
481,3319.3919430000005,9.0256997228521
480,2546.484864,11.1268189972285
479,13375.882260000002,1.63304096749811
478,11657.927904,6.69452345679012
477,8766.584310000002,6.75883104056437
476,7751.814079999999,8.5606168808264
475,10672.993800000002,2.75253474426808
474,9142.72821,5.9176064499874
473,6826.4969599999995,8.03537878558831
472,5568.2728290000005,9.87284273116654
471,9147.499504,2.19655505165029
470,7784.832770000001,6.19269271856891
469,5597.647271999999,7.49216805240615
468,4478.316608,9.4247148904006
467,6918.78132,3.94039390274628
466,5486.868396000001,5.66927472915092
465,3857.83628,9.70161415973797
464,2993.8370000000004,11.8027334341144
463,9970.446816,1.730229377677
462,8645.46592,6.66369735449735
461,6339.6979200000005,6.8372540186445
460,5103.914352,8.630870143613
459,7655.4230800000005,2.92196301335349
458,6484.5157770000005,5.91059692617788
457,4725.296576,8.20480705467372
456,3789.172086,9.99929070294785
455,6094.9449540000005,2.30474875283447
454,5023.0319039999995,6.1672676744772
453,3509.0385749999996,7.58159632149156
452,2840.57448,9.5116566893424
451,4392.19032,4.1098221718317
450,3577.728987,5.69695726883346
449,2158.6507559999995,9.87104242882338
448,1560.6942000000001,11.9721617031998
447,12295.189088000001,0.914220055429579
446,10312.458408000002,7.18217792894936
445,8323.722000000002,6.27959531368103
444,7266.5279,8.2799129755606
443,7904.511120000001,2.66321647770219
442,6774.393600000001,6.49414981103553
441,4979.293695,7.9305345930965
440,4109.07728,9.84667709750567
439,9630.76224,1.87889110607206
438,8515.592316000002,6.68250309901738
437,6282.80444,7.29912632905014
436,5124.752423999999,9.21391997984379
435,6154.371840000002,3.87754477198287
434,5100.835635,6.27503572688335
433,3739.8092159999997,9.69968354749307
432,2789.0654470000004,11.8008028218695
431,8590.126776000001,1.07552134038801
430,7707.428039999997,7.15135182665659
429,5952.872295000001,6.42331635172588
428,4669.218816,8.35016623834719
427,5562.8699400000005,2.82451776266062
426,4418.62,6.487140287226
425,3131.8813889999997,8.09894698916604
424,2453.0428800000004,9.97168591584782
423,6962.418360000001,2.04831937515747
422,5833.243584000001,6.65707805492567
421,4260.76452,7.44386324011086
420,3376.1556920000003,9.29942262534644
419,4118.178456,4.04697304106828
418,3300.512824,6.30127911312673
417,2207.771640000001,9.86911181657849
416,1453.7188800000001,11.9702310909549
415,8444.625112,2.44927281431091
414,6948.4868400000005,6.1809569664903
413,5276.038581,7.57211967750063
412,4344.11884,8.9658144116906
411,6461.9730500000005,3.87730980095742
410,5147.319744,5.65298528596624
409,3590.850199999999,9.09805013857395
408,2820.4471679999997,10.6584790627362
407,6309.103139999999,3.19519254220207
406,5432.441454,5.72814210128496
405,3793.7038080000007,8.45764011085916
404,2970.4508330000003,10.0262750314941
403,4809.898979999999,5.08836472663139
402,3728.372704,5.58309730410683
401,2345.0716799999996,10.8443701688083
400,1677.7506899999998,12.9454894431847
399,5765.915538,2.56993917863442
398,5120.227008,6.15013086419753
397,3385.543392,7.67520579491056
396,2612.997192,9.03911529352482
395,3954.2169040000003,4.03861108591585
394,3250.904804,5.64817682035777
393,2138.672964,9.26646253464349
392,1470.8654999999999,10.7857735953641
391,4275.399536,3.32093827160494
390,3444.1046640000004,5.70170118417738
389,2418.7359359999996,8.56682146636432
388,1661.0013900000001,10.1194644494835
387,2875.1253440000005,5.2506818846057
386,2216.57634,5.61702746283699
385,1230.91655,11.0137984378937
384,725.8322239999999,13.1149177122701
383,13556.896964000001,0.330445754598136
382,11407.705848000003,7.54439627110103
381,9092.461103000001,5.77465558075082
380,7793.070080000001,8.02204525069287
379,9112.382312000002,2.1309977324263
378,7594.020240000001,6.74002247417486
377,5570.38242,7.35991584782061
376,4573.614576,9.42546827916352
375,9337.117944000001,1.31348717561099
374,7924.1903999999995,7.02508122952885
373,5655.987918000001,6.80189029982363
372,4546.349504000001,8.90819334845049
371,5614.27065,3.31214084152179
370,4473.01188,6.46876024187453
369,3113.65236,9.13676850592089
368,2327.5645560000003,11.2378877802973
367,11462.289659999999,0.499874023683547
366,9681.184392,7.51357016880826
365,7491.876700000002,5.91939249181154
364,6323.933951999999,8.09229851347947
363,7669.737610000001,2.30042600151172
362,6504.974892000001,6.73301295036533
361,4762.941744,7.52934411690602
360,3687.822054,9.54963053665911
359,7865.662039999999,1.4829154446964
358,6586.012898999999,6.99965618543714
357,4795.231872,6.94662721088435
356,3647.015477000001,8.99284943310658
355,4681.774368,3.48156911060721
354,3582.71529,6.49415706727135
353,2349.3887999999997,9.3061967750063
352,1748.9329199999997,11.4073160493827
351,9849.782744999999,1.72323114134543
350,8193.306570000002,6.65820599647266
349,6125.408865,6.872329856387
348,5159.0851999999995,8.64403134290753
347,7350.87762,2.97351856890904
346,6113.58165,5.9008445452255
345,4218.578176000001,8.24510335097002
344,3365.3971610000003,9.98448717561099
343,5799.14694,2.40983517258755
342,4959.830400000001,6.17618478206097
341,3202.303055,7.75127533383724
340,2559.37752,9.65909937011842
339,3981.1701519999997,4.25737772738725
338,3245.236848,5.7232853111615
337,1922.8794300000002,10.04170909549
336,1318.065055,12.1428283698665
335,7880.9522400000005,1.82041955152431
334,6973.493877000001,6.62737989417989
333,4941.891984,6.95075283446712
332,3919.4171100000003,8.71428460569413
331,5953.216464000001,3.14294683799446
330,4988.033023999999,5.89383502141597
329,3436.8014099999996,8.41453162005543
328,2527.0498439999997,10.1109351473923
327,4647.926448,2.52691776266062
326,3834.7374240000004,6.15075973796926
325,2474.3725680000002,7.84959249181154
324,1805.9883900000002,9.74639672461577
323,3146.2372480000004,4.42680599647266
322,2405.8296900000005,5.7513234063996
321,1416.9704849999998,10.2111373645755
320,910.06784,12.3122566389519
319,8241.6191,1.23444902998236
318,7141.3014,7.12543013353489
317,5268.876759,6.48624404132023
316,4337.70428,8.37055142353237
315,5018.565780000001,2.94788989669942
314,4208.22116,6.45695757117662
313,2745.510852,8.15594875283447
312,2255.899254,9.96687180650038
311,6780.65216,2.19912008062484
310,5544.718199999999,6.6574166792643
309,3903.136272,7.59170098261527
308,2990.0035830000006,9.43315102040816
307,3860.5996800000003,4.19777374653565
306,2899.9757360000012,6.31671473922903
305,1772.618352,10.0199125220459
304,1215.3826999999999,12.1210317964223
303,7130.169580000001,1.39575031494079
302,6247.340190000001,7.09460403124213
301,4384.770600000001,6.62996507936508
300,3385.7526570000005,8.44080468631897
299,4135.159104000001,3.10919118165785
298,3305.92122,6.4499480473671
297,2089.4957400000003,8.32436114890401
296,1498.3819200000003,10.0923159989922
295,5356.8629550000005,2.36854834971025
294,4482.7824,6.63199163517259
293,2903.229294,7.73643789367599
292,2211.6100800000004,9.51934300831444
291,2980.06632,4.36720201562106
290,2181.609048,6.34364746787604
289,1182.16228,10.1893407911313
288,791.981748,12.2904600655077
287,5304.664359000001,2.67017198286722
286,4564.87488,6.13481940035273
285,2967.77523,7.73632748803225
284,2352.4924499999997,9.03336996724616
283,3637.7549120000003,4.17566928697405
282,2991.096534999999,5.62868898966994
281,1748.6124479999999,9.33181703199799
280,1219.5163999999997,10.7553651297556
279,4091.92448,3.52140388007055
278,3399.167716,5.73736961451247
277,2029.4229119999995,8.79412305366591
276,1378.81024,10.3224979591837
275,2635.141236,5.47383532375913
274,1880.332644,5.68032199546485
273,924.429065,11.2440629881582
272,529.9012879999999,13.3451822625346
271,4621.596544,2.79083834719073
270,3558.7706,6.10399329805997
269,2416.2411,7.83941360544218
268,1700.4120000000003,9.1072803728899
267,2879.883832,4.33697057193248
266,2174.4633540000004,5.62423607961703
265,1262.652755,9.50022942806752
264,776.84152,10.8828410682792
263,3116.0401999999995,3.65603849836231
262,2288.73552,5.71092869740489
261,1360.4396399999998,8.91219329805996
260,915.3555839999999,10.4158687830688
259,1803.43632,5.63615248173343
258,1296.0511,5.7144335600907
257,525.339412,11.4134912572436
256,244.330875,13.5146105316201
255,15315.556676000002,0.229309952129
254,13179.895014000003,7.55044071554548
253,10253.780316,5.73080372889897
252,8896.532568,8.03579339884102
251,10793.365775999999,2.04961501637692
250,9361.654236,6.72972829428068
249,7060.738369999999,7.30223683547493
248,5670.216531000001,9.41454200050391
247,11148.936948,1.21235137314185
246,9935.545477,7.01860221718317
245,7353.2316900000005,6.71951992945326
244,5705.8175519999995,8.87033514739229
243,7240.07505,3.21100503905266
242,6072.282099000002,6.4259355505165
241,4088.19808,9.03563270345175
240,3244.107328,11.1367519778282
239,11135.847600000001,0.398738221214412
238,9758.682186000002,7.51961461325271
237,7696.9810800000005,5.87554063995969
236,6546.789522000001,8.10604666162761
235,7639.770600000001,2.21904328546233
234,6792.3174960000015,6.72271877047115
233,4577.8304,7.47166510456034
232,3690.29262,9.5387042579995
231,7782.7368000000015,1.38177964222726
230,6857.808678,6.99317717309146
229,4820.31424,6.86425684051398
228,3747.933,8.95499123204838
227,4763.503,3.38043330813807
226,3881.794644,6.45133237591333
225,2438.283276,9.20506097253716
224,1696.3538249999992,11.3061802469136
223,10428.890256,1.7460318468128
222,9739.948613999999,6.59878306878307
221,7357.718220000001,6.90243920382968
220,6297.124104,8.71241088435374
219,8622.090345000002,2.94792421264802
218,7767.506080000002,5.82607064751827
217,5691.019095000001,8.23965714285714
216,4413.8304,10.0280794154699
215,7124.42544,2.32774698916604
214,6402.260493000001,6.10423839758126
213,4271.800368,7.65694023683547
212,3595.0699820000004,9.61043340891912
211,5448.262176,4.14763522297808
210,4330.4094000000005,5.60373398841018
209,2829.532776,9.92070733182162
208,2139.369564,12.021826606198
207,8092.68642,1.84322025699169
206,7093.575207,6.5679569664903
205,5068.587648,6.9808621819098
204,4188.381582,8.78266414714034
203,6023.962349999999,3.11735248173343
202,5204.569296000001,5.81906112370874
201,3526.23061,8.40908541194256
200,2756.8625700000002,10.1545273872512
199,5090.60736,2.4448295792391
198,3845.953209,6.07881335348954
197,2588.49648,7.75525739480978
196,1948.2682800000002,9.69737520786092
195,3349.335164000001,4.31706349206349
194,2684.069352,5.63141652809272
193,1477.2325,10.090135600907
192,947.124864,12.1912548752834
191,9557.480988000001,1.10450758377425
190,9035.420295,7.1089617031998
189,6906.189399999999,6.46822358276644
188,5650.074864,8.42511509196271
187,6693.03594,2.84184968505921
186,5458.284864,6.4241505165029
185,3922.99128,8.12410113378685
184,3026.105838,9.99365699168557
183,8280.483552000002,2.0875490047871
182,6976.218480000001,6.61860468631897
181,4923.101807999999,7.50138422776518
180,4221.630912,9.39101486520534
179,4918.060332,4.08620267069791
178,3985.3567040000003,6.2333736457546
177,2557.7998740000003,9.910830335097
176,1898.1543419999998,12.0119496094734
175,7509.6494999999995,1.27393585285966
174,6388.869815999999,7.07813560090703
173,4746.7973759999995,6.61296049382716
172,3744.566665,8.49536835474931
171,4470.6918,3.01127795414462
170,3513.676278,6.41714099269338
169,2322.7631279999996,8.29352940287226
168,1647.20868,10.1188472159234
167,5674.444092,2.25697727387251
166,5130.3504,6.59317964222726
165,3126.4660209999997,7.6461211388259
164,2378.216448,9.47669891660368
163,3076.9194259999995,4.25563093978332
162,2446.1493,6.25979843789368
161,1324.599045,10.0802586041824
160,862.5771599999999,12.1813778785588
159,6586.111620000001,2.58095575711766
158,6111.178362,6.07261410934744
157,3966.485344,7.77835076845553
156,3432.039135,9.16527543461829
155,4806.490481999999,4.07223083900227
154,3982.7930880000004,5.54994754346183
153,2658.7084159999995,9.35211191735954
152,1989.8573100000003,10.8602822373394
151,5100.461288999999,3.36514003527337
150,4401.9745920000005,5.63140277147896
149,2846.0905200000007,8.68791352985639
148,2282.928888000001,10.2691420508944
147,3708.987392,5.31934925673973
146,2769.14484,5.51257314184933
145,1509.900288,11.1190880322499
144,1017.324,13.2202073066264
143,4477.0523920000005,2.70974910556815
142,3736.9605,6.04178800705467
141,2560.283376,7.88245275888133
140,1916.3646000000003,9.23899959687579
139,3070.431728,4.24165910808768
138,2297.4138719999996,5.54513907785336
137,1371.6995700000002,9.52154018644495
136,910.637784,10.9881814562862
135,3220.565838,3.50790163769211
134,2695.15674,5.60597772738725
133,1593.8475000000003,8.80598377425044
132,998.265376,10.3625128747795
131,2012.1236279999998,5.48877752582514
130,1452.272505,5.54710798689846
129,617.732944,11.2885163013354
128,309.090384,13.3896355757118
127,10609.910544,0.559755706727135
126,9819.989717999999,7.49573434114387
125,7395.915720000001,5.98322479213908
124,5903.368128,8.18231453766692
123,7693.03752,2.3445052154195
122,6247.469646000001,6.69457747543462
121,4416.706728,7.57342333081381
120,3572.314144,9.58709206349207
119,7766.230249999999,1.54279712773999
118,6475.920048,6.98472123960695
117,4561.156416,7.02231136306375
116,3550.7902430000004,9.0972231292517
115,4628.011920000001,3.54145079365079
114,3382.1704140000006,6.45529266817838
113,2291.193432,9.36607845804989
112,1483.6111900000003,11.4671977324263
111,9064.415712,0.729183975812547
110,7700.567500000001,7.4649082388511
109,5988.282408000002,6.1279617031998
108,5001.710272,8.25256780045351
107,5949.318627,2.51393348450491
106,5009.879088,6.6875679516251
105,3509.1956900000005,7.74285159989922
104,2726.1356760000003,9.71143572688335
103,6165.8078940000005,1.7122253968254
102,5280.4576,6.95929619551524
101,3595.625558,7.16704827412447
100,2715.138006,9.18206061980348
99,3550.235885,3.71087906273621
98,2658.653382,6.4808708994709
97,1512.85166,9.5355067271353
96,992.1120000000001,11.6366260015117
95,7214.848000000003,1.915969664903
94,6485.985900000001,6.62128304358781
93,4748.153256,7.11524121945074
92,3917.3326080000006,8.93613837238599
91,5767.420266,3.33627472915092
90,4758.23556,5.86812617787856
89,3216.663086,8.61852617787856
88,2451.043098000001,10.2800368858655
87,4482.179064,2.71431972789116
86,3809.0185279999996,6.14756376921139
85,2474.0923379999995,8.09408087679516
84,1751.4428749999997,9.98783990929705
83,3214.1867520000005,4.62309685059209
82,2267.881602,5.74297470395566
81,1254.5523900000003,10.4299467372134
80,772.76916,12.5310660115898
79,6581.520855,2.0537929957168
78,5106.69924,6.59045694129504
77,3775.4886400000005,7.23429911816579
76,2795.533236,9.00639163517259
75,4670.719056,3.50570299823633
74,3686.2957320000005,5.86111665406904
73,2370.343794,8.78795444696397
72,1762.9223850000005,10.4066662635425
71,3771.2199979999996,2.86695787351978
70,2889.89322,6.12213872511968
69,1812.1790999999998,8.22795359032502
68,1205.709296,10.0753186696901
67,2440.8200880000004,4.7925251196775
66,1685.0221199999999,5.77119420508944
65,743.247484,10.5993750062988
64,393.13239,12.7004942806752
63,7307.107500000001,1.54279712773999
62,6099.589494000002,7.08897238599143
61,4145.458176,6.79293287981859
60,3368.435231,8.61369014865205
59,3770.946040000001,3.24458367346939
58,3161.594534,6.42371675485009
57,1968.9024600000002,8.46757586293777
56,1352.2852850000002,10.2145698664651
55,5037.381332999999,2.52583854875283
54,4346.099136000001,6.63129261778786
53,2790.9672000000005,7.91201945074326
52,2115.50784,9.71367306626354
51,2567.0995350000007,4.52449221466364
50,1906.30416,6.33084666162761
49,1051.6429,10.3491198790627
48,615.678636,12.4502391534392
47,5622.992055,1.7122253968254
46,4819.12984,7.05814628369866
45,3220.989268,6.93766979087932
44,2552.32362,8.68412481733434
43,3269.9835630000007,3.4140119425548
42,2278.6810200000004,6.41670723104056
41,1336.427595,8.63700413202318
40,857.978592,10.3410662131519
39,3991.8516159999995,2.69526681783825
38,3215.2467199999996,6.60586757369615
37,2050.4447039999995,8.05675636180398
36,1519.09875,9.80142514487277
35,1986.3945119999998,4.69392048374905
34,1331.570745,6.35933948097758
33,573.333712,10.5185481481481
32,293.67153900000005,12.6196674225246
31,4180.6908,2.96674240362812
30,3249.6675750000004,6.12205890652557
29,2091.19203,8.12700161249685
28,1555.189805,9.44697621567145
27,2591.865745,4.62309685059209
26,2074.480512,5.62123361048123
25,1086.57388,9.84016311413454
24,612.720828,11.1742160241875
23,2897.9929230000002,3.94978382464097
22,2378.3575200000005,5.73722852103805
21,1241.94791,9.287569664903
20,830.84582,10.7846984126984
19,1714.6355520000002,5.94843749055178
18,1217.57874,5.75116301335349
17,411.025,11.7730651549509
16,163.056984,13.8741844293273
15,3405.4529740000003,3.13617067271353
14,2456.753454,6.0912328042328
13,1492.48531,8.27173852355757
12,1013.7279599999998,9.52480095742
11,1959.3588720000002,4.7925251196775
10,1376.7976800000001,5.61696210632401
9,650.49784,10.00959138322
8,346.12424999999996,11.3049169564122
7,2177.903784000001,4.11921209372638
6,1601.7474549999997,5.71198488284203
5,759.7293199999999,9.43230657596372
4,427.133373,10.8786134542706
3,1116.704835,6.11786575963719
2,685.971036,5.78849957168052
1,154.099746,11.9424934240363


==> data/intro/OP_SIGNED_MULT_4x4_BAUGH_WOOLEY_A1_SPECIAL_ALL_AVG_ABS_REL_ERR_linreg_ascend.csv <==
,NUM_PROD_FEATURES,MODEL_MSE,MODEL_MAE,MODEL_R2
0,0,0.8924711833061442,0.7297298626879734,0.8987989618133286
1,1,0.8924692018764876,0.7297344973234082,0.8987991864959202
2,2,0.8924677677516292,0.7297290791021103,0.8987993491173328
3,3,0.8924673847567905,0.7297311159657343,0.8987993925467186
4,4,0.8924657483492202,0.7297257877581093,0.8987995781058135
5,5,0.8924650693364541,0.7297316058366463,0.8987996551019094
6,6,0.8916897979428192,0.7288153155968942,0.8988875663660263
7,7,0.8916874767867867,0.7288203972358075,0.8988878295716117
8,8,0.8916835305227829,0.7288114947241673,0.8988882770549833
9,9,0.8916693111286892,0.7288395639275856,0.8988898894515195
10,10,0.891668809688482,0.7288516265915349,0.8988899463119208
11,11,0.8915102277883252,0.7286602355663102,0.8989079285764842
12,12,0.8913439838207421,0.7284918621964205,0.8989267796749022
13,13,0.8911119791876493,0.728028384671921,0.8989530876500752
14,14,0.89094859317613,0.7278101243266051,0.8989716146729083
15,15,0.88928037815903,0.727847885936657,0.8991607805471763
16,16,0.8892795685220575,0.7278456861067502,0.8991608723552971
17,17,0.8892749167208124,0.727817230915412,0.8991613998424857
18,18,0.8892212311153543,0.7277139101113602,0.8991674874777054
19,19,0.888512863935961,0.727162217551504,0.8992478121932961
20,20,0.8883991732010444,0.7274701890527847,0.8992607040609787
21,21,0.8872544179794417,0.7300361567975053,0.8993905126408666
22,22,0.8872543140392146,0.7300407583024052,0.8993905244270834
23,23,0.8871647490424912,0.7302051453350452,0.8994006805764618
24,24,0.8871309856372949,0.730323419648952,0.899404509150115
25,25,0.88697641237763,0.730659478008629,0.8994220368581761
26,26,0.886974575764697,0.7305751566150187,0.8994222451193941
27,27,0.8844439912680805,0.7285864225339551,0.8997091986738247
28,28,0.8579614422886571,0.7126040295633796,0.9027121656050581
29,29,0.8578666657616003,0.7125491705892635,0.9027229127116463
30,30,0.8571867620406507,0.712332263135506,0.902800009836701
31,31,0.8546239100432825,0.7118564913666336,0.9030906223379267
32,32,0.8529490623186302,0.7114852281888914,0.90328054032263
33,33,0.8143090154300686,0.6931680648110211,0.9076620967626017
34,34,0.7271803786254951,0.6638417125951289,0.9175419771053461
35,35,0.7051697819850007,0.6533717493753357,0.9200378506671953
36,36,0.6299261870347245,0.6384463806115717,0.9285700364321818
37,37,0.6298951050609145,0.6384503969176784,0.9285735609471212
38,38,0.629230820767771,0.6379115669168643,0.9286488869199645
39,39,0.6278829801393265,0.6372360051934102,0.9288017242030726
40,40,0.6277400299996581,0.637113596914176,0.9288179339169703
41,41,0.6136770028524037,0.6252046025316776,0.9304125993515195
42,42,0.5746916803695508,0.620208539193952,0.9348333080344502
43,43,0.49885695658661144,0.5808158929491417,0.9434325243688114
44,44,0.3766989170208102,0.5038073306661289,0.9572845351207002
45,45,0.2082327941849263,0.3686744302406285,0.9763876130118173


==> data/intro/OP_SIGNED_MULT_4x4_BAUGH_WOOLEY_A1_SPECIAL_ALL_AVG_ABS_REL_ERR_linreg_descend.csv <==
,NUM_PROD_FEATURES,MODEL_MSE,MODEL_MAE,MODEL_R2
0,0,0.8924711833061442,0.7297298626879734,0.8987989618133286
1,1,0.7236676000670399,0.6254852932910674,0.9179403057502202
2,2,0.6018398888644011,0.5738407456222979,0.93175485918817
3,3,0.5259180515654696,0.539890819625528,0.940363953688262
4,4,0.48668114591468764,0.5118926272262031,0.944813190438273
5,5,0.4723904574533743,0.5030961292883976,0.9464336713408941
6,6,0.4722202838403387,0.5027422814660861,0.9464529680382366
7,7,0.470787503141571,0.5017488281451904,0.9466154370309855
8,8,0.4700597381520956,0.5007554279991361,0.9466979613453481
9,9,0.47001334301334946,0.500753017285924,0.9467032222840718
10,10,0.3952987827376383,0.49284596473172143,0.9551754185958364
11,11,0.3734481169524672,0.49290489604012416,0.957653156929457
12,12,0.2863740474239108,0.42680416626539947,0.9675268496606715
13,13,0.24757491814556784,0.399147701617589,0.9719264451178172
14,14,0.24584689874297058,0.39753548862987326,0.9721223924613513
15,15,0.24320881350338613,0.3957443145527904,0.9724215359744022
16,16,0.24248569531007777,0.3949134849283777,0.972503533369123
17,17,0.24237358512938387,0.3948117579038514,0.9725162460111553
18,18,0.21611811337663428,0.37176265393608504,0.9754934637064269
19,19,0.2136360596646425,0.37205073888438106,0.9757749141523204
20,20,0.21363285212200042,0.3721185132827597,0.9757752778689889
21,21,0.21348866593053994,0.3724328456606949,0.9757916277439662
22,22,0.21345946667353202,0.372519066382019,0.9757949387697772
23,23,0.21337716727726783,0.37254893975241316,0.9758042710423479
24,24,0.21337716366640735,0.37254909971621086,0.9758042714517984
25,25,0.212255860960678,0.37105032356807566,0.9759314206528751
26,26,0.21214855609141306,0.3712926860933271,0.9759435884005573
27,27,0.21145430021486109,0.37106062493212505,0.9760223129765307
28,28,0.21140396645176712,0.37117141814666366,0.9760280205323333
29,29,0.21140022713862636,0.37117379012615126,0.9760284445486814
30,30,0.2113989686395118,0.37116713792607486,0.9760285872551568
31,31,0.2097455799972018,0.37003583873540885,0.9762160719048101
32,32,0.20951699460609954,0.36989117542995037,0.9762419921578408
33,33,0.20935647197339693,0.3697959796840266,0.9762601944901803
34,34,0.20919936926494775,0.36987237974718373,0.9762780090230126
35,35,0.20903463375541068,0.3696941504776967,0.9762966890710671
36,36,0.20903408329616208,0.3696951888423818,0.9762967514899423
37,37,0.20901957309413996,0.36971512038533183,0.9762983968624053
38,38,0.2090154491833349,0.36973495618156815,0.9762988644898902
39,39,0.20901298005286115,0.36972749055333326,0.9762991444749161
40,40,0.20823889255941644,0.3686662777527661,0.9763869214916414
41,41,0.20823822341752507,0.36866686468540577,0.9763869973684376
42,42,0.2082365969530468,0.36866702524137385,0.9763871818000438
43,43,0.20823621640289872,0.3686678506510738,0.9763872249522159
44,44,0.20823478262474585,0.36866867442993556,0.9763873875343141
45,45,0.20823279418492632,0.36867443024062807,0.9763876130118173


==> data/intro/OP_SIGNED_MULT_4x4_BAUGH_WOOLEY_A1_SPECIAL_ALL_PDPLUT_AVG_ABS_REL_ERR_bivar_corr.csv <==
0.000000000000000000e+00,2.800000000000000058e-02,3.799999999999999906e-02,9.600000000000000200e-02,9.600000000000000200e-02,1.499999999999999944e-02,1.539999999999999980e-01,2.220000000000000029e-01,7.730000000000000204e-01,4.530000000000000138e-01
2.459999999999999964e-01,0.000000000000000000e+00,4.700000000000000011e-02,1.000000000000000056e-01,1.000000000000000056e-01,3.200000000000000067e-02,1.559999999999999998e-01,2.230000000000000038e-01,7.740000000000000213e-01,4.540000000000000147e-01
3.449999999999999734e-01,3.639999999999999902e-01,0.000000000000000000e+00,1.029999999999999943e-01,1.029999999999999943e-01,4.000000000000000083e-02,1.580000000000000016e-01,2.250000000000000056e-01,7.740000000000000213e-01,4.540000000000000147e-01
4.239999999999999880e-01,4.400000000000000022e-01,5.030000000000000027e-01,0.000000000000000000e+00,1.360000000000000098e-01,9.700000000000000289e-02,1.809999999999999942e-01,2.419999999999999929e-01,7.800000000000000266e-01,4.670000000000000262e-01
3.430000000000000271e-01,3.629999999999999893e-01,4.369999999999999996e-01,5.010000000000000009e-01,0.000000000000000000e+00,9.700000000000000289e-02,1.809999999999999942e-01,2.409999999999999920e-01,7.820000000000000284e-01,4.729999999999999760e-01
2.949999999999999845e-01,3.180000000000000049e-01,4.129999999999999782e-01,4.699999999999999734e-01,3.990000000000000213e-01,0.000000000000000000e+00,1.539999999999999980e-01,2.220000000000000029e-01,7.740000000000000213e-01,4.530000000000000138e-01
3.760000000000000009e-01,3.950000000000000178e-01,4.630000000000000226e-01,5.410000000000000364e-01,4.620000000000000218e-01,4.269999999999999907e-01,0.000000000000000000e+00,2.750000000000000222e-01,7.940000000000000391e-01,4.809999999999999831e-01
3.900000000000000133e-01,4.079999999999999738e-01,4.749999999999999778e-01,5.350000000000000311e-01,4.859999999999999876e-01,4.400000000000000022e-01,4.979999999999999982e-01,0.000000000000000000e+00,8.129999999999999449e-01,5.130000000000000115e-01
4.450000000000000067e-01,4.600000000000000200e-01,5.210000000000000187e-01,5.779999999999999583e-01,5.200000000000000178e-01,4.889999999999999902e-01,5.420000000000000373e-01,5.520000000000000462e-01,0.000000000000000000e+00,9.070000000000000284e-01
2.139999999999999958e-01,2.439999999999999947e-01,3.439999999999999725e-01,4.229999999999999871e-01,3.430000000000000271e-01,2.939999999999999836e-01,3.750000000000000000e-01,3.890000000000000124e-01,4.440000000000000058e-01,0.000000000000000000e+00


==> data/intro/OP_SIGNED_MULT_4x4_BAUGH_WOOLEY_A1_SPECIAL_ALL_PDPLUT_AVG_ABS_REL_ERR_bivar_corr_flipped.csv <==
2.139999999999999958e-01,2.439999999999999947e-01,3.439999999999999725e-01,4.229999999999999871e-01,3.430000000000000271e-01,2.939999999999999836e-01,3.750000000000000000e-01,3.890000000000000124e-01,4.440000000000000058e-01,0.000000000000000000e+00
4.450000000000000067e-01,4.600000000000000200e-01,5.210000000000000187e-01,5.779999999999999583e-01,5.200000000000000178e-01,4.889999999999999902e-01,5.420000000000000373e-01,5.520000000000000462e-01,0.000000000000000000e+00,9.070000000000000284e-01
3.900000000000000133e-01,4.079999999999999738e-01,4.749999999999999778e-01,5.350000000000000311e-01,4.859999999999999876e-01,4.400000000000000022e-01,4.979999999999999982e-01,0.000000000000000000e+00,8.129999999999999449e-01,5.130000000000000115e-01
3.760000000000000009e-01,3.950000000000000178e-01,4.630000000000000226e-01,5.410000000000000364e-01,4.620000000000000218e-01,4.269999999999999907e-01,0.000000000000000000e+00,2.750000000000000222e-01,7.940000000000000391e-01,4.809999999999999831e-01
2.949999999999999845e-01,3.180000000000000049e-01,4.129999999999999782e-01,4.699999999999999734e-01,3.990000000000000213e-01,0.000000000000000000e+00,1.539999999999999980e-01,2.220000000000000029e-01,7.740000000000000213e-01,4.530000000000000138e-01
3.430000000000000271e-01,3.629999999999999893e-01,4.369999999999999996e-01,5.010000000000000009e-01,0.000000000000000000e+00,9.700000000000000289e-02,1.809999999999999942e-01,2.409999999999999920e-01,7.820000000000000284e-01,4.729999999999999760e-01
4.239999999999999880e-01,4.400000000000000022e-01,5.030000000000000027e-01,0.000000000000000000e+00,1.360000000000000098e-01,9.700000000000000289e-02,1.809999999999999942e-01,2.419999999999999929e-01,7.800000000000000266e-01,4.670000000000000262e-01
3.449999999999999734e-01,3.639999999999999902e-01,0.000000000000000000e+00,1.029999999999999943e-01,1.029999999999999943e-01,4.000000000000000083e-02,1.580000000000000016e-01,2.250000000000000056e-01,7.740000000000000213e-01,4.540000000000000147e-01
2.459999999999999964e-01,0.000000000000000000e+00,4.700000000000000011e-02,1.000000000000000056e-01,1.000000000000000056e-01,3.200000000000000067e-02,1.559999999999999998e-01,2.230000000000000038e-01,7.740000000000000213e-01,4.540000000000000147e-01
0.000000000000000000e+00,2.800000000000000058e-02,3.799999999999999906e-02,9.600000000000000200e-02,9.600000000000000200e-02,1.499999999999999944e-02,1.539999999999999980e-01,2.220000000000000029e-01,7.730000000000000204e-01,4.530000000000000138e-01


==> data/intro/OP_SIGNED_MULT_4x4_BAUGH_WOOLEY_A1_SPECIAL_ALL_PDPLUT_AVG_ABS_REL_ERR_univar_corr.csv <==
Feature,Corr_PDPLUT,Corr_AVG_ABS_REL_ERR,ScaledCorr_PDPLUT,ScaledCorr_AVG_ABS_REL_ERR,LUT_ID
lut_0,0.15225657184586358,-0.0025720169645619254,0.007285055136474261,-1.8214596497756474e-16,0
lut_1,0.19219043333674538,-0.02799707388153387,0.15709130597957532,-0.03298348302243357,1
lut_2,0.3089779459153429,-0.03745349210241515,0.5952031927723412,-0.04525112949654084,2
lut_3,0.394428043352043,-0.09544191200974368,0.9157571851302454,-0.12047849554559593,3
lut_4,0.3073731362319146,-0.09566399679741686,0.5891829755177193,-0.12076660226833326,4
lut_5,0.2519405665334133,-0.014929800155185195,0.38123550609937906,-0.016031536660622125,5
lut_6,0.34317041451806296,-0.15346973475882678,0.7234714177125595,-0.19575697821422405,6
lut_7,0.35844803571185097,-0.2215136898183188,0.7807832595279337,-0.28402921468602615,7
lut_8,0.4168846556874935,-0.7734141047962001,1.0,-1.0,8
lut_9,0.1503145942505622,-0.45248271453938643,0.0,-0.5836613032384019,9


==> data/intro/OP_SIGNED_MULT_4x4_BAUGH_WOOLEY_A1_SPECIAL_ALL_PDPLUT_linreg_ascend.csv <==
,NUM_PROD_FEATURES,MODEL_MSE,MODEL_MAE,MODEL_R2
0,0,803767.6086811577,668.0364709234926,0.9190164998972059
1,1,803153.8696562857,668.1693942068955,0.9190783370922446
2,2,802233.8673255595,667.735615483166,0.919171031806538
3,3,801005.309240468,667.768153241499,0.9192948150154353
4,4,799655.2465580353,666.7640545796796,0.9194308404041183
5,5,798026.1996229622,666.3436045477488,0.9195949748146233
6,6,795342.3121755252,665.6281020514313,0.919865389542746
7,7,794285.0176594288,665.7472110763579,0.9199719171131883
8,8,791993.3131414742,664.9733364541124,0.920202817501635
9,9,790412.2130035375,663.6352283354254,0.9203621210388766
10,10,786941.5420084774,663.011849338286,0.9207118080402555
11,11,783954.2028178124,660.1238923341032,0.9210127970090088
12,12,782262.436173055,659.3440419065641,0.9211832507356457
13,13,780407.2399997653,659.2237565330032,0.9213701707830171
14,14,775917.6555801878,658.2438083755377,0.9218225182729849
15,15,774125.5766000343,658.1890063451274,0.9220030789558316
16,16,769720.6658653794,656.3075761652718,0.922446895159769
17,17,762862.0868595815,651.6563681642233,0.9231379303888849
18,18,756247.5591207475,650.7336243766018,0.9238043762645738
19,19,751026.3278459483,646.9481573801552,0.9243304407375789
20,20,639384.5626331702,616.3155455213605,0.9355788921642544
21,21,634520.8507721169,613.5433448698544,0.9360689348155697
22,22,630481.5495041044,613.3986276030972,0.9364759140855979
23,23,621682.0348384336,609.347932256627,0.9373625080328225
24,24,613698.2051744927,607.1715474451697,0.9381669177445691
25,25,603531.8180006667,605.1906156950782,0.9391912307522647
26,26,596317.6623526223,601.5973288638222,0.9399180920593826
27,27,593668.543475741,600.1149109242048,0.9401850036847345
28,28,588846.5721766964,598.2138158514373,0.9406708407711936
29,29,581597.333591899,592.5590080604253,0.9414012368550073
30,30,575691.7002564931,594.9821907191025,0.9419962581679583
31,31,564323.6077260791,585.000187209251,0.9431416488414093
32,32,551626.086027826,582.4748802846009,0.9444209859764836
33,33,539793.2368484879,578.2314933695656,0.9456132031452043
34,34,410262.80816200416,496.61145233547353,0.9586640245163949
35,35,391874.9527467951,482.4530398923377,0.9605166904795719
36,36,380011.7289842118,481.5901341840292,0.9617119680354478
37,37,370208.33404434705,481.57782008315996,0.96269970780817
38,38,357215.8363657721,480.5549058066241,0.964008765209494
39,39,338349.76128193707,470.9287697635407,0.9659096141327268
40,40,317619.91379991797,454.20538538639306,0.9679982471997468
41,41,303260.2481342088,457.03442741270334,0.9694450534324875
42,42,119271.45471933726,279.14141957044274,0.9879828202067353
43,43,101341.7976822439,255.1067646120129,0.9897893204523586
44,44,78230.16512371732,230.63765807535106,0.9921179299626999
45,45,39686.99182727424,152.7582612207642,0.9960013423382447


==> data/intro/OP_SIGNED_MULT_4x4_BAUGH_WOOLEY_A1_SPECIAL_ALL_PDPLUT_linreg_descend.csv <==
,NUM_PROD_FEATURES,MODEL_MSE,MODEL_MAE,MODEL_R2
0,0,803767.6086811577,668.0364709234926,0.9190164998972059
1,1,766933.9249121889,660.0597975205512,0.922727672879388
2,2,745038.9033915614,650.3004791241698,0.9249337029040064
3,3,728104.7868944268,650.8569184574585,0.9266398975929622
4,4,546855.6599337059,559.5670660804228,0.944901629632574
5,5,533125.0619318287,551.4455295093701,0.946285054235266
6,6,513077.79570378613,543.3733391057501,0.9483049139174735
7,7,494786.46633737575,537.2938257440368,0.9501478544112507
8,8,482213.75816311064,530.3912196882096,0.9514146159760687
9,9,472733.05743186193,525.193179338278,0.9523698427360814
10,10,461180.32175276114,520.1230645102312,0.9535338371057862
11,11,443113.56144682516,508.28030818167025,0.9553541511732985
12,12,314079.1732327472,435.7770217216216,0.9683549940516831
13,13,302293.48960554926,427.15491007274034,0.9695424590613776
14,14,289594.50531985983,420.80382518458504,0.9708219435592574
15,15,278177.73482150346,416.68953740047334,0.9719722387749906
16,16,272208.3628012413,415.8021774408677,0.9725736820707832
17,17,264860.42699311144,409.56377821503173,0.9733140223804025
18,18,259935.9264723764,405.4259237426035,0.9738101897851597
19,19,257197.82892819005,402.9547705140048,0.9740860664444778
20,20,249813.50728238464,398.0128767007179,0.9748300728044048
21,21,239406.84709410166,392.22125053745634,0.9758785944881916
22,22,231174.894084753,386.24697650426856,0.9767080038350955
23,23,222079.46483865147,384.0961359369469,0.9776244126171005
24,24,217817.95239196563,380.7246522538389,0.9780537807453217
25,25,212691.1821613298,375.38220018279793,0.9785703278081984
26,26,99526.6570875066,240.94149718416782,0.9899722047051611
27,27,93910.37259844331,236.17540193607144,0.9905380727130093
28,28,86825.54815740274,225.85065845805707,0.9912519032713105
29,29,79459.29365566354,216.79729761539502,0.9919940892785044
30,30,74624.370607585,212.08050083821982,0.9924812313167405
31,31,72544.09022494295,207.60972157969138,0.9926908296941346
32,32,67588.59371464017,199.57982473698533,0.9931901200957595
33,33,65419.123509778256,196.5560330199736,0.9934087047820057
34,34,63418.769509819336,195.7421003888935,0.9936102501871846
35,35,60013.904042928625,190.87829169196513,0.9939533069611947
36,36,56079.40511765253,185.50577471619508,0.9943497268849116
37,37,54171.47762086,181.44421946708255,0.9945419598698737
38,38,51479.83062957381,175.75793891044432,0.9948131564098204
39,39,50139.484757600156,171.78678373419007,0.9949482027825385
40,40,47004.56851767458,167.31192906272156,0.9952640608575545
41,41,45011.57480834394,164.55624052204868,0.9954648646776155
42,42,43321.787536070085,160.86782110503174,0.995635118972837
43,43,41762.196288132654,157.92437534002175,0.9957922553846849
44,44,40548.15745356399,155.1102202134558,0.995914575708398
45,45,39686.99182727424,152.75826122076427,0.9960013423382447

